Observer Design for an Inertia Wheel Pendulum with Static Friction

A state observer design for the inertia wheel pendulum considering static friction of the actuated inertia disc is presented. The frictional force is modeled by the Stribeck effect, with two separate differential equations describing the sticking and non-sticking system, respectively. The transition between the two scenarios is in general determined by a static friction condition. Three proposed observers are designed for both the sticking and non-sticking model. Depending on the probability of the respective model given a current measurement, the more likely is selected for state estimation. The performance is demonstrated on a laboratory demonstrator, where the observers including the proposed probabilistic model selection are compared.

==> data/data_EKF_observer.csv <==
time;data (phi1);data (omega1);data (omega2);state
0;0.174532925199433;1;1;0
0.005;-0.016077765730457;0.99908995624535;0.989630295277495;0
0.01;-0.088053337232727;0.94703700474552;0.933539138326644;0
0.015;-0.115651497019647;0.915608209500473;0.897496116804977;0
0.02;-0.126537127705115;0.897742985521884;0.874440212934302;0
0.025;-0.131014938382901;0.885955306395889;0.857192472864422;0
0.03;-0.133038006702293;0.876645928993059;0.842316584192522;0
0.035;-0.134120129927566;0.868330760398706;0.828396972572219;0
0.04;-0.134841753001023;0.860425170452283;0.814876102868578;0
0.045;-0.135425763016529;0.852702220190758;0.801537588036325;0
0.05;-0.135956254573489;0.845075821474873;0.788299327334229;0
0.055;-0.13646604808154;0.8375121148696;0.77512907572941;0
0.06;-0.136968332944863;0.829997271692227;0.762013730984685;0
0.065;-0.137466915365961;0.82252711421287;0.748949346958892;0
0.07;-0.137963876606043;0.815099191593699;0.735933653612438;0
0.075;-0.138460637494212;0.8077117119328;0.722965037184936;0
0.08;-0.139227892073319;0.800077800061472;0.709781574395775;0
0.085;-0.139827739333181;0.792658425763405;0.696811873430258;0
0.09;-0.140362683975325;0.785346172697341;0.683953227638383;0
0.095;-0.140872588124253;0.778099103498913;0.671165577045488;0
0.1;-0.141373334716385;0.770900330415911;0.658432852076801;0
0.105;-0.142141148114075;0.763457901367919;0.645487825191317;0
0.11;-0.142740255448631;0.756229462949884;0.632756628649574;0
0.115;-0.143273970306176;0.749107036942963;0.620135844848617;0
0.12;-0.144054471449956;0.741761602407774;0.607322512588126;0
0.125;-0.144657265865125;0.734638447925089;0.594731269564173;0
0.13;-0.145191848944407;0.727623314769962;0.582252602468691;0
0.135;-0.1459721402755;0.720385817915475;0.569581950135593;0
0.14;-0.14657431941969;0.71336995841217;0.557133104195477;0
0.145;-0.147380138016512;0.706175130944165;0.544533906791325;0
0.15;-0.147991745362464;0.69921797314121;0.532172129874514;0
0.155;-0.148800830144743;0.692087906323498;0.519665806290243;0
0.16;-0.149685348485097;0.684911381170923;0.507136470864514;0
0.165;-0.150326585776604;0.678022400773876;0.49489282984282;0
0.17;-0.151146517711338;0.67097949072624;0.48252286679488;0
0.175;-0.151762700751931;0.664182461790844;0.470398754371628;0
0.18;-0.152572711726829;0.657215487352512;0.458132901720548;0
0.185;-0.15345614305175;0.650203075414353;0.445845121667946;0
0.19;-0.154368149301352;0.643191425119131;0.433579947203427;0
0.195;-0.155018950022399;0.63648381370555;0.421617046035423;0
0.2;-0.155841585663799;0.629628379131447;0.409533672915722;0
0.205;-0.156729849942448;0.622734742290517;0.397435462271981;0
0.21;-0.157642466374208;0.615845364363303;0.385363336546479;0
0.215;-0.158564880401471;0.608975060060111;0.373331639331406;0
0.22;-0.159218910966896;0.602414575513974;0.361608351481092;0
0.225;-0.160042030065045;0.595708322189234;0.349766538691308;0
0.23;-0.160929732061577;0.588963966944988;0.337910092571115;0
0.235;-0.161841391416297;0.582223229752602;0.326079273108604;0
0.24;-0.162762702672743;0.575500651045485;0.314288175481843;0
0.245;-0.163687568462073;0.568802312436291;0.302542703827656;0
0.25;-0.164613033377893;0.562131064853705;0.290845615378727;0
0.255;-0.165539211849645;0.555486580287268;0.279196653729099;0
0.26;-0.16673688601445;0.548586120914065;0.267335032191689;0
0.265;-0.167767011111486;0.541885218798766;0.255688638182075;0
0.27;-0.168732241641167;0.535278017768361;0.244155150411716;0
0.275;-0.16967311890582;0.528722597442859;0.232694095994357;0
0.28;-0.170604540535662;0.522203440507215;0.221290497642801;0
0.285;-0.171803566246714;0.515431810765037;0.209677424380055;0
0.29;-0.172832939219151;0.508860689979171;0.198280811135526;0
0.295;-0.173797861706344;0.502381769280738;0.186995889629598;0
0.3;-0.175009337129946;0.495671708409817;0.175522026039907;0
0.305;-0.176043728695094;0.489169081740066;0.164271548649191;0
0.31;-0.177009583116458;0.482762269955616;0.153136349022596;0
0.315;-0.178221049042936;0.47612498721569;0.141812744175856;0
0.32;-0.179255075362277;0.46969482314917;0.130712407214836;0
0.325;-0.180492403898553;0.463077381353467;0.119465464328936;0
0.33;-0.181536100005511;0.456683221456253;0.108457580413451;0
0.335;-0.182776900147631;0.450107926951847;0.097308988798775;0
0.34;-0.183821075767678;0.443758553021013;0.086402108226873;0
0.345;-0.185061832727585;0.437228371417633;0.07535477890583;0
0.35;-0.186377737756314;0.430641619456136;0.064287557436981;0
0.355;-0.187450960649136;0.424327295215772;0.053507397914554;0
0.36;-0.188702512396801;0.417850546642978;0.042604545445968;0
0.365;-0.190022227544113;0.411323980621807;0.031688342799751;0
0.37;-0.19109659089766;0.405071926688676;0.021061419835444;0
0.375;-0.192348261629916;0.398658191156649;0.010312440266855;0
0.38;-0.193667706973155;0.392155006136271;0.000808411438665;0
0.385;-0.195013989621529;0.385446824756548;0.000922525815135;0
0.39;-0.196370640236052;0.378748816937748;0.001075619416847;0
0.395;-0.1977311560703;0.372067485132601;0.001272817647574;0
0.4;-0.199093048608525;0.365405229776681;0.001516004569809;0
0.405;-0.200455365965249;0.358762882296991;0.001805823361827;0
0.41;-0.20181774446394;0.35214067448882;0.002142441907374;0
0.415;-0.203179847374316;0.345538535655717;-0.000896743327435;0
0.42;-0.204542142508598;0.338956370932979;-0.000481829473657;0
0.425;-0.20590421243159;0.332394216518787;-9.37462936299654E-06;0
0.43;-0.20726609743606;0.325851903805183;0.000513696270238;0
0.435;-0.208627813581132;0.319329285818112;0.001084685309346;0
0.44;-0.209989367674616;0.312826224652014;0.001702494906277;0
0.445;-0.211622100067504;0.306062263484952;0.002105888912965;0
0.45;-0.213087026443936;0.299488147012485;-0.000807988377507;0
0.455;-0.214488019674056;0.292998424756849;-9.66874992032493E-05;0
0.46;-0.216135580890429;0.286272675451322;0.000433743897404;0
0.465;-0.217606116848329;0.279745965348024;0.001189755582633;0
0.47;-0.219008794512884;0.273307006898916;0.002060018937599;0
0.475;-0.220656539172084;0.266633088710512;-0.000872198426304;0
0.48;-0.22212708492479;0.260158172233576;1.72414431771945E-05;0
0.485;-0.223801463908485;0.253490386812107;0.000767510984836;0
0.49;-0.225281841798291;0.247038159817579;0;1
0.495;-0.226959198365258;0.240399919250913;0;1
0.5;-0.228711687977798;0.23369920991298;0;1
0.505;-0.230221933551239;0.227262930390266;0;1
0.51;-0.2319111137408;0.220658774404655;0;1
0.515;-0.233667899028047;0.213999551620156;0;1
0.52;-0.235450891685766;0.207327761772986;0;1
0.525;-0.236972318157217;0.200939200378219;0;1
0.53;-0.23866548248264;0.194389832640329;0;1
0.535;-0.240423498919556;0.187787857863571;0;1
0.54;-0.242206670772373;0.181174043639516;0;1
0.545;-0.243999827797584;0.174563442323534;0;1
0.55;-0.245795919983887;0.167962854330069;0;1
0.555;-0.247593467298878;0.16137423541968;0;1
0.56;-0.249391928657739;0.154797790521573;0;1
0.565;-0.25118985402677;0.148234632895224;0;1
0.57;-0.252987907003654;0.141684552013752;0;1
0.575;-0.255057693082317;0.134867988867124;0;1
0.58;-0.256959306123486;0.128234457994972;0;1
0.585;-0.258797499342623;0.121678208442338;0;1
0.59;-0.260610332195329;0.115160041108996;0;1
0.595;-0.262685738732616;0.108384819956591;0;1
0.6;-0.264589467599204;0.10179608536652;0;1
0.605;-0.266699164367344;0.095007065913475;0;1
0.61;-0.26861611354675;0.088425959645812;0;1
0.615;-0.270730765585376;0.081652889338233;0;1
0.62;-0.272649507507075;0.075090744557277;0;1
0.625;-0.274764741606544;0.068337812632551;0;1
0.63;-0.276683603384168;0.061796091687242;0;1
0.635;-0.278798978542458;0.055063788835376;0;1
0.64;-0.280988716268171;0.048264221802579;0;1
0.645;-0.282936577176824;0.041721687182565;0;1
0.65;-0.285062089576861;0.035007294850876;0;1
0.655;-0.287256585598207;0.028231514508738;0;1
0.66;-0.289477050034929;0.021437266084891;0;1
0.665;-0.291707190214177;0.014641557979222;0;1
0.67;-0.293941218604472;0.007849642673031;0;1
0.675;-0.296177093185888;0.001064101995195;0;1
0.68;-0.29841261468624;-0.005713422799865;0;1
0.685;-0.300648981439044;-0.012483631838181;0;1
0.69;-0.302885234608244;-0.019246150616498;0;1
0.695;-0.305393121055244;-0.026278813425623;0;1
0.7;-0.30773262940223;-0.033133796571519;0;1
0.705;-0.310008664160639;-0.039916585106323;0;1
0.71;-0.312531083928372;-0.046944756151705;0;1
0.715;-0.314876682727199;-0.053707532225045;0;1
0.72;-0.317153935238245;-0.060473073968193;0;1
0.725;-0.319676926521449;-0.067403771423263;0;1
0.73;-0.322293967133814;-0.074504984270315;0;1
0.735;-0.324675476758739;-0.081202631686096;0;1
0.74;-0.327238303996083;-0.088238206438819;0;1
0.745;-0.32987091671712;-0.095340008007004;0;1
0.75;-0.332258510401902;-0.102187143359321;0;1
0.755;-0.334823986132828;-0.109209594092813;0;1
0.76;-0.33745693888317;-0.116296704516386;0;1
0.765;-0.34011570476514;-0.123247841406789;0;1
0.77;-0.342784532865978;-0.130364027665527;0;1
0.775;-0.345457590468255;-0.137480260623421;0;1
0.78;-0.348131651342317;-0.14459405130753;0;1
0.785;-0.350806079285646;-0.151546169265054;0;1
0.79;-0.353480828668347;-0.158653491812267;0;1
0.795;-0.356156078691707;-0.165757067458977;0;1
0.8;-0.359102019168916;-0.173054721185374;0;1
0.805;-0.361880863456861;-0.180259200513721;0;1
0.81;-0.364595921829149;-0.187395089278185;0;1
0.815;-0.367557259048157;-0.194779321371708;0;1
0.82;-0.370341560011098;-0.201783321830525;0;1
0.825;-0.373329584040297;-0.209190626687487;0;1
0.83;-0.376395817055602;-0.216597721926786;0;1
0.835;-0.379220650810567;-0.223836731521218;0;1
0.84;-0.38222456583149;-0.231255334243289;0;1
0.845;-0.385296235742247;-0.238663069497874;0;1
0.85;-0.388395059762784;-0.246176825502993;0;1
0.855;-0.391503850868733;-0.253699648279098;0;1
0.86;-0.394615659710465;-0.261146249134403;0;1
0.865;-0.397729642443623;-0.268673778072835;0;1
0.87;-0.400843634180594;-0.276002747242795;0;1
0.875;-0.403957627725591;-0.283529573117224;0;1
0.88;-0.407072836583299;-0.291056445476688;0;1
0.885;-0.410187089650666;-0.298502852336946;0;1
0.89;-0.413573501450482;-0.306305060414437;0;1
0.895;-0.416792374732818;-0.31393724993474;0;1
0.9;-0.419946314961022;-0.321424413185574;0;1
0.905;-0.423347525744188;-0.329163262210456;0;1
0.91;-0.426843801473846;-0.337079319536463;0;1
0.915;-0.430104746984939;-0.344756937877453;0;1
0.92;-0.433546737448519;-0.352540298481784;0;1
0.925;-0.43705762177709;-0.360395467709938;0;1
0.93;-0.440324602314406;-0.368083011922204;0;1
0.935;-0.443768893768929;-0.375950802728576;0;1
0.94;-0.447281889215816;-0.383889221948801;0;1
0.945;-0.450820399073063;-0.39177646302849;0;1
0.95;-0.454368263953688;-0.3996751966733;0;1
0.955;-0.458192044989126;-0.407935661066015;0;1
0.96;-0.461850362791835;-0.416030828145737;0;1
0.965;-0.465444356055511;-0.423865388651059;0;1
0.97;-0.46901370985457;-0.431874811875845;0;1
0.975;-0.472844971501826;-0.439954847418479;0;1
0.98;-0.476505807878206;-0.448062961558713;0;1
0.985;-0.480372121803344;-0.456184684986557;0;1
0.99;-0.484317713102048;-0.464588659744726;0;1
0.995;-0.488021773610345;-0.472553267821924;0;1
1;-0.491905085653065;-0.480900677703827;0;1
1.005;-0.495857631005028;-0.489321160204507;0;1
1.01;-0.499835705092645;-0.497573693100519;0;1
1.015;-0.503823546922038;-0.506037952750348;0;1
1.02;-0.507815173465001;-0.514312135818293;0;1
1.025;-0.511808666913492;-0.522790146265224;0;1
1.03;-0.516075413303077;-0.531548791065914;0;1
1.035;-0.52017387435502;-0.539944031933575;0;1
1.04;-0.52420833180854;-0.548476481410113;0;1
1.045;-0.528490202037638;-0.557263082065673;0;1
1.05;-0.532594515766914;-0.565676556950167;0;1
1.055;-0.536902577176928;-0.574498965273108;0;1
1.06;-0.541289879464714;-0.583406048853607;0;1
1.065;-0.545705927020702;-0.592149932454612;0;1
1.07;-0.549862103378568;-0.60083338370543;0;1
1.075;-0.55419070861488;-0.609694568766265;0;1
1.08;-0.558584973386386;-0.618389473164749;0;1
1.085;-0.563275278222021;-0.627627858056996;0;1
1.09;-0.567809061679143;-0.636713032801082;0;1
1.095;-0.572281335074982;-0.645503625831067;0;1
1.1;-0.576730285898191;-0.654513322610364;0;1
1.105;-0.581442848817157;-0.663794450773875;0;1
1.11;-0.58625655404495;-0.67318335387161;0;1
1.115;-0.590836093764782;-0.682103546308961;0;1
1.12;-0.595598136663528;-0.691451657606344;0;1
1.125;-0.600430047488604;-0.700875748523745;0;1
1.13;-0.605289553003576;-0.710332868447587;0;1
1.135;-0.610158657013472;-0.71956809955702;0;1
1.14;-0.615031042923986;-0.729050380804986;0;1
1.145;-0.619905930507029;-0.738540085325408;0;1
1.15;-0.624781998005621;-0.74803535788206;0;1
1.155;-0.629928846566834;-0.757572771423278;0;1
1.16;-0.634907272385755;-0.76706547413083;0;1
1.165;-0.640093965455375;-0.776893097085473;0;1
1.17;-0.645089515675876;-0.78653227538363;0;1
1.175;-0.65028221966993;-0.796138569380199;0;1
1.18;-0.655550033712748;-0.805867227312616;0;1
1.185;-0.660847428682944;-0.815829868073836;0;1
1.19;-0.666156771372951;-0.825809511325477;0;1
1.195;-0.671469721163916;-0.835560872056347;0;1
1.2;-0.676783685089678;-0.845359068442785;0;1
1.205;-0.682098860018774;-0.855361613064281;0;1
1.21;-0.687686413602188;-0.865643848351237;0;1
1.215;-0.693105978193165;-0.875524442649111;0;1
1.22;-0.698732159907643;-0.88561982198587;0;1
1.225;-0.704438688746461;-0.896040113602875;0;1
1.23;-0.710175978118121;-0.906496614120483;0;1
1.235;-0.715653970967489;-0.916695250326819;0;1
1.24;-0.721303019521036;-0.926833217040663;0;1
1.245;-0.727289098052365;-0.937317434076427;0;1
1.25;-0.733132513435572;-0.947782633556082;0;1
1.255;-0.738922756516171;-0.958317256733522;0;1
1.26;-0.744963732283215;-0.969108606638388;0;1
1.265;-0.750829051339179;-0.979489696987038;0;1
1.27;-0.756897422838721;-0.990080620272126;0;1
1.275;-0.763044175942453;-1.00079557226119;0;1
1.28;-0.769221754389976;-1.01174405786487;0;1
1.285;-0.775411125968339;-1.02270754233543;0;1
1.29;-0.781604658182478;-1.03344133377384;0;1
1.295;-0.78779940627182;-1.04418042381071;0;1
1.3;-0.793994016977943;-1.05492301873944;0;1
1.305;-0.800460507770364;-1.06594352255605;0;1
1.31;-0.807031695531836;-1.07731096575566;0;1
1.315;-0.813372282647554;-1.08844807172594;0;1
1.32;-0.819896088654132;-1.09977099162917;0;1
1.325;-0.82648905034147;-1.11092823782904;0;1
1.33;-0.833108102487419;-1.12211450686923;0;1
1.335;-0.839737155357916;-1.13331316256923;0;1
1.34;-0.846370047180509;-1.14451752239857;0;1
1.345;-0.853275708216687;-1.15599850065212;0;1
1.35;-0.860015104763482;-1.16755078598088;0;1
1.355;-0.866962738859811;-1.17931245537178;0;1
1.36;-0.873990909975134;-1.19115462854652;0;1
1.365;-0.881048295468394;-1.20278864084016;0;1
1.37;-0.888116469275178;-1.21443381356831;0;1
1.375;-0.895189395468774;-1.22608351453042;0;1
1.38;-0.902263516091881;-1.23773358864341;0;1
1.385;-0.909338088408852;-1.24938270666504;0;1
1.39;-0.916684736951418;-1.26130402288106;0;1
1.395;-0.924135534424126;-1.27332857385932;0;1
1.4;-0.931354282286426;-1.28511732773501;0;1
1.405;-0.938755470807457;-1.29708647108959;0;1
1.41;-0.946227702048073;-1.30936087965492;0;1
1.415;-0.953727702690525;-1.321657942219;0;1
1.42;-0.961509792457533;-1.33423278914145;0;1
1.425;-0.969126941056912;-1.34639885363123;0;1
1.43;-0.976952432781434;-1.35876907192184;0;1
1.435;-0.984586367844323;-1.37094083544911;0;1
1.44;-0.992418226061918;-1.38330483017321;0;1
1.445;-1.00032581888682;-1.39573786724401;0;1
1.45;-1.00826236755089;-1.4081923160707;0;1
1.455;-1.01620996086896;-1.42064947046871;0;1
1.46;-1.02443302462681;-1.43337442337421;0;1
1.465;-1.03249021235561;-1.44592326296402;0;1
1.47;-1.040755757201;-1.45867099359012;0;1
1.475;-1.0488291044036;-1.47121467984297;0;1
1.48;-1.05710010184478;-1.48394486035726;0;1
1.485;-1.06544670230581;-1.49673841227161;0;1
1.49;-1.07409408724915;-1.50982070467525;0;1
1.495;-1.08258464420098;-1.52273176677788;0;1
1.5;-1.09101509258078;-1.53556763339664;0;1
1.505;-1.09969435947598;-1.5486374040139;0;1
1.51;-1.10846879805655;-1.56178621160017;0;1
1.515;-1.11727896337602;-1.57495355267386;0.013733448726643;0
1.52;-1.12583205582282;-1.58784484934253;0.014712923816855;0
1.525;-1.13482920762112;-1.60116211154263;0.015366194290743;0
1.53;-1.14372434993445;-1.61435708388012;0.016230819689091;0
1.535;-1.15258096065368;-1.62749239616399;0.017242368192926;0
1.54;-1.16169399482745;-1.64086264560968;0.018110638426715;0
1.545;-1.17090507930484;-1.65430814605126;0.018991994336037;0
1.55;-1.18015358125449;-1.66776710932464;0.019945454248159;0
1.555;-1.18941628423733;-1.68121522495657;0.020992765835809;0
1.56;-1.19868429535957;-1.69464253050254;0.022141403960388;0
1.565;-1.20795420500032;-1.70804455725506;0.023393374742892;0
1.57;-1.21749598263041;-1.72169040592715;0.024482811447278;0
1.575;-1.22687041057037;-1.73513931773821;0.025841299130416;0
1.58;-1.23645190406857;-1.74876487233523;0.027098788804185;0
1.585;-1.24611313108572;-1.76243838590878;0.028380578890249;0
1.59;-1.25580409657516;-1.77610863003243;0.029734906643114;0
1.595;-1.26550627798032;-1.78975589686184;0.031178661765174;0
1.6;-1.2752132009473;-1.80337254569508;0.032716734070154;0
1.605;-1.2851924145951;-1.81722469938508;0.034085003213017;0
1.61;-1.29527629888121;-1.83114322732547;0.035448744628165;0
1.615;-1.3054000572417;-1.84506197153467;0.036870783679401;0
1.62;-1.31526697899336;-1.85868339512573;0.038641178216937;0
1.625;-1.32557854997824;-1.87270697522763;0.040066922877059;0
1.63;-1.33578884583813;-1.88658564103373;0.041686366989662;0
1.635;-1.34595952825195;-1.90037988257818;0.043436309217321;0
1.64;-1.35638671610223;-1.91438384386954;0.045023486644318;0
1.645;-1.36664058480274;-1.92816693899565;0.046870785358624;0
1.65;-1.37709913788109;-1.94210517143789;0.048603180059964;0
1.655;-1.38763579545744;-1.95607042927127;0.050344865727373;0
1.66;-1.39847336734392;-1.97028305513031;0.051875141280953;0
1.665;-1.40915458810085;-1.98428516979261;0.053644374136149;0
1.67;-1.41977568038394;-1.99817176337137;0.055554726260242;0
1.675;-1.43064474659613;-2.01224837342581;0.057300251722901;0
1.68;-1.44160906943686;-2.02636061379178;0.059031024956512;0
1.685;-1.45260893348834;-2.04044722853941;0.060804420814471;0
1.69;-1.46362209316263;-2.0544844803651;0.062640474122709;0
1.695;-1.47464064718782;-2.06846299600963;0.064544924377779;0
1.7;-1.48593159030052;-2.08264667445385;0.066252197889546;0
1.705;-1.4970558195632;-2.09659634880612;0.068195018198551;0
1.71;-1.5083865350585;-2.1106821071316;0.070001786115207;0
1.715;-1.51979656298277;-2.12477505534307;0.07179693278439;0
1.72;-1.53123596578414;-2.13882364315682;0.073627892096632;0
1.725;-1.54268686267624;-2.15280841219833;0.07551015246299;0
1.73;-1.55414177847024;-2.1667203352426;0.077448819850555;0
1.735;-1.56586911232842;-2.1808240777825;0.079176147435401;0
1.74;-1.57742843528469;-2.1946796384569;0.081126567659778;0
1.745;-1.58919492437506;-2.2086584297861;0.082925722336825;0
1.75;-1.60104029657681;-2.22263038106267;0.084698956253588;0
1.755;-1.61291543335262;-2.23654468281604;0.086492695971092;0
1.76;-1.62507341137262;-2.25065015533034;0.088053855605594;0
1.765;-1.63706731553909;-2.26450062941286;0.089823584103321;0
1.77;-1.64926921441865;-2.27846390634423;0.091429985523082;0
1.775;-1.66127899196601;-2.29214085232992;0.093267731829031;0
1.78;-1.67348600960128;-2.30591643477539;0.094947502685786;0
1.785;-1.68576803735467;-2.31966658678871;0.096588427843934;0
1.79;-1.6983501597407;-2.3336115344284;0.09796461308536;0
1.795;-1.71077474798233;-2.34729482771741;0.099528242303046;0
1.8;-1.72313912408462;-2.3608122080227;0.101179545206001;0
1.805;-1.73575055633684;-2.37446597142314;0.102610411893408;0
1.81;-1.74845663159655;-2.38810175979249;0.103969894595661;0
1.815;-1.76119837003663;-2.40165876447811;0.105313881597387;0
1.82;-1.77395256124177;-2.41511200675548;0.106662594324886;0
1.825;-1.78698281651668;-2.42871963918127;0.107750915753487;0
1.83;-1.79984688182375;-2.44204116922221;0.109016170042622;0
1.835;-1.81291797997026;-2.45544433523011;0.110083756502694;0
1.84;-1.82579582123492;-2.46853087128803;0.111349343657387;0
1.845;-1.83887093721131;-2.48168569267574;0.112420891599953;0
1.85;-1.85202092520043;-2.4947844921726;0.113417374526542;0
1.855;-1.865470797234;-2.50804623187627;0.114111455004638;0
1.86;-1.87876290280772;-2.52101551901248;0.11495620728785;0
1.865;-1.89226518896513;-2.53405425774565;0.115581570862538;0
1.87;-1.90557597158883;-2.54676328406843;0.116385005227028;0
1.875;-1.91908400058508;-2.55952519135076;0.116975528696076;0
1.88;-1.93266743632224;-2.57221621620532;0.117471412723561;0
1.885;-1.94627838057296;-2.58478664805448;0.117917190569145;0
1.89;-1.96017036542846;-2.59748340961694;0.118056303093022;0
1.895;-1.9738985290305;-2.60986452912719;0.118329593119185;0
1.9;-1.98783384384641;-2.62229435829428;0.118363198464066;0
1.905;-2.00157703236893;-2.63437677848785;0.118552702827118;0
1.91;-2.01578839424833;-2.64676016427694;0.118234684724028;0
1.915;-2.02990627144154;-2.65888599820539;0.117966727498724;0
1.92;-2.04398815464693;-2.67081007150378;0.11768812514185;0
1.925;-2.05805542287729;-2.68255207581367;0.117374210449115;0
1.93;-2.07211563030562;-2.69411790928846;0.117014124572111;0
1.935;-2.08644415737939;-2.70577568161517;0.116328621473242;0
1.94;-2.1008745194427;-2.7173570282371;0.115480305791912;0
1.945;-2.11534297026762;-2.7287964382488;0.114529307081622;0
1.95;-2.12982509649787;-2.74006779894883;0.113496534582048;0
1.955;-2.14431154328408;-2.75116010241536;0.1123878944145;0
1.96;-2.15879872100732;-2.7620681450941;0.111203561456664;0
1.965;-2.17355649738374;-2.77305409543728;0.109669186961513;0
1.97;-2.18814565082195;-2.78368314366365;0.108221240988763;0
1.975;-2.20294117205652;-2.79432255295226;0.10648035631135;0
1.98;-2.21754284245468;-2.80457680270353;0.104844317411874;0
1.985;-2.23234058425819;-2.81482802391803;0.102918737494207;0
1.99;-2.24721238911808;-2.82495260813411;0.100821908512421;0
1.995;-2.26238340876758;-2.83516757841551;0.098323549136345;0
2;-2.27739606127886;-2.84502037681107;0.095878954468436;0
2.005;-2.29234705867154;-2.85460639702663;0.0933882546577;0
2.01;-2.30754528883941;-2.8642263472512;0.09053745303398;0
2.015;-2.32283684960203;-2.87372481000061;0.087476650004073;0
2.02;-2.33789162903793;-2.88277726683453;0.084534398730945;0
2.025;-2.35312613781603;-2.89179203382581;0.081289159088327;0
2.03;-2.36842842474355;-2.90065580473132;0.077849275087078;0
2.035;-2.38375549852078;-2.90932433030357;0.074254309200158;0
2.04;-2.39909095605546;-2.91778001294883;0.070517326100182;0
2.045;-2.41442857379749;-2.92601548706516;0.066641268526565;0
2.05;-2.43003726943005;-2.93429114264524;0.062351515644893;0
2.055;-2.44547721903238;-2.94217342131903;0.058086750784529;0
2.06;-2.46112280336399;-2.95002820370472;0.053467028444267;0
2.065;-2.47684600606158;-2.95772636110726;0.048616850516845;0
2.07;-2.49232625711034;-2.96495403000809;0.043856226441839;0
2.075;-2.50798384229499;-2.97212296926568;0.038759301935309;0
2.08;-2.52370807242015;-2.97912155219105;0.03343342816405;0
2.085;-2.53945668987243;-2.98590667614249;0.027917697559523;0
2.09;-2.55521344995333;-2.99246132320829;0.022225286328989;0
2.095;-2.57097206739853;-2.99877849698498;0.016359478927834;0
2.1;-2.58673025687262;-3.00485525391711;0.010319614826036;0
2.105;-2.6027585050998;-3.01095333831886;0.003829104623373;0
2.11;-2.61888909600111;-3.01706265335275;0.002575901745898;0
2.115;-2.63478691975195;-3.02277542972266;0.006701850733107;0
2.12;-2.65059427243936;-3.02795636578333;0.000911947030189;0
2.125;-2.66663719440942;-3.03331927931638;2.2130036432297E-05;0
2.13;-2.68276943799541;-3.03851873704739;-0.000926321522771;0
2.135;-2.69893480921605;-3.04349794865474;0.002150849121461;0
2.14;-2.71483957285806;-3.04797217600997;0.005282106835149;0
2.145;-2.73091495963048;-3.05228449983201;0.003222159160994;0
2.15;-2.74705440069773;-3.05648673190138;0.005700537206677;0
2.155;-2.76321703277431;-3.06030007734005;-0.000334495680214;0
2.16;-2.77965882181887;-3.06428893596976;0.0014097779065;0
2.165;-2.79593468685659;-3.0678583459072;0.000463322379017;0
2.17;-2.81214595447008;-3.07110953581981;-0.000397059483457;0
2.175;-2.82833141790955;-3.07408124090349;0.000945945144778;0
2.18;-2.84450533462433;-3.0767884869249;0.000150002981764;0
2.185;-2.86094518530382;-3.07949991474892;-0.000894151757523;0
2.19;-2.87721431450829;-3.08178780134624;-0.000319957154416;0
2.195;-2.89341661721603;-3.0837567553909;0;1
2.2;-2.90986329723197;-3.08570977425251;0;1
2.205;-2.92613120908227;-3.08723267392879;0;1
2.21;-2.94260064428664;-3.0886976378098;0;1
2.215;-2.95887451278724;-3.08971722614248;0;1
2.22;-2.97507225651673;-3.09041165855261;0;1
2.225;-2.99151103141017;-3.09108982066796;0;1
2.23;-3.0077695752491;-3.09141936712604;0;1
2.235;-3.02422936134715;-3.09161503768702;0;1
2.24;-3.04076485279058;-3.09171081372067;0;1
2.245;-3.05705663148662;-3.09123887317459;0;1
2.25;-3.07352530069923;-3.09077039143436;0;1
2.255;-3.08978900817525;-3.08977523733701;0;1
2.26;-3.10624465208321;-3.08887999965677;0;1
2.265;-3.12250110579707;-3.08738683473504;0;1
2.27;-3.13895138321429;-3.08591905803501;0;1
2.275;-3.15520334360548;-3.08401553951899;0;1
2.28;-3.17164961183795;-3.08206120594044;0;1
2.285;-3.1878974278715;-3.07959495185642;0;1
2.29;-3.20433972085589;-3.07727938165366;0;1
2.295;-3.22058403213187;-3.07433612071892;0;1
2.3;-3.23675118989945;-3.07128440567456;0;1
2.305;-3.25315929503023;-3.06803820887757;0;1
2.31;-3.26938683223647;-3.06458365472614;0;1
2.315;-3.28554449875243;-3.06071561185518;0;1
2.32;-3.30194534522296;-3.05685935185115;0;1
2.325;-3.31816669724457;-3.05260326340866;0;1
2.33;-3.33431842171086;-3.04813827372619;0;1
2.335;-3.35044240433729;-3.04334973483755;0;1
2.34;-3.36655467941337;-3.03845399343022;0;1
2.345;-3.38266160691626;-3.03322141010711;0;1
2.35;-3.39876501221095;-3.02777543668112;0;1
2.355;-3.41486623941036;-3.02223834490641;0;1
2.36;-3.43096579447922;-3.01637478571646;0;1
2.365;-3.44679206215442;-3.01016251960412;0;1
2.37;-3.46278435198825;-3.00379614975561;0;1
2.375;-3.47856751886436;-2.99714991156832;0;1
2.38;-3.49454136004301;-2.99041867909468;0;1
2.385;-3.51031560268969;-2.98326332390164;0;1
2.39;-3.52601250678204;-2.97600682579217;0;1
2.395;-3.54195091146918;-2.96876283239583;0;1
2.4;-3.55770895153137;-2.96108159207379;0;1
2.405;-3.573396917808;-2.95315549884991;0;1
2.41;-3.58905712398576;-2.94502947050743;0;1
2.415;-3.60470590777685;-2.93672247642685;0;1
2.42;-3.62034947528178;-2.92824339156688;0;1
2.425;-3.63571872859368;-2.91933426520108;0;1
2.43;-3.65125387042193;-2.91054823534059;0;1
2.435;-3.66658062856936;-2.90140272461115;0;1
2.44;-3.68209834300978;-2.8922914686698;0;1
2.445;-3.69741689968902;-2.8828354197174;0;1
2.45;-3.71265848438683;-2.87315951245796;0;1
2.455;-3.72786995280638;-2.86331336526159;0;1
2.46;-3.74306913345603;-2.85331759703203;0;1
2.465;-3.75826292836322;-2.84318192502602;0;1
2.47;-3.77345399419498;-2.83291184845571;0;1
2.475;-3.78837193471122;-2.82224774178339;0;1
2.48;-3.8034561988355;-2.81162396472427;0;1
2.485;-3.81833202611479;-2.80067644417237;0;1
2.49;-3.83312748143971;-2.78953603901666;0;1
2.495;-3.84789160910925;-2.7782545974464;0;1
2.5;-3.86264320005892;-2.76685373141459;0;1
2.505;-3.87738946267153;-2.75534348973994;0;1
2.51;-3.89213317099603;-2.74372950678451;0;1
2.515;-3.90687540147696;-2.73201573895934;0;1
2.52;-3.92134508821104;-2.71994135134927;0;1
2.525;-3.93571005855741;-2.70767692655401;-0.035964392843044;0
2.53;-3.95003451730018;-2.6952894293144;-0.03933130682799;0
2.535;-3.96434299705304;-2.68280616452224;-0.042883523326837;0
2.54;-3.97864502853683;-2.67023944507591;-0.046628438641018;0
2.545;-3.9929442123767;-2.65759566918734;-0.050567481088314;0
2.55;-4.00724187892502;-2.64487897998339;-0.054699769056459;0
2.555;-4.02126724352907;-2.63182825913294;-0.058750180688344;0
2.56;-4.03518799236789;-2.61861386073231;-0.062884135152571;0
2.565;-4.04906839977178;-2.60530272564424;-0.067163664880653;0
2.57;-4.06293314877742;-2.59192220823212;-0.071611198827805;0
2.575;-4.07679157826999;-2.57848433003309;-0.076233794531715;0
2.58;-4.09064733932077;-2.5649954318893;-0.081032790780573;0
2.585;-4.10423040868611;-2.55119459457704;-0.085734164227491;0
2.59;-4.11798038533251;-2.53751761438261;-0.090776755848325;0
2.595;-4.13152255568805;-2.52359874006706;-0.095781989419365;0
2.6;-4.14498500350634;-2.50956859488778;-0.100875570075373;0
2.605;-4.15841677809128;-2.49547876704278;-0.106104180251566;0
2.61;-4.17183667057608;-2.48135058953932;-0.111484230595258;0
2.615;-4.18498038898053;-2.4669282711278;-0.116747817373991;0
2.62;-4.19801835341424;-2.45238460177765;-0.12206298163626;0
2.625;-4.21128719558994;-2.43805277829899;-0.127765060623418;0
2.63;-4.22437290160403;-2.42352705902287;-0.133436645606478;0
2.635;-4.2373884469787;-2.4089227948338;-0.139188286758437;0
2.64;-4.25010559511816;-2.39401969512302;-0.144788500204754;0
2.645;-4.2629800079839;-2.3792701188551;-0.15069133328759;0
2.65;-4.27564311461802;-2.36431328265419;-0.156525136950615;0
2.655;-4.28822534991742;-2.34928181388613;-0.162417958197392;0
2.66;-4.30077672325306;-2.3342279090756;-0.168417433933328;0
2.665;-4.31331651576697;-2.31917303247897;-0.174540466324173;0
2.67;-4.32585131126593;-2.30412596534444;-0.180791244239436;0
2.675;-4.33811363135155;-2.2888264340934;-0.186899578890755;0
2.68;-4.35054237441317;-2.27371039717262;-0.193302230078912;0
2.685;-4.36276366720947;-2.25841103675792;-0.199622772017952;0
2.69;-4.37490628776231;-2.24305911860316;-0.205987604266908;0
2.695;-4.38674704757271;-2.22743818567664;-0.2121711779686;0
2.7;-4.39874366830159;-2.21200312270544;-0.218628840041316;0
2.705;-4.41052885789752;-2.19639319642593;-0.224991113411738;0
2.71;-4.42250454798841;-2.18100764507861;-0.231657399218672;0
2.715;-4.43428208687188;-2.16546421767389;-0.238236988350626;0
2.72;-4.44571271489074;-2.14962030383437;-0.244579171460791;0
2.725;-4.45728202680331;-2.13395884450862;-0.251166855411835;0
2.73;-4.46863339802633;-2.1181292025948;-0.257641663726211;0
2.735;-4.48017284539396;-2.10253488001574;-0.26440678479757;0
2.74;-4.49151265570463;-2.08679400308328;-0.271072888412096;0
2.745;-4.50277692996104;-2.07103226682145;-0.277761825846948;0
2.75;-4.51374068279987;-2.05503019862878;-0.284247197252138;0
2.755;-4.52486157255493;-2.03924303850739;-0.290983615593396;0
2.76;-4.53577103126752;-2.02330757367066;-0.297601271032441;0
2.765;-4.54659986677784;-2.00735602705943;-0.304228816534009;0
2.77;-4.55739878621074;-1.99144050637786;-0.310914819908023;0
2.775;-4.56818596472877;-1.97558059874417;-0.317675324087279;0
2.78;-4.57869772816037;-1.95951750530923;-0.324245757676532;0
2.785;-4.58937568039928;-1.94369065461743;-0.331064347136608;0
2.79;-4.59984634787795;-1.92773129561442;-0.337756880395887;0
2.795;-4.61023803784412;-1.91176895705732;-0.34444959862577;0
2.8;-4.62032861393399;-1.89558591729065;-0.350919833944116;0
2.805;-4.63057558273887;-1.87963760646644;-0.357621540265815;0
2.81;-4.64061155607682;-1.8635609033715;-0.364186963418075;0
2.815;-4.65083781194807;-1.84775514147648;-0.371013705617585;0
2.82;-4.66059541546365;-1.83156842950024;-0.377444375483572;0
2.825;-4.67044468833892;-1.8155591172244;-0.384035558036375;0
2.83;-4.68033010963159;-1.79967270523158;-0.390729805244894;0
2.835;-4.68995792003525;-1.78361919685711;-0.397233405455803;0
2.84;-4.69948818736365;-1.76755952510297;-0.403704555390693;0
2.845;-4.70898095042585;-1.75155460130274;-0.410201454572968;0
2.85;-4.71845982041148;-1.73562889791019;-0.416745877088777;0
2.855;-4.72793446286052;-1.71979293109709;-0.423345647386211;0
2.86;-4.73713607151548;-1.70378116716737;-0.42973242117175;0
2.865;-4.74623364428614;-1.68776331063813;-0.43607343299202;0
2.87;-4.75529188196657;-1.67180476457204;-0.442431643350045;0
2.875;-4.76433555737121;-1.65593099959463;-0.448830092655358;0
2.88;-4.77310226799229;-1.63988248464839;-0.455007187801887;0
2.885;-4.78203535274669;-1.62410099552455;-0.461402012222338;0
2.89;-4.79076136823594;-1.60821582741034;-0.467642066505278;0
2.895;-4.79940800959536;-1.59235522869603;-0.473853402705014;0
2.9;-4.80802540907603;-1.57656987150427;-0.480084514461089;0
2.905;-4.81636024807833;-1.56060886494754;-0.486083284783891;0
2.91;-4.82485934395957;-1.54491760686555;-0.492292093854978;0
2.915;-4.83314996016736;-1.52912566767327;-0.498339542757636;0
2.92;-4.84136192868888;-1.51336328071962;-0.504353912424131;0
2.925;-4.84954371016511;-1.49767931264911;-0.510382142534263;0
2.93;-4.85744321056868;-1.48182367592723;-0.516173711121807;0
2.935;-4.86550647251288;-1.4662411362966;-0.52217006378779;0
2.94;-4.8733617047647;-1.45056179613203;-0.528001110422856;0
2.945;-4.88113785656006;-1.43491487803914;-0.533794359116629;0
2.95;-4.88888429414;-1.41935001891613;-0.53959775073735;0
2.955;-4.89634864603295;-1.40361646421887;-0.545160844643891;0
2.96;-4.90397684944279;-1.38815900808387;-0.550924827862851;0
2.965;-4.91139707047807;-1.37260732834771;-0.556519919311987;0
2.97;-4.91873761962737;-1.35708989098112;-0.562073096506307;0
2.975;-4.92604886221595;-1.34165720909561;-0.567633390872454;0
2.98;-4.93307756306391;-1.32605730469518;-0.572949846011571;0
2.985;-4.94027057388243;-1.31073601283836;-0.578464414747716;0
2.99;-4.94725516434422;-1.29532176266265;-0.583806760495039;0
2.995;-4.95416054594386;-1.27994380880394;-0.589104850510356;0
3;-4.96103680603271;-1.26465227820865;-0.594407533610187;0
3.005;-4.96790187494053;-1.24946514371878;-0.5997315253896;0
3.01;-4.97449196537557;-1.23411949149935;-0.604815676754037;0
3.015;-4.98097737207906;-1.21878556160444;-0.609829122735515;0
3.02;-4.98742328712698;-1.20352849094292;-0.61483591280582;0
3.025;-4.99385466710151;-1.18837318014;-0.619859868787973;0
3.03;-5.00028106560466;-1.17332912604849;-0.624909413782683;0
3.035;-5.00643486489142;-1.15812928021256;-0.629719865448214;0
3.04;-5.01275616803214;-1.14321301568739;-0.634726153783347;0
3.045;-5.01887027929283;-1.12820612517708;-0.639556625612006;0
3.05;-5.0249062797188;-1.11323754533857;-0.644339291572123;0
3.055;-5.03064106340641;-1.09808449845816;-0.648854224094133;0
3.06;-5.03653301826715;-1.08320471685865;-0.65355455575217;0
3.065;-5.04221382473323;-1.06823013386281;-0.658075241294123;0
3.07;-5.04781500460933;-1.05329205070787;-0.662546811885091;0
3.075;-5.05338566137377;-1.03843935222011;-0.667017412149935;0
3.08;-5.05894521383016;-1.02369123790304;-0.671505498170246;0
3.085;-5.06422981824372;-1.00878390074515;-0.675750695898521;0
3.09;-5.06968102377073;-0.994158379890343;-0.68018918385058;0
3.095;-5.074925307299;-0.979441121287847;-0.684450992159006;0
3.1;-5.08009095420846;-0.964760124474485;-0.688663506728209;0
3.105;-5.08522707293539;-0.950164212638475;-0.692874947215817;0
3.11;-5.09008118433313;-0.935400714057544;-0.69683654090306;0
3.115;-5.09509918872843;-0.920915122072707;-0.700988732351669;0
3.12;-5.09990922734617;-0.906335324471783;-0.704963446582935;0
3.125;-5.10463960045742;-0.891789278882869;-0.708888167920351;0
3.13;-5.10934066620231;-0.877327001658452;-0.712812426998923;0
3.135;-5.11375917842818;-0.86269484911361;-0.716486912654929;0
3.14;-5.11834198880116;-0.848339363387948;-0.720352934897294;0
3.145;-5.12271635711439;-0.833887352338868;-0.724041758847675;0
3.15;-5.12701211277844;-0.819468255267604;-0.727682443806602;0
3.155;-5.13127771018868;-0.805130137042388;-0.731322705176239;0
3.16;-5.1355323186931;-0.790891779216553;-0.734980967338526;0
3.165;-5.13951199595774;-0.776488636459185;-0.738397438753755;0
3.17;-5.14338697644423;-0.762090511722983;-0.741741651383224;0
3.175;-5.14722242633442;-0.747762141101111;-0.745078078847792;0
3.18;-5.15104329007239;-0.733528040574354;-0.748430978580511;0
3.185;-5.15485911462041;-0.71939733053178;-0.751809214264583;0
3.19;-5.15867355256349;-0.705373239025362;-0.755215758202649;0
3.195;-5.16221672066994;-0.691185103759867;-0.758385078243641;0
3.2;-5.165656579122;-0.677000424399119;-0.761484492532445;0
3.205;-5.16905680100262;-0.662882414086332;-0.764577052206243;0
3.21;-5.17244300338188;-0.648856233573784;-0.767687734124633;0
3.215;-5.17582436835524;-0.634930609891673;-0.770825095286188;0
3.22;-5.17893250662838;-0.620836240931943;-0.773725264163804;0
3.225;-5.18193657246039;-0.606741796958029;-0.77655680476869;0
3.23;-5.18490194023576;-0.592712170943829;-0.779384496853316;0
3.235;-5.18785238935873;-0.578770660554198;-0.782231553458197;0
3.24;-5.19079764270351;-0.564926510325451;-0.785107122622843;0
3.245;-5.1937420421292;-0.551183587518577;-0.788014962254822;0
3.25;-5.1964147226289;-0.537269987472036;-0.790688880893856;0
3.255;-5.1989838907571;-0.523353419017168;-0.793296544400055;0
3.26;-5.20151393573699;-0.50949777503856;-0.795901807400177;0
3.265;-5.20402950413296;-0.495727207743967;-0.798528785923424;0
3.27;-5.2062681256623;-0.4817781282463;-0.8009197832182;0
3.275;-5.20867312338927;-0.468093989404999;-0.803512306066014;0
3.28;-5.2108710241509;-0.45430017604403;-0.805937677864427;0
3.285;-5.21298951041885;-0.440523864124556;-0.808323097328637;0
3.29;-5.21507870255702;-0.42681467189445;-0.81071818118532;0
3.295;-5.21688525942131;-0.412918065600047;-0.812874462764728;0
3.3;-5.21885599916123;-0.399281051612611;-0.815232920674053;0
3.305;-5.22061816392108;-0.385529659444127;-0.817425700673934;0
3.31;-5.22230157668061;-0.371793205219108;-0.819582152834873;0
3.315;-5.22395468835554;-0.358119630854102;-0.821750283642679;0
3.32;-5.22559666621755;-0.344527598348927;-0.823948806686924;0
3.325;-5.22696356398036;-0.330751908213157;-0.825918732509487;0
3.33;-5.22849751817306;-0.317234948732888;-0.828096336612516;0
3.335;-5.22982397837026;-0.303600899823584;-0.830112060053237;0
3.34;-5.2310714592426;-0.289977772669869;-0.832093989845343;0
3.345;-5.23228915525279;-0.276414259212793;-0.834090895644274;0
3.35;-5.23322399250765;-0.262655994452539;-0.835854737165432;0
3.355;-5.23432289206357;-0.249150194898261;-0.837826566645695;0
3.36;-5.23521375704839;-0.235523464043468;-0.839639324611271;0
3.365;-5.23602541927975;-0.221904137780083;-0.841421439944848;0
3.37;-5.23680657243306;-0.208340412666869;-0.843221218070614;0
3.375;-5.23757709895205;-0.194851679582421;-0.845058130543104;0
3.38;-5.23807208164679;-0.181171709518089;-0.846672346682609;0
3.385;-5.23873390805648;-0.167743228630219;-0.848500383645518;0
3.39;-5.23918812348394;-0.154190465050568;-0.850172883048585;0
3.395;-5.2395639016648;-0.140642113805387;-0.851818625209666;0
3.4;-5.23990944502285;-0.12714589515093;-0.853485445491121;0
3.405;-5.23997254418489;-0.113448289347055;-0.854926236871171;0
3.41;-5.2401992071467;-0.099995669287194;-0.856581156441883;0
3.415;-5.24021760955326;-0.08641489895867;-0.858083485948654;0
3.42;-5.24015668776991;-0.07283445143007;-0.859561794799158;0
3.425;-5.24006579782884;-0.059303219403814;-0.861065072639759;0
3.43;-5.23996383147814;-0.045839632703621;-0.862611846576239;0
3.435;-5.23985801838949;-0.032450461198217;-0.864208983688505;0
3.44;-5.23947984224307;-0.018865900138198;-0.865593082361597;0
3.445;-5.23899778705411;-0.00525399342923;-0.86693226940309;0
3.45;-5.23847572606434;0.008321828753875;-0.868290072297126;0
3.455;-5.23793935288954;0.02183631128172;-0.869691815027891;0
3.46;-5.23739787894639;0.035280681421603;-0.871146353749985;0
3.465;-5.23685420607369;0.048652475676548;-0.872656249554115;0
3.47;-5.23603940580294;0.062221867857689;-0.873957664006519;0
3.475;-5.23539184162708;0.075550099264009;-0.87548317297929;0
3.48;-5.23453800755319;0.089011912959492;-0.876864351518925;0
3.485;-5.23360495204299;0.102480670442368;-0.878227911881604;0
3.49;-5.23264193089444;0.115907524792913;-0.879622759802315;0
3.495;-5.23139651632582;0.129546099906274;-0.880801544092349;0
3.5;-5.23031525510537;0.142949446717382;-0.88220502689412;0
3.505;-5.22902528538966;0.156491613235143;-0.883465419926936;0
3.51;-5.2279270502806;0.169771766914132;-0.884977411094767;0
3.515;-5.22663128340428;0.183180341261338;-0.886356783096545;0
3.52;-5.2252602444769;0.196595450383685;-0.8877254477095;0
3.525;-5.22358945286619;0.210242694554255;-0.888863952955202;0
3.53;-5.22207553158276;0.223665058837101;-0.890223193321158;0
3.535;-5.22062200209605;0.236959400138083;-0.891706336512626;0
3.54;-5.21892002605908;0.2504356494995;-0.893009557863391;0
3.545;-5.21712389653352;0.26393985053735;-0.894286782623387;0
3.55;-5.21529205487807;0.27741390263272;-0.895596092414956;0
3.555;-5.21344624924297;0.290836399936182;-0.896958887535945;0
3.56;-5.2115960477799;0.304198112253176;-0.898384364860963;0
3.565;-5.2094725863257;0.317768907672861;-0.899608608467814;0
3.57;-5.20751674150586;0.3311075553607;-0.901066832084442;0
3.575;-5.20535348205145;0.344590069049739;-0.902388924179303;0
3.58;-5.20311176166586;0.358087791156271;-0.903703457113001;0
3.585;-5.200839699537;0.371552903837568;-0.90505818871895;0
3.59;-5.19855695918727;0.384966042038165;-0.906472396647434;0
3.595;-5.19626982215955;0.398321224478988;-0.907952001300162;0
3.6;-5.19371003335517;0.411887577234618;-0.909233574426448;0
3.605;-5.19131745787416;0.425224930148324;-0.910751409639708;0
3.61;-5.18871792242071;0.438708301527693;-0.91213612519246;0
3.615;-5.18603946483523;0.45220990581148;-0.913515370344394;0
3.62;-5.1833310983816;0.465680984825587;-0.914937764647712;0
3.625;-5.18034030459207;0.479374808619672;-0.916155513153964;0
3.63;-5.17751297255167;0.492845216398499;-0.91760898813128;0
3.635;-5.17447723573805;0.506464796805847;-0.918931003991854;0
3.64;-5.17163329502905;0.519833111892756;-0.920516279720816;0
3.645;-5.16859117187676;0.533340826713794;-0.921979493819509;0
3.65;-5.16547409813536;0.546864912363424;-0.923443450506479;0
3.655;-5.16232862538525;0.560359024476036;-0.924954279514708;0
3.66;-5.1589006714394;0.574077823754508;-0.926262474444673;0
3.665;-5.15563677073058;0.587574579165096;-0.927809141536132;0
3.67;-5.15216406045289;0.601222697776597;-0.929225943850804;0
3.675;-5.14888360394875;0.614620960637928;-0.930908556249595;0
3.68;-5.14540513171015;0.628160139672806;-0.932471193202297;0
3.685;-5.14185114206411;0.641717888420131;-0.934035901952196;0
3.69;-5.1379972493738;0.655518993561239;-0.935382698369466;0
3.695;-5.13430073372503;0.669106049747863;-0.936963524205877;0
3.7;-5.13039284696974;0.682848169725208;-0.938413984699957;0
3.705;-5.12667560488288;0.696343260777317;-0.940130811828052;0
3.71;-5.12276034802902;0.70998029976091;-0.941729640017489;0
3.715;-5.11876956897079;0.723636891563477;-0.94333246657563;0
3.72;-5.11475015915703;0.737266246603253;-0.944985680149728;0
3.725;-5.11044879063187;0.751121875194635;-0.946440136132044;0
3.73;-5.10631104112508;0.764758184725889;-0.948136207521865;0
3.735;-5.10196430621253;0.778547918379162;-0.949705419420006;0
3.74;-5.09753846905845;0.792361232348727;-0.951277096953593;0
3.745;-5.0933539061991;0.805877821826916;-0.953166480666644;0
3.75;-5.08871880718733;0.819789504496803;-0.954690356057523;0
3.755;-5.08418341346051;0.833546089762654;-0.956393841013072;0
3.76;-5.07968646598402;0.847208888817757;-0.958215108955745;0
3.765;-5.07493261421142;0.861073161822546;-0.959862722139397;0
3.77;-5.07035259245301;0.87470831799217;-0.961762365263291;0
3.775;-5.06556749349641;0.888493122143529;-0.963538974986951;0
3.78;-5.0607041654982;0.902300702488;-0.965318791665796;0
3.785;-5.05581179029421;0.916081860107048;-0.967150369734701;0
3.79;-5.05063667470624;0.93008998335746;-0.968783716779735;0
3.795;-5.04562487745632;0.94387924279847;-0.970659941959184;0
3.8;-5.04040460344082;0.957821075764789;-0.972410861201193;0
3.805;-5.03510480135939;0.971786444609348;-0.974164746003832;0
3.81;-5.02977483539306;0.985725903018525;-0.975970272904457;0
3.815;-5.02443360339971;0.999620473781888;-0.977845648033842;0
3.82;-5.0190883402003;1.01346284376507;-0.979797412677772;0
3.825;-5.01374181580189;1.02725016495711;-0.981827642320982;0
3.83;-5.00812381575458;1.04125201771622;-0.983669466311332;0
3.835;-5.00240217572816;1.05530040481514;-0.985489970123351;0
3.84;-4.99664052482361;1.06933154369607;-0.987352027034205;0
3.845;-4.99086446654971;1.08331968434267;-0.989280460723342;0
3.85;-4.98508318093564;1.09725550073053;-0.991283677894586;0
3.855;-4.97929956080601;1.11113595313728;-0.993363805426048;0
3.86;-4.97324468447587;1.12522904224695;-0.99525494989846;0
3.865;-4.96708563828086;1.13936744563633;-0.997123368875005;0
3.87;-4.96115890543545;1.15321531485654;-0.999300951214016;0
3.875;-4.95477822921207;1.16745698626959;-1.00110803792021;0
3.88;-4.94849535026239;1.18154133380144;-1.00309180529464;0
3.885;-4.94225020890031;1.19552820854393;-1.00519132055917;0
3.89;-4.93574854103336;1.20971064410442;-1.00711501843303;0
3.895;-4.92942087105579;1.22365887038133;-1.00928895536136;0
3.9;-4.922888218373;1.23775056273675;-1.01133675897974;0
3.905;-4.9162774031492;1.25185859681798;-1.01338430735864;0
3.91;-4.90963697624316;1.26593412694564;-1.0154791964709;0
3.915;-4.90271425326758;1.2802283147018;-1.01737113155134;0
3.92;-4.89595505319741;1.29429622879537;-1.01950159093381;0
3.925;-4.8889868744771;1.30850877201;-1.02150035946493;0
3.93;-4.88193963984566;1.32273564180968;-1.02349630594055;0
3.935;-4.87513373750317;1.33665749205706;-1.02580559354394;0
3.94;-4.86787737799817;1.35096292635779;-1.02774168734815;0
3.945;-4.86072080283685;1.36510273063354;-1.02985061992857;0
3.95;-4.85360275825374;1.37913780451695;-1.03207005675718;0
3.955;-4.84622790412194;1.39336152511002;-1.0341065620482;0
3.96;-4.83875508016916;1.40761458683645;-1.03611781954414;0
3.965;-4.83124571835125;1.42183510946705;-1.03816408139661;0
3.97;-4.82372209410885;1.43600036847894;-1.04026644918994;0
3.975;-4.81619335941846;1.45010077050341;-1.04243289068682;0
3.98;-4.80866364225439;1.46413175321232;-1.04466634097804;0
3.985;-4.80086201168738;1.47836190604909;-1.04669735695105;0
3.99;-4.79295665197091;1.49262249698863;-1.04869284635893;0
3.995;-4.78501195082362;1.50684860625241;-1.05071590155082;0
4;-4.77705256008662;1.52101505804397;-1.05278987109363;0
4.005;-4.76908791970762;1.53511189333993;-1.05492288771228;0
4.01;-4.76112164612716;1.54913498018108;-1.05711725813918;0
4.015;-4.75288385882283;1.56335146783308;-1.05910413751466;0
4.02;-4.74481378938956;1.57732376979719;-1.0613190601819;0
4.025;-4.73653642197979;1.59142407758519;-1.06338792062855;0
4.03;-4.72818071652761;1.60552281948341;-1.06543825801004;0
4.035;-4.71979542314412;1.61957064280152;-1.06751739178089;0
4.04;-4.71112731921261;1.63381767400554;-1.06937273293896;0
4.045;-4.70262325666746;1.64781890642352;-1.07144758219202;0
4.05;-4.69391051692549;1.66194387333353;-1.073369715343;0
4.055;-4.68511831721406;1.67606265781785;-1.07526679959044;0
4.06;-4.67629675109215;1.69012448885282;-1.07718735895796;0
4.065;-4.66746375480797;1.70411074952269;-1.07914776225236;0
4.07;-4.65862682042607;1.7180132795233;-1.08115392674695;0
4.075;-4.64951755507141;1.73209690365425;-1.08293753329933;0
4.08;-4.64030449269511;1.74619230060453;-1.08466543324797;0
4.085;-4.63132404286774;1.7599653287219;-1.0866708037604;0
4.09;-4.62216120974273;1.77382726579169;-1.08853851394871;0
4.095;-4.61265776192773;1.78793243112172;-1.09011004037991;0
4.1;-4.60329566971605;1.80180118637626;-1.09186419649151;0
4.105;-4.59398817095662;1.81551957473295;-1.09371248809329;0
4.11;-4.58443016951251;1.8293886265729;-1.0953493119313;0
4.115;-4.5747773924757;1.84325176951043;-1.09692856276955;0
4.12;-4.56508883904066;1.85704917358989;-1.09850739205015;0
4.125;-4.5553864779226;1.87075804431542;-1.1001059164282;0
4.13;-4.54567996787594;1.88436792263048;-1.10173193546746;0
4.135;-4.53597238841349;1.8978749288675;-1.10338667120635;0
4.14;-4.5259930396992;1.91154524116833;-1.1047983912538;0
4.145;-4.51591019462006;1.92520966447571;-1.1061333967053;0
4.15;-4.50578890029646;1.93880226383305;-1.10745474161258;0
4.155;-4.49565281902819;1.95229848709824;-1.10878409198468;0
4.16;-4.48551163612525;1.96568777914239;-1.1101291335827;0
4.165;-4.47536968594225;1.97896495488579;-1.11149220035374;0
4.17;-4.46495612898575;1.99239587623738;-1.11260087597298;0
4.175;-4.45471044305474;2.00554426953377;-1.11389217147407;0
4.18;-4.44425834263232;2.01877935548801;-1.11499007071005;0
4.185;-4.43372782179642;2.03197218579275;-1.11602044918948;0
4.19;-4.42316788594859;2.04507282510102;-1.1170301800483;0
4.195;-4.41259730073392;2.05806159392344;-1.1180358934013;0
4.2;-4.40175199798135;2.07119713656388;-1.11877139541438;0
4.205;-4.3910734235811;2.08404156865357;-1.1196759386327;0
4.21;-4.38018804831791;2.09696290159778;-1.12037371378878;0
4.215;-4.36922353329915;2.10983246453902;-1.12099012658449;0
4.22;-4.35823000127074;2.12259917346876;-1.12157303259023;0
4.225;-4.34722602374155;2.13524350343794;-1.12213873406206;0
4.23;-4.33621871533596;2.14775740143946;-1.12269207888247;0
4.235;-4.32493892768383;2.1604040747581;-1.12296117528388;0
4.24;-4.31382740354923;2.17274681484188;-1.12338493683118;0
4.245;-4.30250910340183;2.18515462886281;-1.12358542822127;0
4.25;-4.29111235387367;2.19749817440617;-1.12368859896155;0
4.255;-4.27968691067234;2.20972672210055;-1.12374181844688;0
4.26;-4.26825058282929;2.22182148637901;-1.12376050651979;0
4.265;-4.25681106421133;2.23377383145358;-1.12374997527479;0
4.27;-4.24509955492487;2.24584613085831;-1.12343807566918;0
4.275;-4.23355611961746;2.25760283132386;-1.12326342502007;0
4.28;-4.22180639553941;2.26941178629428;-1.12284816374937;0
4.285;-4.20997840771841;2.28114395846913;-1.12231783451142;0
4.29;-4.19812123674894;2.29274928953037;-1.12171902698919;0
4.295;-4.18625373982697;2.30420797014049;-1.12106811098338;0
4.3;-4.17438301659159;2.31551196655353;-1.12036970602181;0
4.305;-4.16251185194073;2.32665758045281;-1.11962412701051;0
4.31;-4.15036988012803;2.33790823536051;-1.11855701528908;0
4.315;-4.13812506466253;2.34909495789319;-1.11733376600834;0
4.32;-4.12611315019423;2.35988722050154;-1.11628921633756;0
4.325;-4.11391977702711;2.37069232348054;-1.11500480732932;0
4.33;-4.10165778070468;2.38139649520666;-1.11359083319703;0
4.335;-4.08937036439109;2.39195563174382;-1.11208795238486;0
4.34;-4.07707407267834;2.40235231483772;-1.11051017266268;0
4.345;-4.06450380966624;2.41284426858806;-1.1085878592072;0
4.35;-4.05210098962942;2.42299571264968;-1.10676188231016;0
4.355;-4.03949164823246;2.4331731723454;-1.10465360695223;0
4.36;-4.02680420985182;2.44324732614762;-1.1023888552578;0
4.365;-4.01435921661488;2.45290356140379;-1.10028784710692;0
4.37;-4.00173649162613;2.46255449999784;-1.097925574217;0
4.375;-3.98904657953686;2.47208877519991;-1.09541002883841;0
4.38;-3.97633193062912;2.48146315680478;-1.0927811106759;0
4.385;-3.96333724452441;2.4909251492403;-1.08977843709228;0
4.39;-3.95050780667661;2.50003573451617;-1.08684727205182;0
4.395;-3.93774250665263;2.50889534732157;-1.08388397500241;0
4.4;-3.92473133120287;2.51780611022795;-1.08057330829067;0
4.405;-3.91162693795039;2.52661461103109;-1.07706536123346;0
4.41;-3.89848783777656;2.53526163367072;-1.07341607388934;0
4.415;-3.88560792734558;2.54346002977232;-1.06991970633747;0
4.42;-3.87255670688297;2.55163229515173;-1.06614034205583;0
4.425;-3.85944095352529;2.55967102705913;-1.06218227558458;0
4.43;-3.84602999639983;2.56779871869876;-1.05780926006634;0
4.435;-3.8327784842609;2.57556771682892;-1.05347654649063;0
4.44;-3.8195890159945;2.58307492639862;-1.04908426854472;0
4.445;-3.80615287533781;2.59062082305428;-1.04431801768962;0
4.45;-3.79289476748247;2.59778796909429;-1.0396033497003;0
4.455;-3.77943439923388;2.60494838261335;-1.03455420094353;0
4.46;-3.76589764361618;2.61197571133594;-1.02929401873543;0
4.465;-3.7526041834963;2.61855782334744;-1.02414355943608;0
4.47;-3.73913339354707;2.62510700914853;-1.01867633858425;0
4.475;-3.72559576691874;2.63151239967558;-1.01300051239396;0
4.48;-3.71203360816048;2.6377313615051;-1.00715605893419;0
4.485;-3.69846311531571;2.6437474067733;-1.00115687396032;0
4.49;-3.68489049124848;2.64955407878365;-0.995006887716238;0
4.495;-3.67131811194416;2.6551487825496;-0.988706235556421;0
4.5;-3.65747540003644;2.66079358443217;-0.981978290610006;0
4.505;-3.64380178197577;2.6660572067743;-0.975264126378925;0
4.51;-3.62992254046905;2.67130585663109;-0.968182920158413;0
4.515;-3.61623710598307;2.67614842124104;-0.961135899998353;0
4.52;-3.60262693592332;2.68070342043339;-0.954002416136967;0
4.525;-3.58877522074103;2.68527911896754;-0.946459549749131;0
4.53;-3.57483207314889;2.68972536879885;-0.938655355179743;0
4.535;-3.56112651374239;2.69372179548286;-0.930920947324743;0
4.54;-3.54724155606292;2.69767684628993;-0.922833186633591;0
4.545;-3.53328895857072;2.70147884774333;-0.914501879134578;0
4.55;-3.51931163271901;2.70508502781722;-0.905968002158331;0
4.555;-3.50532594448;2.70847920080031;-0.897246018256641;0
4.56;-3.49133809648577;2.71165538215207;-0.888340263383772;0
4.565;-3.4773505866971;2.71461133471938;-0.87925141104884;0
4.57;-3.46336430786751;2.71734646275732;-0.869978569956098;0
4.575;-3.4493795380026;2.71986082123167;-0.860520275089218;0
4.58;-3.43539650619707;2.72215455598921;-0.850875057013717;0
4.585;-3.42141523597886;2.72422805422482;-0.841041282516682;0
4.59;-3.40743567199365;2.72608181769998;-0.831017281593186;0
4.595;-3.39318649251997;2.72797865170445;-0.820525633026056;0
4.6;-3.37910658275971;2.72948920003827;-0.810008231142687;0
4.605;-3.36509263436456;2.7307173527526;-0.799360248372317;0
4.61;-3.35083355125505;2.73196573767852;-0.788264536300831;0
4.615;-3.33675318870621;2.73282022062364;-0.777148163107247;0
4.62;-3.32274232180892;2.73339071915223;-0.765900515222355;0
4.625;-3.30848770092368;2.73398207221153;-0.754202368390884;0
4.63;-3.29441230610303;2.73418119455614;-0.742480113466815;0
4.635;-3.28040660178141;2.73409842624789;-0.73062296242547;0
4.64;-3.26615719473945;2.73403881607597;-0.718311639116848;0
4.645;-3.25208703221736;2.73358947296453;-0.705972690198724;0
4.65;-3.2378151022468;2.73312312508375;-0.693219263027331;0
4.655;-3.22373846418099;2.73225287343689;-0.680452126418388;0
4.66;-3.20973763274603;2.73109919188316;-0.667550769857963;0
4.665;-3.19549542890261;2.72997105075197;-0.654192314392271;0
4.67;-3.1814333261593;2.72845727152917;-0.640802123726696;0
4.675;-3.16744122953697;2.72666904500628;-0.627269222590682;0
4.68;-3.15320547380995;2.7249119200128;-0.613274374891695;0
4.685;-3.1391489766795;2.72277340022466;-0.599244550190484;0
4.69;-3.12489063724019;2.72062654808329;-0.584793141931114;0
4.695;-3.11082755426538;2.71808476542824;-0.570321391043261;0
4.7;-3.09684016291177;2.7152688866438;-0.55570908439994;0
4.705;-3.08288280443312;2.71222586895278;-0.54090999579268;0
4.71;-3.06866644533618;2.70923684563845;-0.525629827908212;0
4.715;-3.05462343279631;2.70588009752729;-0.510305270772679;0
4.72;-3.04064775874948;2.7022630382775;-0.494829865659152;0
4.725;-3.02669876749967;2.698427752409;-0.479162581028162;0
4.73;-3.01276101073974;2.69439115131657;-0.463287653483421;0
4.735;-2.99882850428868;2.69016071178315;-0.447198834571656;0
4.74;-2.98489888726307;2.68574031724981;-0.43089354744161;0
4.745;-2.97097137247892;2.68113231371396;-0.414370839507684;0
4.75;-2.95704558844966;2.67633866122037;-0.39763022080616;0
4.755;-2.94312132269451;2.67136119031581;-0.380671407191577;0
4.76;-2.92919861009237;2.66620151969664;-0.363494411826355;0
4.765;-2.91527739341943;2.66086138907756;-0.346099202437721;0
4.77;-2.90162906449245;2.65508018386064;-0.328761834329664;0
4.775;-2.88781456788992;2.64928957649887;-0.311038716066625;0
4.78;-2.87420881251737;2.64312544310901;-0.293309517037449;0
4.785;-2.86041237507246;2.63697992260565;-0.275170432092134;0
4.79;-2.84681521361541;2.63047384847219;-0.257016229945711;0
4.795;-2.83302372823265;2.62399363954172;-0.238449071272016;0
4.8;-2.81943004434706;2.61715796366357;-0.219865931370083;0
4.805;-2.80591293871565;2.61008986157726;-0.201145907139379;0
4.81;-2.79215450525789;2.60310021371021;-0.181967105137208;0
4.815;-2.77884733518173;2.59551604539989;-0.163031382385181;0
4.82;-2.76544222580736;2.58787954706137;-0.143785560441781;0
4.825;-2.75200036790301;2.580131426998;-0.124291405308454;0
4.83;-2.73854517935394;2.57225019326325;-0.1045729353325;0
4.835;-2.72508561620185;2.56422884036611;-0.084639742854406;0
4.84;-2.71189658379998;2.5558030996256;0;1
4.845;-2.69854030628814;2.54740400310625;0;1
4.85;-2.68539212164824;2.53866681093101;-0.024286691687736;0
4.855;-2.67232425396757;2.52972121864936;-0.003923108665564;0
4.86;-2.65901595256868;2.52111873935899;0.006032404578414;0
4.865;-2.64588617389885;2.51244887703785;0.005164476885611;0
4.87;-2.63282491624907;2.50358523897134;0.00444175944826;0
4.875;-2.61979051519908;2.49457149815382;0.003905034671599;0
4.88;-2.60703849683726;2.48516249674187;0.003293985053985;0
4.885;-2.59412366382662;2.47579704542078;0.003056786645213;0
4.89;-2.58141857685215;2.4661128919229;0;1
4.895;-2.56852284551441;2.45650415758094;0.002974956931902;0
4.9;-2.55582618557126;2.44659137628473;0.003138979096702;0
4.905;-2.54320620044754;2.43649891270038;0.003429513315837;0
4.91;-2.53034471751113;2.4265388537383;0.004167245784637;0
4.915;-2.51766268191412;2.41630040328805;0.004926437517843;0
4.92;-2.50532132915591;2.40563230825627;0.005541265190575;0
4.925;-2.49283942247082;2.395009764497;0.006495379473012;0
4.93;-2.48030411281481;2.38434764705757;0.007700368486833;0
4.935;-2.46802030859981;2.37335091193012;0.008846724041201;0
4.94;-2.45583320628016;2.36217627387187;0.010088113840347;0
4.945;-2.44368352891753;2.35088492811708;0.011482604499115;0
4.95;-2.43127714373942;2.339765269267;0.013326246430915;0
4.955;-2.41931575559467;2.32813290047909;0.014909645147558;0
4.96;-2.40725364205781;2.3165277866847;0.016780474059514;0
4.965;-2.39515332875454;2.30488935525558;0.018874826458;0
4.97;-2.38303874404909;2.29319564118993;0.021167383282429;0
4.975;-2.37119046905162;2.28117543093436;0.023373252034314;0
4.98;-2.35944451079048;2.26899454820584;0.025655153220459;0
4.985;-2.34773795042251;2.25671774398123;0.028074661681665;0
4.99;-2.33604675229761;2.24437089363767;0.030654425667809;0
4.995;-2.3243617050648;2.23196505444648;0.033402238023386;0
5;-2.31267933507872;2.21950555376711;0.036320126718819;0
5.005;-2.30126961018547;2.20673133925217;0.039134094988136;0
5.01;-2.28969310485118;2.19407654494212;0.042284744429336;0
5.015;-2.27832434988621;2.18117544972756;0.045393537290414;0
5.02;-2.26703557004324;2.16815755283273;0.048586859135943;0
5.025;-2.25577715345447;2.15507417577627;0.051912880463112;0
5.03;-2.24453053308631;2.14194561005254;0.055388688336499;0
5.035;-2.23356046045401;2.1285155554456;0.05874581371247;0
5.04;-2.22242451620954;2.11522134194038;0.062427472455969;0
5.045;-2.21149708334369;2.10169692604791;0.066055593470994;0
5.05;-2.20064958357846;2.08807246685841;0.069757342078022;0
5.055;-2.18983278287955;2.07439878090471;0.073580485092611;0
5.06;-2.17902720197856;2.06069691719816;0.077543007724832;0
5.065;-2.16822661964363;2.04697469832738;0.081649605783967;0
5.07;-2.15769927227474;2.03297177299274;0.085628712781772;0
5.075;-2.14700531744961;2.01912317958222;0.089920517583091;0
5.08;-2.13651888376543;2.00506255837203;0.094147601432941;0
5.085;-2.12611191787295;1.99091939879932;0.098436583966166;0
5.09;-2.11573538769259;1.97674416962447;0.102835013041606;0
5.095;-2.10564176395801;1.96229183899115;0.107087414387258;0
5.1;-2.09538516751223;1.94800362705649;0.111639739234813;0
5.105;-2.08533741847144;1.93351503542147;0.116117202641228;0
5.11;-2.07537020215213;1.91895567682258;0.120646709610527;0
5.115;-2.0654331430356;1.90437719776939;0.125277184480679;0
5.12;-2.05550819297737;1.88979894384011;0.130025192710449;0
5.125;-2.0455871915564;1.87523034617165;0.134897401032698;0
5.13;-2.03593950412691;1.86040892770691;0.139621855243107;0
5.135;-2.02639572561051;1.84550521273906;0.144366610963506;0
5.14;-2.01689223888548;1.83058396299089;0.149193874616394;0
5.145;-2.00740406063803;1.81567129274757;0.154127194258042;0
5.15;-1.99792099835433;1.80077851231496;0.159175312817512;0
5.155;-1.98871164153683;1.78564347889805;0.164067389611859;0
5.16;-1.97933565746917;1.77070225791958;0.16924317902437;0
5.165;-1.97016699573279;1.75558721771748;0.174326534724075;0
5.17;-1.96107753527704;1.74042745855703;0.179444236391135;0
5.175;-1.95201822102435;1.72527301380901;0.184643955800052;0
5.18;-1.9432415220009;1.70987741452422;0.189671320420512;0
5.185;-1.9343015552646;1.69468240932802;0.194971404100455;0
5.19;-1.92557077025581;1.67932144659516;0.200169900888659;0
5.195;-1.91691922759105;1.66392528571828;0.205395465006239;0
5.2;-1.90829842132738;1.64854327409503;0.210695275522502;0
5.205;-1.89968853290933;1.63319604813103;0.216087806900885;0
5.21;-1.89135447099393;1.61762423235657;0.221306627311782;0
5.215;-1.8828538696018;1.60226622940361;0.226793012278413;0
5.22;-1.87456114967609;1.58675304096495;0.232171070843689;0
5.225;-1.86634712684709;1.57121452751315;0.237568755448147;0
5.23;-1.85843484195534;1.55543282737196;0.242761803277783;0
5.235;-1.85036652203598;1.53986183480702;0.248206755574074;0
5.24;-1.84250944735704;1.52413933242601;0.253535147561268;0
5.245;-1.83446168702892;1.50866347299128;0.25914754313666;0
5.25;-1.82661190049392;1.49305055417975;0.264654186155937;0
5.255;-1.81910885698876;1.47715658264948;0.269905439715249;0
5.26;-1.81146697106462;1.46146338760098;0.275385473809105;0
5.265;-1.80377161922066;1.44588613878324;0.281007648665622;0
5.27;-1.79632674270853;1.43012551876668;0.286467234723734;0
5.275;-1.78897804200719;1.41433625580479;0.291917440339669;0
5.28;-1.78166519912623;1.39857907750084;0.297417449815504;0
5.285;-1.77463762374316;1.3826089364222;0.302717308503496;0
5.29;-1.76744701403628;1.36687053534102;0.308263652755649;0
5.295;-1.76046552541893;1.35099598499476;0.313683826278461;0
5.3;-1.75356372918292;1.33511501162741;0.319106221407585;0
5.305;-1.74669145176641;1.31927807720399;0.324579941176948;0
5.31;-1.73983072782602;1.3035034520407;0.33012187068521;0
5.315;-1.73324531654855;1.28753133283223;0.335468044875341;0
5.32;-1.72649365303489;1.27179985120985;0.341058148930375;0
5.325;-1.71994922985088;1.25593938020989;0.346518531051218;0
5.33;-1.71348375257366;1.24007839707584;0.351976513573912;0
5.335;-1.7070481047929;1.22426620078833;0.357480210335347;0
5.34;-1.7008947438089;1.20825396025438;0.362777250708784;0
5.345;-1.69484903914885;1.1922163837147;0.368041376306487;0
5.35;-1.68857287399105;1.17648830320715;0.373608591246722;0
5.355;-1.68247996865119;1.16065950704488;0.379065330745592;0
5.36;-1.67645618501297;1.14484420324051;0.384524817399952;0
5.365;-1.67073033381443;1.12881690731437;0.38975861193417;0
5.37;-1.66511748785682;1.11276251939987;0.39495081492377;0
5.375;-1.65927683250508;1.09701867700938;0.400439995585219;0
5.38;-1.65361919043317;1.08117775272893;0.405815749415208;0
5.385;-1.64830306639144;1.06508432020986;0.410920186685946;0
5.39;-1.64284597682944;1.04921770025477;0.416233538992433;0
5.395;-1.63760575456398;1.03322305857866;0.421398590046644;0
5.4;-1.6321768469431;1.01750285841004;0.426818541262415;0
5.405;-1.62694653882312;1.00167274237973;0.432106788377588;0
5.41;-1.62179181641065;0.985855618418632;0.437385560822728;0
5.415;-1.61693685104083;0.969830087260011;0.442431553519908;0
5.42;-1.61192491989166;0.954049839336978;0.447699072337703;0
5.425;-1.60712434177537;0.938149268197688;0.452820689843778;0
5.43;-1.60240359793976;0.922259700712768;0.457927195888504;0
5.435;-1.5977129621518;0.906430678445883;0.463067565469448;0
5.44;-1.5930340208044;0.890680437389188;0.468259456164754;0
5.445;-1.5886297463674;0.874748501295384;0.473240999539402;0
5.45;-1.58405951394126;0.859072588410076;0.478450264625921;0
5.455;-1.57969594019225;0.843282518866245;0.483515767157464;0
5.46;-1.57541164051783;0.82750542898376;0.488564225480696;0
5.465;-1.5714284931807;0.811521755057008;0.493375056394478;0
5.47;-1.56728889652607;0.795786236848445;0.498403238207783;0
5.475;-1.56336021348997;0.779933772041618;0.503282715636798;0
5.48;-1.55951180396854;0.764094683445687;0.508143507446631;0
5.485;-1.55569365676844;0.748318665852745;0.513034979374001;0
5.49;-1.55188662775989;0.732624548314549;0.517975622135574;0
5.495;-1.54808338960182;0.717019344707331;0.522972107730682;0
5.5;-1.54455240535232;0.701236665589231;0.527757493805087;0
5.505;-1.54112517332569;0.685444642110506;0.532499718439526;0
5.51;-1.53773781037902;0.669706793223503;0.537262075349779;0
5.515;-1.53436461774247;0.654048444111282;0.542069653529534;0
5.52;-1.53099638125383;0.638478442582207;0.546931059584619;0
5.525;-1.52790146462112;0.622730337263893;0.551579619132471;0
5.53;-1.52491070604437;0.606972874084651;0.556183971363566;0
5.535;-1.52195872565712;0.591271012819407;0.560808938170464;0
5.54;-1.51902174071005;0.575648127947359;0.565477745062066;0
5.545;-1.51609002638965;0.560113532824131;0.570199552088889;0
5.55;-1.51343112943887;0.544401443748836;0.574708640359416;0
5.555;-1.51060430772703;0.528949990111638;0.579442849429822;0
5.56;-1.5079846261627;0.51338584003314;0.58402895878828;0
5.565;-1.50544377106153;0.497836858265814;0.58859478749351;0
5.57;-1.50320451288408;0.482081933005653;0.592919518923434;0
5.575;-1.50080834552302;0.466576992956806;0.597458721659371;0
5.58;-1.49862291183161;0.450956018810431;0.601846696180633;0
5.585;-1.49651830119948;0.43534844459575;0.606212894150488;0
5.59;-1.49444353846397;0.419804760225844;0.610607799541436;0
5.595;-1.49237973359907;0.404343377082091;0.615049810442663;0
5.6;-1.49032027957788;0.388970430555502;0.61954504690437;0
5.605;-1.48853267348273;0.373419946206869;0.623828081021752;0
5.61;-1.48684928849912;0.357859051968969;0.628066118028644;0
5.615;-1.48520533305973;0.342352036259258;0.632323495059628;0
5.62;-1.48357538362083;0.32692381656864;0.636625166682939;0
5.625;-1.48195095427728;0.311582384147413;0.640979159944161;0
5.63;-1.48059944538459;0.296061787697181;0.645120233817732;0
5.635;-1.47935194875084;0.280530416068462;0.649216889932718;0
5.64;-1.47814380459783;0.265052409735895;0.653333355133591;0
5.645;-1.47695026211113;0.249652001736365;0.657493939114062;0
5.65;-1.47576184863856;0.23433814929949;0.661707671885054;0
5.655;-1.47484620926209;0.21884459942882;0.665709131571914;0
5.66;-1.47376326057614;0.203609008249244;0.669935339117824;0
5.665;-1.47288769966201;0.188258062955015;0.674013818150745;0
5.67;-1.47209044983029;0.172920311984143;0.678073241915212;0
5.675;-1.47132272208594;0.157644020678598;0.682161983429307;0
5.68;-1.47083773258671;0.142177330997736;0.686029106221349;0
5.685;-1.47046052086577;0.126694671867546;0.689849190800207;0
5.69;-1.46985221909396;0.111532504740521;0.693957991903761;0
5.695;-1.46942689466721;0.096278111240299;0.697943699964703;0
5.7;-1.46934243405495;0.080774943919686;0.701650747130192;0
5.705;-1.46911611310743;0.065503329298545;0.705558774246332;0
5.71;-1.46910692747678;0.050105609556212;0.709311067676323;0
5.715;-1.46890914260943;0.034985131087215;0.713310267818452;0
5.72;-1.46890998332836;0.019756005225517;0.71717142582446;0
5.725;-1.46898641317661;0.004540746881093;0.721017196264207;0
5.73;-1.4693626024359;-0.010883475108743;0.72462572086105;0
5.735;-1.4695818241822;-0.026062316650404;0.728450643162326;0
5.74;-1.47001240424484;-0.041362758238337;0.732125922397335;0
5.745;-1.47052282675474;-0.056653804032222;0.735782684127763;0
5.75;-1.47106336893716;-0.071886247931981;0.739470249516006;0
5.755;-1.47161562043593;-0.087042190685453;0.743206628632372;0
5.76;-1.47244256053434;-0.102383250263927;0.746731122432307;0
5.765;-1.47310356376191;-0.117471183943117;0.750481290291468;0
5.77;-1.47397125326028;-0.132677244688355;0.754086759123613;0
5.775;-1.47491824697105;-0.147874545208123;0.757674527124139;0
5.78;-1.47589516015843;-0.163014201143812;0.761293572471076;0
5.785;-1.47688246743781;-0.178077190797435;0.764963003172437;0
5.79;-1.47814520974118;-0.19332713380571;0.768420030672806;0
5.795;-1.47924168436681;-0.208324730605282;0.772103312046448;0
5.8;-1.48054534612172;-0.223442005044486;0.775641603229899;0
5.805;-1.48192788689758;-0.238551126332392;0.779162810791069;0
5.81;-1.48334018951459;-0.253603456381888;0.782715634080096;0
5.815;-1.48503472174803;-0.26884998364601;0.786049797190605;0
5.82;-1.48656558989502;-0.283847239253398;0.78960817517613;0
5.825;-1.48830526613553;-0.29896619318986;0.793020450492519;0
5.83;-1.48985255323421;-0.31380809640665;0.796684811272965;0
5.835;-1.49159703418391;-0.328761008574164;0.800213802324915;0
5.84;-1.49368846570011;-0.343973117228594;0.803459812569277;0
5.845;-1.49564038943942;-0.358960420139256;0.806906316757251;0
5.85;-1.4975384796321;-0.373809049085762;0.810467179825518;0
5.855;-1.49968742725626;-0.388822089278822;0.813839788829382;0
5.86;-1.50193135514467;-0.403844088759217;0.817179574741452;0
5.865;-1.50421183600148;-0.418817039778696;0.820544510510796;0
5.87;-1.50650588228287;-0.433718379277508;0.823957117787482;0
5.875;-1.50880407371449;-0.448539114987077;0.827426344415049;0
5.88;-1.51137531835311;-0.463546443409785;0.830685265154155;0
5.885;-1.51377939466602;-0.478302674306809;0.834171204753023;0
5.89;-1.51639032270169;-0.493180091715075;0.837512068788139;0
5.895;-1.51908001058718;-0.508050988198195;0.840835473032492;0
5.9;-1.522070690913;-0.523135787059716;0.843921066623924;0
5.905;-1.52490489595247;-0.537979586836953;0.847223454355426;0
5.91;-1.5276787754496;-0.552678932840287;0.850645968453352;0
5.915;-1.53070102951597;-0.567540654235924;0.853881726378316;0
5.92;-1.53381731562908;-0.582410758949166;0.857084554278518;0
5.925;-1.53696917131005;-0.597231135001302;0.860312384787197;0
5.93;-1.5401348394951;-0.611980371526209;0.863586444603692;0
5.935;-1.54357601531732;-0.626918181619367;0.866646728254359;0
5.94;-1.54685158328311;-0.641606109609111;0.86993159147381;0
5.945;-1.55033397511771;-0.656414566818753;0.873070228441279;0
5.95;-1.55389573516724;-0.671216395987043;0.876189537552473;0
5.955;-1.5574874492825;-0.685962491598307;0.879338355706547;0
5.96;-1.5610895797598;-0.700633631214062;0.882535634015949;0
5.965;-1.5646958929518;-0.715223884606133;0.885787028641173;0
5.97;-1.56857464796608;-0.729999316062354;0.888825764486732;0
5.975;-1.57255726453721;-0.744791600577817;0.891819813748156;0
5.98;-1.57630794083477;-0.759267753904938;0.895102337267;0
5.985;-1.58051193434292;-0.774108190235947;0.897991446441561;0
5.99;-1.58461775899648;-0.788764231884933;0.901036020664588;0
5.995;-1.58868557034055;-0.803296304864491;0.904175255879174;0
6;-1.59300966438895;-0.817996307421224;0.907116119970365;0
6.005;-1.59716016314473;-0.832437259439012;0.910285946785874;0
6.01;-1.60151566435528;-0.846995304149666;0.913307336552369;0
6.015;-1.60621984917705;-0.861811585257485;0.916037746100046;0
6.02;-1.610786424487;-0.876402734543305;0.918960958910098;0
6.025;-1.6152992586049;-0.890852852174989;0.921992389792677;0
6.03;-1.6200629688435;-0.905463926431521;0.924828447751131;0
6.035;-1.62465038489157;-0.919811819688671;0.927893870087652;0
6.04;-1.62944176189138;-0.934274101903296;0.930809353384554;0
6.045;-1.63431015046885;-0.948723984368997;0.933701102415859;0
6.05;-1.63947945982818;-0.963382561578467;0.936346051038947;0
6.055;-1.6444922448017;-0.977795487109062;0.939199276418005;0
6.06;-1.64971592496877;-0.992327319797229;0.941894105064864;0
6.065;-1.65501988139796;-1.00684754053322;0.944560339069361;0
6.07;-1.6600822241924;-1.02103748144862;0.947517577997901;0
6.075;-1.66559539673499;-1.03558347090828;0.950075442134061;0
6.08;-1.67100880056795;-1.04993812324331;0.9527822719815;0
6.085;-1.6763835512091;-1.06416267406638;0.955576103406298;0
6.09;-1.68201430888037;-1.07854864951715;0.95816274759948;0
6.095;-1.68774260009578;-1.09293761578001;0.960699786311757;0
6.1;-1.69350837865411;-1.10726956974294;0.963246358804205;0
6.105;-1.699287412894;-1.12152034264954;0.965825778315581;0
6.11;-1.70507104865415;-1.1356813376868;0.968445782111735;0
6.115;-1.71112785714337;-1.1500177358607;0.970838003523938;0
6.12;-1.71701687104204;-1.16409203774749;0.973441351231697;0
6.125;-1.72311305892146;-1.17827575685654;0.975880964356502;0
6.13;-1.7292880697463;-1.19244052727574;0.978284210517389;0
6.135;-1.7354921443704;-1.20653659350708;0.980699849270662;0
6.14;-1.74170747771666;-1.22054614227322;0.983144686245891;0
6.145;-1.74819789194909;-1.23472931490538;0.985354770439054;0
6.15;-1.75452184707343;-1.24864821660321;0.987769740724126;0
6.155;-1.76105284621928;-1.26267260203085;0.990015862896596;0
6.16;-1.76766259959283;-1.2766741083135;0.992220350815352;0
6.165;-1.77430199321275;-1.29060355981875;0.99443122882555;0
6.17;-1.78095222429194;-1.30444209752537;0.996666205967044;0
6.175;-1.78787735374217;-1.31844978802492;0.998660739890775;0
6.18;-1.79463593411049;-1.33218903015262;1.00085454216017;0
6.185;-1.80160150201193;-1.34602929558895;1.00287348794767;0
6.19;-1.80864578055734;-1.35984217661234;1.00484468073842;0
6.195;-1.8157202824125;-1.37357905830322;1.00681542209859;0
6.2;-1.82280519999701;-1.38722003065897;1.00880432796678;0
6.205;-1.83016545234188;-1.40102568126087;1.01054562645052;0
6.21;-1.83735867738895;-1.41455772082829;1.01248011861091;0
6.215;-1.84475930392839;-1.42818617343005;1.01423241170972;0
6.22;-1.85223815239046;-1.44178168216912;1.01593040977277;0
6.225;-1.85974701161109;-1.45529585279307;1.01762103645453;0
6.23;-1.86726680155305;-1.46870943945249;1.01932208036897;0
6.235;-1.87506147380451;-1.48228173229664;1.02076834634604;0
6.24;-1.88268891945468;-1.49557492875701;1.02240056926539;0
6.245;-1.89052366209409;-1.50895880577006;1.02384286768075;0
6.25;-1.89843718074446;-1.52230460139786;1.02522238312151;0
6.255;-1.9063802715798;-1.5355628864739;1.02658692760317;0
6.26;-1.91433409640838;-1.5487146060819;1.02795394463144;0
6.265;-1.92256331988734;-1.56201940348528;1.02905712050168;0
6.27;-1.9306254853014;-1.57503937765336;1.03033773541184;0
6.275;-1.93889435876509;-1.5881432083171;1.03142025767023;0
6.28;-1.94697049684796;-1.60093611457543;1.03270305512159;0
6.285;-1.95524351003765;-1.613802529887;1.0337946520067;0
6.29;-1.96359127580402;-1.62662005174273;1.03481569120602;0
6.295;-1.9722389157317;-1.63960841971608;1.0355389940275;0
6.3;-1.9807288359041;-1.6523148559088;1.03642118660368;0
6.305;-1.98942962723389;-1.66510249816496;1.03709149550786;0
6.31;-1.99821049788095;-1.67784021896973;1.03767912182433;0
6.315;-2.00674949850444;-1.69021108369173;1.03850519426319;0
6.32;-2.01546714942188;-1.70263002659899;1.03914685218994;0
6.325;-2.02452379250894;-1.71525165133164;1.03944128646421;0
6.33;-2.03343765717152;-1.72759927805448;1.03986952147576;0
6.335;-2.04229682404384;-1.73976070749883;1.04034186546589;0
6.34;-2.05140564244183;-1.75203443402801;1.04055132674317;0
6.345;-2.06060934868209;-1.76426532429663;1.04065098470893;0
6.35;-2.06984869088282;-1.7763937803385;1.04069839406967;0
6.355;-2.07910098320183;-1.78839678439972;1.04071454233193;0
6.36;-2.0883575388889;-1.80026532818595;1.04070642111047;0
6.365;-2.09788628134973;-1.81226116619273;1.04040309438118;0
6.37;-2.10724725117486;-1.82394984213841;1.04024411347754;0
6.375;-2.116814541058;-1.83569920635141;1.03985225562828;0
6.38;-2.12618883861465;-1.84711558329831;1.03962654064179;0
6.385;-2.13576041955802;-1.85858290386364;1.03917345985021;0
6.39;-2.14567742230277;-1.87024282847408;1.0383415137399;0
6.395;-2.15545527402272;-1.88161650892595;1.0376150467899;0
6.4;-2.16517849225448;-1.89278817014121;1.03690775337982;0
6.405;-2.17515192555961;-1.90405604733611;1.03591124365527;0
6.41;-2.18494850929528;-1.91499903519204;1.03505254052118;0
6.415;-2.19494851441054;-1.92599071644937;1.03394772345613;0
6.42;-2.20502500008249;-1.9369037897114;1.03272188514078;0
6.425;-2.21513060999663;-1.94769053394366;1.03142051881464;0
6.43;-2.22524596790904;-1.95833125491576;1.03006115031438;0
6.435;-2.23536489837922;-1.96881944293907;1.0286481027778;0
6.44;-2.24575566025374;-1.97941637817785;1.02690913196793;0
6.445;-2.25597842715966;-1.98968856645107;1.02528433512624;0
6.45;-2.26640733754312;-2.00000310404052;1.02339547957981;0
6.455;-2.27691434773;-2.01023158699562;1.02136869251519;0
6.46;-2.28745043469627;-2.02032466004594;1.01925107609186;0
6.465;-2.29799664179926;-2.03026305846292;1.01705967357309;0
6.47;-2.30854602106909;-2.04003953422977;1.01479952653003;0
6.475;-2.31936728056763;-2.04991546106338;1.01219750623858;0
6.48;-2.33002033261963;-2.05945749163995;1.00969429861705;0
6.485;-2.34060815539504;-2.06876837039684;1.00718503558222;0
6.49;-2.35144160393022;-2.07815151389617;1.00435431384782;0
6.495;-2.36236822066688;-2.08745415079767;1.00135264791323;0
6.5;-2.37332963569454;-2.09661763077352;0.998236459459528;0
6.505;-2.38430350071276;-2.10561934807551;0.9950261559725;0
6.51;-2.39528125841276;-2.11445050678838;0.991728366150192;0
6.515;-2.40625963146563;-2.12310760820316;0.988344452817028;0
6.52;-2.41723736407202;-2.13158919176067;0.984873772211953;0
6.525;-2.4284854660601;-2.14015851664437;0.98104038813435;0
6.53;-2.43956467214971;-2.14838367259528;0.977284697606273;0
6.535;-2.45084976608895;-2.15663165026041;0.973226903167018;0
6.54;-2.46221282882755;-2.16477431605667;0.968992989420588;0
6.545;-2.47360476081438;-2.17276239290013;0.964630124003334;0
6.55;-2.48500688774261;-2.18057704998959;0.960155059837908;0
6.555;-2.49641193494164;-2.18821088079827;0.955573167931026;0
6.56;-2.50781717887828;-2.19566104786662;0.950885285330814;0
6.565;-2.51922163852486;-2.20292647361199;0.946090524499763;0
6.57;-2.5306248134307;-2.21000658367718;0.941187538012286;0
6.575;-2.54229806329264;-2.21716464966235;0.935899620858118;0
6.58;-2.55380226012763;-2.2239695099395;0.930667570938751;0
6.585;-2.5655123001487;-2.23078794376983;0.925111075932893;0
6.59;-2.57730018437769;-2.23749189250578;0.919356278725686;0
6.595;-2.58911684535821;-2.2440322671399;0.91345039607944;0
6.6;-2.60067219554847;-2.2501272261073;0.907685411014437;0
6.605;-2.61239800483379;-2.25620034622878;0.901624040426146;0
6.61;-2.6244595373954;-2.26240859753013;0.895095437193567;0
6.615;-2.63637711035937;-2.2682806662842;0.888581304317726;0
6.62;-2.64823866645782;-2.27390460383574;0.881991931412612;0
6.625;-2.66007781347033;-2.27931414004033;0.875291980385805;0
6.63;-2.67190741900432;-2.28452228232555;0.868466882164702;0
6.635;-2.68400383518576;-2.28979702835736;0.861234604233219;0
6.64;-2.69592991153105;-2.29470990986889;0.854034625345325;0
6.645;-2.70806129937536;-2.29962821340479;0.846485567845587;0
6.65;-2.71999886633721;-2.30416161101656;0.838989006221622;0
6.655;-2.73213269462961;-2.30869180133165;0.831149112015274;0
6.66;-2.74434066385078;-2.31309689796605;0.823086390170287;0
6.665;-2.75657602053053;-2.31733041935899;0.814845988360078;0
6.67;-2.76882086617085;-2.3213747685572;0.806444220647433;0
6.675;-2.78079692607686;-2.32496077725545;0.798162074718759;0
6.68;-2.792940553458;-2.32851637959182;0.789557415281123;0
6.685;-2.80514734403962;-2.33193752993348;0.780733169366362;0
6.69;-2.81737732763887;-2.33518465227972;0.771727842798708;0
6.695;-2.82988662653556;-2.33850540244501;0.762279488802007;0
6.7;-2.84223047303121;-2.34146434703483;0.752835827167209;0
6.705;-2.85450992934247;-2.34416304260382;0.743294386189504;0
6.71;-2.86676375278169;-2.34664075196588;0.733615043849393;0
6.715;-2.87927820723404;-2.34917527821799;0.72350572670163;0
6.72;-2.89162000386622;-2.35134287017471;0.713402897083049;0
6.725;-2.90389472442432;-2.35324969901743;0.703199682689794;0
6.73;-2.91641421729418;-2.35519916663488;0.692578448061759;0
6.735;-2.9287550518922;-2.35677751852974;0.68196595294961;0
6.74;-2.9410264601122;-2.35809465051636;0.671251767734705;0
6.745;-2.95354175019898;-2.35945544278978;0.660116836262282;0
6.75;-2.9658779889846;-2.36044676966716;0.64898757335258;0
6.755;-2.97841614549974;-2.36144120000605;0.637477276251529;0
6.76;-2.99075919168272;-2.36205159846333;0.625986544829355;0
6.765;-3.0032980768796;-2.36266053413986;0.614118729176851;0
6.77;-3.01563947009807;-2.36288464807448;0.602270825707298;0
6.775;-3.02817573623831;-2.36310795134184;0.59004481114119;0
6.78;-3.04051421109957;-2.36294782184781;0.577837103798233;0
6.785;-3.05304751496344;-2.36278855173978;0.565249470033769;0
6.79;-3.06565437898587;-2.362509775008;0.552402315013632;0
6.795;-3.078017019299;-2.36180386122496;0.53961728427085;0
6.8;-3.09055666296562;-2.36108376458651;0.526467608791313;0
6.805;-3.10289169687742;-2.35997807640162;0.513338861849464;0
6.81;-3.11541897271584;-2.35887540659399;0.499828713209619;0
6.815;-3.12774742085145;-2.35739494662248;0.486332273092293;0
6.82;-3.14027027262333;-2.35592172821007;0.472450895850497;0
6.825;-3.15259519701701;-2.35407373036345;0.458581025202354;0
6.83;-3.16511494263285;-2.35223554401906;0.444324563954539;0
6.835;-3.17743686944995;-2.35002488781363;0.430078334872913;0
6.84;-3.18995360800323;-2.34782628443106;0.415444431012685;0
6.845;-3.2022726039377;-2.34525757764063;0.400819653224919;0
6.85;-3.21451503084248;-2.34244110545933;0.386082343145743;0
6.855;-3.22699872126626;-2.33968665993593;0.37090952783098;0
6.86;-3.2393024527381;-2.33658346709679;0.355726774405374;0
6.865;-3.251807876008;-2.33350520214616;0.340147354827659;0
6.87;-3.26411820229229;-2.33006555796375;0.324572450267479;0
6.875;-3.27635299698517;-2.32638536852241;0.308882178330956;0
6.88;-3.28855805523279;-2.32251170798644;0.293030481864896;0
6.885;-3.30075090858043;-2.31846340373999;0.276999609080121;0
6.89;-3.31293827882724;-2.31424849190782;0.260782654285592;0
6.895;-3.32512274177052;-2.30987088201396;0.244376892267245;0
6.9;-3.33730530027095;-2.30533292970219;0.227781204203622;0
6.905;-3.34948633267293;-2.30063638584845;0.210995129323402;0
6.91;-3.36166600320061;-2.29578280597987;0.194018453957894;0
6.915;-3.3738443693096;-2.29077365829172;0.176851104551165;0
6.92;-3.38602147255902;-2.28561041350114;0.159493056327174;0
6.925;-3.39792587012545;-2.28003211039139;0.142220326294275;0
6.93;-3.40999660299572;-2.27447016648576;0.12458939346401;0
6.935;-3.42185884840988;-2.26856022324361;0.106979709038903;0
6.94;-3.43391199918565;-2.26269412153425;0.088987517197243;0
6.945;-3.44576608385442;-2.25649234361712;0.071007441875792;0
6.95;-3.45781469581923;-2.25034100794796;0.052641636137686;0
6.955;-3.46966564313318;-2.24385836282956;0.034286960575478;0
6.96;-3.48144018418145;-2.23716714739426;0.015822377536504;0
6.965;-3.49318487580673;-2.23039468893091;0.00082071123495;0
6.97;-3.50491847838771;-2.2236391767992;0.000220016970638;0
6.975;-3.51664732036512;-2.21674955389721;0;1
6.98;-3.52837415376624;-2.209808926614;0;1
6.985;-3.54009977713503;-2.20285907363681;0;1
6.99;-3.55182450286679;-2.19566373771817;0;1
6.995;-3.56327657479369;-2.18819955769293;0;1
7;-3.57489536988107;-2.18070026282995;0;1
7.005;-3.58630570148126;-2.17284076407857;0;1
7.01;-3.59790714974425;-2.16521183052446;0;1
7.015;-3.60931028300594;-2.15723522228959;0;1
7.02;-3.6206366096075;-2.14899482096131;0;1
7.025;-3.63220415879997;-2.1408812452686;0;1
7.03;-3.64359173347935;-2.13236492544108;0;1
7.035;-3.65463859782013;-2.12353274158658;0;1
7.04;-3.66582617412454;-2.11474002648621;0;1
7.045;-3.67706718173742;-2.10590106615142;0;1
7.05;-3.68832808806515;-2.0969839127966;0;1
7.055;-3.69932469912419;-2.0877142226718;0;1
7.06;-3.71049137083646;-2.07859867631956;0;1
7.065;-3.72145138784504;-2.06919082048667;0;1
7.07;-3.73233186018727;-2.05961926947866;0;1
7.075;-3.74318146034301;-2.04997384910591;0;1
7.08;-3.75401902860187;-2.04023503326713;0;1
7.085;-3.76485158638195;-2.0304113647943;0;1
7.09;-3.77568182952086;-2.020507068007;0;1
7.095;-3.78623937033076;-2.01026121732203;0;1
7.1;-3.79696359173256;-2.00010673042694;0;1
7.105;-3.80747982615172;-1.98967832255452;0;1
7.11;-3.81791604262258;-1.97910539230747;0;1
7.115;-3.82859279462103;-1.96870216580081;0;1
7.12;-3.83908985714888;-1.95805768501283;0;1
7.125;-3.8492463911357;-1.94702021719567;0;1
7.13;-3.85954365944166;-1.93606472349694;0;1
7.135;-3.86989457975579;-1.92510555988318;0;1
7.14;-3.87999432795583;-1.91384687931133;0;1
7.145;-3.89026904239213;-1.90270866322159;0;1
7.15;-3.90033910617434;-1.89132018247682;0;1
7.155;-3.9103305313526;-1.87980878119674;0;1
7.16;-3.92029169314155;-1.86822416257788;0;1
7.165;-3.93024099437386;-1.85658606251065;0;1
7.17;-3.94018554952584;-1.84490292932785;0;1
7.175;-3.94985672046317;-1.83291466343338;0;1
7.18;-3.9596944385052;-1.82105524986151;0;1
7.185;-3.96932430256437;-1.80895873321247;0;1
7.19;-3.97887444589373;-1.79675445798818;0;1
7.195;-3.98839393058239;-1.78449269591518;0;1
7.2;-3.99790154618406;-1.7721934466915;0;1
7.205;-4.00740455458319;-1.75986518200321;0;1
7.21;-4.01663412305054;-1.74724715594688;0;1
7.215;-4.026030420726;-1.73477379638054;0;1
7.22;-4.03521901036021;-1.72207865195712;0;1
7.225;-4.04432801121414;-1.70929092609904;0;1
7.23;-4.05340647917258;-1.69646075661161;0;1
7.235;-4.06247320069132;-1.68360801152312;0;1
7.24;-4.07126387765129;-1.6704760597782;0;1
7.245;-4.08022035399861;-1.65750116082481;0;1
7.25;-4.08896876896109;-1.64431702218505;0;1
7.255;-4.09790902107849;-1.63131805289129;0;1
7.26;-4.10665125243543;-1.61812186607792;0;1
7.265;-4.11531761620493;-1.60485156884423;0;1
7.27;-4.12368351043533;-1.5912898057461;0;1
7.275;-4.13220591538769;-1.57788812804558;-0.094597563533557;0
7.28;-4.14051676267723;-1.56428561577825;-0.098422064945678;0
7.285;-4.14901810731616;-1.5508789890078;-0.102561092061947;0
7.29;-4.15732097675369;-1.53728632659443;-0.106622995621014;0
7.295;-4.16554792510956;-1.52363100220058;-0.110729338685739;0
7.3;-4.17347443955883;-1.50969533380362;-0.114653128625041;0
7.305;-4.18155747313546;-1.49593099838045;-0.118851813879552;0
7.31;-4.18970056796557;-1.48224234778461;-0.123227865460657;0
7.315;-4.19759517595339;-1.46832752431416;-0.127470352770307;0
7.32;-4.20539482774691;-1.4543407471044;-0.131731859522682;0
7.325;-4.21315824309753;-1.44034142247799;-0.136070126733581;0
7.33;-4.22090790602386;-1.42635271944365;-0.140506644201195;0
7.335;-4.2283809277775;-1.41211812695526;-0.144776385050728;0
7.34;-4.23601969488293;-1.39807494645874;-0.149321927136916;0
7.345;-4.24345060877588;-1.38385586102974;-0.153767586127729;0
7.35;-4.25080204669968;-1.36958981122422;-0.158240819442039;0
7.355;-4.25812328437612;-1.35532663058535;-0.162789958314738;0
7.36;-4.26543306508176;-1.34108562129096;-0.167432788794911;0
7.365;-4.27273869178952;-1.32687464178387;-0.172175649679644;0
7.37;-4.27977139944472;-1.31243086664649;-0.176747986022111;0
7.375;-4.28669982424877;-1.29792337292427;-0.181317568226248;0
7.38;-4.29386021816237;-1.28368354799981;-0.186220486626996;0
7.385;-4.30056647142289;-1.26903634412289;-0.190768234739026;0
7.39;-4.30737034916254;-1.25452864475147;-0.195512438951478;0
7.395;-4.31421181272046;-1.24010084328669;-0.200392124345406;0
7.4;-4.32079662508835;-1.22546426121277;-0.205111560866672;0
7.405;-4.32728342150739;-1.21077785784487;-0.209828557283372;0
7.41;-4.33373293579263;-1.19610268810207;-0.214602994470174;0
7.415;-4.34016842097929;-1.18146232472762;-0.219457261089176;0
7.42;-4.34659878089192;-1.16686599052372;-0.22439939081862;0
7.425;-4.35302742587894;-1.15231741434567;-0.229431920238293;0
7.43;-4.35918440818837;-1.13755185103755;-0.234283707200786;0
7.435;-4.36523703954316;-1.12273683773774;-0.239121283051515;0
7.44;-4.37125061907019;-1.10793787384481;-0.244009141724117;0
7.445;-4.37724952476678;-1.09317954767284;-0.248970844401034;0
7.45;-4.38297121273702;-1.07820426866754;-0.253742861207468;0
7.455;-4.38885895117169;-1.06345070993994;-0.258767856695632;0
7.46;-4.39453866172006;-1.04854966851816;-0.263670814488171;0
7.465;-4.40013903483146;-1.03362994612796;-0.268579681801823;0
7.47;-4.4057099609798;-1.0187415317667;-0.273543587243341;0
7.475;-4.41126929639155;-1.00390240061198;-0.278579617412599;0
7.48;-4.41655324318315;-0.988853379748004;-0.283423256901266;0
7.485;-4.42200334584087;-0.974031547892033;-0.288515273867724;0
7.49;-4.42724610857258;-0.959067961756829;-0.293481500687978;0
7.495;-4.43240982249395;-0.944090929404103;-0.298449531303986;0
7.5;-4.43754360243981;-0.929149580635573;-0.303467766076753;0
7.505;-4.44239499404238;-0.913995824342748;-0.308283255320432;0
7.51;-4.44740988500978;-0.89907116087031;-0.313340987185645;0
7.515;-4.45221644075951;-0.884008051625696;-0.318268672325923;0
7.52;-4.45694296603982;-0.868934741465358;-0.323193964416111;0
7.525;-4.46163982471366;-0.853901512921287;-0.328166558662302;0
7.53;-4.46605379503458;-0.838659275733041;-0.33293294357591;0
7.535;-4.47063171573307;-0.823650544861549;-0.33793894418652;0
7.54;-4.47500087053776;-0.808506673742663;-0.342811591809368;0
7.545;-4.47929109298728;-0.793357337968949;-0.34768011009258;0
7.55;-4.48355084302179;-0.778250856809719;-0.352592335997162;0
7.555;-4.48779929432449;-0.76320625378824;-0.357566814053635;0
7.56;-4.49204440868171;-0.748231332033647;-0.362610874060056;0
7.565;-4.496016729929;-0.733060492239011;-0.367455014170518;0
7.57;-4.4998843788555;-0.717861645710916;-0.372266795581224;0
7.575;-4.50371296140005;-0.702700168557733;-0.377111242684049;0
7.58;-4.50752697055981;-0.68760033310734;-0.382012261735179;0
7.585;-4.5113357820241;-0.672571295266157;-0.386978639966262;0
7.59;-4.51487172432663;-0.657349035270166;-0.391742829158902;0
7.595;-4.51830360126026;-0.642102075293141;-0.396473108241582;0
7.6;-4.52169541330377;-0.626894140950037;-0.401232936453285;0
7.605;-4.52507290502524;-0.611750684446294;-0.406047507917819;0
7.61;-4.52844530872877;-0.596680655693296;-0.41092550480698;0
7.615;-4.53154427505371;-0.58141919145876;-0.41559885524869;0
7.62;-4.53481085279434;-0.566403256998961;-0.42050726772169;0
7.625;-4.53787010526659;-0.551261358018246;-0.425276110981021;0
7.63;-4.54085039350211;-0.5361215209481;-0.430033249317217;0
7.635;-4.54352959622649;-0.520764965971046;-0.43455696017544;0
7.64;-4.54636583793724;-0.50564576325376;-0.439303977565887;0
7.645;-4.54899071832341;-0.490398822742653;-0.443906318826158;0
7.65;-4.55153510063455;-0.475154623772735;-0.448494378129919;0
7.655;-4.55404908185181;-0.459962878026307;-0.453117771697417;0
7.66;-4.55655183887116;-0.444842377876217;-0.457795192495812;0
7.665;-4.5590507113344;-0.429800080140608;-0.462533496202482;0
7.67;-4.5612766238448;-0.414570094205558;-0.467064156607041;0
7.675;-4.56339908667095;-0.399321499422009;-0.47155624339228;0
7.68;-4.56548236971727;-0.384118140802426;-0.476073573087024;0
7.685;-4.56755045336936;-0.368983582386681;-0.480639670962565;0
7.69;-4.56961376035584;-0.353927816059223;-0.485264499479813;0
7.695;-4.57140377285633;-0.338685399438369;-0.489680186881044;0
7.7;-4.57309021450147;-0.323425592595742;-0.494056035468599;0
7.705;-4.57473681448663;-0.30821167478412;-0.498455343925569;0
7.71;-4.5763685903648;-0.293068206087067;-0.502902693025458;0
7.715;-4.57799573955346;-0.278004920333763;-0.507407840713705;0
7.72;-4.5793496575449;-0.262756200552082;-0.511702905928907;0
7.725;-4.58087067436894;-0.247758471412439;-0.51622664886588;0
7.73;-4.58218481962485;-0.232640721602294;-0.520605829274971;0
7.735;-4.58342020182469;-0.217530581693952;-0.524968149550627;0
7.74;-4.58435460076023;-0.202208749645482;-0.529092166484847;0
7.745;-4.58544548177883;-0.187128796879304;-0.533433751939474;0
7.75;-4.58632481192355;-0.17192559904787;-0.537625651700798;0
7.755;-4.5871242170565;-0.156730274604161;-0.541799090578658;0
7.76;-4.58789346313875;-0.141592088031925;-0.54600342725855;0
7.765;-4.58865097752733;-0.126528973880702;-0.550256682873941;0
7.77;-4.58940505666979;-0.111548722441104;-0.554566742886743;0
7.775;-4.58988636772534;-0.0963848708954;-0.558665103748969;0
7.78;-4.59026432216182;-0.081206312698962;-0.562720785565651;0
7.785;-4.59060252925597;-0.066076151318862;-0.566796999986234;0
7.79;-4.59092596032477;-0.051018844875895;-0.570918315178079;0
7.795;-4.59097291043984;-0.035775525799276;-0.574823866381342;0
7.8;-4.59118635123979;-0.020785290412807;-0.578954987044605;0
7.805;-4.59119207845809;-0.005676775218587;-0.58293830950335;0
7.81;-4.59111873320617;0.009421894635024;-0.586902081955343;0
7.815;-4.59101556086461;0.024461992056633;-0.590895149181335;0
7.82;-4.59090141155863;0.039425184400504;-0.59493595944966;0
7.825;-4.59051161478255;0.054573300642694;-0.598760687014054;0
7.83;-4.59028862905899;0.069467758523031;-0.602810150585497;0
7.835;-4.58985867584065;0.084479501494466;-0.60671140208705;0
7.84;-4.58934993702898;0.09948086125865;-0.610592226137513;0
7.845;-4.58881086005165;0.114423898910143;-0.614500668485449;0
7.85;-4.58798997179049;0.129557247222813;-0.618186076075796;0
7.855;-4.58733229437715;0.144439756509155;-0.6220918416099;0
7.86;-4.586466897356;0.159439511192783;-0.625847836968804;0
7.865;-4.58552180861458;0.174428984067577;-0.629581682928417;0
7.87;-4.58454666101041;0.189359053730596;-0.63334259559981;0
7.875;-4.58356107520403;0.2042106182827;-0.637149775195146;0
7.88;-4.582300053728;0.219245777644372;-0.640739003756551;0
7.885;-4.58120530758081;0.234026725676699;-0.644550381316591;0
7.89;-4.57990339461145;0.248924003041471;-0.64821122047986;0
7.895;-4.57852262552449;0.263809794143445;-0.651849405788292;0
7.9;-4.5771121193343;0.278635478524123;-0.655513623636365;0
7.905;-4.57569067789741;0.293382752593633;-0.659222242452802;0
7.91;-4.57399423494652;0.308312727703587;-0.662711904218887;0
7.915;-4.57246423556965;0.32298790039009;-0.666422476300281;0
7.92;-4.57072651406923;0.337779456659933;-0.669980476404938;0
7.925;-4.56891034852662;0.352558603198613;-0.67351473152969;0
7.93;-4.56706460622073;0.367276953475816;-0.677073654283529;0
7.935;-4.56520737057713;0.381916896713769;-0.680674875199175;0
7.94;-4.5630755450592;0.396738495367849;-0.684055911286712;0
7.945;-4.56110970136439;0.411305160550124;-0.687655803389635;0
7.95;-4.55893720649778;0.425986469452718;-0.691102499263154;0
7.955;-4.55668543660479;0.440655491684952;-0.694522900282938;0
7.96;-4.55440377539459;0.455263301826444;-0.697965907108977;0
7.965;-4.55211174844528;0.46979084109143;-0.701450559308689;0
7.97;-4.54954432312139;0.484499982926112;-0.704712326641536;0
7.975;-4.54714319612609;0.498953083511223;-0.708191427970751;0
7.98;-4.54453492147472;0.51352041121893;-0.711514879090697;0
7.985;-4.54184780844139;0.528074083452291;-0.714810477121017;0
7.99;-4.53913097595489;0.54256541296674;-0.71812682320767;0
7.995;-4.53640322622125;0.556976029821033;-0.721482201175545;0
8;-4.53367175519255;0.571299169084915;-0.724883289781736;0
8.005;-4.5306680551049;0.585800037721865;-0.7280619256228;0
8.01;-4.52755998702216;0.600311160185607;-0.731185420108948;0
8.015;-4.52441305620132;0.614767441603488;-0.734318716812471;0
8.02;-4.52125171605702;0.629144832307751;-0.737485707991312;0
8.025;-4.51808470400882;0.643434989304855;-0.740694572593574;0
8.03;-4.51491660737782;0.657633735560725;-0.743949337547287;0
8.035;-4.51147667609107;0.672008358499161;-0.746979432853245;0
8.04;-4.5079337793535;0.686390356768078;-0.749953126591367;0
8.045;-4.50462257961302;0.700449325616919;-0.753203786673697;0
8.05;-4.50112990083895;0.714594939102833;-0.756318340670031;0
8.055;-4.49729633838468;0.72898300699028;-0.759137430317564;0
8.06;-4.49360402568209;0.743135685228895;-0.76214191755806;0
8.065;-4.48996625923105;0.757140054117251;-0.765244487348936;0
8.07;-4.48607920705075;0.771296306654384;-0.768141271446965;0
8.075;-4.48209658475932;0.785451038402288;-0.770985334215839;0
8.08;-4.47807786066953;0.799545110002845;-0.773835484697059;0
8.085;-4.47404579969207;0.813556088042126;-0.776713827506738;0
8.09;-4.47000911537797;0.827475590477242;-0.779628416868918;0
8.095;-4.46569926123206;0.841568337523913;-0.782310487911297;0
8.1;-4.4615572086002;0.855397822188352;-0.785199887362193;0
8.105;-4.45720861574729;0.869334524732937;-0.787921994677397;0
8.11;-4.45278144896468;0.883250760236585;-0.790604063159971;0
8.115;-4.44832407477322;0.897098441605272;-0.793293742268521;0
8.12;-4.44385625252008;0.910858110749774;-0.796010072324917;0
8.125;-4.4391130432292;0.924790671592123;-0.798487664871589;0
8.13;-4.43453679860087;0.938458366017536;-0.801167855532861;0
8.135;-4.42975308449065;0.952231544794629;-0.803675695876757;0
8.14;-4.42489107612699;0.965981281849199;-0.806139581837556;0
8.145;-4.41999898097125;0.979659607449829;-0.808606937835782;0
8.15;-4.4150958755712;0.993247695752311;-0.811096056620105;0
8.155;-4.40991780497466;1.00700525114118;-0.813342280657719;0
8.16;-4.40490687459147;1.0204949050129;-0.815786817784572;0
8.165;-4.39968855738893;1.03408687177025;-0.818054369145236;0
8.17;-4.39439137083354;1.04765282935896;-0.820272602145711;0
8.175;-4.38906451525193;1.06114378254192;-0.822489862674236;0
8.18;-4.38372682535385;1.07454110530879;-0.824724130868079;0
8.185;-4.37838551073301;1.08783779792447;-0.826981763120229;0
8.19;-4.37304333044498;1.10103131137564;-0.829264667197608;0
8.195;-4.36742946189627;1.11438789808744;-0.831300980882582;0
8.2;-4.36171274672826;1.12773887330101;-0.833258623584803;0
8.205;-4.35622845642209;1.14075396539407;-0.835472199678521;0
8.21;-4.35029053291056;1.15410970095104;-0.837254203608797;0
8.215;-4.34445138406159;1.16725868120418;-0.83915637827715;0
8.22;-4.33865059081915;1.18026150269008;-0.841117373268043;0
8.225;-4.3328650215167;1.19314146939924;-0.843113130859414;0
8.23;-4.32681394293374;1.20617445262914;-0.844861549839957;0
8.235;-4.32066178036543;1.21919612925857;-0.84652605467602;0
8.24;-4.31447210396125;1.23214305757919;-0.848169209960453;0
8.245;-4.30826800597379;1.24499225678925;-0.849813099735873;0
8.25;-4.30205894862207;1.25773439065358;-0.851466180701936;0
8.255;-4.29584917593183;1.27036535470856;-0.853131695093523;0
8.26;-4.28936781425754;1.28315089010396;-0.854537091800427;0
8.265;-4.28305431680245;1.29565689091331;-0.856121455368202;0
8.27;-4.27653439095069;1.3082524690097;-0.857508736241581;0
8.275;-4.26993602126845;1.3208097064649;-0.858825837481269;0
8.28;-4.26330820516831;1.33327968548375;-0.860120671561554;0
8.285;-4.25666970047896;1.34564373388709;-0.861410912087595;0
8.29;-4.24975624905428;1.35816070784492;-0.862430302508134;0
8.295;-4.24300958676811;1.37039442029966;-0.863620366945518;0
8.3;-4.23605592332977;1.38271319855877;-0.864605232540672;0
8.305;-4.22902362213116;1.3949887060541;-0.865512095998429;0
8.31;-4.22196182595911;1.40717184114276;-0.866388930509696;0
8.315;-4.21488934854489;1.41924383830672;-0.867253381451636;0
8.32;-4.20781333012583;1.43119760838672;-0.868111423187888;0
8.325;-4.20073662845642;1.44303035037285;-0.868964751435815;0
8.33;-4.19338883765339;1.45500670594394;-0.869540550190129;0
8.335;-4.18620933828588;1.46669314380577;-0.870278245236682;0
8.34;-4.17882337842456;1.47845858823175;-0.870800588829397;0
8.345;-4.17135907740837;1.49017491769814;-0.871234456096902;0
8.35;-4.16386536051249;1.501793217758;-0.871627525181895;0
8.355;-4.1563610828508;1.51329465505665;-0.871997406626917;0
8.36;-4.14885333845164;1.52467215978166;-0.872349952701664;0
8.365;-4.1410734692402;1.53618829903729;-0.872413714987834;0
8.37;-4.13346158561477;1.54740908384339;-0.872629071123482;0
8.375;-4.12564315489096;1.55870289298305;-0.872618611361084;0
8.38;-4.11801781550749;1.56967631033159;-0.872782335047473;0
8.385;-4.11019554076528;1.58071313257689;-0.872727259719374;0
8.39;-4.10229853943035;1.59169113057928;-0.872574280081638;0
8.395;-4.09437359869513;1.60256351355616;-0.872368868088021;0
8.4;-4.08616719618906;1.61357738604326;-0.871854329886249;0
8.405;-4.07812517317005;1.62429330853486;-0.871477003522637;0
8.41;-4.06987531747762;1.63507701735012;-0.870861418190123;0
8.415;-4.0618180297607;1.64553461928376;-0.870408567974383;0
8.42;-4.05356370154736;1.6560491722765;-0.869725507613414;0
8.425;-4.04523463911532;1.66649833386537;-0.86893315606567;0
8.43;-4.03687766724606;1.67683526152361;-0.868076950622334;0
8.435;-4.02851071276035;1.68704202134898;-0.867173434667877;0
8.44;-4.02014063892064;1.69711175062069;-0.866228093687124;0
8.445;-4.01149857824897;1.70730650509689;-0.864968431074604;0
8.45;-4.00302461940372;1.71719299587127;-0.863835373273324;0
8.455;-3.99434422594866;1.72713889107726;-0.862450671398801;0
8.46;-3.98585703069997;1.73675146494705;-0.861214895317842;0
8.465;-3.97717307143037;1.74641374143311;-0.859734296391635;0
8.47;-3.96841445612956;1.75600358285564;-0.858129543915847;0
8.475;-3.95962805828828;1.76547410947102;-0.856446074874462;0
8.48;-3.95083169898034;1.77480750294294;-0.854700278186976;0
8.485;-3.94203232538896;1.78399683118842;-0.852897677245797;0
8.49;-3.93296104169772;1.79330380386456;-0.850765309036868;0
8.495;-3.92405792345255;1.80229555243935;-0.848744437040623;0
8.5;-3.91494843160676;1.81133937850467;-0.846456376463885;0
8.505;-3.90603219550514;1.8200429682664;-0.844302045145656;0
8.51;-3.89691919168288;1.8287890413746;-0.841887204929841;0
8.515;-3.88773162839662;1.83745538745992;-0.839332591106875;0
8.52;-3.87851629318985;1.84599523898622;-0.83668352083105;0
8.525;-3.86929109860893;1.85439071734758;-0.83395644351627;0
8.53;-3.86006296451829;1.86263494909801;-0.831156825646423;0
8.535;-3.85083441552262;1.87072546211878;-0.828285746891508;0
8.54;-3.84133505101634;1.87892509675244;-0.825068300277876;0
8.545;-3.83200424342776;1.8868021510401;-0.821945454080324;0
8.55;-3.82246731140367;1.89472370247078;-0.818537950078108;0
8.555;-3.81312370258834;1.90229808141587;-0.815246932015323;0
8.56;-3.80358345070736;1.90990759189231;-0.811677796750514;0
8.565;-3.79396872277687;1.91743012159936;-0.807951235850523;0
8.57;-3.78432629051159;1.92481897762457;-0.804112550000765;0
8.575;-3.77467406019371;1.93205634825413;-0.800178183874771;0
8.58;-3.76501882459442;1.93913554600061;-0.796153479223434;0
8.585;-3.75536330822038;1.94605396656095;-0.792039723239918;0
8.59;-3.74570849132066;1.95281075888846;-0.78783647062507;0
8.595;-3.73605474851485;1.95940568819604;-0.783542683193684;0
8.6;-3.72613079558735;1.96610210054585;-0.778882134574271;0
8.605;-3.7163756635835;1.97246919601996;-0.774295962748924;0
8.61;-3.70641448075646;1.97887387465808;-0.769404295439892;0
8.615;-3.69664674298483;1.98492497631802;-0.764608833160446;0
8.62;-3.68668244259302;1.9910044927719;-0.75951452273262;0
8.625;-3.67664366729932;1.99699049669902;-0.754242032124684;0
8.63;-3.66657728262383;2.00283631279077;-0.748836815450978;0
8.635;-3.65650110588323;2.00852432780419;-0.743315289001829;0
8.64;-3.64669350751585;2.0137847615988;-0.73795826272347;0
8.645;-3.63671810694478;2.01904587351486;-0.732324205415648;0
8.65;-3.62640781181962;2.02446654858262;-0.72624079034776;0
8.655;-3.6162416657578;2.02957641657621;-0.720189572083565;0
8.66;-3.60613148060307;2.03446395102658;-0.714081027509882;0
8.665;-3.59604361590678;2.03916308398318;-0.707880205328296;0
8.67;-3.58569364155847;2.04394998546464;-0.701297366492961;0
8.675;-3.57551567660564;2.04839939524165;-0.694769328535333;0
8.68;-3.56540433316623;2.05261703945162;-0.688189431605438;0
8.685;-3.55504789890144;2.05690632790397;-0.681240613979383;0
8.69;-3.54459856052502;2.0611153902827;-0.674073768524272;0
8.695;-3.53438588187409;2.06492370505184;-0.667021328963125;0
8.7;-3.52399320788536;2.06873959961488;-0.659661246387797;0
8.705;-3.5135325467349;2.07245143170463;-0.652104285783046;0
8.71;-3.5033180790397;2.07575418623661;-0.64466763058659;0
8.715;-3.49292726040426;2.07906204219115;-0.636923316703958;0
8.72;-3.48246984387404;2.08226565512573;-0.628979910474191;0
8.725;-3.47198772281037;2.08532356235559;-0.620878127058683;0
8.73;-3.46149699645666;2.08822011606042;-0.612632904496527;0
8.735;-3.4510038262486;2.09094962210253;-0.604249261223209;0
8.74;-3.44051063097864;2.09351014578709;-0.595728493135367;0
8.745;-3.43001820982143;2.09590138225621;-0.587070294015814;0
8.75;-3.41952692844608;2.09812347631244;-0.578273944857619;0
8.755;-3.4090369242592;2.10017681504314;-0.569338518244567;0
8.76;-3.39827682454299;2.10232431365714;-0.559987137992384;0
8.765;-3.38768568145562;2.10413647715722;-0.550662262447057;0
8.77;-3.37715999537966;2.10571738775941;-0.541259372971754;0
8.775;-3.36666020598395;2.10710719339157;-0.531737920319721;0
8.78;-3.35617116423804;2.10832164024484;-0.522081790243735;0
8.785;-3.34541562623436;2.10962950109002;-0.512008251898614;0
8.79;-3.3348303581065;2.11060372375027;-0.50195766768941;0
8.795;-3.32431109680648;2.11134922486109;-0.491824858844802;0
8.8;-3.31354648637324;2.11216889468268;-0.481292998116319;0
8.805;-3.30296023230732;2.11264882969651;-0.470789492734414;0
8.81;-3.29217163041398;2.11316128300637;-0.459928174992204;0
8.815;-3.28157785383073;2.11331894178052;-0.449109984666475;0
8.82;-3.27105946344113;2.11324196907636;-0.438214669884807;0
8.825;-3.26029928854865;2.11323908369922;-0.426919638441789;0
8.83;-3.24971883067751;2.11289871432108;-0.415650259280304;0
8.835;-3.23893652171102;2.11259399768746;-0.404019559307417;0
8.84;-3.22834920957522;2.11193806535266;-0.392428311755197;0
8.845;-3.21783732895859;2.11105127293292;-0.380756245357743;0
8.85;-3.20708366495056;2.11024241398586;-0.368680795167042;0
8.855;-3.19650969727334;2.10910004587051;-0.356627456571306;0
8.86;-3.18573385077339;2.10799734940182;-0.344209328817926;0
8.865;-3.17515296391446;2.10654756392492;-0.331827316622451;0
8.87;-3.16464745504668;2.10487112544634;0;1
8.875;-3.1539001525155;2.10327683294067;0;1
8.88;-3.14333255835785;2.10135330891602;0;1
8.885;-3.13283445260493;2.09921166280365;0;1
8.89;-3.12209227253323;2.0971571203246;0;1
8.895;-3.11152885191618;2.09477701150853;0;1
8.9;-3.10103460490563;2.0921818508451;0;1
8.905;-3.0902961491267;2.08967672638685;0;1
8.91;-3.07973638722571;2.08684893332811;0;1
8.915;-3.06924582174497;2.08380893625259;0;1
8.92;-3.05878240109063;2.08059975161963;0;1
8.925;-3.04833008269478;2.07723839704175;0;1
8.93;-3.03761129791106;2.07399422574249;0;1
8.935;-3.02706266089132;2.07044085925513;0;1
8.94;-3.01657992345777;2.06668357072332;0;1
8.945;-3.00612304347814;2.06276342536419;0;1
8.95;-2.99567674744122;2.05869672980181;0;1
8.955;-2.98523518251097;2.05449037996371;0;1
8.96;-2.97479616481882;2.05014761560732;0;1
8.965;-2.96435872850631;2.04567046519133;0;1
8.97;-2.95419398264033;2.04079801952701;0;1
8.975;-2.9438628913919;2.03596123376545;0;1
8.98;-2.93346870317402;2.03105794052203;0;1
8.985;-2.92332203055322;2.02602505086248;0;1
8.99;-2.91299817176777;2.02103983253502;0;1
8.995;-2.90260705985691;2.01623133365254;0;1
9;-2.89246173053887;2.0108994800007;0;1
9.005;-2.8821402049401;2.0056176599564;0;1
9.01;-2.87202327280886;2.00001524594492;0;1
9.015;-2.86171388966495;1.99448140203396;0;1
9.02;-2.85160280319397;1.98863552290609;0;1
9.025;-2.84156806800712;1.98271937140945;0;1
9.03;-2.83156326363343;1.97646354542866;0;1
9.035;-2.82157093307396;1.97008533958719;0;1
9.04;-2.81158386410345;1.96359309253174;0;1
9.045;-2.8015994142047;1.95699058456646;0;1
9.05;-2.7916165037309;1.95028003867308;0;1
9.055;-2.78163425499894;1.94354230196936;0;1
9.06;-2.77192427286689;1.93643646000941;0;1
9.065;-2.76204738650507;1.92951268935603;0;1
9.07;-2.75237867632327;1.92208887519538;0;1
9.075;-2.74251916945573;1.9147550694178;0;1
9.08;-2.73285814415518;1.9072106960899;0;1
9.085;-2.723273366462;1.89961851741303;0;1
9.09;-2.71344694356968;1.89197193062768;0;1
9.095;-2.70380037472992;1.88405796192688;0;1
9.1;-2.69422310046337;1.87598829248385;0;1
9.105;-2.68467239013735;1.86788559505772;0;1
9.11;-2.67540350361676;1.85954370423864;0;1
9.115;-2.6659712726712;1.85116217787567;0;1
9.12;-2.65647712046652;1.84291850362397;0;1
9.125;-2.64723070155923;1.8342345941959;0;1
9.13;-2.63780886275712;1.8255271777371;0;1
9.135;-2.62859188458125;1.81654468369061;0;1
9.14;-2.61945375034503;1.8074141836489;0;1
9.145;-2.610346083911;1.79818509997557;0;1
9.15;-2.60125002470976;1.78899581288272;0;1
9.155;-2.59215894358701;1.77961636244692;0;1
9.16;-2.58307029581249;1.77016952238437;0;1
9.165;-2.57398256842572;1.76077633634108;0;1
9.17;-2.56516707578188;1.75093709310598;0;1
9.175;-2.55618485419968;1.74120274753086;0;1
9.18;-2.54741059549423;1.73120778589048;0;1
9.185;-2.53871615591478;1.72108131968465;0;1
9.19;-2.53005219804233;1.71099212285766;0;1
9.195;-2.52140036270428;1.70072187981945;0;1
9.2;-2.51275315613337;1.69051669160925;0;1
9.205;-2.50410783029101;1.68026110738288;0;1
9.21;-2.49573528915024;1.66957464348094;0;1
9.215;-2.48719549271266;1.65924667489977;0;1
9.22;-2.47886278880863;1.64867309596089;0;1
9.225;-2.47033807184661;1.63824608276726;0;1
9.23;-2.46201155755135;1.627584173619;0;1
9.235;-2.45376110771967;1.61681039123292;0;1
9.24;-2.44553995675497;1.60597238091498;0;1
9.245;-2.43760162455047;1.59482516996487;0;1
9.25;-2.42950027201554;1.58380774141134;0;1
9.255;-2.42160809995862;1.57255636422172;0;1
9.26;-2.41352470638061;1.56146465258354;0;1
9.265;-2.40563968830447;1.55015140977551;0;1
9.27;-2.39783073303167;1.53873972566971;0;1
9.275;-2.39005107105811;1.52727714325524;0;1
9.28;-2.38228266823098;1.51578246513754;0.009666096994778;0
9.285;-2.37479010850439;1.50399926416834;0.010709882935056;0
9.29;-2.36713184989686;1.49236240150638;0.012052427641394;0
9.295;-2.35968161631148;1.48050622999701;0.013316569974129;0
9.3;-2.35231114264123;1.46855968344276;0.014629962513198;0
9.305;-2.34497119452521;1.45657265564117;0.016041208618352;0
9.31;-2.33764304360396;1.44456453564987;0.017568392902855;0
9.315;-2.33031939195273;1.43254327820877;0.019218162345381;0
9.32;-2.32299756667889;1.42051221634246;0.020992530432587;0
9.325;-2.3159478480607;1.40820883195682;0.022618013503335;0
9.33;-2.30873093616802;1.39606591540219;0.024535812064861;0
9.335;-2.30172147785933;1.38371650535669;0.026368118506234;0
9.34;-2.29479143709276;1.37128919427755;0.02824234898107;0
9.345;-2.28789173015718;1.35883361477643;0.030206950156007;0
9.35;-2.28100368699279;1.34636898677153;0.032279944068863;0
9.355;-2.27439134045861;1.33363871621848;0.034194318818878;0
9.36;-2.26761343367575;1.32107765758112;0.036393027622164;0
9.365;-2.26104336844603;1.30831977069809;0.038499733550773;0
9.37;-2.254552818959;1.29549382868223;0.040642154475213;0
9.375;-2.24809265345737;1.28264940463959;0.042868798220524;0
9.38;-2.24164405965251;1.26980574987293;0.045197844668814;0
9.385;-2.23519983306876;1.2569705069878;0.047635860204986;0
9.39;-2.22902846005295;1.2438822821179;0.049911631353403;0
9.395;-2.22269020132142;1.23097453679543;0.052466366851593;0
9.4;-2.2165598505405;1.21787951021626;0.054922586728423;0
9.405;-2.21050837063173;1.20472656546798;0.057408738194045;0
9.41;-2.20448760254119;1.19156421197744;0.059972366923807;0
9.415;-2.19847786263761;1.17841245141883;0.06263254502546;0
9.42;-2.19274410542102;1.16501313518858;0.065121807419134;0
9.425;-2.1868439945341;1.15180239972069;0.067883786210307;0
9.43;-2.18115195334596;1.13841255539284;0.070541592344388;0
9.435;-2.17553880323085;1.12497300578657;0.073223835269171;0
9.44;-2.16995633157991;1.11153221205374;0.075978137276355;0
9.445;-2.1643854569408;1.09810948728816;0.078822987630541;0
9.45;-2.15909012142369;1.08444739252716;0.081492152177057;0
9.455;-2.15362822272951;1.0709819188938;0.084428862434755;0
9.46;-2.1483742755388;1.05734500087127;0.08725635166304;0
9.465;-2.14319975852275;1.04366530315137;0.090102591400934;0
9.47;-2.13805546698803;1.02999216820331;0.093016225065471;0
9.475;-2.13292256239419;1.01634457030313;0.096015524863599;0
9.48;-2.12806570330047;1.00246409632006;0.098833742082835;0
9.485;-2.1230424389737;0.988787169493903;0.101914302731767;0
9.49;-2.1182265301722;0.974946196119132;0.104881401743808;0
9.495;-2.11348978932884;0.961069416888424;0.107862701641999;0
9.5;-2.10878376222741;0.947205347467638;0.110906118180605;0
9.505;-2.104088653804;0.933373814955175;0.114030910314292;0
9.51;-2.09966937985498;0.919315894611829;0.116970266990328;0
9.515;-2.09508358763939;0.905467990142878;0.120167374642828;0
9.52;-2.09070569906299;0.891461610620121;0.1232459565937;0
9.525;-2.08640653552115;0.877425890437529;0.126334694522339;0
9.53;-2.0821378861125;0.863409018003499;0.129481287465164;0
9.535;-2.07788067151614;0.849430034991467;0.132704302514975;0
9.54;-2.07389883835533;0.835230737174282;0.13573808281799;0
9.545;-2.06975028459447;0.821247350076466;0.139025435019325;0
9.55;-2.06580952950525;0.807111054881607;0.142190164732391;0
9.555;-2.06194867619358;0.792949653894403;0.145359690949692;0
9.56;-2.0581175162647;0.778813229555136;0.148583741378263;0
9.565;-2.05456870189008;0.764454679998499;0.151608098702795;0
9.57;-2.05085642887032;0.750313988544225;0.154879175781755;0
9.575;-2.04735255590952;0.7360247956482;0.158023582711099;0
9.58;-2.04392878992073;0.721715228767331;0.161169157609579;0
9.585;-2.04053477125799;0.707435451135392;0.164365802806991;0
9.59;-2.03715184317335;0.693203934762637;0.167631713364106;0
9.595;-2.03377348611379;0.679027027509912;0.170972944755952;0
9.6;-2.03066721276801;0.664642540401699;0.174120592706151;0
9.605;-2.02766540421306;0.650217865260912;0.177241845154078;0
9.61;-2.02443139330113;0.636083927013861;0.180673828776478;0
9.615;-2.02138006686193;0.621831122836517;0.184000309208407;0
9.62;-2.01866961298686;0.607306471124641;0.187061810013179;0
9.625;-2.01581806195673;0.592986216061348;0.190340732080269;0
9.63;-2.01318342880557;0.578517501553461;0.193477792057575;0
9.635;-2.01063149864429;0.564034244358613;0.19660679075817;0
9.64;-2.00811088978902;0.549587522967594;0.199778690181255;0
9.645;-2.00560193266496;0.535196702766635;0.20301273921929;0
9.65;-2.00309709844618;0.520869009124373;0.206316046585989;0
9.655;-2.00086475923637;0.506341103762586;0.209419075983261;0
9.66;-1.99846512814592;0.492047105581501;0.212761948123844;0
9.665;-1.99627237058257;0.47761784870404;0.215969357791029;0
9.67;-1.99415907692844;0.463180409762208;0.219168315255088;0
9.675;-1.99234648000765;0.448518476019828;0.222136496566132;0
9.68;-1.99037799029452;0.434082988175448;0.225330780362657;0
9.685;-1.98862009668943;0.419512344709048;0.228383604160643;0
9.69;-1.98667181967921;0.405201898931774;0.231696212558245;0
9.695;-1.98492093815452;0.39076873865322;0.234879778813041;0
9.7;-1.98351713006676;0.376068037438677;0.237783603831272;0
9.705;-1.98197454502768;0.361580003482492;0.240893781465619;0
9.71;-1.98037846101512;0.347218957332158;0.244124637986155;0
9.715;-1.9790327815753;0.332685799260835;0.247171274547985;0
9.72;-1.97778257599523;0.318135037255537;0.250188242116729;0
9.725;-1.97656853250021;0.303625554222627;0.253234468316285;0
9.73;-1.97536794623754;0.289179625050179;0.256332273760058;0
9.735;-1.97444338074054;0.274539425086666;0.259218137969022;0
9.74;-1.97335282497772;0.26014134938768;0.262334260619614;0
9.745;-1.97246959454577;0.245616802370224;0.265306380493603;0
9.75;-1.97166595478154;0.231093077825221;0.268261853029462;0
9.755;-1.97089176152556;0.216619850477278;0.271250443151314;0
9.76;-1.97012844202413;0.202215235030698;0.274290343718986;0
9.765;-1.96964076418884;0.187619154674775;0.277115865917849;0
9.77;-1.96898631650826;0.173268400926812;0.280169579868747;0
9.775;-1.96853950593332;0.158793244468977;0.283076164518913;0
9.78;-1.96817177133419;0.144321772502421;0.285963802152192;0
9.785;-1.96783327447627;0.129903332544009;0.288881951345845;0
9.79;-1.96777743594389;0.115289158717785;0.29157628300141;0
9.795;-1.96755812216001;0.100919770073173;0.294493068475224;0
9.8;-1.96754707096832;0.086428062316553;0.297259664381525;0
9.805;-1.96761532166524;0.0719425046037;0.300004644616793;0
9.81;-1.96771350528548;0.057511969077043;0.302776989821739;0
9.815;-1.96782272385917;0.043154856402254;0.305595210780148;0
9.82;-1.96793574495919;0.028877903237146;0.308466154683659;0
9.825;-1.96832105615787;0.014417251803429;0.311120423083651;0
9.83;-1.96881079048268;-5.97186319318994E-05;0.313725483741664;0
9.835;-1.96933943976057;-0.014488018942479;0.31634644556624;0
9.84;-1.96988254952954;-0.028843703552074;0.319007363572195;0
9.845;-1.9704313823114;-0.043118530976947;0.321716576552058;0
9.85;-1.97125260513309;-0.057574546491667;0.32420647985232;0
9.855;-1.97190702241485;-0.07177819246578;0.326916400068041;0
9.86;-1.97276778380163;-0.086097994522993;0.329472242579395;0
9.865;-1.97370771351736;-0.100407269261981;0.332000768675197;0
9.87;-1.97467750379864;-0.114657218835531;0.33455087220477;0
9.875;-1.97565765802721;-0.128828869023462;0.337141638686226;0
9.88;-1.97691321274449;-0.143182581883202;0.3395070437734;0
9.885;-1.97800248178625;-0.157282354137189;0.342088919973602;0
9.89;-1.97929890544079;-0.171496956617578;0.344512828143259;0
9.895;-1.98067417489866;-0.185698582955355;0.34690664280343;0
9.9;-1.98207917080019;-0.199838622324342;0.349319048727573;0
9.905;-1.98349509078348;-0.213898781664713;0.351768415357022;0
9.91;-1.98518599260833;-0.228138406440298;0.353989629171711;0
9.915;-1.98671043783454;-0.242121785393214;0.35642429981676;0
9.92;-1.98844258340203;-0.256218339567727;0.358697195939611;0
9.925;-1.99025315056138;-0.270299298092996;0.360937137064158;0
9.93;-1.99209327076109;-0.284316294791606;0.363192531130524;0
9.935;-1.99394485975781;-0.298251736641788;0.365481002025112;0
9.94;-1.99579975233206;-0.312097972483288;0.367810259938912;0
9.945;-1.99792732253509;-0.326119568351508;0.369909773995003;0
9.95;-2.0001581763648;-0.340147625211118;0.371948446048848;0
9.955;-2.00215745646876;-0.353853088037224;0.374261365215492;0
9.96;-2.00433825639868;-0.367644239076088;0.37643425069396;0
9.965;-2.00685994565545;-0.381675568755635;0.37830648945015;0
9.97;-2.00924038511471;-0.395470768985886;0.38036045526736;0
9.975;-2.0115662739117;-0.409117040351616;0.382508961891505;0
9.98;-2.01414205934265;-0.422913930357524;0.384446280648197;0
9.985;-2.01681301927079;-0.436707183456827;0.386326604883638;0
9.99;-2.01951992192009;-0.450438043792716;0.388208637638131;0
9.995;-2.02224009326558;-0.46408431555398;0.390114526130978;0
10;-2.02496485513083;-0.477637798131254;0.392052424121026;0
10.005;-2.02769088753293;-0.491095647255475;0.394025129640406;0
10.01;-2.03068817411659;-0.504722830862184;0.39576124319929;0
10.015;-2.03378879859556;-0.518351878898659;0.397428110305299;0
10.02;-2.03665722561729;-0.53165323868244;0.399361628758872;0
10.025;-2.0397081543152;-0.545036540193953;0.401145633468074;0
10.03;-2.04309907936421;-0.558654175291305;0.402621097951433;0
10.035;-2.04634901129185;-0.572031146856989;0.404269376946337;0
10.04;-2.04954384445505;-0.585253830835845;0.406004015879665;0
10.045;-2.05298896125612;-0.598622435955024;0.407518042658543;0
10.05;-2.05652875325322;-0.611981790627048;0.408966452168589;0
10.055;-2.06010489332228;-0.625273989414773;0.410406953906354;0
10.06;-2.06369443130889;-0.638476519803504;0.411861884914837;0
10.065;-2.06728796095972;-0.65158042620282;0.413340043433034;0
10.07;-2.07115437889124;-0.664849303315384;0.414570787693898;0
10.075;-2.0748534793345;-0.677849093047311;0.415994810662344;0
10.08;-2.07875926535529;-0.690948476866476;0.417236326242521;0
10.085;-2.08274364390247;-0.704019763438571;0.418422761739034;0
10.09;-2.08675757738798;-0.717014326171821;0.419602490374743;0
10.095;-2.09078229413991;-0.729913807018148;0.420793621894377;0
10.1;-2.09508186018654;-0.74297682285236;0.421730157261211;0
10.105;-2.09921484323656;-0.755768202375937;0.422854100699313;0
10.11;-2.10355477578705;-0.768655993440843;0.423789942333221;0
10.115;-2.10797400683861;-0.781512907708887;0.424664608160414;0
10.12;-2.11215117337602;-0.794023943661609;0.425800117657773;0
10.125;-2.11677764753449;-0.806868930633195;0.42650165611922;0
10.13;-2.12130493167396;-0.819505701906276;0.427318355313665;0
10.135;-2.12579307381191;-0.831994718001468;0.428189457800119;0
10.14;-2.13053755898631;-0.844625777800281;0.428817288879989;0
10.145;-2.13510774017086;-0.856974684201595;0.42963322166969;0
10.15;-2.13988252185536;-0.869414613142816;0.430256114022061;0
10.155;-2.14473444336575;-0.881818465665013;0.430812654186113;0
10.16;-2.1496159530735;-0.894139034455423;0.431349616269115;0
10.165;-2.15450822565552;-0.906357856173966;0.431885054370755;0
10.17;-2.15967530463309;-0.918733111203742;0.432152515911741;0
10.175;-2.16467512870775;-0.930829323515132;0.432594891030753;0
10.18;-2.16988223129606;-0.943015108548727;0.432835182276109;0
10.185;-2.17516810051377;-0.955162275705206;0.433001062661829;0
10.19;-2.18048353771861;-0.967221959422364;0.433140894273192;0
10.195;-2.18580970907371;-0.9791756633213;0.433272677567726;0
10.2;-2.19113940580706;-0.991016517452334;0.43340279127961;0
10.205;-2.19646986976367;-1.00274210263706;0.433533166872847;0
10.21;-2.20207191664735;-1.01461710162444;0.433390286743234;0
10.215;-2.2077767045108;-1.02647297669853;0.433142093412558;0
10.22;-2.21324896886688;-1.03798128701498;0.433124885786455;0
10.225;-2.21890288390705;-1.04955002165356;0.432921710921875;0
10.23;-2.2246257365852;-1.06106676561487;0.43264438868528;0
10.235;-2.23037499864902;-1.07248928480692;0.432334552309733;0
10.24;-2.23640439248066;-1.08406499191957;0.431735539086557;0
10.245;-2.24226977384956;-1.09535666186388;0.431292608051129;0
10.25;-2.24834238716827;-1.10672918758168;0.430631518639527;0
10.255;-2.25449432824877;-1.11805492199661;0.429879207274864;0
10.26;-2.26067600840519;-1.1292845626965;0.429084302823213;0
10.265;-2.26686782201875;-1.14039881189688;0.428265460229198;0
10.27;-2.27306350890721;-1.1513916888674;0.427427983188747;0
10.275;-2.27926005164828;-1.16226047259419;0.426573941841736;0
10.28;-2.28545567438979;-1.17300370041647;0.425704174308761;0
10.285;-2.29192237537109;-1.18388672504388;0.424543391063883;0
10.29;-2.2982205822776;-1.19447718613411;0.423532522173153;0
10.295;-2.30472509224208;-1.20514320700049;0.422293427781395;0
10.3;-2.31130786836097;-1.21575700840711;0.420953130219414;0
10.305;-2.31792001751548;-1.22626996661932;0.419559510637242;0
10.31;-2.3245427601447;-1.23666357986696;0.418130341814538;0
10.315;-2.33116890789761;-1.24693094113637;0.416671810187349;0
10.32;-2.33806714138408;-1.25733386022474;0.414911661865234;0
10.325;-2.34479742816747;-1.26743972463668;0.41329145535386;0
10.33;-2.35173420104048;-1.27761605319697;0.411433127692714;0
10.335;-2.35847791529229;-1.28747079767304;0.409737826013914;0
10.34;-2.36541850409147;-1.29738691851615;0.407811931616219;0
10.345;-2.37243378798325;-1.30724248533547;0.405776561715197;0
10.35;-2.37947705394182;-1.31699104805047;0.403677370913369;0
10.355;-2.38653029474518;-1.32661487330553;0.401531314683256;0
10.36;-2.39385810994276;-1.33637142165628;0.3990699064878;0
10.365;-2.40101890608724;-1.34582677579325;0.396736480307898;0
10.37;-2.40838657884497;-1.35534765009864;0.394153197153983;0
10.375;-2.41556125501247;-1.36454192832688;0.391721749816543;0
10.38;-2.42293286478454;-1.3737923024758;0.389048211055564;0
10.385;-2.43037910353154;-1.38297671802857;0.386253778073293;0
10.39;-2.4378532723675;-1.39204873961634;0.383384046284637;0
10.395;-2.44533736943014;-1.40099064104244;0.380455921849255;0
10.4;-2.45282462847817;-1.40979593364372;0.37747508062433;0
10.405;-2.4603123360157;-1.41846218913538;0.374443153950416;0
10.41;-2.46807100756782;-1.4272524683495;0.371085381291296;0
10.415;-2.47593268267207;-1.43599905201195;0.367568562823846;0
10.42;-2.48356156794658;-1.44437421796865;0.364230572055065;0
10.425;-2.49137212504448;-1.45278491486789;0.360652624662778;0
10.43;-2.49898001388405;-1.46085493664141;0.357221221418315;0
10.435;-2.50678110946368;-1.46897258621319;0.35353611616817;0
10.44;-2.51465544601637;-1.47701816935086;0.34971615300092;0
10.445;-2.52282852307723;-1.48520951391869;0.345531325146014;0
10.45;-2.53084378073547;-1.49309830506378;0.34144041852711;0
10.455;-2.53879789186375;-1.50078154139786;0.337345659018212;0
10.46;-2.54672786971889;-1.5082965550829;0.333208941607863;0
10.465;-2.55491931352852;-1.51592118050297;0.328740068201351;0
10.47;-2.56293867363857;-1.52323026036293;0.324374973200671;0
10.475;-2.57116285904025;-1.53059290543301;0.319732103353421;0
10.48;-2.57946470545456;-1.53788224695781;0.314937478860885;0
10.485;-2.58779552890231;-1.54504991669147;0.310038647097893;0
10.49;-2.59613669207087;-1.55207760444044;0.305053117773062;0
10.495;-2.60448106122118;-1.55895851147798;0.299986906536432;0
10.5;-2.61282590685571;-1.56569024983384;0.294841634502722;0
10.505;-2.6211702479074;-1.57227218403709;0.289617183296274;0
10.51;-2.62951358609314;-1.57870417097791;0.284312963330299;0
10.515;-2.63812722022551;-1.58524949400595;0.27865278743307;0
10.52;-2.64657212752986;-1.59147786023404;0.273078364954323;0
10.525;-2.65495169462969;-1.5974930465708;0.267485248082307;0
10.53;-2.6635769931197;-1.60359805086196;0.261557423466986;0
10.535;-2.67229552872429;-1.60964073149585;0.25544626804672;0
10.54;-2.68077761926732;-1.61530028833658;0.249484298546449;0
10.545;-2.68943981357707;-1.62098515954956;0.243249975246918;0
10.55;-2.69817018699919;-1.6265837994214;0.236854137703677;0
10.555;-2.70692595252996;-1.6320538177465;0.230338496150539;0
10.56;-2.7156906064478;-1.6373791235079;0.223718490281179;0
10.565;-2.72445795669102;-1.6425539423047;0.216999257809664;0
10.57;-2.73322551027291;-1.64757621045439;0.210182251001118;0
10.575;-2.74199243932443;-1.65244553264185;0.203267267027735;0
10.58;-2.7507583046536;-1.65716191322946;0.196253728230704;0
10.585;-2.75979448870332;-1.66198845405273;0.188865079541942;0
10.59;-2.76866194097622;-1.66649528558092;0.181543495100899;0
10.595;-2.77773539881281;-1.67104885775603;0.173909042891247;0
10.6;-2.78661556904664;-1.6752591236527;0.166364208129038;0
10.605;-2.79569241025478;-1.67950772681864;0.158513818055133;0
10.61;-2.80457227056209;-1.6834103246872;0.150754787546501;0
10.615;-2.81364745482812;-1.68735087883108;0.142689580657058;0
10.62;-2.82279663303693;-1.69120854816135;0.134438542179912;0
10.625;-2.83170187005838;-1.69467480427776;0.126322967891969;0
10.63;-2.84078445937797;-1.69816256632042;0.117916312439477;0
10.635;-2.84993416977397;-1.70156211861422;0.109327863327054;0
10.64;-2.8591087386338;-1.70483173680473;0.10059895150029;0
10.645;-2.86829211247384;-1.7079559145818;0.091744709900089;0
10.65;-2.87747808562449;-1.71092900553665;0.082770438572052;0
10.655;-2.88666428501142;-1.71374920472741;0.073677619208374;0
10.66;-2.89584980494879;-1.716416183003;0.064466280503576;0
10.665;-2.90503423938591;-1.71893012112331;0.055135967017631;0
10.67;-2.91421756024371;-1.72129158179427;0.045685857835511;0
10.675;-2.92339969754285;-1.72350109595336;0.036115189547098;0
10.68;-2.93258062752282;-1.72555924878839;0.026423167157638;0
10.685;-2.94176028194866;-1.72746659109406;0;1
10.69;-2.95121024664145;-1.72948623286887;0;1
10.695;-2.96049156361324;-1.73126799690592;0;1
10.7;-2.96970842370228;-1.73299496375951;0;1
10.705;-2.97889986072572;-1.7345482594299;0;1
10.71;-2.98835264125429;-1.73620566642541;0;1
10.715;-2.99763287508096;-1.73754363092464;0;1
10.72;-3.00684670948028;-1.73866850271448;0;1
10.725;-3.01630561219708;-1.73988352301115;0;1
10.73;-3.02558614535867;-1.74077513972838;0;1
10.735;-3.03506908441397;-1.74171566775523;0;1
10.74;-3.04435726522158;-1.74231786790016;0;1
10.745;-3.05357022514297;-1.74270201659678;0;1
10.75;-3.06302509351437;-1.74317677667304;0;1
10.755;-3.07230059907517;-1.74340986600061;0;1
10.76;-3.08177814740011;-1.74361566242041;0;1
10.765;-3.09106068017364;-1.74348665559903;0;1
10.77;-3.10053947001845;-1.743484701303;0;1
10.775;-3.10982123510484;-1.74306795907298;0;1
10.78;-3.11902667692146;-1.74243747850383;0;1
10.785;-3.12847383031473;-1.74198187468529;0;1
10.79;-3.13774137370368;-1.74113130352079;0;1
10.795;-3.14721089294374;-1.74041750447879;0;1
10.8;-3.1564855349489;-1.73929512621732;0;1
10.805;-3.16568515464271;-1.73812245155025;0;1
10.81;-3.17512680392005;-1.73689098782386;0;1
10.815;-3.1843887864197;-1.73542724238659;0;1
10.82;-3.19358131620994;-1.73368369714199;0;1
10.825;-3.20301803448141;-1.73212419528659;0;1
10.83;-3.21227630410765;-1.7302566531359;0;1
10.835;-3.22146540722106;-1.72811219568711;0;1
10.84;-3.23062758551261;-1.72597153958121;0;1
10.845;-3.23977881666556;-1.72353438630114;0;1
10.85;-3.24919666266962;-1.72138712375403;0;1
10.855;-3.25844446882897;-1.71878606269175;0;1
10.86;-3.2676265419166;-1.71615355929612;0;1
10.865;-3.27678283387168;-1.71321331959021;0;1
10.87;-3.28592863967039;-1.71033833208585;0;1
10.875;-3.29506981756286;-1.70713887328799;0;1
10.88;-3.30420841913432;-1.70381642437103;0;1
10.885;-3.31334563105881;-1.70057106474523;0;1
10.89;-3.32221026591134;-1.69674516893028;0;1
10.895;-3.33124124300705;-1.6929679308767;0;1
10.9;-3.34033551643485;-1.68933520313026;0;1
10.905;-3.34945363742518;-1.68541176768074;0;1
10.91;-3.35858010990837;-1.68157978019996;0;1
10.915;-3.36743815410002;-1.67725479903916;0;1
10.92;-3.37646395154942;-1.6729843001896;0;1
10.925;-3.38528196864395;-1.66840274428643;0;1
10.93;-3.39429136680372;-1.6639011696232;0;1
10.935;-3.40310200268308;-1.65909940857463;0;1
10.94;-3.41183629460912;-1.65419983751596;0;1
10.945;-3.42081227738546;-1.64935384212272;0;1
10.95;-3.429608765939;-1.64430875407859;0;1
10.955;-3.43833610219874;-1.63901726728747;0;1
10.96;-3.44703641189341;-1.63368100646211;0;1
10.965;-3.45572589012858;-1.62815851571397;0;1
10.97;-3.46441080421284;-1.62265520826274;0;1
10.975;-3.4730932355697;-1.61685715106514;0;1
10.98;-3.48177430977888;-1.61104392708368;0;1
10.985;-3.49018291451915;-1.60487493270524;0;1
10.99;-3.4987584078905;-1.59890026581449;0;1
10.995;-3.50739720376208;-1.592700318962;0;1
11;-3.51578829947516;-1.58625134870293;0;1
11.005;-3.52408415898431;-1.57962742282502;0;1
11.01;-3.53261484314829;-1.57326942270217;0;1
11.015;-3.54096370609515;-1.56653222758237;0;1
11.02;-3.54924236817401;-1.55976647839042;0;1
11.025;-3.55749396607375;-1.55277805306998;0;1
11.03;-3.5657346220283;-1.5458220853748;0;1
11.035;-3.57397051404002;-1.53858867660311;0;1
11.04;-3.5822042113758;-1.53135880487759;0;1
11.045;-3.59043696228346;-1.5241740238951;0;1
11.05;-3.59866912349067;-1.51683708414094;0;1
11.055;-3.60662867966656;-1.50904645817978;0;1
11.06;-3.61475518050005;-1.50143199208501;0;1
11.065;-3.62267402157245;-1.49370752608955;0;1
11.07;-3.63051338908673;-1.48572403046344;0;1
11.075;-3.63832129730238;-1.47753126761958;0;1
11.08;-3.64638849160984;-1.46965001163104;0;1
11.085;-3.65428339599523;-1.46153878011236;0;1
11.09;-3.66184022895329;-1.45292250468954;0;1
11.095;-3.66953855521945;-1.44439230484128;0;1
11.1;-3.67729123600136;-1.43598030097114;0;1
11.105;-3.68506465069317;-1.42753449664711;0;1
11.11;-3.69257390983439;-1.41866060203574;0;1
11.115;-3.69998155124542;-1.40964105060516;0;1
11.12;-3.70762195350276;-1.40092119132054;0;1
11.125;-3.71507992057092;-1.39197563048485;0;1
11.13;-3.72246788832527;-1.38291752299583;0;1
11.135;-3.72982838636908;-1.37367164563226;0;1
11.14;-3.73717842246011;-1.36449335901862;0;1
11.145;-3.74425295897873;-1.35500723845621;0;1
11.15;-3.75149328538541;-1.34564715522908;0;1
11.155;-3.75879695012675;-1.33631135819247;0;1
11.16;-3.76585318089436;-1.32669777807883;0;1
11.165;-3.77281452969247;-1.31695959568465;0;1
11.17;-3.7797396031634;-1.3072350925955;0;1
11.175;-3.78665070516979;-1.29738860715694;0;1
11.18;-3.79355625352622;-1.28758775650777;0;1
11.185;-3.8004597344844;-1.27779676478278;0;1
11.19;-3.80736248469732;-1.26797770678119;0;1
11.195;-3.81399339153297;-1.25786788290978;0;1
11.2;-3.82079155672549;-1.24789916524826;0;1
11.205;-3.82738219954092;-1.2377051195719;0;1
11.21;-3.83416473220618;-1.22767798128976;0;1
11.215;-3.84074917831463;-1.21743606290983;0;1
11.22;-3.84725770388844;-1.20710206196214;0;1
11.225;-3.85346559216046;-1.19645941117247;0;1
11.23;-3.85982983259675;-1.18595793912769;0;1
11.235;-3.86625385824743;-1.17550158747173;0;1
11.24;-3.87242927133912;-1.16479001425649;0;1
11.245;-3.8787808375525;-1.15424090831505;0;1
11.25;-3.88492840984288;-1.14348211308487;0;1
11.255;-3.89099785501607;-1.1326399266579;0;1
11.26;-3.89703730149072;-1.12176290241766;0;1
11.265;-3.90306530191764;-1.11087001151026;0;1
11.27;-3.90881740678852;-1.09970459914758;0;1
11.275;-3.91473533240651;-1.08870137177699;0;1
11.28;-3.92044535754113;-1.07749433354375;0;1
11.285;-3.92634717717311;-1.06647622149194;0;1
11.29;-3.93205098175812;-1.05526489695099;0;1
11.295;-3.93767900084539;-1.04398292169339;0;1
11.3;-3.94327809411352;-1.03267747827735;0;1
11.305;-3.9485946480675;-1.02110246109089;0;1
11.31;-3.95407452817264;-1.00969681897044;0;1
11.315;-3.95934553779367;-0.998095796753244;0;1
11.32;-3.96480808070301;-0.986692929594659;0;1
11.325;-3.97007255484315;-0.975106002791543;0;1
11.33;-3.97526126901102;-0.963457562248373;0;1
11.335;-3.98042098821118;-0.951794604142304;0;1
11.34;-3.98556974204328;-0.940135383189631;-0.03417443987331;0
11.345;-3.99044294010618;-0.928222511976021;-0.035846811578873;0
11.35;-3.99548218380781;-0.916490789718165;-0.037784511616624;0
11.355;-4.00031357999523;-0.904573466744685;-0.039610857299351;0
11.36;-4.00506557584526;-0.892599135520298;-0.041453882170202;0
11.365;-4.00978722367552;-0.88061698911858;-0.043362217671953;0
11.37;-4.01449742829492;-0.868646067121828;-0.045354345668433;0
11.375;-4.01920336587051;-0.856693681143875;-0.047437016844003;0
11.38;-4.02390772226321;-0.844762653879361;-0.049612489469554;0
11.385;-4.02834015578401;-0.832589561449484;-0.051607800874701;0
11.39;-4.03266869584664;-0.820342496437683;-0.053590581553137;0
11.395;-4.0369575482987;-0.808085721288096;-0.055624630735009;0
11.4;-4.04150278998458;-0.796108649894059;-0.058007739731442;0
11.405;-4.0456034406567;-0.783723803971209;-0.060034289296492;0
11.41;-4.04980549806157;-0.771470505040566;-0.062251975455364;0
11.415;-4.05404659234414;-0.75928642546686;-0.064598013760902;0
11.42;-4.05803128746673;-0.746882804189828;-0.066774520942849;0
11.425;-4.06191794303941;-0.734417986581579;-0.068939468183254;0
11.43;-4.06603880717944;-0.722217609795979;-0.07142670162683;0
11.435;-4.06997799324405;-0.709872387026037;-0.073817946368535;0
11.44;-4.07357631255072;-0.69722965351267;-0.075951674785067;0
11.445;-4.07731584506167;-0.684764879862735;-0.078311521916907;0
11.45;-4.08110962490242;-0.672391062700469;-0.08081012229521;0
11.455;-4.08465292289756;-0.65980992255392;-0.083140462921409;0
11.46;-4.08810047836346;-0.647176110942976;-0.085456907057662;0
11.465;-4.09151165689648;-0.634548894084887;-0.087818441295968;0
11.47;-4.09490906155736;-0.621950775814447;-0.090247287721868;0
11.475;-4.09830146980418;-0.609390430914171;-0.092751843449126;0
11.48;-4.10169217933983;-0.596871056303148;-0.095335025520395;0
11.485;-4.10481095516412;-0.584128687424979;-0.097724445460128;0
11.49;-4.10782586683409;-0.571331238408384;-0.100087809505696;0
11.495;-4.11080125853844;-0.558542888850901;-0.102489095252193;0
11.5;-4.1137618256557;-0.545788165173407;-0.104952631269771;0
11.505;-4.11671689746836;-0.533076230212749;-0.107487379493476;0
11.51;-4.1196701070453;-0.520410549749623;-0.110096606564584;0
11.515;-4.12262284446009;-0.507792347564986;-0.112781336747782;0
11.52;-4.125304205726;-0.49495680827286;-0.11526864535733;0
11.525;-4.12788194187131;-0.482071467910469;-0.117725930757508;0
11.53;-4.13042027473731;-0.469200324321068;-0.120217059830583;0
11.535;-4.13294379031386;-0.456367736795968;-0.122766263572931;0
11.54;-4.135461900127;-0.443582890010032;-0.125382599188035;0
11.545;-4.1377067705347;-0.43058390690775;-0.127796296398065;0
11.55;-4.14011876356609;-0.417804709381349;-0.130448941460309;0
11.555;-4.14232350426082;-0.40487684534116;-0.132964249669061;0
11.56;-4.14444925439606;-0.391928304089744;-0.135470138145246;0
11.565;-4.14654499270337;-0.379007788019768;-0.138015239784108;0
11.57;-4.14862959353997;-0.366133890760996;-0.140618084538702;0
11.575;-4.15071021926086;-0.353313495802822;-0.143285491115076;0
11.58;-4.15251811225787;-0.340283666300939;-0.145746862945453;0
11.585;-4.15449340549868;-0.327478131073973;-0.148443478843077;0
11.59;-4.15626157331128;-0.31452815514553;-0.15099899779213;0
11.595;-4.15795075745637;-0.301561563804898;-0.153541223166612;0
11.6;-4.15961001486743;-0.288627090917382;-0.156118873709361;0
11.605;-4.1609866888433;-0.275477802328401;-0.158477510315609;0
11.61;-4.16252701436047;-0.262553534457429;-0.161064465170583;0
11.615;-4.16385880132335;-0.249487794500319;-0.163505785075314;0
11.62;-4.1651110855189;-0.236409259587776;-0.16593016777384;0
11.625;-4.1666047023759;-0.223632384480559;-0.16865952454298;0
11.63;-4.1676481408974;-0.21047733843368;-0.17099920557422;0
11.635;-4.16879102723551;-0.197487362087378;-0.173499893270221;0
11.64;-4.16997231471695;-0.184601037017841;-0.17610020843954;0
11.645;-4.17089713124896;-0.171529115439073;-0.178503562704515;0
11.65;-4.17172417559226;-0.158429905064126;-0.180868315572401;0
11.655;-4.17278557727298;-0.14562915923395;-0.183527632986152;0
11.66;-4.17366552306547;-0.132716664670093;-0.186064008003599;0
11.665;-4.17420497330556;-0.119538959990978;-0.188316702330241;0
11.67;-4.17488581730303;-0.106571554669081;-0.19076861720128;0
11.675;-4.17534976307256;-0.093461709056543;-0.193059773226687;0
11.68;-4.17600241712296;-0.080608653242117;-0.195596784945426;0
11.685;-4.17645628291289;-0.067630437506618;-0.19799047943782;0
11.69;-4.17683434940855;-0.054649635584175;-0.200363503373559;0
11.695;-4.17718376244635;-0.041712970320544;-0.202762662550505;0
11.7;-4.17725113266008;-0.028572576061558;-0.204932885726984;0
11.705;-4.17748241464595;-0.015668018735489;-0.207321113268808;0
11.71;-4.17750530986041;-0.002632513186576;-0.209553371672321;0
11.715;-4.17744881230447;0.01040538663711;-0.211758300898618;0
11.72;-4.17763374126848;0.02313125428635;-0.214257710486349;0
11.725;-4.17764001518739;0.035959658999474;-0.216629852512101;0
11.73;-4.17730683556622;0.049045888283522;-0.218712239182186;0
11.735;-4.17711554269928;0.061915001500888;-0.220987181327969;0
11.74;-4.17670744740451;0.07492019198409;-0.223094303482071;0
11.745;-4.17621681609854;0.08792765019875;-0.225167503679342;0
11.75;-4.17596642425695;0.100621017063537;-0.227530540820674;0
11.755;-4.17553693916774;0.113414124680225;-0.229762397749369;0
11.76;-4.17476778678318;0.126462037967857;-0.23170078403313;0
11.765;-4.17414051763358;0.139289632845885;-0.233828216269516;0
11.77;-4.17356789753664;0.151984612380156;-0.236057104950214;0
11.775;-4.17274521471774;0.164846181036623;-0.238081019823004;0
11.78;-4.17182715166772;0.177720115963674;-0.240054257195461;0
11.785;-4.17087304990926;0.190547547171727;-0.242035776224075;0
11.79;-4.16990550125442;0.203306353639678;-0.244047788545282;0
11.795;-4.16893321472202;0.215988297625172;-0.246098625814997;0
11.8;-4.167959584373;0.22859045569011;-0.24819130737686;0
11.805;-4.16671434626921;0.241377555420454;-0.250053798369631;0
11.81;-4.1656369942213;0.253916576813334;-0.252126587611145;0
11.815;-4.16435288081394;0.266576627875474;-0.254033250621307;0
11.82;-4.16299003836975;0.279230140747217;-0.255901414618385;0
11.825;-4.16159748110252;0.291828573188374;-0.257779692184982;0
11.83;-4.16019397150094;0.304353635981156;-0.259686447035115;0
11.835;-4.15878669032533;0.316798620466469;-0.261628463669508;0
11.84;-4.15710694801653;0.329426631671689;-0.263335207650048;0
11.845;-4.1555947786182;0.341804162662221;-0.265247736962186;0
11.85;-4.15387574187331;0.354300060434605;-0.266989755528727;0
11.855;-4.15207788713128;0.36678673708561;-0.268688880803409;0
11.86;-4.15025035959589;0.379215519496151;-0.270393830529977;0
11.865;-4.14841190970296;0.391568129372983;-0.272122930347205;0
11.87;-4.14656965139575;0.403837922423488;-0.273882871647923;0
11.875;-4.1444549942934;0.416287835257136;-0.275403123347776;0
11.88;-4.14250788561246;0.428484512403203;-0.277124697556067;0
11.885;-4.14035397675002;0.440796635711839;-0.278671289592211;0
11.89;-4.13839278790422;0.452831301151999;-0.28044351338553;0
11.895;-4.13623430666573;0.464972825431641;-0.282049381616772;0
11.9;-4.1340007449957;0.477099449397198;-0.283610648353237;0
11.905;-4.13173895116344;0.489164786804632;-0.285173708271112;0
11.91;-4.12919529847699;0.501416717070754;-0.286482877562064;0
11.915;-4.12681564917642;0.513416046890075;-0.287985134431068;0
11.92;-4.12422779534329;0.525529223177733;-0.289306194841886;0
11.925;-4.12183220066964;0.537362481210557;-0.290847672218584;0
11.93;-4.11923915232239;0.549299741227059;-0.292217754690545;0
11.935;-4.1165709768634;0.561219120563445;-0.293538275187042;0
11.94;-4.11387450431759;0.573074241340181;-0.294855574287802;0
11.945;-4.11089622596157;0.585112758509534;-0.295913950430565;0
11.95;-4.10808198648839;0.596895585583203;-0.297160426737587;0
11.955;-4.10533100696471;0.608523968238454;-0.29849374658406;0
11.96;-4.10233320506128;0.620302087682043;-0.299601596026797;0
11.965;-4.0992414557743;0.632077500558764;-0.300636313626854;0
11.97;-4.09611422238848;0.643792185049889;-0.301655830585134;0
11.975;-4.09297388516358;0.655424205393461;-0.302681998583381;0
11.98;-4.08982894787137;0.666965500609696;-0.30372279531132;0
11.985;-4.08668278836492;0.678413137063565;-0.304781076006017;0
11.99;-4.08353663541099;0.689766326731789;-0.305857548935862;0
11.995;-4.08011946063273;0.701290061444456;-0.306678792942728;0
12;-4.07659909067858;0.712816929843294;-0.307412053728776;0
12.005;-4.07331108520124;0.724018308706141;-0.308394226338609;0
12.01;-4.06984113359326;0.735302435955357;-0.309208565258408;0
12.015;-4.06630195831198;0.746557003025035;-0.309967220073066;0
12.02;-4.06273683719986;0.757739157459764;-0.31071290114598;0
12.025;-4.05889077863881;0.769097729522769;-0.311188064173557;0
12.03;-4.05520912045553;0.780194386328967;-0.311839423033138;0
12.035;-4.05159095250419;0.79113048002699;-0.312565512697133;0
12.04;-4.04772608134062;0.802209986282593;-0.313053537102357;0
12.045;-4.04376727705211;0.813280531352072;-0.313455642711588;0
12.05;-4.03977302535241;0.824284038502286;-0.313829696847212;0
12.055;-4.03576571532941;0.835198531487625;-0.314197474042865;0
12.06;-4.03175391653596;0.846015853999937;-0.314566932498167;0
12.065;-4.02774090774247;0.856733139562044;-0.314940742549715;0
12.07;-4.0234565091357;0.86761420899728;-0.315045944984537;0
12.075;-4.0193401806184;0.878226773812141;-0.315323518296311;0
12.08;-4.01501726706242;0.888939100610627;-0.315395993477005;0
12.085;-4.01088722984498;0.899358945803669;-0.315664401054169;0
12.09;-4.00656010071968;0.909869844990201;-0.315735921324067;0
12.095;-4.00215798346295;0.920350073344998;-0.315731992827071;0
12.1;-3.99772774789001;0.93075315378717;-0.315698826270829;0
12.105;-3.99301584157058;0.94132610937996;-0.315379884001115;0
12.11;-3.98846802720558;0.951630485259151;-0.315222550458916;0
12.115;-3.98398362028271;0.961767379061309;-0.315125496045613;0
12.12;-3.97925257754493;0.972040241013626;-0.314775633631002;0
12.125;-3.97442760192692;0.982296728560548;-0.314324944570398;0
12.13;-3.96983871005867;0.992214242920078;-0.314105177795634;0
12.135;-3.96506922365795;1.00220281200289;-0.313696552900048;0
12.14;-3.96023120696941;1.01215073849864;-0.313210424428083;0
12.145;-3.95536743750477;1.02201561903488;-0.312688864334224;0
12.15;-3.95022292163196;1.03204569245531;-0.31187363607373;0
12.155;-3.94524299363637;1.04180313008719;-0.311211862608398;0
12.16;-3.94032655657105;1.05138942471729;-0.310601756159838;0
12.165;-3.93516353467703;1.06110783136462;-0.309729936627661;0
12.17;-3.92990668049332;1.07080594410976;-0.308748388663582;0
12.175;-3.92488596665141;1.08016140975373;-0.307988989125604;0
12.18;-3.91968469935856;1.08958404243708;-0.307031679161151;0
12.185;-3.91441487442084;1.09896219795766;-0.305987698587911;0
12.19;-3.90911936776441;1.10825336325577;-0.304899172965997;0
12.195;-3.90354316234277;1.11770556830293;-0.303507574868526;0
12.2;-3.89813152011609;1.12688126303179;-0.302260130717493;0
12.205;-3.89278344133095;1.13588183391405;-0.301055106233495;0
12.21;-3.88718882619638;1.14501032684713;-0.299578828371262;0
12.215;-3.88150041785493;1.15411433413731;-0.29798322682427;0
12.22;-3.87604812230735;1.16287178153647;-0.296600292736099;0
12.225;-3.87041534604716;1.17169215109663;-0.295009798107394;0
12.23;-3.86471406073053;1.18046381350174;-0.293322914526656;0
12.235;-3.8589870709924;1.18914431686602;-0.291581651948825;0
12.24;-3.8532508873296;1.19771751161817;-0.289801732474363;0
12.245;-3.847511766801;1.20617750175427;-0.287988628594139;0
12.25;-3.84150061188134;1.21478611412603;-0.285869417510262;0
12.255;-3.83565741671194;1.22311133977648;-0.283886303653633;0
12.26;-3.82960767425015;1.23152038531776;-0.281660915827669;0
12.265;-3.82375083530008;1.2396218405093;-0.279594975289189;0
12.27;-3.81769705762931;1.24779820161536;-0.277294734527044;0
12.275;-3.81156842992785;1.25592771538607;-0.27488144041847;0
12.28;-3.8054118169591;1.26396387019042;-0.272401124071538;0
12.285;-3.79924503485062;1.27188920538147;-0.26987077212635;0
12.29;-3.79307502720452;1.27969713913735;-0.267296505340567;0
12.295;-3.78690432616506;1.28738549900357;-0.264680036544999;0
12.3;-3.78073402379101;1.29495355723557;-0.262021644919302;0
12.305;-3.77429298418963;1.302664902424;-0.259046059559299;0
12.31;-3.7680203573238;1.31008864954659;-0.25619489338441;0
12.315;-3.76154143915676;1.31759192966071;-0.25308927114979;0
12.32;-3.75525554113518;1.32478375403014;-0.250131028686147;0
12.325;-3.74877270716553;1.33204645895867;-0.24692599848126;0
12.33;-3.74221510631909;1.33925821946222;-0.243595484192443;0
12.335;-3.73590099908984;1.34610919432509;-0.240460365564849;0
12.34;-3.72940921238246;1.3530128700699;-0.237095199473681;0
12.345;-3.72285002575152;1.35985931767361;-0.233609417302542;0
12.35;-3.71599423177673;1.36686997828344;-0.229769420739472;0
12.355;-3.70929696946402;1.37359820749249;-0.226033005198189;0
12.36;-3.70266102191831;1.3801416157974;-0.222302127959825;0
12.365;-3.69604916718138;1.38653780890324;-0.218538745536747;0
12.37;-3.68917572644376;1.39306461973006;-0.214452715835873;0
12.375;-3.68247421772831;1.39929713262412;-0.210480335625909;0
12.38;-3.67556772051484;1.4056043954235;-0.206240187571036;0
12.385;-3.66885482005706;1.4115964827317;-0.202133696590401;0
12.39;-3.66194522187526;1.41765577579304;-0.19776603701148;0
12.395;-3.65496096488777;1.42366060337915;-0.193258382173509;0
12.4;-3.64794877056939;1.42956462794141;-0.18865659606055;0
12.405;-3.64092652458916;1.43535035542726;-0.183977714198486;0
12.41;-3.63390107261724;1.44101133617534;-0.179227739173638;0
12.415;-3.62687497136042;1.44654541067416;-0.174408390679129;0
12.42;-3.61984932209538;1.45195188133973;-0.169519941659259;0
12.425;-3.61282448221364;1.45723079499163;-0.164561927231811;0
12.43;-3.60552916152185;1.46264534879616;-0.159258319077699;0
12.435;-3.59840232291219;1.4677654844294;-0.154051137636439;0
12.44;-3.59134068128134;1.47269491997298;-0.148836299511914;0
12.445;-3.58403320413187;1.47773654586674;-0.143297991748326;0
12.45;-3.57690370050765;1.48247553451853;-0.137863168783015;0
12.455;-3.56957147246723;1.4872844166598;-0.13214632523354;0
12.46;-3.56216235682387;1.49203776579743;-0.126272451904233;0
12.465;-3.55499582895481;1.49642517591342;-0.120564255397288;0
12.47;-3.54765143288849;1.50085889448672;-0.114596436043042;0
12.475;-3.54023953473736;1.5052289741484;-0.108478536392981;0
12.48;-3.53280251132812;1.50949347676648;-0.10225212055022;0
12.485;-3.52535646033069;1.51363674750004;-0.095932480109962;0
12.49;-3.51790766705808;1.51765295296382;-0.089525104573562;0
12.495;-3.51045841119885;1.52154026533251;-0.0830314842461;0
12.5;-3.50300968769828;1.52529814902813;-0.076451834917623;0
12.505;-3.49556175074853;1.52892680852177;-0.069785638045062;0
12.51;-3.48811481978312;1.53242649032064;-0.063032350603896;0
12.515;-3.48066885205035;1.5357977022985;-0.056191173828124;0
12.52;-3.47295252989489;1.53930338751955;-0.048985770616576;0
12.525;-3.46540474116097;1.54251398158991;-0.04185851243464;0
12.53;-3.45792217231402;1.54553329645807;-0.034705358318557;0
12.535;-3.45019371880262;1.54866402640096;-0.027210159199694;0
12.54;-3.44264322199101;1.55149171824043;-0.019800317421646;0
12.545;-3.43489012247614;1.55438851387876;-0.012090217815277;0
12.55;-3.42733148327625;1.55696677974157;0;1
12.555;-3.4195762947147;1.55976740652325;0;1
12.56;-3.41201741040766;1.56224765412213;0;1
12.565;-3.40426262067455;1.56487030330936;0;1
12.57;-3.39643349100147;1.56735572510947;0;1
12.575;-3.38884804608843;1.56955401429688;0;1
12.58;-3.38108502738157;1.57171937735242;0;1
12.585;-3.37325467919479;1.5739006646534;0;1
12.59;-3.36539921941035;1.57589763821969;0;1
12.595;-3.35753479635591;1.57785326862731;0;1
12.6;-3.34993903077669;1.57934100169756;0;1
12.605;-3.34217528238889;1.58094752309765;0;1
12.61;-3.33434785648715;1.58241050833163;0;1
12.615;-3.32649669704398;1.5838491500936;0;1
12.62;-3.31863708796478;1.58509016209251;0;1
12.625;-3.31077487793593;1.58628685633202;0;1
12.63;-3.30291210521817;1.58735822364856;0;1
12.635;-3.29504974662222;1.5883038773008;0;1
12.64;-3.28718836499827;1.5890448251578;0;1
12.645;-3.27932798716034;1.58974021027592;0;1
12.65;-3.27146841299809;1.59031128271074;0;1
12.655;-3.2636097634912;1.59075852715361;0;1
12.66;-3.25575228247187;1.59100328052256;0;1
12.665;-3.24789585835289;1.59120484843908;0;1
12.67;-3.24004024167875;1.59128454202704;0;1
12.675;-3.23191410526787;1.59150511546903;0;1
12.68;-3.22395648605111;1.59143737058511;0;1
12.685;-3.2160639843635;1.591185353978;0;1
12.69;-3.20819700929973;1.59078929576856;0;1
12.695;-3.20034039362836;1.59026500151027;0;1
12.7;-3.19248814141048;1.58961885630823;0;1
12.705;-3.18463834534014;1.58885365701577;0;1
12.71;-3.17679027071667;1.58797103369186;0;1
12.715;-3.16894304948165;1.58697200028202;0;1
12.72;-3.16109690592827;1.58585723666586;0;1
12.725;-3.15325174804114;1.58462749042235;0;1
12.73;-3.14540753729597;1.58328345932428;0;1
12.735;-3.13756431783937;1.58182576416766;0;1
12.74;-3.12972197881158;1.58025518004201;0;1
12.745;-3.12188053664015;1.57857236035795;0;1
12.75;-3.11403999424818;1.57677797549717;0;1
12.755;-3.10620034937108;1.57487270446944;0;1
12.76;-3.09836159774093;1.57285723170396;0;1
12.765;-3.09052379651557;1.57073218571049;0;1
12.77;-3.08268683971332;1.56849835727115;0;1
12.775;-3.07485074552661;1.56615641845456;0;1
12.78;-3.06701551745215;1.56370705934688;0;1
12.785;-3.05918115334366;1.56115097897275;0;1
12.79;-3.05134771108773;1.55848882170416;0;1
12.795;-3.04378670478723;1.55545924301259;0;1
12.8;-3.0360584616026;1.5524926425284;0;1
12.805;-3.02826690917909;1.54956532525871;0;1
12.81;-3.02045149834821;1.54655900753349;0;1
12.815;-3.0128990245084;1.54311775716279;0;1
12.82;-3.00517626014346;1.53982488456502;0;1
12.825;-2.9976600896925;1.53623383359901;0;1
12.83;-2.98995218729471;1.53265542797265;0;1
12.835;-2.98244260054771;1.5289470883943;0;1
12.84;-2.97473803171647;1.52517651502977;0;1
12.845;-2.96723066433245;1.52127851748278;0;1
12.85;-2.95952762092067;1.51739941472503;0;1
12.855;-2.95202202816471;1.51315643489654;0;1
12.86;-2.94459220623979;1.50894920574999;0;1
12.865;-2.93692046712151;1.5046905221444;0;1
12.87;-2.92942833863709;1.50016739049983;0;1
12.875;-2.92200546169083;1.49549086638943;0;1
12.88;-2.91460945625639;1.49070401228057;0;1
12.885;-2.90722421769998;1.48582361722463;0;1
12.89;-2.89984345234164;1.4808566556158;0;1
12.895;-2.89246487158438;1.47580610233204;0;1
12.9;-2.88508747135018;1.47067364534622;0;1
12.905;-2.87771098820437;1.4654602380097;0;1
12.91;-2.87060661601646;1.45990437159218;0;1
12.915;-2.86333541482337;1.45443664166448;0;1
12.92;-2.85600067200655;1.44895443620607;0;1
12.925;-2.84891347598163;1.44315631597293;0;1
12.93;-2.84164997394074;1.43745782918992;0;1
12.935;-2.83459077693404;1.43148797700323;0;1
12.94;-2.82761007244412;1.42537320787603;0;1
12.945;-2.82038839011364;1.41942472021515;0;1
12.95;-2.81334624291475;1.41323156889558;0;1
12.955;-2.80637315731899;1.40690486659463;0;1
12.96;-2.79942677207802;1.40048760259329;0;1
12.965;-2.79249099006101;1.39399650336171;0;1
12.97;-2.78555958296404;1.38743842416087;0;1
12.975;-2.77863016307773;1.38081638022713;0;1
12.98;-2.77197323665413;1.37386928620108;0;1
12.985;-2.76514947522709;1.36702826350951;0;1
12.99;-2.75826214253474;1.36019066350676;0;1
12.995;-2.75162219471966;1.35305489837115;0;1
13;-2.74507741168684;1.34577405241702;0;1
13.005;-2.73829689721274;1.3389074958916;0;1
13.01;-2.73169765292151;1.33165081922602;0;1
13.015;-2.72516845616555;1.32439384781356;0;1
13.02;-2.71866652112531;1.316862979725;0;1
13.025;-2.71217566084573;1.30927366712883;0;1
13.03;-2.70568933889678;1.30163299917059;0;1
13.035;-2.69920492555768;1.29394415458228;0;1
13.04;-2.69272147347419;1.28620863216642;0;1
13.045;-2.68651004178703;1.27816448978053;0;1
13.05;-2.68013157504584;1.27024272638846;0;1
13.055;-2.67396074265058;1.26207773664037;0;1
13.06;-2.66759815702215;1.25406088200622;0;1
13.065;-2.66143386161729;1.24581114808905;0;1
13.07;-2.65534559310291;1.23745127898333;0;1
13.075;-2.64928666404745;1.229028436463;0;1
13.08;-2.64323907301919;1.22056108859974;0;1
13.085;-2.63719605011869;1.21205647449906;0;1
13.09;-2.63115487666645;1.20351777784269;0;1
13.095;-2.62538605937756;1.19468333556034;0;1
13.1;-2.6194501440253;1.18598464613314;0;1
13.105;-2.61372189785173;1.17705573295947;0;1
13.11;-2.60780184555829;1.16828815110561;0;1
13.115;-2.6020798742269;1.15930075937475;0;1
13.12;-2.59643410779958;1.15021614184703;0;1
13.125;-2.5908166303057;1.14131923587533;0;1
13.13;-2.585209696184;1.13238979242074;0;1
13.135;-2.57960690791317;1.12343459925286;0;1
13.14;-2.57400575199573;1.11441691255909;0;1
13.145;-2.5686776698519;1.10491622657363;0;1
13.15;-2.56318303873099;1.09556302846877;0;1
13.155;-2.55789622674579;1.08599145396889;0;1
13.16;-2.55268909390333;1.07632995379616;0;1
13.165;-2.54751245507971;1.06662800908416;0;1
13.17;-2.54234754019409;1.05690468367836;0;1
13.175;-2.53718716154197;1.04716745750678;0;1
13.18;-2.5320285658056;1.03741937555625;0;1
13.185;-2.52687069739989;1.02766178490436;0;1
13.19;-2.52198464015866;1.01763189759529;0;1
13.195;-2.51693115959794;1.00776119038624;0;1
13.2;-2.51208504815047;0.99768311205018;0;1
13.205;-2.50731839068215;0.987525802000338;0;1
13.21;-2.50258208869728;0.97733856890446;0;1
13.215;-2.49785746796525;0.967140296775903;0;1
13.22;-2.49313745162097;0.956938586080027;0;1
13.225;-2.4886896907386;0.946710503624309;0;1
13.23;-2.48407423754058;0.936649917505485;0;1
13.235;-2.47939464524109;0.926653478700278;0;1
13.24;-2.47496186233456;0.916418254282156;0;1
13.245;-2.47062359307561;0.906096694054284;0;1
13.25;-2.46632146741031;0.895747308159368;0;1
13.255;-2.46203313742086;0.885392579879291;0;1
13.26;-2.45774998422707;0.875041259941658;0;1
13.265;-2.45346883181844;0.864696659196273;0;1
13.27;-2.4494598299962;0.854096459384771;0;1
13.275;-2.44555493889607;0.843408775040128;0;1
13.28;-2.44141839466744;0.832961766649401;0;1
13.285;-2.43746454454434;0.822348847580565;0;1
13.29;-2.43358114970064;0.811445153388529;0;1
13.295;-2.42972523507263;0.800532295502139;0;1
13.3;-2.42587981161042;0.789627310207794;0;1
13.305;-2.42230967950167;0.778473026579732;0;1
13.31;-2.41857338406004;0.767503319282747;0;1
13.315;-2.41504480938442;0.756351889131289;0;1
13.32;-2.4113242637736;0.745410877179405;0;1
13.325;-2.40780149620593;0.734298084221958;0;1
13.33;-2.40435431824904;0.723135684525593;0;1
13.335;-2.400936012004;0.711970374147946;0;1
13.34;-2.39780005886204;0.700556163807812;0;1
13.345;-2.39449995142801;0.689569181484484;0;1
13.35;-2.39140776865395;0.678406144329086;0;1
13.355;-2.3883949685676;0.667195518653373;0;1
13.36;-2.38514103339291;0.656250328810508;0;1
13.365;-2.38206608739571;0.645157810311637;0;1
13.37;-2.37905944707474;0.634028570769957;0;1
13.375;-2.37635029199409;0.622640719025031;0;1
13.38;-2.37348340500096;0.611441983378946;0;1
13.385;-2.37082740323931;0.60007098975155;0;1
13.39;-2.36798051566379;0.588922040937564;0;1
13.395;-2.36533182155733;0.577613273776497;0;1
13.4;-2.36275881416437;0.566267058325766;0;1
13.405;-2.36021459224685;0.554930149977528;0;1
13.41;-2.35768120031806;0.543620355405213;0;1
13.415;-2.35542325769082;0.532080177193508;0;1
13.42;-2.35299905294089;0.520743874988479;0;1
13.425;-2.35078243707944;0.509244682519745;0;1
13.43;-2.34864507335754;0.497710742045165;0;1
13.435;-2.34653789106378;0.486190921948922;0;1
13.44;-2.34444198000209;0.474703923798624;0;1
13.445;-2.34235022584828;0.463256656231192;0;1
13.45;-2.34025978147927;0.451851758042361;0;1
13.455;-2.3384411133678;0.440225745610027;0;1
13.46;-2.33645474848286;0.428810670081968;0;1
13.465;-2.33467545782033;0.417238712735652;0;1
13.47;-2.33297513254862;0.405637736025432;0;1
13.475;-2.33130485174062;0.394056408462004;0;1
13.48;-2.32991725626241;0.382248976450542;0;1
13.485;-2.32836617296459;0.370654185886017;0;1
13.49;-2.32675225249255;0.359171115179113;0;1
13.495;-2.32538546171039;0.347496658857168;0;1
13.5;-2.32411300602943;0.33578332337556;0;1
13.505;-2.32287638938269;0.324089305373107;0;1
13.51;-2.32165321801371;0.31243669572968;0;1
13.515;-2.32043491997515;0.3008337632376;0;1
13.52;-2.31948964649192;0.289019145914227;0;1
13.525;-2.31837716247992;0.27742566329089;0;1
13.53;-2.31747182382803;0.26568572651193;0;1
13.535;-2.31664554971822;0.253927087318664;0;1
13.54;-2.31584918157874;0.242198562698948;0;1
13.545;-2.31506402516516;0.230518506066716;0;1
13.55;-2.31428280065988;0.218893853401331;0;1
13.555;-2.3135027849136;0.20732698695833;0;1
13.56;-2.31299443092886;0.195554173848756;0;1
13.565;-2.31258975427234;0.183743037988311;0;1
13.57;-2.31195294998206;0.172221956508594;0;1
13.575;-2.31149847994985;0.160583164094189;0;1
13.58;-2.31111343142759;0.148939209778565;0;1
13.585;-2.31102613369077;0.137068442279537;0;1
13.59;-2.31078104364389;0.125418968436412;0;1
13.595;-2.31074665712843;0.11362895011183;0;1
13.6;-2.31052115613006;0.102092767333622;0;1
13.605;-2.31049360517612;0.090428013009986;0;1
13.61;-2.31054149267884;0.078756808446259;0;1
13.615;-2.31061791701204;0.067125656168169;0;1
13.62;-2.31097635559452;0.055287721874755;0;1
13.625;-2.31117095564632;0.043681398185891;0;1
13.63;-2.31157392309678;0.031941111095013;0;1
13.635;-2.31178486046734;0.020459793148697;0;1
13.64;-2.31219343846152;0.008854412014382;0;1
13.645;-2.31267725324845;-0.002753042432988;0;1
13.65;-2.31318950678849;-0.014316193389157;0;1
13.655;-2.31371234676539;-0.025817610203443;0;1
13.66;-2.3145102477501;-0.037515131791007;0;1
13.665;-2.31514169183019;-0.048974732026825;0;1
13.67;-2.31598042009878;-0.060563521836688;0;1
13.675;-2.31689817904311;-0.072153677044474;0;1
13.68;-2.3178458067194;-0.083696476260152;0;1
13.685;-2.31880442146054;-0.095173482293453;0;1
13.69;-2.31976692106376;-0.106578033523042;0;1
13.695;-2.32073046422768;-0.117907730651289;0;1
13.7;-2.32196552128439;-0.129426385859933;0;1
13.705;-2.32303268339979;-0.14070213089644;0;1
13.71;-2.32430662340204;-0.152102982675571;0;1
13.715;-2.32565932016303;-0.163501361050557;0;1
13.72;-2.32704176295874;-0.174848706042167;0;1
13.725;-2.32843519027173;-0.186126709206357;0;1
13.73;-2.32983242151406;-0.197328642365032;0;1
13.735;-2.33123070985661;-0.208452209243728;0;1
13.74;-2.3329004371835;-0.21976109389737;0;1
13.745;-2.33440222333967;-0.230823516025654;0;1
13.75;-2.33611075184434;-0.242007458097828;0;1
13.755;-2.33789806797987;-0.253185410613023;0;1
13.76;-2.33971506201506;-0.264308722361512;0;1
13.765;-2.34154299676661;-0.275359115461618;0;1
13.77;-2.34337476320136;-0.286329937900783;0;1
13.775;-2.3454789484697;-0.297483030362461;0;1
13.78;-2.34741561008852;-0.308386113922608;0;1
13.785;-2.34955909151518;-0.319406779012589;0;1
13.79;-2.35150987710483;-0.330153195990124;0;1
13.795;-2.35365797429155;-0.341008594074799;0;1
13.8;-2.3558811708246;-0.351851208630026;0;1
13.805;-2.35813261765932;-0.362634649658503;0;1
13.81;-2.36066593597811;-0.373605720883747;0;1
13.815;-2.36303526730292;-0.384326302020734;0;1
13.82;-2.36534132137054;-0.394897579477472;0;1
13.825;-2.36789421232607;-0.405622818342391;0;1
13.83;-2.37054114073476;-0.416389311343823;0;1
13.835;-2.37295297160731;-0.427033354092308;0;1
13.84;-2.37554619375421;-0.437765866378376;0;1
13.845;-2.37820839722956;-0.448474893530842;0;1
13.85;-2.38116817633591;-0.459381797534004;0;1
13.855;-2.38396896305431;-0.469801217880694;0;1
13.86;-2.38670803032981;-0.480069285030748;0;1
13.865;-2.38969445011826;-0.490488123594626;0;1
13.87;-2.3927750863004;-0.500905041375978;0;1
13.875;-2.39561988275715;-0.510997875932281;0;1
13.88;-2.3986454384371;-0.52117624933659;0;1
13.885;-2.40173985792007;-0.531447410411354;0;1
13.89;-2.40486095955445;-0.541768682342338;0;1
13.895;-2.40826348883849;-0.552268599841472;-0.000249855559482;0
13.9;-2.41150175751084;-0.562509438248972;-0.000698952963005;0
13.905;-2.41494835440909;-0.572856426000764;0.008439686635116;0
13.91;-2.41820171659333;-0.582679357219376;0.00691428943795;0
13.915;-2.42165166715805;-0.592599357671078;0.00519385883788;0
13.92;-2.42517644657887;-0.602495106655975;0.003399750709484;0
13.925;-2.42872937892372;-0.612320379729839;0.001578285831962;0
13.93;-2.43229273237609;-0.622176595249144;0.000427024665877;0
13.935;-2.43586043821928;-0.632057185535419;-4.83005146365836E-06;0
13.94;-2.43942945157333;-0.64184039461239;-0.000387664253676;0
13.945;-2.44326996315121;-0.651789222451464;-0.000991125262116;0
13.95;-2.44694265834045;-0.661472153320768;0.007917000950213;0
13.955;-2.45082105185491;-0.671018860851378;0.005753324445459;0
13.96;-2.45477728131699;-0.680540303787613;0.003504981664968;0
13.965;-2.45849130398705;-0.689724597520187;0.001494965137526;0
13.97;-2.46238381117093;-0.699103865228092;0.00019040729001;0
13.975;-2.46634493191826;-0.70856771363257;-0.000251300313072;0
13.98;-2.47060343306185;-0.718218421884244;-0.000940291342186;0
13.985;-2.4747040043083;-0.727608592237959;0.007483950352333;0
13.99;-2.47874260738698;-0.736598026144732;0.005099031512101;0
13.995;-2.48302801343452;-0.745726521452751;0.002453785402765;0
14;-2.48713594185629;-0.754617695312741;0.000332896298153;0
14.005;-2.49144770755171;-0.76380309163375;-0.00018336701422;0
14.01;-2.49583730763804;-0.772958439472673;-0.000729376043852;0
14.015;-2.50025636547451;-0.78203550872989;0.007291420905857;0
14.02;-2.50468517147892;-0.790778417156554;0.004424582987331;0
14.025;-2.5091167833524;-0.79941905329536;0.001537381669783;0
14.03;-2.5135492042027;-0.808114195396635;0.0030810273409;0
14.035;-2.51798174410724;-0.816585577226448;0.00058592060355;0
14.04;-2.52268543044667;-0.825413651907733;-1.3187576449808E-05;0
14.045;-2.52722139368809;-0.833969255225147;-0.000399437104071;0
14.05;-2.5319639845578;-0.842619200842134;-0.000947952930114;0
14.055;-2.53678538245613;-0.851235804012696;0.006503844843446;0
14.06;-2.54136391068961;-0.859269252446403;0.003314502764734;0
14.065;-2.54612003626217;-0.867410444309312;0.000419180299625;0
14.07;-2.55094433841824;-0.875707993517867;-4.78263505593472E-05;0
14.075;-2.55606607703965;-0.884184793036358;-0.000767619287743;0
14.08;-2.56102987083492;-0.892393710322495;0.006403787107641;0
14.085;-2.56593159157072;-0.900194467496821;0.002747651664555;0
14.09;-2.57080887045814;-0.907982216486044;0.000743494800588;0
14.095;-2.57594847299454;-0.916035030634653;0.000164193578892;0
14.1;-2.58091663560483;-0.923808580843846;-0.000203000627668;0
14.105;-2.58609011074697;-0.931671878603327;-0.000735156253727;0
14.11;-2.59134181097502;-0.939497976306067;0.005952168308952;0
14.115;-2.59662189175556;-0.947000861093045;0.001713742687477;0
14.12;-2.60191207151337;-0.95455940743394;0.002296520800622;0
14.125;-2.60720614661265;-0.962008526025452;0.002862350208251;0
14.13;-2.6125010839643;-0.969345638550425;0.003413277558644;0
14.135;-2.61779584914357;-0.976490875640935;0.000330496555599;0
14.14;-2.6230899860064;-0.983682116131403;-6.31764565617248E-05;0
14.145;-2.62865514421677;-0.99102404526518;-0.000689364142108;0
14.15;-2.63405223521058;-0.998086087175266;0.005529879849579;0
14.155;-2.63965485585279;-1.00503695899726;0.001360462378181;0
14.16;-2.64506454337784;-1.01188302371512;0.000992788374455;0
14.165;-2.65067169809693;-1.0188080005826;0.000464051740105;0
14.17;-2.65635379912472;-1.02568981270644;-0.00010411522057;0
14.175;-2.66206400298459;-1.03248207310111;-0.000665897735927;0
14.18;-2.66778457581035;-1.03916722184532;0.004945085119621;0
14.185;-2.6732361148134;-1.04527784433449;0.000721548610508;0
14.19;-2.6791274245692;-1.05190217747229;7.26515598536627E-05;0
14.195;-2.68491539082618;-1.05830733642592;-0.000438158816703;0
14.2;-2.6906632118723;-1.06455699841069;-0.000876736110876;0
14.205;-2.69639528419641;-1.0706757458159;0.004459985749581;0
14.21;-2.70239124683773;-1.07677778466715;0.002235712021085;0
14.215;-2.70821634297481;-1.08267500569823;0.001892957579683;0
14.22;-2.71424727577355;-1.08873546948298;0.006755030175169;0
14.225;-2.72008484465329;-1.09429179909354;0.001814095335686;0
14.23;-2.72611898378212;-1.10012247647167;0.006553758581568;0
14.235;-2.73222803906323;-1.10570959842801;0.001247509557387;0
14.24;-2.73809368888809;-1.11114048587654;0.000923325706455;0
14.245;-2.74413741368132;-1.11662968435133;0.000450311703216;0
14.25;-2.75024877898787;-1.12206722015137;-6.19775864431383E-05;0
14.255;-2.7563853820042;-1.12741116904224;-0.000572199132674;0
14.26;-2.76253131349268;-1.1326458222615;0.003679255100376;0
14.265;-2.7686793680804;-1.13768618827909;0.002689808095566;0
14.27;-2.77482791021526;-1.14261014233652;0.001663557079695;0
14.275;-2.78124787430107;-1.14775913262151;0.000969312692615;0
14.28;-2.78749963991795;-1.15262351986848;0.000470204858218;0
14.285;-2.79368648929933;-1.15730709413179;6.0166858519187E-05;0
14.29;-2.80011932869105;-1.16211242692335;-0.000570746611485;0
14.295;-2.80637443864677;-1.16662485288047;0.00308252385382;0
14.3;-2.81256019666732;-1.17087498299038;0.001782293963483;0
14.305;-2.81899065391021;-1.1753265527727;0.005110959119597;0
14.31;-2.82551412122047;-1.17966979032304;0.003383584622246;0
14.315;-2.83180102872302;-1.18366406504039;0.001851706310971;0
14.32;-2.8382684261534;-1.18779706352369;0.004913655465478;0
14.325;-2.84480432029791;-1.19179871774955;0.003039970991703;0
14.33;-2.85109415279097;-1.19544345797973;0.001369456863815;0
14.335;-2.85756110540122;-1.19922484689944;0.000888804362422;0
14.34;-2.86409527092099;-1.20295417878118;0.000361779932354;0
14.345;-2.87065457299582;-1.20658989287191;-0.000171131159579;0
14.35;-2.87722290489195;-1.21011640369935;-0.000694900604218;0
14.355;-2.88379423862071;-1.21352794565005;0;1
14.36;-2.89036559911545;-1.21682282020546;0;1
14.365;-2.8969365846043;-1.2199216083561;0;1
14.37;-2.9035068442626;-1.22298306385447;0;1
14.375;-2.91007624642096;-1.22584900591387;0;1
14.38;-2.91691636403571;-1.2289408397142;0;1
14.385;-2.92358808443036;-1.23174974222212;0;1
14.39;-2.93019475954704;-1.23437962088217;0;1
14.395;-2.9367759614601;-1.23687058997582;0;1
14.4;-2.94361846390885;-1.23950061451411;0;1
14.405;-2.95028857790292;-1.24184616267264;0;1
14.41;-2.95689226674722;-1.24401349534557;0;1
14.415;-2.96374151158823;-1.24630602052602;0;1
14.42;-2.97041281987855;-1.24830966825505;0;1
14.425;-2.97728659863101;-1.25039678444624;0;1
14.43;-2.98396595198124;-1.25217991207652;0;1
14.435;-2.99084206439182;-1.25404140136619;0;1
14.44;-2.99752097319507;-1.25559751417637;0;1
14.445;-3.00439558425602;-1.25723230424135;0;1
14.45;-3.01107318877846;-1.25856255183616;0;1
14.455;-3.0179461776809;-1.25997228827192;0;1
14.46;-3.02462164758534;-1.26107861348148;0;1
14.465;-3.03149290855305;-1.26226571932057;0;1
14.47;-3.03816661250379;-1.26315052272915;0;1
14.475;-3.04503609867328;-1.26411724451016;0;1
14.48;-3.05197971243781;-1.26504505864108;0;1
14.485;-3.05867971990709;-1.26562601853773;0;1
14.49;-3.0655573656995;-1.26627275180546;0;1
14.495;-3.07223104128573;-1.26661343676667;0;1
14.5;-3.07909753612414;-1.26703623728326;0;1
14.505;-3.08603730047008;-1.26742218870447;0;1
14.51;-3.09273314471984;-1.26746391416485;0;1
14.515;-3.09960671988734;-1.26765346488524;0;1
14.52;-3.10654779541348;-1.26772262577861;0;1
14.525;-3.11324255167018;-1.26744695578704;0;1
14.53;-3.12011412926008;-1.2673199947005;0;1
14.535;-3.12678144635046;-1.26681189697948;0;1
14.54;-3.13364129593782;-1.26639037916134;0;1
14.545;-3.14057452717921;-1.26601591449129;0;1
14.55;-3.14726390390275;-1.26522252349877;0;1
14.555;-3.1541306631707;-1.26450237303885;0;1
14.56;-3.16079359124324;-1.26356309617177;0;1
14.565;-3.16764942928833;-1.26263423585398;0;1
14.57;-3.17430718763325;-1.26149320281279;0;1
14.575;-3.18116006400468;-1.26036599700686;0;1
14.58;-3.18781573074094;-1.25902869114889;0;1
14.585;-3.19466684844762;-1.25770675441721;0;1
14.59;-3.20132084648376;-1.25617601398663;0;1
14.595;-3.20817036712566;-1.25466193071062;0;1
14.6;-3.21482300589804;-1.25301952603246;0;1
14.605;-3.22167125071;-1.25131553926805;0;1
14.61;-3.22832226047723;-1.24940506674703;0;1
14.615;-3.2348973081159;-1.24725140630737;0;1
14.62;-3.24171447820617;-1.2454016452778;0;1
14.625;-3.24835241723584;-1.24312709307102;0;1
14.63;-3.25492110933098;-1.24077645032291;0;1
14.635;-3.2614628530011;-1.23823403326603;0;1
14.64;-3.26799405618392;-1.23575444232682;0;1
14.645;-3.27479223869562;-1.23328947072209;0;1
14.65;-3.28142072184001;-1.23072937225534;0;1
14.655;-3.28798381706193;-1.22786191868084;0;1
14.66;-3.29452146117206;-1.22504478805819;0;1
14.665;-3.30104894537584;-1.22197671800116;0;1
14.67;-3.30757213477545;-1.2190209558803;0;1
14.675;-3.31409326577684;-1.21578384512923;0;1
14.68;-3.32061301227624;-1.21246515992899;0;1
14.685;-3.32686057926351;-1.20896214305335;0;1
14.69;-3.33327503329959;-1.20538815848043;0;1
14.695;-3.33975297963378;-1.20199717735349;0;1
14.7;-3.34625503964526;-1.19835370291836;0;1
14.705;-3.35249430767668;-1.19457721218488;0;1
14.71;-3.35890405583289;-1.1906959664582;0;1
14.715;-3.36510685244294;-1.18654090000158;0;1
14.72;-3.37150172723315;-1.18250231860237;0;1
14.725;-3.37769851440212;-1.1783976568784;0;1
14.73;-3.38409077652386;-1.17421527915808;0;1
14.735;-3.390285883356;-1.16996886495527;0;1
14.74;-3.39640532436788;-1.16538374678395;0;1
14.745;-3.4027667591582;-1.16120546118899;0;1
14.75;-3.4089493903921;-1.15654654078198;0;1
14.755;-3.41506291169892;-1.15199346521102;0;1
14.76;-3.4211500557153;-1.1471132593607;0;1
14.765;-3.42722632868258;-1.14239820443533;0;1
14.77;-3.43329878728329;-1.13745865813957;0;1
14.775;-3.43936881911074;-1.13245587750411;0;1
14.78;-3.44516619539821;-1.12712908785006;0;1
14.785;-3.45113041186097;-1.12190934478005;0;1
14.79;-3.45715814405332;-1.11669383544888;0;1
14.795;-3.46293873521758;-1.11126035855722;0;1
14.8;-3.46889581702876;-1.10586556830346;0;1
14.805;-3.47464855658771;-1.1002175386349;0;1
14.81;-3.48059450148836;-1.09482412498368;0;1
14.815;-3.48634244595607;-1.08898652902242;0;1
14.82;-3.49201394877945;-1.08302549008129;0;1
14.825;-3.49765595075907;-1.07698840279345;0;1
14.83;-3.50328668642125;-1.07089375202473;0;1
14.835;-3.50891301357057;-1.06498647862377;0;1
14.84;-3.51453821529854;-1.05899176925829;0;1
14.845;-3.52016196083814;-1.05275214453642;0;1
14.85;-3.52578452711329;-1.04646703711191;0;1
14.855;-3.53140687953045;-1.04021667645761;0;1
14.86;-3.53675738061788;-1.03365932279634;0;1
14.865;-3.54227537239607;-1.02734469561581;0;1
14.87;-3.54758558694717;-1.02058970780677;0;1
14.875;-3.55281562260475;-1.01372105569174;0;1
14.88;-3.55828634275683;-1.00705130384145;0;1
14.885;-3.56357791256903;-1.00024851413063;0;1
14.89;-3.56880066556164;-0.993344130838789;0;1
14.895;-3.5739971684493;-0.98649978767195;0;1
14.9;-3.57918365660558;-0.979493953486463;0;1
14.905;-3.58436595030964;-0.972570953030891;0;1
14.91;-3.58954628084325;-0.96541644002534;0;1
14.915;-3.59445382066912;-0.957967221096138;0;1
14.92;-3.59952829823745;-0.950654782099458;0;1
14.925;-3.60439511418928;-0.943113405235957;0;1
14.93;-3.60945414057699;-0.935813566114623;0;1
14.935;-3.61431531788116;-0.928413480604469;0;1
14.94;-3.61910050488017;-0.920718358146128;0;1
14.945;-3.62385603642383;-0.912973532440576;0;1
14.95;-3.62860017659286;-0.905197549260508;0;1
14.955;-3.63334025349602;-0.897476841722308;0;1
14.96;-3.63807881134278;-0.889853664433899;0;1
14.965;-3.64281694890391;-0.882091263312407;0;1
14.97;-3.64728314103335;-0.874164934240841;0;1
14.975;-3.65191678627223;-0.866267787490443;0;1
14.98;-3.65634288451949;-0.858271594388281;0;1
14.985;-3.6609610316445;-0.850329687252173;0;1
14.99;-3.66538098861169;-0.842338214894516;0;1
14.995;-3.66972547614212;-0.834102451293615;0;1
15;-3.67404056052737;-0.825986345743953;0;1
15.005;-3.67834473668796;-0.817690932375223;0;1
15.01;-3.68264429171888;-0.809540373864924;0;1
15.015;-3.68694249076645;-0.801260112585944;0;1
15.02;-3.69096784312185;-0.792588065487867;0;1
15.025;-3.69515996283622;-0.784074931897146;0;1
15.03;-3.69914446539239;-0.775354734701584;0;1
15.035;-3.70304948354265;-0.766555746692909;0;1
15.04;-3.70719589710253;-0.758109248792547;0;1
15.045;-3.71116306681506;-0.749365317749236;0;1
15.05;-3.71506141797453;-0.740553690145432;0;1
15.055;-3.71893342748696;-0.731716969571058;0;1
15.06;-3.72252386971032;-0.722608195898533;0;1
15.065;-3.7262780489823;-0.713664614681857;0;1
15.07;-3.73009531987978;-0.704904156300539;0;1
15.075;-3.73366512644773;-0.695786837060039;0;1
15.08;-3.73713997762966;-0.686584410479728;0;1
15.085;-3.74085001324265;-0.677618995299587;0;1
15.09;-3.74437867296259;-0.668482188837673;0;1
15.095;-3.74783827629417;-0.659404844760257;0;1
15.1;-3.75127135308699;-0.650191903914523;0;1
15.105;-3.75442263621368;-0.640715342404675;0;1
15.11;-3.75773761367787;-0.631412638600169;0;1
15.115;-3.76111525119661;-0.622182790647804;0;1
15.12;-3.76424550232322;-0.612723775008838;0;1
15.125;-3.76728119384075;-0.603188414060844;0;1
15.13;-3.77055253561165;-0.594017415208512;0;1
15.135;-3.77364258272324;-0.584564162761489;0;1
15.14;-3.7766630501239;-0.575059539070091;0;1
15.145;-3.77965696983131;-0.565546558773735;0;1
15.15;-3.78236938908914;-0.555778157524375;0;1
15.155;-3.78524559286341;-0.546191655443779;0;1
15.16;-3.78818505160086;-0.536804953116535;0;1
15.165;-3.79087706542355;-0.527077561612955;0;1
15.17;-3.79347433661721;-0.517281287358109;0;1
15.175;-3.7960354645984;-0.507474648651237;0;1
15.18;-3.79885437420031;-0.497943639237083;0;1
15.185;-3.80122908548992;-0.488001902390322;0;1
15.19;-3.80370539132003;-0.478187293553658;0;1
15.195;-3.80622072080999;-0.468437144725592;0;1
15.2;-3.8087515143274;-0.458846276788125;0;1
15.205;-3.81101672626962;-0.448903706960177;0;1
15.21;-3.81318016313619;-0.438892291870657;0;1
15.215;-3.81557629024869;-0.429138581830122;0;1
15.22;-3.81779020052829;-0.41923532654293;0;1
15.225;-3.81993444960195;-0.409294952306115;0;1
15.23;-3.82205264996319;-0.399479399558494;0;1
15.235;-3.82388934817109;-0.389303168034885;0;1
15.24;-3.82588976374927;-0.379322740904357;0;1
15.245;-3.82795301958596;-0.369437080313604;0;1
15.25;-3.82976900289943;-0.359343637019592;0;1
15.255;-3.83149051450552;-0.349195030863989;0;1
15.26;-3.8331760538291;-0.339049567115731;0;1
15.265;-3.83484807881869;-0.328929503424183;0;1
15.27;-3.8365150621525;-0.318843114757418;0;1
15.275;-3.83818030884742;-0.308793507058908;0;1
15.28;-3.83984514545688;-0.298781806967292;0;1
15.285;-3.84123852559055;-0.288544433607261;0;1
15.29;-3.84280003184079;-0.278631556932473;0;1
15.295;-3.84415446564856;-0.268437775020091;0;1
15.3;-3.84542964853692;-0.258209851894733;0;1
15.305;-3.84667471545884;-0.247996680265303;0;1
15.31;-3.84790847667312;-0.237816824783697;0;1
15.315;-3.84913813251796;-0.22767723982497;0;1
15.32;-3.85036643843562;-0.217580435644957;0;1
15.325;-3.85132295686109;-0.207263348026554;0;1
15.33;-3.8524471693564;-0.197157574578695;0;1
15.335;-3.85336437296539;-0.186895761103272;0;1
15.34;-3.85420257737157;-0.176605643613103;0;1
15.345;-3.85501072787796;-0.166335884834299;0;1
15.35;-3.8558076863462;-0.156105057445721;0;1
15.355;-3.85660061043705;-0.145920031503568;0;1
15.36;-3.8573921768322;-0.135783198812785;0;1
15.365;-3.85791210410359;-0.125431576206246;0;1
15.37;-3.85859968470876;-0.115296567514922;0;1
15.375;-3.85908032955259;-0.10501086304508;0;1
15.38;-3.8594819673401;-0.094702083252363;0;1
15.385;-3.85985363660035;-0.084418946068941;0;1
15.39;-3.86021411026587;-0.074179900845704;0;1
15.395;-3.86057063619904;-0.063991870138017;0;1
15.4;-3.86092586321443;-0.053857182107517;0;1
15.405;-3.86100943674954;-0.043512731413173;0;1
15.41;-3.86126074561926;-0.033389998763256;0;1
15.415;-3.86130511292089;-0.023121541586341;0;1
15.42;-3.86154204953986;-0.013098960060293;0;1
15.425;-3.8615814867466;-0.002939421577645;0;1
15.43;-3.86154561335609;0.007235222808757;0;1
15.435;-3.86148120799299;0.017378542299829;0;1
15.44;-3.86113468673683;0.027736901597293;0;1
15.445;-3.86095198339935;0.037872303526669;0;1
15.45;-3.86056086446562;0.048149777513385;0;1
15.455;-3.8603617139192;0.058176879785374;0;1
15.46;-3.85996492159081;0.068336012622109;0;1
15.465;-3.85949272728449;0.078505299619213;0;1
15.47;-3.85899205343989;0.088638195342984;0;1
15.475;-3.85848080034104;0.098717177369177;0;1
15.48;-3.85796581927031;0.108735771914968;0;1
15.485;-3.85744966916096;0.118691794303863;0;1
15.49;-3.85666202304885;0.128848361385264;0;1
15.495;-3.85604215556196;0.138774169196862;0;1
15.5;-3.85521547036674;0.148836611121718;0;1
15.505;-3.85430989301756;0.158908144803556;0;1
15.51;-3.85337446045574;0.168940129004657;0;1
15.515;-3.85269943597268;0.178650304215834;0;1
15.52;-3.85185292497959;0.188463344967257;0;1
15.525;-3.85066967376912;0.198537273540186;0;1
15.53;-3.84962937104815;0.20840041429377;0;1
15.535;-3.84864407340604;0.218141116504242;0;1
15.54;-3.84740874261036;0.228057189731354;0;1
15.545;-3.84634948810563;0.237730551573581;0;1
15.55;-3.84508654896458;0.247533732692821;0;1
15.555;-3.843745997773;0.257341057639558;0;1
15.56;-3.84237616200995;0.267104608554304;0;1
15.565;-3.84099541752001;0.276806418428204;0;1
15.57;-3.83961085971682;0.286439802028091;0;1
15.575;-3.83822520305019;0.296002453465108;0;1
15.58;-3.8368394847133;0.30549374202318;0;1
15.585;-3.83545409976719;0.314913676864601;0;1
15.59;-3.83379770645683;0.324526318175425;0;1
15.595;-3.83230943911242;0.333900625341074;0;1
15.6;-3.83061446152847;0.343404154828582;0;1
15.605;-3.82884073161306;0.352909353750302;0;1
15.61;-3.82703723642898;0.362367651179624;0;1
15.615;-3.82522266653671;0.371760773785346;0;1
15.62;-3.82340430001441;0.381081863897251;0;1
15.625;-3.82158485898501;0.390328616421929;0;1
15.63;-3.8197653213264;0.39950046664729;0;1
15.635;-3.81767475531307;0.40886101227025;0;1
15.64;-3.81575220297981;0.417979377111402;0;1
15.645;-3.81362297981907;0.427222908674792;0;1
15.65;-3.81168646781144;0.436200411484546;0;1
15.655;-3.80955261191329;0.445294581125834;0;1
15.66;-3.80734360551844;0.454383633013427;0;1
15.665;-3.80510629096716;0.463421146226723;0;1
15.67;-3.80285847548713;0.472389734126704;0;1
15.675;-3.80060703674868;0.481282941031467;0;1
15.68;-3.79835466799503;0.490098495888335;0;1
15.685;-3.79583084575373;0.499099501359432;0;1
15.69;-3.7934749544994;0.507854833690272;0;1
15.695;-3.79118420349638;0.516349246064247;0;1
15.7;-3.78864708737844;0.525124437441035;0;1
15.705;-3.78601587393636;0.533909373803698;0;1
15.71;-3.78334905668561;0.542645984792785;0;1
15.715;-3.78094045576282;0.551048775529095;0;1
15.72;-3.77835966423565;0.559540676783221;0;1
15.725;-3.77571376055788;0.567936193584881;0;1
15.73;-3.77277210987707;0.576419021810399;0;1
15.735;-3.76998930433971;0.584741408462114;0;1
15.74;-3.7672671232768;0.593040942346038;0;1
15.745;-3.76429693281235;0.601499545330507;0;1
15.75;-3.76150366300666;0.609700672407374;0;1
15.755;-3.75850710342179;0.61801698370119;0;1
15.76;-3.75570497765961;0.625980341031673;0;1
15.765;-3.75270645871128;0.633934567009217;0;1
15.77;-3.74963331850059;0.641996431453462;0;1
15.775;-3.74653190296276;0.649881870181005;0;1
15.78;-3.74342028895735;0.657811362983779;0;1
15.785;-3.74030499778535;0.665540671775175;0;1
15.79;-3.73718885925978;0.673305519595079;0;1
15.795;-3.73380125474106;0.681130735233027;0;1
15.8;-3.73058134538938;0.688902602031944;0;1
15.805;-3.72715429758431;0.696789583390935;0;1
15.81;-3.72392022909894;0.704321268005028;0;1
15.815;-3.72048916801605;0.711840510489796;0;1
15.82;-3.71698294154833;0.719542840413198;0;1
15.825;-3.71371948185708;0.726920195937855;0;1
15.83;-3.71027795119463;0.734385687297193;0;1
15.835;-3.70676902899075;0.741750219931936;0;1
15.84;-3.70323494899111;0.748932555733637;0;1
15.845;-3.69942005466575;0.756497514292102;0;1
15.85;-3.69576922358479;0.763810141251944;0;1
15.855;-3.69218158420065;0.770971747948944;0;1
15.86;-3.68861863951229;0.778021260235765;0;1
15.865;-3.68479409802724;0.785237135140114;0;1
15.87;-3.68086987895577;0.79245786202063;0;1
15.875;-3.67717979433137;0.799279514074201;0;1
15.88;-3.67330835174551;0.806189003359571;0;1
15.885;-3.66936814099335;0.812955456304154;0;1
15.89;-3.6656733561176;0.819590367202546;0;1
15.895;-3.66180146801323;0.826230837620408;0;1
15.9;-3.65759081042307;0.833109872440406;0;1
15.905;-3.65352257776808;0.839636346368919;0;1
15.91;-3.64950913120594;0.846215276201264;0;1
15.915;-3.6455167186886;0.852682138822468;0;1
15.92;-3.64153281443566;0.859049884247961;0;1
15.925;-3.63728119534654;0.865586746346228;0;1
15.93;-3.63319899833804;0.871864422810051;0;1
15.935;-3.62891068930342;0.878250448166071;0;1
15.94;-3.6248155813961;0.884354569116202;0;1
15.945;-3.62052365830694;0.890321145570313;0;1
15.95;-3.61615759582074;0.89634610299825;0;1
15.955;-3.61176309188692;0.902383397041422;0;1
15.96;-3.60762960102504;0.907993922836908;0;1
15.965;-3.60332504830232;0.913760254399042;0;1
15.97;-3.59895527806109;0.91949742502499;0;1
15.975;-3.59428972191889;0.925348837324962;0;1
15.98;-3.58978292042347;0.931027492637848;0;1
15.985;-3.5853371677366;0.936552009258416;0;1
15.99;-3.58091525358262;0.941960028090682;0;1
15.995;-3.5762316409133;0.947449874132859;0;1
16;-3.57171982480694;0.952755645719172;0;1
16.005;-3.56727404211513;0.957904014550907;0;1
16.01;-3.56258251115093;0.963198558503782;0;1
16.015;-3.55779739159371;0.968487531093628;0;1
16.02;-3.55324842334403;0.973450278464197;0;1
16.025;-3.54851889368901;0.978495290328414;0;1
16.03;-3.54372066409418;0.98351112129417;0;1
16.035;-3.5388966839271;0.98845525449765;0;1
16.04;-3.5343346941449;0.99304908514927;0;1
16.045;-3.52960208933752;0.997716946166338;0;1
16.05;-3.52480458402481;1.00235353641423;0;1
16.055;-3.51998277420807;1.00691868904948;0;1
16.06;-3.51488065200619;1.01166008945102;0;1
16.065;-3.50994315413627;1.0161419916258;0;1
16.07;-3.50506922073873;1.02046590964338;0;1
16.075;-3.50022003351963;1.02467109860975;0;1
16.08;-3.49510916894549;1.02911463831513;0;1
16.085;-3.49017031604356;1.03309482216087;0;1
16.09;-3.48529792081976;1.03711435697431;0;1
16.095;-3.48017981014581;1.0411199574592;0;1
16.1;-3.47523981433342;1.04493519404857;0;1
16.105;-3.4700965874162;1.04893248608753;0;1
16.11;-3.46487625221822;1.05270888794712;0;1
16.115;-3.4598983174291;1.05635070085412;0;1
16.12;-3.45474182067567;1.06007172122575;0;1
16.125;-3.44951771727507;1.06376164513583;0;1
16.13;-3.44426835943922;1.06722024047593;0;1
16.135;-3.43928124588713;1.07048652297276;0;1
16.14;-3.43412355522025;1.07366769182709;0;1
16.145;-3.42890104321271;1.07697556883671;0;1
16.15;-3.42365425949068;1.08005290474052;0;1
16.155;-3.41839860217548;1.08320189337541;0;1
16.16;-3.413140026573;1.08609988345679;0;1
16.165;-3.40788081045534;1.08906219278459;0;1
16.17;-3.40262162556163;1.09185049109884;0;1
16.175;-3.39709170153911;1.09480654592908;0;1
16.18;-3.39172986203514;1.09758001945761;0;1
16.185;-3.38643284426081;1.10011607096935;0;1
16.19;-3.38116130878562;1.10253404039142;0;1
16.195;-3.37562837191191;1.10519125994019;0;1
16.2;-3.37026729094407;1.10750538926019;0;1
16.205;-3.36497246644256;1.10974106836369;0;1
16.21;-3.35943202524094;1.11204300014946;0;1
16.215;-3.35406949497139;1.11415574169649;0;1
16.22;-3.34850428336216;1.11621368055549;0;1
16.225;-3.34313321046505;1.11814644840153;0;1
16.23;-3.33783691386034;1.11991527939668;0;1
16.235;-3.3322980528585;1.12182860682629;0;1
16.24;-3.32693845289299;1.12339514866996;0;1
16.245;-3.32137648519515;1.12514645488268;0;1
16.25;-3.31573752342121;1.12679904505378;0;1
16.255;-3.3103410127857;1.12820163961001;0;1
16.26;-3.30476630799529;1.12960765478179;0;1
16.265;-3.29939531031341;1.13080336146363;0;1
16.27;-3.29383108845109;1.13209746432353;0;1
16.275;-3.28819356090089;1.13329148727642;0;1
16.28;-3.28279987798111;1.13423647544495;0;1
16.285;-3.27722853586934;1.1351866696163;0;1
16.29;-3.2715896408683;1.13619100856283;0;1
16.295;-3.26592514793361;1.13712845796525;0;1
16.3;-3.26052275809676;1.13772096921076;0;1
16.305;-3.2549498882035;1.13831339570224;0;1
16.31;-3.24931220455294;1.13895911371555;0;1
16.315;-3.24364996220967;1.13953879118827;0;1
16.32;-3.23825021068068;1.13977504762933;0;1
16.325;-3.23267992065061;1.14009219118475;0;1
16.33;-3.22704478633437;1.14038499242597;0;1
16.335;-3.22138546960954;1.14053423872211;0;1
16.34;-3.21598878312892;1.14042137874748;0;1
16.345;-3.21042139649122;1.14039145256656;0;1
16.35;-3.20478909421292;1.14033914069296;0;1
16.355;-3.19913237468355;1.14022442199737;0;1
16.36;-3.19346674074797;1.14003227561404;0;1
16.365;-3.18806956574507;1.13949502403754;0;1
16.37;-3.18250411588826;1.13904065256039;0;1
16.375;-3.1768746670471;1.13856535009677;0;1
16.38;-3.17122115245875;1.13802966095582;0;1
16.385;-3.16583026778673;1.13715658862808;0;1
16.39;-3.1602686875453;1.13637044839488;0;1
16.395;-3.15464230937759;1.1355660516305;0;1
16.4;-3.14899159995101;1.13470340864319;0;1
16.405;-3.14360360758907;1.13350542886404;0;1
16.41;-3.13804474414727;1.1323964291247;0;1
16.415;-3.13242106838362;1.13127106742384;0;1
16.42;-3.12677298421153;1.13008941491778;0;1
16.425;-3.12138737991212;1.12857428919581;0;1
16.43;-3.11583120204321;1.12714997627377;0;1
16.435;-3.11021011684957;1.12571127292141;0;1
16.44;-3.10483599906895;1.12395600291946;0;1
16.445;-3.09928529939902;1.12229894595834;0;1
16.45;-3.09366744728789;1.1206311370811;0;1
16.455;-3.08829589429223;1.11864907420232;0;1
16.46;-3.0827471610255;1.11676695958766;0;1
16.465;-3.07740259818735;1.11461337667419;0;1
16.47;-3.07186511879908;1.1125766479502;0;1
16.475;-3.0665255809713;1.11027558512035;0;1
16.48;-3.06099073724854;1.10809467407903;0;1
16.485;-3.05565291577172;1.10565125115764;0;1
16.49;-3.05039085357741;1.10306702395015;0;1
16.495;-3.04488669990263;1.10065107535692;0;1
16.5;-3.03956164944137;1.09799186023127;0;1
16.505;-3.03430549111746;1.09520003102571;0;1
16.51;-3.0288046054721;1.09258044821113;0;1
16.515;-3.02348180726615;1.08971993501301;0;1
16.52;-3.01822770389087;1.08672858892595;0;1
16.525;-3.01299961674883;1.08364876773408;0;1
16.53;-3.00751057873056;1.08083823613951;0;1
16.535;-3.00219340921812;1.07771522311002;0;1
16.54;-2.99694221184556;1.07462367001006;0;1
16.545;-2.9917165158103;1.07128732952951;0;1
16.55;-2.98650108457974;1.06795997192952;0;1
16.555;-2.98128968516598;1.06456870662471;0;1
16.56;-2.97608032652217;1.06103691744898;0;1
16.565;-2.97087184678768;1.05760379603676;0;1
16.57;-2.96593568093686;1.05369052920883;0;1
16.575;-2.96083273294302;1.04988630043534;0;1
16.58;-2.95566621910324;1.04608828826295;0;1
16.585;-2.95047565485307;1.04225738524717;0;1
16.59;-2.94554758918597;1.03811655833513;0;1
16.595;-2.94044890066751;1.03409021115421;0;1
16.6;-2.93555652782984;1.02981088893751;0;1
16.605;-2.93047195582119;1.02566839265127;0;1
16.61;-2.92558555941582;1.02128181890433;0;1
16.615;-2.92050378124643;1.01703602113651;0;1
16.62;-2.91561889421481;1.01254818062447;0;1
16.625;-2.91080967660206;1.00793988779128;0;1
16.63;-2.9057581687794;1.00352040524545;0;1
16.635;-2.90088558720941;0.998877942428994;0;1
16.64;-2.89608198970433;0.994123083067047;0;1
16.645;-2.89130416515821;0.989377666877463;0;1
16.65;-2.88653662645545;0.984578497149186;0;1
16.655;-2.88177350306016;0.979652774068101;0;1
16.66;-2.87701202372826;0.974880865588212;0;1
16.665;-2.87225125148672;0.969867353864419;0;1
16.67;-2.8674910988368;0.965009373735533;0;1
16.675;-2.8630026803503;0.959648422560118;0;1
16.68;-2.85834717572583;0.954611366905583;0;1
16.685;-2.85362777145547;0.949398642902571;0;1
16.69;-2.8491557299166;0.944104973395838;0;1
16.695;-2.84450686909636;0.938749198838019;0;1
16.7;-2.84006219773077;0.933356265743702;0;1
16.705;-2.83569565983439;0.927655821172808;0;1
16.71;-2.83108790433757;0.922394934534162;0;1
16.715;-2.82665908286342;0.916686429069108;0;1
16.72;-2.82229931787646;0.911116715230599;0;1
16.725;-2.81796568323701;0.905252752966126;0;1
16.73;-2.81364266214962;0.89958657659815;0;1
16.735;-2.80932345544057;0.893649013921348;0;1
16.74;-2.80500625346388;0.887918386771002;0;1
16.745;-2.80096079250839;0.881736843944518;0;1
16.75;-2.79674864363666;0.875693547273542;0;1
16.755;-2.79247275649121;0.869685792454089;0;1
16.76;-2.78844409293131;0.863411695274304;0;1
16.765;-2.78423875293951;0.857286569187605;0;1
16.77;-2.78023733258474;0.850938861867376;0;1
16.775;-2.77631407770752;0.84449454278712;0;1
16.78;-2.7721494174891;0.838264605432665;0;1
16.785;-2.76816369350818;0.831956408132738;0;1
16.79;-2.76424676611218;0.825363368010746;0;1
16.795;-2.76035666304884;0.81872636472454;0;1
16.8;-2.75647697755746;0.812061997468247;0;1
16.805;-2.7526015009543;0.80537695416635;0;1
16.81;-2.74899815080239;0.798609196602518;0;1
16.815;-2.74522760678247;0.791872315131701;0;1
16.82;-2.74139353398986;0.785182263520468;0;1
16.825;-2.73780670816798;0.77823714297269;0;1
16.83;-2.73404289736861;0.77157133979139;0;1
16.835;-2.73048303156466;0.764495832759011;0;1
16.84;-2.7270017435687;0.757334838249015;0;1
16.845;-2.72355071002957;0.750137094312905;0;1
16.85;-2.72011030097057;0.74315896692438;0;1
16.855;-2.71667386194815;0.736010527037176;0;1
16.86;-2.71323951353947;0.728853107623226;0;1
16.865;-2.70980606197996;0.721727667780958;0;1
16.87;-2.70637312350332;0.714476334414;0;1
16.875;-2.70321209816244;0.706955612626791;0;1
16.88;-2.69988367738047;0.699596291207442;0;1
16.885;-2.69676268449202;0.692032226941803;0;1
16.89;-2.69344960658115;0.684654424051485;0;1
16.895;-2.6903345032052;0.677081482372183;0;1
16.9;-2.68729518155978;0.66943566035688;0;1
16.905;-2.68428505702791;0.661763892711349;0;1
16.91;-2.68128504124298;0.654321935390999;0;1
16.915;-2.67828874971597;0.646719512502296;0;1
16.92;-2.67529427082521;0.639236619594518;0;1
16.925;-2.67230060980901;0.631557351017344;0;1
16.93;-2.6695791939189;0.623617542742966;0;1
16.935;-2.66669040103231;0.615848327105021;0;1
16.94;-2.66400899764718;0.607883450487592;0;1
16.945;-2.66140713425226;0.599851062205547;0;1
16.95;-2.65856324699301;0.592300871384975;0;1
16.955;-2.65589771677211;0.584542953457727;0;1
16.96;-2.65330121287031;0.576529040601653;0;1
16.965;-2.65073147592573;0.56850008866942;0;1
16.97;-2.64817192816308;0.560472656786219;0;1
16.975;-2.64588790841572;0.552190116133668;0;1
16.98;-2.64343679582796;0.544323235006496;0;1
16.985;-2.64092126112725;0.536491287240726;0;1
16.99;-2.63865322906963;0.528233119633018;0;1
16.995;-2.63620882816403;0.5201628663307;0;1
17;-2.63396833311499;0.511908603388575;0;1
17.005;-2.63180574305867;0.503596268685901;0;1
17.01;-2.62967314060079;0.495274011251685;0;1
17.015;-2.62755086553988;0.487198034074312;0;1
17.02;-2.62543205477904;0.479097099844221;0;1
17.025;-2.62358675997122;0.470551822402415;0;1
17.03;-2.62157495375415;0.462192488460493;0;1
17.035;-2.61949936257484;0.453916273715368;0;1
17.04;-2.61767061770792;0.445420792572621;0;1
17.045;-2.61566487810296;0.437121446583621;0;1
17.05;-2.61386270495807;0.428645898888262;0;1
17.055;-2.61213846766345;0.420119960811578;0;1
17.06;-2.61044300210134;0.411829297695906;0;1
17.065;-2.60875802521847;0.40351403814327;0;1
17.07;-2.60707766666545;0.395022307173608;0;1
17.075;-2.60567082865475;0.386292078102953;0;1
17.08;-2.60409710866684;0.377755301960308;0;1
17.085;-2.60273079;0.369045824422556;0;1
17.09;-2.60117227676076;0.360554794604053;0;1
17.095;-2.5998116735557;0.351900528069168;0;1
17.1;-2.59852567711465;0.343442786754883;0;1
17.105;-2.5972676821835;0.334949973998695;0;1
17.11;-2.59602103754071;0.326280946697275;0;1
17.115;-2.59477896775838;0.317641014267005;0;1
17.12;-2.59353848118757;0.309032981827086;0;1
17.125;-2.59229843338593;0.300457808952125;0;1
17.13;-2.59132981327884;0.291652564470022;0;1
17.135;-2.59046516454497;0.282784800914451;0;1
17.14;-2.58936763528776;0.27441953701155;0;1
17.145;-2.58845181798804;0.2659118255331;0;1
17.15;-2.58760603060607;0.257135994012521;0;1
17.155;-2.5867873877634;0.248373308227888;0;1
17.16;-2.58597893599639;0.239640490954798;0;1
17.165;-2.58517424793356;0.230943741201129;0;1
17.17;-2.58464236396133;0.222022310539115;0;1
17.175;-2.58394232905448;0.213545314637455;0;1
17.18;-2.58344869282212;0.204907788518648;0;1
17.185;-2.58276307861372;0.196262506890202;0;1
17.19;-2.58227573226176;0.187465789784552;0;1
17.195;-2.58186412204958;0.17863991707405;0;1
17.2;-2.58148127505497;0.169831595908031;0;1
17.205;-2.58110914653972;0.161058599995991;0;1
17.21;-2.58074115190708;0.152327548121567;0;1
17.215;-2.58064494504923;0.143615343039814;0;1
17.22;-2.58038070773796;0.135075298825904;0;1
17.225;-2.58032413918656;0.126182018537106;0;1
17.23;-2.58007572213598;0.117525249275908;0;1
17.235;-2.58002512017787;0.108723240798816;0;1
17.24;-2.58004999009434;0.099898047629269;0;1
17.245;-2.58010369168866;0.091096311425662;0;1
17.25;-2.58016717935128;0.082573400156732;0;1
17.255;-2.58023376419934;0.07405767781796;0;1
17.26;-2.58030207785892;0.065392599898343;0;1
17.265;-2.58064268520726;0.056514220562451;0;1
17.27;-2.58081575833306;0.047853848662202;0;1
17.275;-2.58119586414388;0.039044800526996;0;1
17.28;-2.58138371374623;0.03047814555305;0;1
17.285;-2.58176814177212;0.022009559646968;0;1
17.29;-2.5822272135463;0.013482640403477;0;1
17.295;-2.58271531380346;0.004785066988677;0;1
17.3;-2.58321464100612;-0.00386697275722;0;1
17.305;-2.58398947137086;-0.012729876891141;0;1
17.31;-2.58459816627092;-0.021370263859054;0;1
17.315;-2.58514204471223;-0.02965317452678;0;1
17.32;-2.58593180219928;-0.038159449714612;0;1
17.325;-2.58654481368526;-0.046632622112266;0;1
17.33;-2.5873616443424;-0.055246667756285;0;1
17.335;-2.58825625595129;-0.063875889129944;0;1
17.34;-2.58918053171329;-0.072472224567161;0;1
17.345;-2.59011479876681;-0.080779737686493;0;1
17.35;-2.59105225278497;-0.089069998751832;0;1
17.355;-2.59199135698054;-0.097499427184944;0;1
17.36;-2.59293124787519;-0.10586880202371;0;1
17.365;-2.59414276021594;-0.11444076693149;0;1
17.37;-2.59518550227118;-0.122546917189352;0;1
17.375;-2.59643436415557;-0.130832282202074;0;1
17.38;-2.59749111178529;-0.139064841267532;0;1
17.385;-2.59874589732349;-0.147428144616827;0;1
17.39;-2.6000763646619;-0.155799898239592;0;1
17.395;-2.60143448023247;-0.163895820805745;0;1
17.4;-2.60280265540954;-0.172055765582413;0;1
17.405;-2.60417514975747;-0.180273392374685;0;1
17.41;-2.60554916798037;-0.18842709571581;0;1
17.415;-2.6069234425154;-0.196515981853274;0;1
17.42;-2.60856911403356;-0.204802969966867;0;1
17.425;-2.61004590828957;-0.212619839256411;0;1
17.43;-2.61172902047616;-0.220730579655233;0;1
17.435;-2.61321967573101;-0.228467061134229;0;1
17.44;-2.61490795761302;-0.236528384678515;0;1
17.445;-2.6166719432223;-0.244594285981659;0;1
17.45;-2.61846481732239;-0.252618036955266;0;1
17.455;-2.62026734331696;-0.260344177776233;0;1
17.46;-2.62207301997846;-0.268163305362417;0;1
17.465;-2.62387995540374;-0.27579587938992;0;1
17.47;-2.62568728895332;-0.283558359320922;0;1
17.475;-2.62776638917806;-0.291515138051194;0;1
17.48;-2.62967679538571;-0.298997886669465;0;1
17.485;-2.63179344441884;-0.306770286375259;0;1
17.49;-2.6337179099457;-0.314283327947457;0;1
17.495;-2.6358396262253;-0.32179977254804;0;1
17.5;-2.63803674723647;-0.329515094125659;0;1
17.505;-2.64026289582179;-0.337184306660643;0;1
17.51;-2.64249885348823;-0.344551981742372;0;1
17.515;-2.64473800155266;-0.352008606365864;0;1
17.52;-2.64697853910652;-0.359393441780817;0;1
17.525;-2.64921930503482;-0.366705722143096;0;1
17.53;-2.65145953423137;-0.373826385593274;0;1
17.535;-2.65397088305178;-0.381335977396742;0;1
17.54;-2.65631479886634;-0.388605780525935;0;1
17.545;-2.65886468440751;-0.395764545975068;0;1
17.55;-2.66122180462813;-0.402897910015051;0;1
17.555;-2.66377672798877;-0.410149769217588;0;1
17.56;-2.66640704737269;-0.417398110654191;0;1
17.565;-2.66906583814068;-0.42459641841687;0;1
17.57;-2.67173533509685;-0.431727051683721;0;1
17.575;-2.67440754820905;-0.438585460885073;0;1
17.58;-2.67708081437642;-0.445566371179689;0;1
17.585;-2.67975449595373;-0.452470825861453;0;1
17.59;-2.68242795228457;-0.459298592203309;0;1
17.595;-2.68510094012534;-0.466049831959948;0;1
17.6;-2.68804499133625;-0.472987647229784;0;1
17.605;-2.69081998303412;-0.4794838999193;0;1
17.61;-2.69380169913071;-0.48630221186497;0;1
17.615;-2.69659111813221;-0.492853803482194;0;1
17.62;-2.69957802958299;-0.499520306859562;0;1
17.625;-2.70264007739931;-0.506179769948235;0;1
17.63;-2.70573067907634;-0.512785741928266;0;1
17.635;-2.70883081169753;-0.519122648215093;0;1
17.64;-2.71193465032256;-0.525581042595602;0;1
17.645;-2.71503983952307;-0.531960271094289;0;1
17.65;-2.71814534145192;-0.538259429099963;0;1
17.655;-2.72124957031067;-0.544280375694683;0;1
17.66;-2.72435337706864;-0.550420333595549;0;1
17.665;-2.72772858465011;-0.556743880560093;0;1
17.67;-2.73093490815789;-0.562622836527141;0;1
17.675;-2.73407652012099;-0.568557763423541;0;1
17.68;-2.73746478934794;-0.574653045798976;0;1
17.685;-2.740947322163;-0.580756414084394;0;1
17.69;-2.74419303645981;-0.586388583412069;0;1
17.695;-2.74761958658676;-0.592275551262004;0;1
17.7;-2.75111488589916;-0.597948851789626;0;1
17.705;-2.75463594958948;-0.603762617018246;0;1
17.71;-2.75816665783497;-0.609304444133222;0;1
17.715;-2.76170057983988;-0.614964821101585;0;1
17.72;-2.76523577607586;-0.620543490434973;0;1
17.725;-2.76877098306863;-0.626039612996797;0;1
17.73;-2.77230584362523;-0.63145324919706;0;1
17.735;-2.7758401608664;-0.636784619606786;0;1
17.74;-2.77964542115572;-0.642296566159485;0;1
17.745;-2.78328180821204;-0.647480201218546;0;1
17.75;-2.78685333835104;-0.652519001157098;0;1
17.755;-2.79067125921163;-0.657794843605137;0;1
17.76;-2.79458280937929;-0.66287812564973;0;1
17.765;-2.79825840542692;-0.667844994584008;0;1
17.77;-2.80211509051364;-0.672905363327036;0;1
17.775;-2.80604066916184;-0.677947452398387;0;1
17.78;-2.8097209010944;-0.682666029510801;0;1
17.785;-2.81357750181675;-0.687396101039712;0;1
17.79;-2.81750159537477;-0.692187254115009;0;1
17.795;-2.82145090258399;-0.696760022395561;0;1
17.8;-2.82540943794783;-0.701415990197156;0;1
17.805;-2.82937108338246;-0.705792673278692;0;1
17.81;-2.83333349888118;-0.710284631048832;0;1
17.815;-2.83729618667377;-0.714693061091653;0;1
17.82;-2.84153018098694;-0.719280232248006;0;1
17.825;-2.84559556688388;-0.723616326030488;0;1
17.83;-2.84959598747279;-0.727646851879;0;1
17.835;-2.85357112537235;-0.731729062215002;0;1
17.84;-2.85780759846057;-0.73582390264343;0;1
17.845;-2.8618722525958;-0.739824735701911;0;1
17.85;-2.86614234140289;-0.743862180375226;0;1
17.855;-2.8702190142204;-0.74762632192676;0;1
17.86;-2.87449305565038;-0.751578211482098;0;1
17.865;-2.87857079408183;-0.755254289307381;0;1
17.87;-2.88284440123895;-0.759038165425694;0;1
17.875;-2.88719262046063;-0.762809001916664;0;1
17.88;-2.89129748255533;-0.766258277395429;0;1
17.885;-2.89558040285843;-0.769798556116791;0;1
17.89;-2.89993046447852;-0.77332009300079;0;1
17.895;-2.90430600077654;-0.776702112471929;0;1
17.9;-2.90869086178385;-0.780087469391847;0;1
17.905;-2.9130789287199;-0.783311908814865;0;1
17.91;-2.91746773669705;-0.786531971052757;0;1
17.915;-2.92185640640613;-0.789588642462571;0;1
17.92;-2.92624460336659;-0.792640589162726;0;1
17.925;-2.93063226389202;-0.795529608176936;0;1
17.93;-2.93501924133098;-0.798414554296397;0;1
17.935;-2.93940554390437;-0.801137293897828;0;1
17.94;-2.94379117691164;-0.803856832041995;0;1
17.945;-2.94817620672378;-0.806415084871925;0;1
17.95;-2.95283195867721;-0.809233286162366;0;1
17.955;-2.95731968489821;-0.811802667905123;0;1
17.96;-2.96174254102827;-0.814147809277285;0;1
17.965;-2.96614009840838;-0.816467282739311;0;1
17.97;-2.97079899378836;-0.818880455616429;0;1
17.975;-2.9752863417551;-0.821122339710242;0;1
17.98;-2.97970755358906;-0.823219487892764;0;1
17.985;-2.98437447361795;-0.825475032818347;0;1
17.99;-2.98886366925061;-0.827475112804009;0;1
17.995;-2.99328437043565;-0.829329396810803;0;1
18;-2.99795008156591;-0.831342405567965;0;1
18.005;-3.00243740972772;-0.833100837538903;0;1
18.01;-3.00712761915651;-0.83497697377095;0;1
18.015;-3.01162365606406;-0.836583356133086;0;1
18.02;-3.01631665651707;-0.838302133885208;0;1
18.025;-3.02081276319623;-0.8397495548322;0;1
18.03;-3.02550479709306;-0.841309438906614;0;1
18.035;-3.03000014073987;-0.842598529590469;0;1
18.04;-3.03469089658877;-0.844000674501504;0;1
18.045;-3.0394563905961;-0.845395124699148;0;1
18.05;-3.0439782685655;-0.846473656417261;0;1
18.055;-3.04867839461303;-0.847648868545323;0;1
18.06;-3.05317447663282;-0.848548592900325;0;1
18.065;-3.05786396155474;-0.849560998808315;0;1
18.07;-3.06262682887196;-0.850566741414033;0;1
18.075;-3.06714577132349;-0.851258398611267;0;1
18.08;-3.07184285427143;-0.852048757643891;0;1
18.085;-3.07633606096605;-0.852565679156295;0;1
18.09;-3.08102234768942;-0.853197328574689;0;1
18.095;-3.08578210329597;-0.853824515538919;0;1
18.1;-3.09029823823643;-0.854139788955797;0;1
18.105;-3.09499211854466;-0.854555726125274;0;1
18.11;-3.0997537274858;-0.854962726185282;0;1
18.115;-3.10426939998738;-0.855056769465621;0;1
18.12;-3.10896199979283;-0.855251921715419;0;1
18.125;-3.11372202135741;-0.855439090891688;0;1
18.13;-3.11823619339206;-0.855393679537492;0;1
18.135;-3.12292739319071;-0.855371179758876;0;1
18.14;-3.12741431407033;-0.855079472294607;0;1
18.145;-3.13209418392775;-0.854906969715485;0;1
18.15;-3.13684769365511;-0.854813802856532;0;1
18.155;-3.14135760773535;-0.854333797001961;0;1
18.16;-3.14604522479136;-0.853958992831798;0;1
18.165;-3.15052903114598;-0.853317506190089;0;1
18.17;-3.15520617409375;-0.852876688132632;0;1
18.175;-3.15968549455888;-0.852096430065758;0;1
18.18;-3.1643599886702;-0.851440461350975;0;1
18.185;-3.16910911312025;-0.850867663292055;0;1
18.19;-3.17361497318099;-0.849911204506863;0;1
18.195;-3.17829887536698;-0.849142153125558;0;1
18.2;-3.18277910957104;-0.848029837629404;0;1
18.205;-3.18718088656458;-0.846779417716918;0;1
18.21;-3.19182396569108;-0.845780838309627;0;1
18.215;-3.19628763980565;-0.844464424805452;0;1
18.22;-3.20095377161631;-0.843361793960929;0;1
18.225;-3.20542564276557;-0.841927256202469;0;1
18.23;-3.21009428168828;-0.840701599497103;0;1
18.235;-3.214566485428;-0.839142644371343;0;1
18.24;-3.21896318797011;-0.837530288298675;0;1
18.245;-3.22360213869629;-0.836014873599312;0;1
18.25;-3.22806207267238;-0.834343298732702;0;1
18.255;-3.23245317999775;-0.832467560065622;0;1
18.26;-3.23681765625746;-0.830588792000568;0;1
18.265;-3.24117166452348;-0.828564947100175;0;1
18.27;-3.24579302090082;-0.826902617022065;0;1
18.275;-3.25024477379241;-0.824857504487373;0;1
18.28;-3.25463112764073;-0.822693011311363;0;1
18.285;-3.2589923651472;-0.820449558088246;0;1
18.29;-3.26334371745979;-0.818222016526722;0;1
18.295;-3.26769102409063;-0.815858003570695;0;1
18.3;-3.27203670817333;-0.813597900180623;0;1
18.305;-3.2763813102542;-0.811125678343569;0;1
18.31;-3.28072523569352;-0.808600695831003;0;1
18.315;-3.28506864174998;-0.806102743760872;0;1
18.32;-3.28914014864291;-0.803211370289819;0;1
18.325;-3.29337898506942;-0.800594578250363;0;1
18.33;-3.29768163082589;-0.797832030320086;0;1
18.335;-3.30200844819098;-0.795201574450459;0;1
18.34;-3.30607282617526;-0.792108929735201;0;1
18.345;-3.3103079615667;-0.789295624331577;0;1
18.35;-3.31460822968336;-0.786339212752549;0;1
18.355;-3.31866154138104;-0.783175168538391;0;1
18.36;-3.32289174249988;-0.780138984206694;0;1
18.365;-3.32691778378801;-0.776780019194679;0;1
18.37;-3.33113710906325;-0.773724521272511;0;1
18.375;-3.33515894435599;-0.770353009108848;0;1
18.38;-3.33910457647271;-0.766787583094746;0;1
18.385;-3.34302103961782;-0.763313172250507;0;1
18.39;-3.34719758430197;-0.759893077065696;0;1
18.395;-3.35120202718314;-0.756461290666;0;1
18.4;-3.3551403900865;-0.752727644393721;0;1
18.405;-3.35905286997429;-0.748931342073811;0;1
18.41;-3.36295525663895;-0.745088444869244;0;1
18.415;-3.36685379501816;-0.741205251364647;0;1
18.42;-3.37075088222967;-0.737442756648472;0;1
18.425;-3.37464742376772;-0.733564009705932;0;1
18.43;-3.37854317836239;-0.729569551737392;0;1
18.435;-3.3821672106526;-0.725475003566331;0;1
18.44;-3.38595851955184;-0.721314082679993;0;1
18.445;-3.38981330518785;-0.71718196111711;0;1
18.45;-3.39342073558808;-0.71277708235208;0;1
18.455;-3.39720501988904;-0.708514657392703;0;1
18.46;-3.40105704066127;-0.704483787686621;0;1
18.465;-3.40466340030141;-0.69998383257414;0;1
18.47;-3.40817512210672;-0.695364772027178;0;1
18.475;-3.41192217196981;-0.690947579508558;0;1
18.48;-3.41548792764515;-0.686522820611437;0;1
18.485;-3.41898415055141;-0.681805976377734;0;1
18.49;-3.4224531724433;-0.677038312144146;0;1
18.495;-3.42591192278074;-0.672236741766882;0;1
18.5;-3.42936675835972;-0.667605792808994;0;1
18.505;-3.43282023715526;-0.662751509992277;0;1
18.51;-3.43627281765063;-0.658071252444978;0;1
18.515;-3.43972519818089;-0.653169205703082;0;1
18.52;-3.44290570225427;-0.648179512876357;0;1
18.525;-3.44625392739937;-0.643215325462221;0;1
18.53;-3.44966579154141;-0.638292183170263;0;1
18.535;-3.45283054681707;-0.633108422830902;0;1
18.54;-3.4561719876809;-0.62807909525318;0;1
18.545;-3.45930960224792;-0.622832746073576;0;1
18.55;-3.46236905200535;-0.617495184592355;0;1
18.555;-3.46566993376347;-0.612377261134739;0;1
18.56;-3.46879178016618;-0.607067537392062;0;1
18.565;-3.47184495536999;-0.601676521213694;0;1
18.57;-3.47487177622576;-0.59624665819338;0;1
18.575;-3.47788844476784;-0.590794273956147;0;1
18.58;-3.48090122692035;-0.585325753821926;0;1
18.585;-3.48391239782595;-0.579843495371071;0;1
18.59;-3.48692289136664;-0.57434855231719;0;1
18.595;-3.48966164223417;-0.568578802788213;0;1
18.6;-3.49256776227891;-0.562964625422922;0;1
18.605;-3.49526647874189;-0.557140158272621;0;1
18.61;-3.49815745845942;-0.551575384207549;0;1
18.615;-3.50085050291706;-0.545730425530369;0;1
18.62;-3.5037389769305;-0.540069463567684;0;1
18.625;-3.50643079220009;-0.534209290443979;0;1
18.63;-3.5090473023095;-0.528271334589824;0;1
18.635;-3.51163516702052;-0.522381363427493;0;1
18.64;-3.51421205139957;-0.516398520876163;0;1
18.645;-3.51678452084902;-0.510408958616042;0;1
18.65;-3.51935542448764;-0.504494625723835;0;1
18.655;-3.52192577849303;-0.498498015116834;0;1
18.66;-3.5242242880197;-0.492236155665424;0;1
18.665;-3.52669017650127;-0.486139554841748;0;1
18.67;-3.52922033504346;-0.480223829625791;0;1
18.675;-3.5315034661764;-0.473869512965346;0;1
18.68;-3.53369159583802;-0.467427359626992;0;1
18.685;-3.53611487544864;-0.461218799593235;0;1
18.69;-3.53835675249764;-0.454836011109666;0;1
18.695;-3.54052915179314;-0.448390926903516;0;1
18.7;-3.54267504913566;-0.44192651409907;0;1
18.705;-3.54481083591193;-0.43545915272707;0;1
18.71;-3.54694272543239;-0.428995045078102;0;1
18.715;-3.54907322088001;-0.422536678831181;0;1
18.72;-3.55093173197617;-0.415822127888631;0;1
18.725;-3.5529576770506;-0.409282093282359;0;1
18.73;-3.55504769883518;-0.402813187428547;0;1
18.735;-3.55689092621471;-0.396113176801864;0;1
18.74;-3.55863948445425;-0.389334433711747;0;1
18.745;-3.56062435500188;-0.383035847125908;0;1
18.75;-3.56242824275539;-0.376333011012966;0;1
18.755;-3.56416251668189;-0.369813488366237;0;1
18.76;-3.56587100599823;-0.36324250245628;0;1
18.765;-3.56756896302364;-0.356477649187587;0;1
18.77;-3.56926250379663;-0.349723683861024;0;1
18.775;-3.57095443030669;-0.342983337077399;0;1
18.78;-3.57237439053895;-0.335994802222754;0;1
18.785;-3.57396183188331;-0.329188813362301;0;1
18.79;-3.57534172295909;-0.322199155386257;0;1
18.795;-3.57691481105828;-0.315654484125995;0;1
18.8;-3.57829064678874;-0.308776154293627;0;1
18.805;-3.5795904795147;-0.301844650813921;0;1
18.81;-3.58113275259258;-0.295169714408379;0;1
18.815;-3.58249669001258;-0.288457755275693;0;1
18.82;-3.58379226383603;-0.281501698110414;0;1
18.825;-3.58478995585779;-0.274279203785678;0;1
18.83;-3.58594518335246;-0.267236965892681;0;1
18.835;-3.58716083807364;-0.260277734027385;0;1
18.84;-3.58839974068689;-0.253364199329643;0;1
18.845;-3.58937616929173;-0.246219084608189;0;1
18.85;-3.59052374903865;-0.239267300966371;0;1
18.855;-3.59146534331677;-0.232140428678155;0;1
18.86;-3.59232915768136;-0.225203139128161;0;1
18.865;-3.59316360081778;-0.218106970299496;0;1
18.87;-3.59425777474809;-0.211291645871751;0;1
18.875;-3.59518026745527;-0.204452849019455;0;1
18.88;-3.59576549180122;-0.197116452471414;0;1
18.885;-3.59649287070532;-0.18995185787055;0;1
18.89;-3.5972747604953;-0.182871234915433;0;1
18.895;-3.5980777296391;-0.175840974234251;0;1
18.9;-3.59861723035865;-0.168585190812748;0;1
18.905;-3.59932852787501;-0.161767043080372;0;1
18.91;-3.5998344495898;-0.15462100221912;0;1
18.915;-3.60026138985473;-0.147432605919959;0;1
18.92;-3.6006582123365;-0.140250514023252;0;1
18.925;-3.60104388416156;-0.133212177617767;0;1
18.93;-3.60169675542616;-0.126270264883014;0;1
18.935;-3.60190875510629;-0.118932280678706;0;1
18.94;-3.60222361263745;-0.111733214085553;0;1
18.945;-3.60257809247417;-0.104609603146353;0;1
18.95;-3.60294785887714;-0.097536898749306;0;1
18.955;-3.60305203285011;-0.090242829454758;0;1
18.96;-3.60332715968885;-0.083391808409123;0;1
18.965;-3.6033966810195;-0.076218866848705;0;1
18.97;-3.60338710175663;-0.069009617714716;0;1
18.975;-3.6033474521293;-0.061812847875697;0;1
18.98;-3.60356812550569;-0.055028878165703;0;1
18.985;-3.60361700989115;-0.047916944142894;0;1
18.99;-3.60359993765462;-0.040781361188888;0;1
18.995;-3.60328640002015;-0.033399900846639;0;1
19;-3.60313083798712;-0.026218513030939;0;1
19.005;-3.60303695940008;-0.019377257157852;0;1
19.01;-3.60269567245945;-0.012178606074694;0;1
19.015;-3.60253073691418;-0.005196875693967;0;1
19.02;-3.60216209665712;0.001939729079644;0;1
19.025;-3.60198733361076;0.008723718541681;0;1
19.03;-3.6016153114312;0.01585490066276;0;1
19.035;-3.60116767460661;0.023013183797811;0;1
19.04;-3.60069113245938;0.030151840066547;0;1
19.045;-3.60020469498321;0.037015523777581;0;1
19.05;-3.59971496388242;0.043994616571187;0;1
19.055;-3.59922360974891;0.05092838767658;0;1
19.06;-3.59873180663551;0.057815936872032;0;1
19.065;-3.59796870226868;0.064919859054254;0;1
19.07;-3.59737356349418;0.07169101434956;0;1
19.075;-3.5968428247316;0.07855020032655;0;1
19.08;-3.59606508773467;0.085601838989721;0;1
19.085;-3.59546454525603;0.092430572258927;0;1
19.09;-3.59466058447674;0.099408754397319;0;1
19.095;-3.59377887727552;0.106410715709023;0;1
19.1;-3.59286860275001;0.113190605362892;0;1
19.105;-3.59194745461719;0.120127215108561;0;1
19.11;-3.5910222693898;0.126777662025179;0;1
19.115;-3.59036775676792;0.133273327350196;0;1
19.12;-3.58927384094201;0.140029421528925;0;1
19.125;-3.58828328508358;0.146828971568893;0;1
19.13;-3.58733209995665;0.153537568172577;0;1
19.135;-3.58639630821904;0.160179496024354;0;1
19.14;-3.58519498120219;0.167027117362585;0;1
19.145;-3.58416470669759;0.173455758219102;0;1
19.15;-3.58320016901345;0.179888213122542;0;1
19.155;-3.58198922520982;0.186508897634845;0;1
19.16;-3.58068423375982;0.19316575592379;0;1
19.165;-3.5796150115226;0.199537877944059;0;1
19.17;-3.57836481325702;0.206033730852704;0;1
19.175;-3.57704581119468;0.212462401374226;0;1
19.18;-3.57570075046337;0.21894003572209;0;1
19.185;-3.57434579668333;0.225371256362061;0;1
19.19;-3.57298733670779;0.231749996707322;0;1
19.195;-3.57162781419108;0.23807413216672;0;1
19.2;-3.57026836122553;0.244263801551154;0;1
19.205;-3.56890921032428;0.250477663934242;0;1
19.21;-3.56727882640359;0.256899417080227;0;1
19.215;-3.56581633986948;0.263098875909356;0;1
19.22;-3.5644184060257;0.269179715971125;0;1
19.225;-3.56277397032971;0.275444674565147;0;1
19.23;-3.56130715599521;0.281399539152372;0;1
19.235;-3.55963718685904;0.287575349065135;0;1
19.24;-3.55788954762392;0.293767407198158;0;1
19.245;-3.55638390309491;0.29966503212535;0;1
19.25;-3.5546997459541;0.305680406766374;0;1
19.255;-3.55294748537631;0.311703438228668;0;1
19.26;-3.55116951521677;0.3176920644135;0;1
19.265;-3.5493820024262;0.323630451411153;0;1
19.27;-3.54759107277337;0.32951280460214;0;1
19.275;-3.54579919432274;0.335336989928069;0;1
19.28;-3.54400744622245;0.341023214116004;0;1
19.285;-3.54194455432158;0.346992965362397;0;1
19.29;-3.54004947549926;0.352736782888147;0;1
19.295;-3.53821893576986;0.358358286701206;0;1
19.3;-3.53614190787786;0.364160131679591;0;1
19.305;-3.53424232689799;0.369727423851877;0;1
19.31;-3.53213948213368;0.375432501418278;0;1
19.315;-3.53023062968287;0.380887161145629;0;1
19.32;-3.52812464660334;0.386553158544521;0;1
19.325;-3.52594377609236;0.391991683279561;0;1
19.33;-3.52373489064318;0.397632445772806;0;1
19.335;-3.52178668754063;0.40271959087233;0;1
19.34;-3.51966747414628;0.408152649442913;0;1
19.345;-3.51748270664711;0.413389893595172;0;1
19.35;-3.51527341713151;0.418787333780685;0;1
19.355;-3.5130547915644;0.423893774298047;0;1
19.36;-3.51083316392488;0.429179258658618;0;1
19.365;-3.50833861589237;0.434666646377757;0;1
19.37;-3.50601135671243;0.439924855254946;0;1
19.375;-3.50374845484452;0.445057177766274;0;1
19.38;-3.5012390766533;0.450366001930169;0;1
19.385;-3.49890716853544;0.455436526210175;0;1
19.39;-3.49664344820784;0.460378386563982;0;1
19.395;-3.49413471290959;0.465496318095664;0;1
19.4;-3.49153251618577;0.470639107869352;0;1
19.405;-3.48916636561467;0.475486427265154;0;1
19.41;-3.4866193987082;0.480446667253295;0;1
19.415;-3.48400354411877;0.485408242157133;0;1
19.42;-3.4816330764034;0.49006606897364;0;1
19.425;-3.4790854255242;0.49483422675159;0;1
19.43;-3.47647027272103;0.499603372282083;0;1
19.435;-3.47382960872207;0.504331864606277;0;1
19.44;-3.47117937231121;0.509003841859266;0;1
19.445;-3.46852653199247;0.513534408426354;0;1
19.45;-3.46587281994282;0.518001213943517;0;1
19.455;-3.46321889919611;0.522482963499966;0;1
19.46;-3.46056541933887;0.526702101045018;0;1
19.465;-3.45764094229863;0.531318013938405;0;1
19.47;-3.4548842253046;0.53570245498468;0;1
19.475;-3.45219199302173;0.539959063890447;0;1
19.48;-3.44925328064674;0.544390248821571;0;1
19.485;-3.44649204589792;0.548581315426955;0;1
19.49;-3.44379907320506;0.552641839880228;0;1
19.495;-3.44086112357254;0.556876484392283;0;1
19.5;-3.43810115951435;0.56087155984183;0;1
19.505;-3.43513822374131;0.564999445739292;0;1
19.51;-3.43209792913735;0.569134876827724;0;1
19.515;-3.429299788927;0.572967645983476;0;1
19.52;-3.4263232393395;0.576909725009722;0;1
19.525;-3.42327866730292;0.580851070526744;0;1
19.53;-3.42047988101767;0.584487195219176;0;1
19.535;-3.41750407038926;0.588232295795095;0;1
19.54;-3.41446082452451;0.591977123948876;0;1
19.545;-3.41139209893016;0.59568007697894;0;1
19.55;-3.40831389268965;0.599325510120456;0;1
19.555;-3.40523245385036;0.602907534101338;0;1
19.56;-3.40215011053171;0.606424176615577;0;1
19.565;-3.39906775229689;0.609874902535004;0;1
19.57;-3.39598565574106;0.613259786084582;0;1
19.575;-3.39290404942719;0.616578952041154;0;1
19.58;-3.38955147208186;0.620095194553078;0;1
19.585;-3.38636700508249;0.623378811187066;0;1
19.59;-3.38324722326113;0.626533594562855;0;1
19.595;-3.38015252746409;0.629599496524714;0;1
19.6;-3.37679607208835;0.632854404997374;0;1
19.605;-3.373611830229;0.635874483967211;0;1
19.61;-3.37049382849007;0.638607493761638;0;1
19.615;-3.36712985924619;0.641673857387504;0;1
19.62;-3.36394332419072;0.644500749161681;0;1
19.625;-3.36055358439387;0.647460106161547;0;1
19.63;-3.35735784033885;0.650164144643257;0;1
19.635;-3.35396523500728;0.652995007717281;0;1
19.64;-3.35076905672261;0.65556883168857;0;1
19.645;-3.3473769382904;0.658269257177861;0;1
19.65;-3.34418158980315;0.660713004894687;0;1
19.655;-3.34079043520101;0.663283912331999;0;1
19.66;-3.33732465745126;0.665861140447733;0;1
19.665;-3.33410209803115;0.668136303001279;0;1
19.67;-3.33070150427363;0.670521901748092;0;1
19.675;-3.32723308621485;0.672908068457108;0;1
19.68;-3.32373903715904;0.675252964012849;0;1
19.685;-3.32050695647964;0.677278461639637;0;1
19.69;-3.31710401311645;0.679408620680397;0;1
19.695;-3.31363598418936;0.681538000980603;0;1
19.7;-3.31014336584958;0.683626455220286;0;1
19.705;-3.30664166071273;0.685658833270847;0;1
19.71;-3.30313680234888;0.687629554561262;0;1
19.715;-3.29990250762602;0.689274392545344;0;1
19.72;-3.2965006305919;0.691022689933871;0;1
19.725;-3.29303491350114;0.692771033398721;0;1
19.73;-3.28954507348891;0.694480046389906;0;1
19.735;-3.28604631745103;0.696134866282966;0;1
19.74;-3.28254446142635;0.697730021684041;0;1
19.745;-3.27904173290937;0.699263629170871;0;1
19.75;-3.27553898175386;0.700735181817061;0;1
19.755;-3.27203653286383;0.702144696419207;0;1
19.76;-3.26853450767859;0.703492391869333;0;1
19.765;-3.26503295036786;0.70477856296347;0;1
19.77;-3.26153187801312;0.706003530302853;0;1
19.775;-3.25775985433984;0.707429889733205;0;1
19.78;-3.25415588855639;0.708628161509033;0;1
19.785;-3.2506165593316;0.709702121402079;0;1
19.79;-3.24710227518116;0.710691701123942;0;1
19.795;-3.24359787639092;0.711612394292891;0;1
19.8;-3.24009755723582;0.712470337319141;0;1
19.805;-3.23659909327906;0.713268083296674;0;1
19.81;-3.2331016312276;0.714006812607836;0;1
19.815;-3.22933340234359;0.714949423048415;0;1
19.82;-3.22573328226297;0.71566657840916;0;1
19.825;-3.22219781726892;0.716262076657226;0;1
19.83;-3.21868738485482;0.716775869796479;0;1
19.835;-3.2151868196998;0.717223446606643;0;1
19.84;-3.21169031398287;0.717610935215059;0;1
19.845;-3.20792420216078;0.718203111429931;0;1
19.85;-3.20432663362581;0.718571369804073;0;1
19.855;-3.20079387044936;0.718819784658152;0;1
19.86;-3.19728619378604;0.718988396937676;0;1
19.865;-3.19378840146521;0.719092724917763;0;1
19.87;-3.1900232188304;0.719401140538069;0;1
19.875;-3.18642741969235;0.719486415695117;0;1
19.88;-3.18289673951012;0.719453145170403;0;1
19.885;-3.17939125784561;0.719341565346551;0;1
19.89;-3.17589570781749;0.719167253496982;0;1
19.895;-3.17240418057522;0.718936423669994;0;1
19.9;-3.16864303424235;0.718913802066976;0;1
19.905;-3.16505045213971;0.718670751481455;0;1
19.91;-3.16152260365706;0.718311423308108;0;1
19.915;-3.15801979674471;0.717875818341601;0;1
19.92;-3.15452689554379;0.717379377195659;0;1
19.925;-3.15103797918497;0.716828318238625;0;1
19.93;-3.14755090373157;0.716225085292785;0;1
19.935;-3.14379330081887;0.715833117617216;0;1
19.94;-3.14020384137657;0.715223283706354;0;1
19.945;-3.13667906816832;0.714499357674826;0;1
19.95;-3.13317924548216;0.713701373841853;0;1
19.955;-3.12968922079256;0.712844779418819;0;1
19.96;-3.12620325352882;0.711935608809475;0;1
19.965;-3.12271901996232;0.710976473551271;0;1
19.97;-3.11923575340843;0.709968431027332;0;1
19.975;-3.11575303445954;0.708912185953515;0;1
19.98;-3.11227102377186;0.707808118081834;0;1
19.985;-3.1087890610182;0.706656665207283;0;1
19.99;-3.1053075514163;0.705457960274708;0;1
19.995;-3.10182651139177;0.704212272051532;0;1
20;-3.09834582138653;0.702920000114492;0;1
20.005;-3.0948655586449;0.70158135047305;0;1
20.01;-3.09138562690358;0.700196697413764;0;1
20.015;-3.08790605012581;0.698766296106558;0;1
20.02;-3.08469831995806;0.697028148716702;0;1
20.025;-3.0813234268911;0.695412305913992;0;1
20.03;-3.07788469568316;0.69381569639449;0;1
20.035;-3.07442174625896;0.69219896767543;0;1
20.04;-3.07094980839968;0.690547163471854;0;1
20.045;-3.06774607110171;0.688592573506607;0;1
20.05;-3.06437370614967;0.686763066649242;0;1
20.055;-3.06093699790085;0.684954609361641;0;1
20.06;-3.05774755363134;0.682865316425191;0;1
20.065;-3.05438112655977;0.680909963624;0;1
20.07;-3.05094729084554;0.678979479788934;0;1
20.075;-3.04775934353595;0.676770024806472;0;1
20.08;-3.04439421854276;0.674695708258199;0;1
20.085;-3.04123295323116;0.672384930738043;0;1
20.09;-3.03787841666687;0.670225863520831;0;1
20.095;-3.03472157582013;0.667836969757959;0;1
20.1;-3.03136910140414;0.665602620948324;0;1
20.105;-3.0282134159294;0.663139818185171;0;1
20.11;-3.0251332313826;0.660570076592801;0;1
20.115;-3.02181062620239;0.658202349488041;0;1
20.12;-3.01866689367046;0.655624751813979;0;1
20.125;-3.01559179928201;0.652947740382347;0;1
20.13;-3.01254313748899;0.650213728750161;0;1
20.135;-3.0092332643332;0.647701393662802;0;1
20.14;-3.00609506529869;0.644987242115452;0;1
20.145;-3.00302288009495;0.642177414855609;0;1
20.15;-2.99997558464721;0.63931249331496;0;1
20.155;-2.99693816778033;0.636487229750439;0;1
20.16;-2.99390468166069;0.633549197703648;0;1
20.165;-2.99087278590045;0.630659500847753;0;1
20.17;-2.98784170790174;0.627660544777181;0;1
20.175;-2.98481089057102;0.62479068249401;0;1
20.18;-2.98178031901706;0.621732979005948;0;1
20.185;-2.97875012241383;0.618725609558872;0;1
20.19;-2.97599169638355;0.615347931882227;0;1
20.195;-2.97306579652933;0.612267833104787;0;1
20.2;-2.97007591982661;0.609064843487805;0;1
20.205;-2.96706188835496;0.605937436776574;0;1
20.21;-2.96431017025678;0.602449876881538;0;1
20.215;-2.9613872917678;0.59926428821515;0;1
20.22;-2.95867050582489;0.595695552073281;0;1
20.225;-2.95576149274708;0.592371146049254;0;1
20.23;-2.95305024345732;0.588830800532367;0;1
20.235;-2.95014357670743;0.58537972054018;0;1
20.24;-2.94743364880623;0.581793579393108;0;1
20.245;-2.94479893424269;0.578114507699544;0;1
20.25;-2.94219330242386;0.574309743385549;0;1
20.255;-2.93932727140285;0.570897420949897;0;1
20.26;-2.93663309872831;0.567137372109392;0;1
20.265;-2.93400481011751;0.563452861610846;0;1
20.27;-2.93140202983596;0.559567471030902;0;1
20.275;-2.92880929751886;0.555655610040064;0;1
20.28;-2.92622049418875;0.551723517071542;0;1
20.285;-2.92363327653467;0.547773654173995;0;1
20.29;-2.92104674680098;0.543807037301699;0;1
20.295;-2.91846056068087;0.539824128483397;0;1
20.3;-2.91614607035625;0.535562751709196;0;1
20.305;-2.91366415065605;0.531453065459135;0;1
20.31;-2.91111820756137;0.527391759969208;0;1
20.315;-2.90881925302885;0.523076977446939;0;1
20.32;-2.90634366863937;0.51892365278174;0;1
20.325;-2.90407122741411;0.514639424450928;0;1
20.33;-2.90160550844435;0.510453705630312;0;1
20.335;-2.89933709293331;0.506222645629803;0;1
20.34;-2.89714431219037;0.501750850122719;0;1
20.345;-2.89470903674552;0.497704285651086;0;1
20.35;-2.89245241997882;0.493274418223478;0;1
20.355;-2.89026463250892;0.488769884968454;0;1
20.36;-2.88810328833906;0.484233134179915;0;1
20.365;-2.88595203484717;0.479680571485022;0;1
20.37;-2.88380473542667;0.475118388661237;0;1
20.375;-2.8816589159212;0.470549110066304;0;1
20.38;-2.8795138892351;0.465973750134668;0;1
20.385;-2.8773684618684;0.461471835893262;0;1
20.39;-2.87549466917068;0.456622317584685;0;1
20.395;-2.87345329918218;0.452132705991186;0;1
20.4;-2.87134773805255;0.447503159190486;0;1
20.405;-2.86948951119042;0.442629909981329;0;1
20.41;-2.86745447545052;0.437928144340767;0;1
20.415;-2.86562325830545;0.433026238369421;0;1
20.42;-2.86359857162978;0.428312523983698;0;1
20.425;-2.86177132465439;0.423405087152644;0;1
20.43;-2.86001965072611;0.418425808931507;0;1
20.435;-2.85829709017326;0.413421423625328;0;1
20.44;-2.85658480087422;0.408489045747114;0;1
20.445;-2.8548766896179;0.403555733707158;0;1
20.45;-2.85317035976907;0.398544856878162;0;1
20.455;-2.85146443409162;0.393735041411196;0;1
20.46;-2.84975870935332;0.388729999188769;0;1
20.465;-2.84805344158224;0.383728197163413;0;1
20.47;-2.84634826804814;0.378729986663262;0;1
20.475;-2.84491459731013;0.373472885633929;0;1
20.48;-2.84331338791667;0.368386970705315;0;1
20.485;-2.84191963771008;0.363106422451556;0;1
20.49;-2.84033303524879;0.358100863289999;0;1
20.495;-2.83894420463925;0.352909528212617;0;1
20.5;-2.83735960978502;0.347916999904221;0;1
20.505;-2.83597167065523;0.342660721833607;0;1
20.51;-2.83465876392001;0.337539532750446;0;1
20.515;-2.83337452478156;0.332203252468037;0;1
20.52;-2.83210159833363;0.326867911334465;0;1
20.525;-2.83083294180747;0.321540487695798;0;1
20.53;-2.82956585913355;0.316223613504043;0;1
20.535;-2.82829931841492;0.310918256907236;0;1
20.54;-2.82703292489783;0.305624749297662;0;1
20.545;-2.82576672595471;0.300343261159873;0;1
20.55;-2.82477117080348;0.294890445269909;0;1
20.555;-2.82360790916583;0.289616651599516;0;1
20.56;-2.82265186840587;0.284155759188804;0;1
20.565;-2.82150377608846;0.278819048458505;0;1
20.57;-2.82055332313357;0.273502879287601;0;1
20.575;-2.81967824037825;0.26793272808143;0;1
20.58;-2.81856069057201;0.262814160328112;0;1
20.585;-2.81762174132138;0.257338401891171;0;1
20.59;-2.81675140658947;0.251814079166937;0;1
20.595;-2.81590730354149;0.246283469564645;0;1
20.6;-2.81507308163396;0.240762810070965;0;1
20.605;-2.81424254368995;0.235258185297555;0;1
20.61;-2.81368500130251;0.229509318378405;0;1
20.615;-2.81295955571028;0.224026384379417;0;1
20.62;-2.81216999376763;0.218626439334007;0;1
20.625;-2.81162715107147;0.213007389201607;0;1
20.63;-2.81090746596598;0.207504789310163;0;1
20.635;-2.81039114374225;0.202024413397808;0;1
20.64;-2.80968098486459;0.196557771690886;0;1
20.645;-2.80916808251366;0.191119197320385;0;1
20.65;-2.80873062858707;0.18543387156086;0;1
20.655;-2.80832232224148;0.179746681057816;0;1
20.66;-2.80765355341838;0.174338221048736;0;1
20.665;-2.80715645847091;0.168785072969599;0;1
20.67;-2.80672489330929;0.163193241094241;0;1
20.675;-2.80658996638697;0.157340598990961;0;1
20.68;-2.80629621483336;0.151751861737943;0;1
20.685;-2.80594172531432;0.146249740645712;0;1
20.69;-2.80556379017995;0.14079678215613;0;1
20.695;-2.80544843378465;0.135036636252631;0;1
20.7;-2.80516181318478;0.129671383951813;0;1
20.705;-2.80508072092384;0.123936203490667;0;1
20.71;-2.80480692262182;0.118617016072996;0;1
20.715;-2.80473064348927;0.112935773411504;0;1
20.72;-2.80473021397416;0.107212705387691;0;1
20.725;-2.80475865411582;0.101494598937232;0;1
20.73;-2.80479797818553;0.095799242803608;0;1
20.735;-2.80484149937013;0.090133403742786;0;1
20.74;-2.80488566615851;0.084578714001265;0;1
20.745;-2.80493011602213;0.079056311919092;0;1
20.75;-2.80497451147994;0.073566342809016;0;1
20.755;-2.80501892233424;0.068029526290297;0;1
20.76;-2.80506297877998;0.062723296684378;0;1
20.765;-2.80537816320018;0.056988331225297;0;1
20.77;-2.80552592100467;0.051452870119293;0;1
20.775;-2.80588084111497;0.04575096020593;0;1
20.78;-2.80604344830951;0.040273012702256;0;1
20.785;-2.80640395238789;0.034637740264717;0;1
20.79;-2.80683916527249;0.029046386394866;0;1
20.795;-2.80703155946425;0.023728378208828;0;1
20.8;-2.8074022591721;0.018271229101399;0;1
20.805;-2.80784128924065;0.012705687712563;0;1
20.81;-2.80830602384257;0.007351411844925;0;1
20.815;-2.80878040623792;0.001827743434567;0;1
20.82;-2.80925874831076;-0.003661119749962;0;1
20.825;-2.80973835044087;-0.009112709304644;0;1
20.83;-2.8102182424167;-0.014526282188177;0;1
20.835;-2.8109697376402;-0.020164239869062;0;1
20.84;-2.81155270425876;-0.025517274693712;0;1
20.845;-2.81207122332587;-0.030768736670699;0;1
20.85;-2.81283644168023;-0.036300161958401;0;1
20.855;-2.81342432182882;-0.041419353313163;0;1
20.86;-2.81421548451842;-0.046894799071582;0;1
20.865;-2.81481328451998;-0.052140222234478;0;1
20.87;-2.81560823175423;-0.057537508244889;0;1
20.875;-2.81647849444429;-0.062965062766448;0;1
20.88;-2.81710607992387;-0.068113742917321;0;1
20.885;-2.81791126602137;-0.07331691707863;0;1
20.89;-2.81878436525416;-0.078544165919851;0;1
20.895;-2.81968350679288;-0.083832884504488;0;1
20.9;-2.82059220155609;-0.088889579247397;0;1
20.905;-2.82150427518364;-0.09410481349494;0;1
20.91;-2.82241788546948;-0.099278264321676;0;1
20.915;-2.82333186757596;-0.104409020427657;0;1
20.92;-2.82451739818117;-0.109759345949296;0;1
20.925;-2.82553435558989;-0.114819998038434;0;1
20.93;-2.82648682482841;-0.119774355807231;0;1
20.935;-2.82768601647374;-0.125004015252656;0;1
20.94;-2.82870779330533;-0.129816732155886;0;1
20.945;-2.8299328621876;-0.134981059264459;0;1
20.95;-2.8309644245463;-0.139910636998993;0;1
20.955;-2.83219337859788;-0.144987451045157;0;1
20.96;-2.83322543925386;-0.149748103777027;0;1
20.965;-2.83445373719408;-0.154735132950935;0;1
20.97;-2.83575672262169;-0.159549993562308;0;1
20.975;-2.83708805996537;-0.164543100546597;0;1
20.98;-2.8381589213102;-0.169236086522278;0;1
20.985;-2.83940134417811;-0.174052336010479;0;1
20.99;-2.84070920954119;-0.178885986111545;0;1
20.995;-2.84204208825117;-0.183696603221011;0;1
21;-2.84338351060102;-0.188389708815268;0;1
21.005;-2.84499985186268;-0.193381077788098;0;1
21.01;-2.84644948541987;-0.198000683286602;0;1
21.015;-2.84783499886927;-0.20266854754278;0;1
21.02;-2.84919579466186;-0.207067553185832;0;1
21.025;-2.85054689777119;-0.21160947063217;0;1
21.03;-2.85216594314388;-0.21636452888255;0;1
21.035;-2.85361581363689;-0.220904834485286;0;1
21.04;-2.85527230728693;-0.225597252896794;0;1
21.045;-2.85673561840741;-0.230051946257675;0;1
21.05;-2.85839616836419;-0.234452450301722;0;1
21.055;-2.85986054441427;-0.238811057916773;0;1
21.06;-2.86152147493676;-0.24331308712341;0;1
21.065;-2.8632573303825;-0.247837186758767;0;1
21.07;-2.86502180556774;-0.252337073055834;0;1
21.075;-2.86652495643707;-0.256532801487526;0;1
21.08;-2.86819926586259;-0.260649949504028;0;1
21.085;-2.86993890984818;-0.264979434375824;0;1
21.09;-2.87170364559801;-0.269282569362891;0;1
21.095;-2.87347792905461;-0.273543827451997;0;1
21.1;-2.87525507837602;-0.277757559036502;0;1
21.105;-2.87703301112733;-0.281763397326578;0;1
21.11;-2.87881099339129;-0.285878037419337;0;1
21.115;-2.8808602305104;-0.290046831622851;0;1
21.12;-2.88274154265636;-0.294157031678359;0;1
21.125;-2.88455851509482;-0.298074416715497;0;1
21.13;-2.88635047274503;-0.301918140526446;0;1
21.135;-2.88840416860619;-0.306045262589469;0;1
21.14;-2.89028642496602;-0.309873327466359;0;1
21.145;-2.8923739648407;-0.313849890004968;0;1
21.15;-2.89426859108909;-0.317665085474321;0;1
21.155;-2.89636060469332;-0.321541920813929;0;1
21.16;-2.89825642291091;-0.325254689727095;0;1
21.165;-2.90034817683389;-0.328949190632282;0;1
21.17;-2.90224318380109;-0.332559198554399;0;1
21.175;-2.90433431561568;-0.336230736337329;0;1
21.18;-2.9065001970286;-0.340001279931611;0;1
21.185;-2.90842286361248;-0.343324593802179;0;1
21.19;-2.91052354620288;-0.346930308954076;0;1
21.195;-2.9126923733778;-0.350470722512511;0;1
21.2;-2.91488701963987;-0.354062371987925;0;1
21.205;-2.91709102144059;-0.357451492077818;0;1
21.21;-2.91929859910919;-0.360949514929074;0;1
21.215;-2.92150741540182;-0.364395575032678;0;1
21.22;-2.92371650220543;-0.367789001917338;0;1
21.225;-2.92592542814334;-0.371129661515764;0;1
21.23;-2.92813396733215;-0.374417625446855;0;1
21.235;-2.93034235742012;-0.377653160510125;0;1
21.24;-2.93254983437216;-0.380836542081226;0;1
21.245;-2.93502826408427;-0.384151313431653;0;1
21.25;-2.93733876934054;-0.387326546588788;0;1
21.255;-2.93958472863115;-0.390307353498955;0;1
21.26;-2.94180566075899;-0.393292120102162;0;1
21.265;-2.94428824405016;-0.396400152887106;0;1
21.27;-2.94659928542005;-0.399366212943859;0;1
21.275;-2.94884433954613;-0.402137588766734;0;1
21.28;-2.95133536725128;-0.405176001173646;0;1
21.285;-2.95364885515733;-0.407908757525487;0;1
21.29;-2.9561655482963;-0.410866370771016;0;1
21.295;-2.95848833032133;-0.413502552177827;0;1
21.3;-2.96100805260698;-0.416357916134607;0;1
21.305;-2.96333140594122;-0.418889984302871;0;1
21.31;-2.96585082368192;-0.421640945233201;0;1
21.315;-2.96844502443375;-0.424331230626091;0;1
21.32;-2.9707961537415;-0.426810988576336;0;1
21.325;-2.97332560719653;-0.429413233055818;0;1
21.33;-2.97592285670588;-0.4319487080413;0;1
21.335;-2.9782743020099;-0.434271810369635;0;1
21.34;-2.9808028937593;-0.436638079735713;0;1
21.345;-2.98339903444747;-0.439096777453086;0;1
21.35;-2.98602096302863;-0.441526886372497;0;1
21.355;-2.98838087289338;-0.44357102013034;0;1
21.36;-2.99091166494976;-0.445811794462982;0;1
21.365;-2.99350755123006;-0.447985130929914;0;1
21.37;-2.99612815557511;-0.450209519533262;0;1
21.375;-2.99875815685007;-0.452390380339515;0;1
21.38;-3.00139129323847;-0.454442725556111;0;1
21.385;-3.00402536820675;-0.456523229230289;0;1
21.39;-3.00665974031763;-0.458551990722633;0;1
21.395;-3.00902234608711;-0.460187373568529;0;1
21.4;-3.0115521136917;-0.462017998210325;0;1
21.405;-3.01414582302557;-0.463861360571462;0;1
21.41;-3.01676355911522;-0.465598803530963;0;1
21.415;-3.01939024089157;-0.467374106273753;0;1
21.42;-3.02229171576905;-0.469364680801184;0;1
21.425;-3.02502667864209;-0.471138691524797;0;1
21.43;-3.02769744243398;-0.472719732750153;0;1
21.435;-3.03034337961466;-0.474306041976128;0;1
21.44;-3.03297976384287;-0.475833623634791;0;1
21.445;-3.03561218262374;-0.477308348053327;0;1
21.45;-3.03824270296638;-0.478653534682932;0;1
21.455;-3.04087225480176;-0.480028965330273;0;1
21.46;-3.04350139359685;-0.481355917837175;0;1
21.465;-3.04640161802541;-0.482896978551976;0;1
21.47;-3.04913379941352;-0.484222498538247;0;1
21.475;-3.05180127051019;-0.48535707591307;0;1
21.48;-3.05444373196374;-0.486499265607134;0;1
21.485;-3.05707658302353;-0.487585185268388;0;1
21.49;-3.05970552142875;-0.488620801099623;0;1
21.495;-3.06260415171881;-0.489870790200827;0;1
21.5;-3.06533433813052;-0.490906494376205;0;1
21.505;-3.06799960684501;-0.491752696645463;0;1
21.51;-3.07063999300861;-0.492608039820095;0;1
21.515;-3.07354211012025;-0.493670889384877;0;1
21.52;-3.07627267874656;-0.494517452123629;0;1
21.525;-3.07893728241276;-0.495253593715388;0;1
21.53;-3.08157647071093;-0.495920126304678;0;1
21.535;-3.08447719147192;-0.496795043001183;0;1
21.54;-3.08720629317657;-0.497454679086311;0;1
21.545;-3.08986966873191;-0.498004954513836;0;1
21.55;-3.09250720354898;-0.49848651249867;0;1
21.555;-3.09540657324409;-0.499177569574829;0;1
21.56;-3.09813424549829;-0.499654324545435;0;1
21.565;-3.10079596862265;-0.500022793512482;0;1
21.57;-3.10343223082328;-0.500323719192524;0;1
21.575;-3.10632995638893;-0.500835062981033;0;1
21.58;-3.1090561091776;-0.501133264960537;0;1
21.585;-3.11171636575198;-0.501324266209336;0;1
21.59;-3.11435118682622;-0.501448777323172;0;1
21.595;-3.11724748612804;-0.50178474199494;0;1
21.6;-3.11997222346119;-0.50190859388725;0;1
21.605;-3.1226310738079;-0.501926267646765;0;1
21.61;-3.12526449725415;-0.501878468403272;0;1
21.615;-3.12815940725591;-0.502043133230274;0;1
21.62;-3.13088276349942;-0.501996692673123;0;1
21.625;-3.1335402408948;-0.501845076529066;0;1
21.63;-3.13617249754759;-0.501708211629277;0;1
21.635;-3.13906632331081;-0.501705325827136;0;1
21.64;-3.14178843248837;-0.501492156025054;0;1
21.645;-3.14444460539577;-0.501174732292999;0;1
21.65;-3.14707534240102;-0.500793790585427;0;1
21.655;-3.14969615067886;-0.500365067506634;0;1
21.66;-3.15258458818047;-0.500236157386466;0;1
21.665;-3.15530383329952;-0.499821123922072;0;1
21.67;-3.15795791514077;-0.499303793821569;0;1
21.675;-3.16058686295025;-0.498724426094895;0;1
21.68;-3.16320620156793;-0.498177797132872;0;1
21.685;-3.16582167657361;-0.497511293046146;0;1
21.69;-3.16843529078058;-0.496806691625965;0;1
21.695;-3.17104801146812;-0.496065177884436;0;1
21.7;-3.17366040812585;-0.495366565466303;0;1
21.705;-3.17654392214637;-0.494814717810721;0;1
21.71;-3.1792593914097;-0.494059478302478;0;1
21.715;-3.18191034630717;-0.493204611429357;0;1
21.72;-3.18453659889016;-0.492369172382484;0;1
21.725;-3.18715324312037;-0.491409898386645;0;1
21.73;-3.1897658298123;-0.490412103737405;0;1
21.735;-3.19237689508368;-0.489457556228508;0;1
21.74;-3.194715758787;-0.488126421463281;0;1
21.745;-3.19722152411281;-0.486928332478477;0;1
21.75;-3.19979122458418;-0.485839531205686;0;1
21.755;-3.20238522749503;-0.484662009756538;0;1
21.76;-3.20498816822072;-0.483460158985506;0;1
21.765;-3.20759456890943;-0.482307723118192;0;1
21.77;-3.21020212149955;-0.481044029292937;0;1
21.775;-3.21253850920888;-0.479564739276076;0;1
21.78;-3.21504240664635;-0.478140927990262;0;1
21.785;-3.21761006906524;-0.476748586584611;0;1
21.79;-3.22020218124632;-0.475427610534427;0;1
21.795;-3.2225320583337;-0.473742138849361;0;1
21.8;-3.22503285534502;-0.47227487944018;0;1
21.805;-3.22759893096041;-0.470761791443474;0;1
21.81;-3.22991840598681;-0.469058956512354;0;1
21.815;-3.23241478946731;-0.467422281109296;0;1
21.82;-3.23470710852208;-0.465559712359333;0;1
21.825;-3.23719282877895;-0.463938707830793;0;1
21.83;-3.23948100497206;-0.462019110980325;0;1
21.835;-3.24196487484057;-0.460343704882679;0;1
21.84;-3.24452351423619;-0.458633163468561;0;1
21.845;-3.24683919268242;-0.456737691298864;0;1
21.85;-3.24906173854778;-0.454648709862086;0;1
21.855;-3.25151996273802;-0.452844567707747;0;1
21.86;-3.25379682781058;-0.450758992733687;0;1
21.865;-3.25600415378429;-0.448662531175345;0;1
21.87;-3.25845619961667;-0.446701835379424;0;1
21.875;-3.26073034402223;-0.444622184809418;0;1
21.88;-3.2629362753807;-0.442374848783065;0;1
21.885;-3.26511598979929;-0.440160530254;0;1
21.89;-3.26728556660258;-0.437836870411119;0;1
21.895;-3.26972260936638;-0.435831004798077;0;1
21.9;-3.27199046278997;-0.433557026612726;0;1
21.905;-3.2741936408976;-0.431357197073543;0;1
21.91;-3.2763717610591;-0.428954354497488;0;1
21.915;-3.27853999274554;-0.426522622979806;0;1
21.92;-3.28070434297051;-0.424068133059554;0;1
21.925;-3.28286711325667;-0.421593308362632;0;1
21.93;-3.28475774285368;-0.41883686545905;0;1
21.935;-3.28681557550235;-0.416229090191623;0;1
21.94;-3.28893733033841;-0.413666800881848;0;1
21.945;-3.29108346695431;-0.411110568741433;0;1
21.95;-3.29296740433514;-0.408283076936573;0;1
21.955;-3.29502235140839;-0.40560848120755;0;1
21.96;-3.29714268142846;-0.402981251625343;0;1
21.965;-3.29901651330898;-0.400098758547809;0;1
21.97;-3.30106736772003;-0.397375472287154;0;1
21.975;-3.30318591423859;-0.394702156985975;0;1
21.98;-3.30505884192962;-0.391774745353139;0;1
21.985;-3.30683768336188;-0.388744858164213;0;1
21.99;-3.30885191414759;-0.385932908003496;0;1
21.995;-3.31068473202652;-0.382931307912121;0;1
22;-3.31271949369939;-0.380114366351744;0;1
22.005;-3.31456004452313;-0.377095142885875;0;1
22.01;-3.31632619942366;-0.373993532112705;0;1
22.015;-3.31806383116805;-0.370855471286665;0;1
22.02;-3.31979049671481;-0.367698576078483;0;1
22.025;-3.32178437765809;-0.364791967145799;0;1
22.03;-3.32360903314942;-0.361708397781321;0;1
22.035;-3.32536885410039;-0.358552334105707;0;1
22.04;-3.32710382045081;-0.355363817590171;0;1
22.045;-3.32882923301335;-0.352158205556618;0;1
22.05;-3.33027950931431;-0.348679075623098;0;1
22.055;-3.33189589585236;-0.345358599682659;0;1
22.06;-3.33357584213065;-0.342094259362356;0;1
22.065;-3.33528008581569;-0.338846837114421;0;1
22.07;-3.33699359515071;-0.335601350670295;0;1
22.075;-3.33843916822652;-0.332089744762939;0;1
22.08;-3.34005361540836;-0.328739763544778;0;1
22.085;-3.34173268153173;-0.32544718280525;0;1
22.09;-3.34316501070826;-0.321909779508815;0;1
22.095;-3.34477432466469;-0.318542212590081;0;1
22.1;-3.34617992239143;-0.314972895536219;0;1
22.105;-3.34750733072969;-0.31132764381949;0;1
22.11;-3.34907685668679;-0.307916946429678;0;1
22.115;-3.3504676007496;-0.304487573698549;0;1
22.12;-3.35178990405228;-0.300832739669116;0;1
22.125;-3.3530860056923;-0.297311834587752;0;1
22.13;-3.35464353078643;-0.293886270800944;0;1
22.135;-3.35602966593169;-0.290449467428791;0;1
22.14;-3.35734999233785;-0.286790098748954;0;1
22.145;-3.35864492814135;-0.28310741105003;0;1
22.15;-3.35993015948777;-0.279417086361092;0;1
22.155;-3.36121168573224;-0.275725118433816;0;1
22.16;-3.36249179753938;-0.272033791971061;0;1
22.165;-3.3634999432851;-0.268081608902586;0;1
22.17;-3.36467545449209;-0.264298812829959;0;1
22.175;-3.36591505955731;-0.26058210483415;0;1
22.18;-3.36690777250595;-0.256629539939263;0;1
22.185;-3.36807745038223;-0.252855889713985;0;1
22.19;-3.36931489700425;-0.249151929985012;0;1
22.195;-3.37030685186833;-0.245213436395973;0;1
22.2;-3.37147631988659;-0.241454333402598;0;1
22.205;-3.3724421206481;-0.237502731251208;0;1
22.21;-3.37333058975037;-0.2334841857217;0;1
22.215;-3.37446095066186;-0.229867404483479;0;1
22.22;-3.37541248135131;-0.225923525071443;0;1
22.225;-3.37629560288367;-0.222080078236134;0;1
22.23;-3.37715257840244;-0.218062132575884;0;1
22.235;-3.37799960098154;-0.214202972595168;0;1
22.24;-3.37884285756452;-0.210191584028525;0;1
22.245;-3.3796847290667;-0.206347437073912;0;1
22.25;-3.38052611430145;-0.202354228932318;0;1
22.255;-3.38136736957001;-0.198529405453847;0;1
22.26;-3.38220861854395;-0.194555889218538;0;1
22.265;-3.38304993941953;-0.190750847967383;0;1
22.27;-3.38361985218616;-0.186534624638769;0;1
22.275;-3.38435743246315;-0.182654341417202;0;1
22.28;-3.38488776957013;-0.178426888281726;0;1
22.285;-3.38561033960491;-0.174559782961766;0;1
22.29;-3.3861350707774;-0.170354750107285;0;1
22.295;-3.38685563461002;-0.166513504686933;0;1
22.3;-3.38737973696108;-0.162335547475078;0;1
22.305;-3.38810019851925;-0.158521745411209;0;1
22.31;-3.38862439938436;-0.154371272370886;0;1
22.315;-3.38907355073457;-0.15032240326496;0;1
22.32;-3.38949405901051;-0.146104302396993;0;1
22.325;-3.38990375311264;-0.142051840596295;0;1
22.33;-3.39030933404917;-0.137854471954454;0;1
22.335;-3.39071342908895;-0.133831865859167;0;1
22.34;-3.39111710578035;-0.129667838842349;0;1
22.345;-3.39152064791713;-0.125679719647738;0;1
22.35;-3.39192422583989;-0.121550430710558;0;1
22.355;-3.39232796648358;-0.117636786448284;0;1
22.36;-3.39246037065901;-0.113279722204256;0;1
22.365;-3.39276004826821;-0.109107445054256;0;1
22.37;-3.39285243303366;-0.104754274661705;0;1
22.375;-3.39313681007251;-0.100610625867104;0;1
22.38;-3.39322395294955;-0.096295414460873;0;1
22.385;-3.39350719567032;-0.092391055590678;0;1
22.39;-3.39359411467865;-0.088117536865218;0;1
22.395;-3.39387702272186;-0.084056765293281;0;1
22.4;-3.39396362818018;-0.079825334365792;0;1
22.405;-3.39397520546569;-0.075544391536839;0;1
22.41;-3.39395798680516;-0.071260297318776;0;1
22.415;-3.39393046625777;-0.066990658379368;0;1
22.42;-3.39389912497109;-0.062900382671737;0;1
22.425;-3.39386644387371;-0.058674661211652;0;1
22.43;-3.39383337210859;-0.054631444789363;0;1
22.435;-3.39380027232385;-0.050453806957835;0;1
22.44;-3.39376728266479;-0.046458888870872;0;1
22.445;-3.39373445528919;-0.042329455153346;0;1
22.45;-3.39343038683867;-0.038120111435574;0;1
22.455;-3.39329405749038;-0.033943528658937;0;1
22.46;-3.39322206659454;-0.030013291431627;0;1
22.465;-3.39290334055668;-0.025710041285905;0;1
22.47;-3.39276179586195;-0.021765673574495;0;1
22.475;-3.3924167796914;-0.017491236843556;0;1
22.48;-3.39226544496089;-0.013591860644093;0;1
22.485;-3.39191695436965;-0.009368409631775;0;1
22.49;-3.3914928786702;-0.005180401829668;0;1
22.495;-3.39131170602244;-0.001257592236864;0;1
22.5;-3.39095202188632;0.002891611662687;0;1
22.505;-3.39052434795068;0.006919242170933;0;1
22.51;-3.39007073613329;0.01110056439204;0;1
22.515;-3.38960740999786;0.01510238898462;0;1
22.52;-3.38914031947515;0.019235869778478;0;1
22.525;-3.38867168091014;0.023340142129061;0;1
22.53;-3.38820266557918;0.027414219126223;0;1
22.535;-3.38773365878833;0.031457895922063;0;1
22.54;-3.38726480715656;0.035471205009935;0;1
22.545;-3.38679610371436;0.03945432924609;0;1
22.55;-3.38632747112713;0.043407254019229;0;1
22.555;-3.38585961099538;0.047330196052902;0;1
22.56;-3.38512070751288;0.051327551999543;0;1
22.565;-3.38454970744731;0.055286729620267;0;1
22.57;-3.38404307280195;0.058994309746834;0;1
22.575;-3.38328986394772;0.063069536107697;0;1
22.58;-3.38271360147109;0.066859987801507;0;1
22.585;-3.38220548754346;0.070554200404599;0;1
22.59;-3.38145192251531;0.074535947583753;0;1
22.595;-3.38087625294085;0.078153487204046;0;1
22.6;-3.38009717283566;0.082096208221565;0;1
22.605;-3.37924019482909;0.086079956539982;0;1
22.61;-3.37862502451646;0.089794267706872;0;1
22.615;-3.37783112332217;0.093650838696269;0;1
22.62;-3.37696898177422;0.097539369405248;0;1
22.625;-3.37635233621825;0.101155365128019;0;1
22.63;-3.37555836896198;0.104912794296346;0;1
22.635;-3.37469649973981;0.108702156847651;0;1
22.64;-3.37380940187885;0.112481723448919;0;1
22.645;-3.37291282596464;0.116077373455193;0;1
22.65;-3.37201259080736;0.119800414024549;0;1
22.655;-3.3711109371024;0.123489977429729;0;1
22.66;-3.37048035580203;0.126882824423022;0;1
22.665;-3.36941079695017;0.130671094181963;0;1
22.67;-3.36844483003759;0.134321463449624;0;1
22.675;-3.36751870200392;0.137897898875547;0;1
22.68;-3.36660799707883;0.141425020215581;0;1
22.685;-3.36570336020549;0.144912381990064;0;1
22.69;-3.36480122115402;0.148363751943623;0;1
22.695;-3.36390000138631;0.151780635743137;0;1
22.7;-3.36272845501216;0.155426164828719;0;1
22.705;-3.36172506676048;0.158712545727404;0;1
22.71;-3.36078602323369;0.16206072110686;0;1
22.715;-3.35960013160642;0.16561419487939;0;1
22.72;-3.35859138046168;0.168958250831463;0;1
22.725;-3.35765061682819;0.172202253794;0;1
22.73;-3.3564645959087;0.175650576675356;0;1
22.735;-3.35545632765305;0.178889484207003;0;1
22.74;-3.35424482478724;0.182291100154967;0;1
22.745;-3.35322716130824;0.185467631298904;0;1
22.75;-3.35201222189809;0.188801059078427;0;1
22.755;-3.35072254999106;0.192169796560822;0;1
22.76;-3.34967571187594;0.195186032106455;0;1
22.765;-3.34845054973591;0.198420623793147;0;1
22.77;-3.34715750874761;0.201525729207697;0;1
22.775;-3.34611012074419;0.204514253305979;0;1
22.78;-3.34488528560562;0.207562308789514;0;1
22.785;-3.3435927123636;0.210718960088246;0;1
22.79;-3.34227439075793;0.213783861637828;0;1
22.795;-3.34121804113402;0.216558135613942;0;1
22.8;-3.33999050051482;0.219545092862935;0;1
22.805;-3.33869760041346;0.222480520043708;0;1
22.81;-3.33737986472031;0.225482676442511;0;1
22.815;-3.33605281358502;0.22837768390036;0;1
22.82;-3.33472237554697;0.231318394948334;0;1
22.825;-3.33339102365201;0.234064947550631;0;1
22.83;-3.33205931225247;0.236933911355245;0;1
22.835;-3.33072744158836;0.239766471203147;0;1
22.84;-3.32939569269074;0.242562557786022;0;1
22.845;-3.32806417209835;0.245322274727482;0;1
22.85;-3.32673292577234;0.24804578511031;0;1
22.855;-3.32513051700087;0.250995624268765;0;1
22.86;-3.32369595586069;0.253742114798382;0;1
22.865;-3.32232583431265;0.256388891288473;0;1
22.87;-3.32098056663711;0.258975751672156;0;1
22.875;-3.31937354275028;0.261780395831095;0;1
22.88;-3.31793776519813;0.264378894867624;0;1
22.885;-3.31656832019708;0.266877132483531;0;1
22.89;-3.3149528079259;0.269499055469411;0;1
22.895;-3.31351473625758;0.271989067345658;0;1
22.9;-3.31214476825372;0.274298144860813;0;1
22.905;-3.3105296013013;0.276889249702947;0;1
22.91;-3.30909221043553;0.279190164599808;0;1
22.915;-3.30745161397461;0.281731538354921;0;1
22.92;-3.30600486281736;0.283967083761926;0;1
22.925;-3.3043610499705;0.28643737151546;0;1
22.93;-3.30291343875167;0.288599903154996;0;1
22.935;-3.30126966586001;0.290996701215827;0;1
22.94;-3.2998224432626;0.293085818649955;0;1
22.945;-3.2981791841566;0.295409497028775;0;1
22.95;-3.29673251493224;0.297425874007524;0;1
22.955;-3.29508982849694;0.299677207839636;0;1
22.96;-3.29337209849647;0.301963175033627;0;1
22.965;-3.29189747799569;0.303895968261821;0;1
22.97;-3.29024465384689;0.306046533825657;0;1
22.975;-3.28852379240648;0.308146342834413;0;1
22.98;-3.28704852466758;0.3100496978232;0;1
22.985;-3.28539599378055;0.31201194277166;0;1
22.99;-3.28367579123396;0.314082262481813;0;1
22.995;-3.28192987425899;0.316060336768992;0;1
23;-3.2804457471404;0.317826613015462;0;1
23.005;-3.27879035560233;0.319725639347481;0;1
23.01;-3.2770697841413;0.321572512038242;0;1
23.015;-3.27532444829474;0.323485595600711;0;1
23.02;-3.27356982028414;0.325291058254183;0;1
23.025;-3.27181182209567;0.327141771913109;0;1
23.03;-3.27005252313937;0.328956327415628;0;1
23.035;-3.26856455202145;0.330392452911284;0;1
23.04;-3.26690915939931;0.332038501760517;0;1
23.045;-3.26518985158975;0.333632582788296;0;1
23.05;-3.26344625608188;0.335293851001336;0;1
23.055;-3.26169335182518;0.336927979297531;0;1
23.06;-3.25993725762801;0.338450034381184;0;1
23.065;-3.25818012193196;0.340016651051015;0;1
23.07;-3.25642256820696;0.341547858977376;0;1
23.075;-3.25466523155621;0.342964207188446;0;1
23.08;-3.25290815471981;0.344424431456825;0;1
23.085;-3.25115115499523;0.345849365445283;0;1
23.09;-3.24939455884757;0.34715986343653;0;1
23.095;-3.24736685037054;0.34877703825408;0;1
23.1;-3.24550680468857;0.350191959533991;0;1
23.105;-3.24371132140538;0.351428923111271;0;1
23.11;-3.24194072696585;0.352686387777081;0;1
23.115;-3.2401796328561;0.353900386954324;0;1
23.12;-3.2384223458068;0.355076811604819;0;1
23.125;-3.23666688315488;0.356138818691536;0;1
23.13;-3.23491228545987;0.357246132080918;0;1
23.135;-3.23288654592801;0.358582213132658;0;1
23.14;-3.23102884721283;0.359638251248863;0;1
23.145;-3.22923564817328;0.360676578999642;0;1
23.15;-3.22746710789073;0.361657679753914;0;1
23.155;-3.22570817746978;0.362596794595187;0;1
23.16;-3.22395327994273;0.363420663881894;0;1
23.165;-3.22192863935639;0.364552633139451;0;1
23.17;-3.22007218419389;0.365484619203122;0;1
23.175;-3.21828027329219;0.36632046886458;0;1
23.18;-3.21651342980523;0.36702082267964;0;1
23.185;-3.21448470060282;0.368021960137668;0;1
23.19;-3.21262734814782;0.368820717859059;0;1
23.195;-3.21083576403075;0.369522907361403;0;1
23.2;-3.20906951395251;0.370169150298329;0;1
23.205;-3.20731311628007;0.370775109334174;0;1
23.21;-3.20528920244365;0.371609122814105;0;1
23.215;-3.2034345048041;0.372243862005776;0;1
23.22;-3.2016447436034;0.372783803098156;0;1
23.225;-3.19987999325284;0.373269053686843;0;1
23.23;-3.19785352656514;0.373977305520574;0;1
23.235;-3.19599849284807;0.374484812765547;0;1
23.24;-3.19420924055636;0.374897419603319;0;1
23.245;-3.19244551717203;0.375255797619007;0;1
23.25;-3.19042007265881;0.375837908674081;0;1
23.255;-3.18856605564951;0.376220002433663;0;1
23.26;-3.1867778143656;0.376507919239475;0;1
23.265;-3.1850148979602;0.376742284463551;0;1
23.27;-3.18299037817562;0.377200985005066;0;1
23.275;-3.18113732738183;0.377460343245408;0;1
23.28;-3.17935006461219;0.377626225364941;0;1
23.285;-3.17758814652816;0.377739246035466;0;1
23.29;-3.17583620531065;0.377735907056066;0;1
23.295;-3.17381666152744;0.378043074215777;0;1
23.3;-3.17196626697084;0.378154083220497;0;1
23.305;-3.17018090401459;0.378173473455278;0;1
23.31;-3.16842043594624;0.378141300646806;0;1
23.315;-3.16639814855597;0.378335223725491;0;1
23.32;-3.16454728327466;0.378331393888403;0;1
23.325;-3.16276218036267;0.378235647565971;0;1
23.33;-3.16100232377424;0.378088661093097;0;1
23.335;-3.15925232513015;0.377905981339132;0;1
23.34;-3.15723480816089;0.377955923791654;0;1
23.345;-3.15538640282025;0.377811242435495;0;1
23.35;-3.15360293337395;0.377576287272266;0;1
23.355;-3.15184445195646;0.377291164078814;0;1
23.36;-3.15009560110453;0.37697138016935;0;1
23.365;-3.14807920306155;0.376885049501697;0;1
23.37;-3.14623190158024;0.376604908843066;0;1
23.375;-3.14444932798878;0.376235248801702;0;1
23.38;-3.14269205655037;0.375816142951066;0;1
23.385;-3.14094419648458;0.375363134160105;0;1
23.39;-3.1392003963435;0.37488221256004;0;1
23.395;-3.13745793552289;0.374375746722198;0;1
23.4;-3.13571630668455;0.373844635833524;0;1
23.405;-3.13397525142842;0.373289524393195;0;1
23.41;-3.13196277693843;0.372972830550281;0;1
23.415;-3.13011810931797;0.37246495430213;0;1
23.42;-3.12833786737083;0.371869439935313;0;1
23.425;-3.12658240748621;0.371226077152969;0;1
23.43;-3.12483655095627;0.370550184846047;0;1
23.435;-3.12309442354046;0.369847772649034;0;1
23.44;-3.12135409820797;0.369121155374495;0;1
23.445;-3.11961417830474;0.368371363439647;0;1
23.45;-3.11787466344277;0.367598781361535;0;1
23.455;-3.11613547773815;0.366803620376452;0;1
23.46;-3.11439652925136;0.365986105082147;0;1
23.465;-3.11265778211879;0.365146403340248;0;1
23.47;-3.11119084183849;0.364022507519531;0;1
23.475;-3.10955614726736;0.363044370377007;0;1
23.48;-3.10785759655307;0.362108455407619;0;1
23.485;-3.10613470595594;0.361175367054704;0;1
23.49;-3.10440254188097;0.360230162388304;0;1
23.495;-3.10266699646314;0.359267078338687;0;1
23.5;-3.10093046095226;0.358284102375565;0;1
23.505;-3.0994646759209;0.357018330168629;0;1
23.51;-3.09783138734666;0.355899161644562;0;1
23.515;-3.09613401050658;0.354823282416487;0;1
23.52;-3.09441226294786;0.353751093744395;0;1
23.525;-3.09295270981266;0.352405366038733;0;1
23.53;-3.0913223738655;0.351210215570311;0;1
23.535;-3.08962629419402;0.35006019850066;0;1
23.54;-3.08817682896155;0.348652538507554;0;1
23.545;-3.08655041611569;0.347401684246072;0;1
23.55;-3.08485635766164;0.346198432342978;0;1
23.555;-3.08340792221273;0.344738837526404;0;1
23.56;-3.08178215802532;0.34343673728681;0;1
23.565;-3.08036022069686;0.341920534058665;0;1
23.57;-3.07874449161643;0.340578221155238;0;1
23.575;-3.07732634890688;0.339027978222858;0;1
23.58;-3.07571248422264;0.337653994285946;0;1
23.585;-3.07429520427292;0.336073262426538;0;1
23.59;-3.07268181795823;0.334669354109028;0;1
23.595;-3.07126506654592;0.333059080831137;0;1
23.6;-3.06965182933929;0.331625932544047;0;1
23.605;-3.0682350821641;0.329986485413178;0;1
23.61;-3.06689361228592;0.328262037506435;0;1
23.615;-3.06530952778191;0.326761344614645;0;1
23.62;-3.06390413388361;0.325072389681022;0;1
23.625;-3.06256720140063;0.323305483202414;0;1
23.63;-3.06125672575195;0.321502951258234;0;1
23.635;-3.05968460700184;0.319943243921503;0;1
23.64;-3.05828402944001;0.318202712380575;0;1
23.645;-3.05694917461492;0.316387254351219;0;1
23.65;-3.05563952842527;0.314537448801521;0;1
23.655;-3.05433957929611;0.31266886669839;0;1
23.66;-3.05304338816026;0.310787504249748;0;1
23.665;-3.05174887913123;0.308895748826114;0;1
23.67;-3.05045466118535;0.30699453332865;0;1
23.675;-3.04888937695862;0.3053463361567;0;1
23.68;-3.04776324588095;0.303259398249945;0;1
23.685;-3.04653382536855;0.301267024844283;0;1
23.69;-3.04526490301105;0.299305469094583;0;1
23.695;-3.04398096256255;0.29735029812236;0;1
23.7;-3.04269125321112;0.295392312277755;0;1
23.705;-3.04139957630168;0.293428018467837;0;1
23.71;-3.04010679098307;0.29145609649178;0;1
23.715;-3.03881382317883;0.289475931818357;0;1
23.72;-3.03779224940389;0.287225186090447;0;1
23.725;-3.0366031558127;0.285133618608771;0;1
23.73;-3.0353499671892;0.283097835093971;0;1
23.735;-3.0343437024449;0.280816044199791;0;1
23.74;-3.03316074693405;0.278702961322601;0;1
23.745;-3.03190978694453;0.276649413347776;0;1
23.75;-3.03090451530428;0.274351192730928;0;1
23.755;-3.02972181890131;0.272222256917599;0;1
23.76;-3.02874265607586;0.269890855157539;0;1
23.765;-3.02756999104121;0.267744865075033;0;1
23.77;-3.02659476613282;0.265402550624623;0;1
23.775;-3.02542384183949;0.263248151512033;0;1
23.78;-3.02444905629099;0.260898508469753;0;1
23.785;-3.02327813639122;0.25873700323419;0;1
23.79;-3.02230358622294;0.256380330276053;0;1
23.795;-3.02140427445093;0.2539496423266;0;1
23.8;-3.02053370015559;0.251491441854445;0;1
23.805;-3.01940270032093;0.249285717065172;0;1
23.81;-3.01844345544129;0.24690947603037;0;1
23.815;-3.01755022298288;0.244468735972202;0;1
23.82;-3.01668179783623;0.242004185394782;0;1
23.825;-3.01582312586452;0.239531139128434;0;1
23.83;-3.0149681195012;0.237055677130096;0;1
23.835;-3.01411451030618;0.234580062072658;0;1
23.84;-3.01326149202105;0.232105096485319;0;1
23.845;-3.01240882978663;0.229631266675301;0;1
23.85;-3.01155589996755;0.227158668566797;0;1
23.855;-3.01070312329877;0.224687141325652;0;1
23.86;-3.00985033693624;0.222216839311315;0;1
23.865;-3.00899754078551;0.219747756693653;0;1
23.87;-3.00814479704882;0.217279827644657;0;1
23.875;-3.00756342704365;0.214550885250714;0;1
23.88;-3.00681474202973;0.211990692928754;0;1
23.885;-3.00600153290674;0.209495906821284;0;1
23.89;-3.00543529798756;0.206764441324241;0;1
23.895;-3.00469208411194;0.204211059144899;0;1
23.9;-3.00388110649427;0.201726516909712;0;1
23.905;-3.00331566357914;0.19900666294076;0;1
23.91;-3.00257269093475;0.196465372986829;0;1
23.915;-3.00203342639078;0.193730801233013;0;1
23.92;-3.00130028311407;0.191190821161558;0;1
23.925;-3.00076446573596;0.188463616308469;0;1
23.93;-3.00003278639867;0.185933187349405;0;1
23.935;-2.999497474453;0.183216428024408;0;1
23.94;-2.99903735583588;0.180434480536223;0;1
23.945;-2.99860597575607;0.177633750491436;0;1
23.95;-2.99791426283298;0.175094359181394;0;1
23.955;-2.99739396148573;0.172393157116997;0;1
23.96;-2.99693937484144;0.169636067682586;0;1
23.965;-2.99650996084329;0.166863585138321;0;1
23.97;-2.99609013557769;0.16409123889423;0;1
23.975;-2.99567387064405;0.161324999264556;0;1
23.98;-2.99525918094228;0.158567057557715;0;1
23.985;-2.99484464855293;0.15581825091728;0;1
23.99;-2.99443026594429;0.153078794140294;0;1
23.995;-2.99401595541553;0.150348710445579;0;1
24;-2.99360162528022;0.147628035788214;0;1
24.005;-2.99318717850244;0.144916809891416;0;1
24.01;-2.9927727026366;0.142214892481679;0;1
24.015;-2.99235836747973;0.139522321038796;0;1
24.02;-2.99221506433257;0.136576769332614;0;1
24.025;-2.9919041523597;0.133807923867848;0;1
24.03;-2.99152908637652;0.131112255370026;0;1
24.035;-2.99140083525892;0.12818787980735;0;1
24.04;-2.99109556726993;0.125449407016158;0;1
24.045;-2.99099410235314;0.12252534775859;0;1
24.05;-2.990698693858;0.11980369808435;0;1
24.055;-2.99060067216728;0.116902462837356;0;1
24.06;-2.99030671108619;0.114205742759042;0;1
24.065;-2.99020911172885;0.111330305818705;0;1
24.07;-2.99018660328884;0.108397343542861;0;1
24.075;-2.98992153262887;0.10571553035628;0;1
24.08;-2.98983457717083;0.102872728404597;0;1
24.085;-2.98981592755398;0.099978933010481;0;1
24.09;-2.98955185880767;0.097338628197216;0;1
24.095;-2.98946527269521;0.094537979136489;0;1
24.1;-2.98944655197715;0.091686524377434;0;1
24.105;-2.9894539271884;0.088826201375847;0;1
24.11;-2.98947081095908;0.085972976024032;0;1
24.115;-2.98949145038572;0.083132768636911;0;1
24.12;-2.98951344387669;0.080307881104583;0;1
24.125;-2.98953587245619;0.077499133614167;0;1
24.13;-2.98955838477696;0.074706779428223;0;1
24.135;-2.9895810450426;0.071930915193901;0;1
24.14;-2.98960328235111;0.069171494698107;0;1
24.145;-2.98962547586764;0.066428305766226;0;1
24.15;-2.98991905591901;0.063438967996059;0;1
24.155;-2.9900449287573;0.060633314161181;0;1
24.16;-2.99010671154611;0.057907872731248;0;1
24.165;-2.99041490179288;0.054960660521443;0;1
24.17;-2.99054608473279;0.052206100919034;0;1
24.175;-2.99060942042772;0.049534916729417;0;1
24.18;-2.99091812449171;0.046642936870955;0;1
24.185;-2.99104922556128;0.043943873395772;0;1
24.19;-2.99138393539929;0.04106580522591;0;1
24.195;-2.99152459532754;0.038396609646327;0;1
24.2;-2.99186250737719;0.03555427725418;0;1
24.205;-2.992004396919;0.032922819047306;0;1
24.21;-2.99234258499145;0.03011894715873;0;1
24.215;-2.99248458484629;0.027526147004715;0;1
24.22;-2.99282248540383;0.024760840028407;0;1
24.225;-2.99323540762622;0.021944056126345;0;1
24.23;-2.99340551301806;0.019384355915161;0;1
24.235;-2.99375400416968;0.016669568679657;0;1
24.24;-2.99417073790994;0.01390972520564;0;1
24.245;-2.99461361917362;0.011147046049789;0;1
24.25;-2.99479457634565;0.008659806993294;0;1
24.255;-2.99514680583094;0.006024104893324;0;1
24.26;-2.99556455689296;0.0033455800945;0;1
24.265;-2.99600721791184;0.000664716515854;0;1
24.27;-2.9964595013854;-0.002003068467115;0;1
24.275;-2.99691502123454;-0.004652041365336;0;1
24.28;-2.99737180596079;-0.007280098456324;0;1
24.285;-2.99782896410711;-0.009886479822216;0;1
24.29;-2.99801473307436;-0.012208705618153;0;1
24.295;-2.99863944021319;-0.014938906216265;0;1
24.3;-2.99916075867341;-0.01754377875173;0;1
24.305;-2.99964204982354;-0.020087340946942;0;1
24.31;-3.00010804573842;-0.022594197099562;0;1
24.315;-3.00056807871163;-0.025073808569079;0;1
24.32;-3.00102578456215;-0.027529935571176;0;1
24.325;-3.00148243150104;-0.029963973503104;0;1
24.33;-3.00193876614937;-0.032376534404377;0;1
24.335;-3.0023945412215;-0.034768012658851;0;1
24.34;-3.00312155742313;-0.037400914311051;0;1
24.345;-3.00368085012572;-0.039845571861451;0;1
24.35;-3.00417588781507;-0.042205594869283;0;1
24.355;-3.00464616074882;-0.044520604203261;0;1
24.36;-3.00537853340711;-0.047068169357145;0;1
24.365;-3.00593922540893;-0.049424325809389;0;1
24.37;-3.00643428731633;-0.05169500299242;0;1
24.375;-3.0069041850767;-0.053920791097787;0;1
24.38;-3.00763570960823;-0.056379441851983;0;1
24.385;-3.00819589719169;-0.058647286040448;0;1
24.39;-3.00896194727874;-0.06109224252104;0;1
24.395;-3.00953491411654;-0.063325184483317;0;1
24.4;-3.01030542033383;-0.065727450355799;0;1
24.405;-3.01088005583267;-0.067914931686513;0;1
24.41;-3.01137954346928;-0.070008490731749;0;1
24.415;-3.01212165024466;-0.072316847830772;0;1
24.42;-3.01268502312031;-0.074427949518547;0;1
24.425;-3.01345155564029;-0.0767143977833;0;1
24.43;-3.01429527226527;-0.079050869601484;0;1
24.435;-3.01489724240918;-0.081127488724062;0;1
24.44;-3.01567792660094;-0.083355689655123;0;1
24.445;-3.01625553804499;-0.085362988021617;0;1
24.45;-3.01702667154085;-0.087536943056894;0;1
24.455;-3.01787202313768;-0.089758126478556;0;1
24.46;-3.01847377446623;-0.091718551385056;0;1
24.465;-3.01925385746002;-0.093830853429205;0;1
24.47;-3.02010202215242;-0.095984916598485;0;1
24.475;-3.02070476143216;-0.097876549495791;0;1
24.48;-3.02148481170899;-0.099919449972555;0;1
24.485;-3.02233287761941;-0.102004192526993;0;1
24.49;-3.023206456767;-0.104088937021562;0;1
24.495;-3.02381839056274;-0.105895586195118;0;1
24.5;-3.02460155257182;-0.107847968813;0;1
24.505;-3.02545008145219;-0.109840352883234;0;1
24.51;-3.02632357215635;-0.111832471496803;0;1
24.515;-3.02720649367195;-0.113808938251798;0;1
24.52;-3.02809303653889;-0.115763837346541;0;1
24.525;-3.0289805057346;-0.117695128891693;0;1
24.53;-3.02986840518676;-0.119602203432614;0;1
24.535;-3.03048486214721;-0.121222514986997;0;1
24.54;-3.03126880199233;-0.122985932475646;0;1
24.545;-3.03211668036244;-0.124789034898614;0;1
24.55;-3.03298897925718;-0.126592436047103;0;1
24.555;-3.03387064326944;-0.128380965143828;0;1
24.56;-3.03475543743465;-0.130149038653125;0;1
24.565;-3.03564151035159;-0.131894685087611;0;1
24.57;-3.03652789216512;-0.133617075984032;0;1
24.575;-3.03741433668246;-0.135316101293543;0;1
24.58;-3.03830068811576;-0.136991742588491;0;1
24.585;-3.03918682529619;-0.138644017337725;0;1
24.59;-3.04034444698212;-0.140535319633769;0;1
24.595;-3.04133402886694;-0.142235971847092;0;1
24.6;-3.0422593601775;-0.143849662941384;0;1
24.605;-3.04315991677344;-0.145416013122442;0;1
24.61;-3.04405093753948;-0.146950394843805;0;1
24.615;-3.04493819529857;-0.148458713709118;0;1
24.62;-3.04582383868967;-0.149943251682759;0;1
24.625;-3.04698043544819;-0.151667263859683;0;1
24.63;-3.04796879395651;-0.153201399841373;0;1
24.635;-3.04889276856585;-0.154649412650367;0;1
24.64;-3.04979204668812;-0.156051124055981;0;1
24.645;-3.05095318328824;-0.157684025707485;0;1
24.65;-3.05194319835164;-0.159124223957447;0;1
24.655;-3.05286713119697;-0.160477415421112;0;1
24.66;-3.05376591963324;-0.161784412904416;0;1
24.665;-3.05492639782173;-0.163322982049701;0;1
24.67;-3.05591549439899;-0.164669389762136;0;1
24.675;-3.05683880966389;-0.165929382595911;0;1
24.68;-3.0577368989488;-0.167143643289448;0;1
24.685;-3.05889684769451;-0.168589930236278;0;1
24.69;-3.05988508477467;-0.169844517376901;0;1
24.695;-3.06080761635857;-0.171013298371981;0;1
24.7;-3.06197637539083;-0.172399131460694;0;1
24.705;-3.06296783764156;-0.173587831166933;0;1
24.71;-3.06416274254397;-0.174951075500679;0;1
24.715;-3.06516410747878;-0.176100975698842;0;1
24.72;-3.06609094035774;-0.177157183672024;0;1
24.725;-3.06726076205532;-0.178427887622847;0;1
24.73;-3.06825205044968;-0.179500902835888;0;1
24.735;-3.06944631147282;-0.180748667670938;0;1
24.74;-3.07044665772573;-0.181783639694813;0;1
24.745;-3.07137272952577;-0.182725592976865;0;1
24.75;-3.07254189083693;-0.183882555253561;0;1
24.755;-3.07353216300224;-0.184842388344586;0;1
24.76;-3.07472547435515;-0.185977693686304;0;1
24.765;-3.07572489970706;-0.186900889134814;0;1
24.77;-3.07692148659189;-0.187993945656142;0;1
24.775;-3.07792200070748;-0.188872970682071;0;1
24.78;-3.07911897647856;-0.189921172346831;0;1
24.785;-3.08011915291216;-0.190755133169604;0;1
24.79;-3.081315577617;-0.191758568406107;0;1
24.795;-3.08231558253665;-0.192548150047535;0;1
24.8;-3.08351172062638;-0.19350734956415;0;1
24.805;-3.08451139616703;-0.19425291131193;0;1
24.81;-3.08570738803421;-0.195168281596336;0;1
24.815;-3.08670652881862;-0.195870132802405;0;1
24.82;-3.08790190191758;-0.196742210057347;0;1
24.825;-3.08890085297287;-0.197401197119722;0;1
24.83;-3.09009594014613;-0.1982305637412;0;1
24.835;-3.09109450749508;-0.198846994239894;0;1
24.84;-3.09228943523142;-0.199634027577317;0;1
24.845;-3.09328759472656;-0.200208370320972;0;1
24.85;-3.09448195975812;-0.200953653892856;0;1
24.855;-3.09547989621268;-0.201486580237674;0;1
24.86;-3.09667396996737;-0.202190620347397;0;1
24.865;-3.09794321014799;-0.202944677778949;0;1
24.87;-3.09896922253244;-0.203440207389323;0;1
24.875;-3.10017371823232;-0.204089577469717;0;1
24.88;-3.10117500333342;-0.204520430660501;0;1
24.885;-3.10236983226695;-0.205120422138642;0;1
24.89;-3.10336721787595;-0.205507899246372;0;1
24.895;-3.10456049258618;-0.206066847609116;0;1
24.9;-3.10555688753802;-0.206414324154142;0;1
24.905;-3.10674945196441;-0.206934026459414;0;1
24.91;-3.10801720052983;-0.207504837114904;0;1
24.915;-3.10904179566779;-0.20781826140922;0;1
24.92;-3.11024484570527;-0.208286558860535;0;1
24.925;-3.11124461737171;-0.208537331196169;0;1
24.93;-3.11243797441512;-0.208958332291967;0;1
24.935;-3.11343390929568;-0.209167885431397;0;1
24.94;-3.11462580880136;-0.209550020862024;0;1
24.945;-3.1158924203428;-0.209983845252324;0;1
24.95;-3.11691590120611;-0.210161104449021;0;1
24.955;-3.1181178496707;-0.210494043888293;0;1
24.96;-3.11911652860306;-0.210610258060188;0;1
24.965;-3.12030899849208;-0.21089744602007;0;1
24.97;-3.12130373113042;-0.210973899762924;0;1
24.975;-3.12249431290141;-0.21122384306574;0;1
24.98;-3.123759964093;-0.211526358560135;0;1
24.985;-3.12478256186476;-0.211572909979704;0;1
24.99;-3.12598352339479;-0.211775804029409;0;1
24.995;-3.12698104341406;-0.211762802916165;0;1
25;-3.12817242961047;-0.211921608015071;0;1
25.005;-3.12916630937456;-0.211870413247244;0;1
25.01;-3.13035593092479;-0.211993350716792;0;1
25.015;-3.1313489024227;-0.211907348030051;0;1
25.02;-3.13253800681372;-0.211996069472699;0;1
25.025;-3.13353067410284;-0.211876261008986;0;1
25.03;-3.13471949459241;-0.211931395242711;0;1
25.035;-3.1359833084096;-0.212040412563475;0;1
25.04;-3.13700424484083;-0.211894774359046;0;1
25.045;-3.13820361809942;-0.211906679071836;0;1
25.05;-3.13919978170411;-0.211703795741217;0;1
25.055;-3.14038950813597;-0.211673776874973;0;1
25.06;-3.14138181704102;-0.211434954629233;0;1
25.065;-3.14229842344009;-0.211109139080482;0;1
25.07;-3.14345747377673;-0.2110053364938;0;1
25.075;-3.14443782257455;-0.210711706106782;0;1
25.08;-3.14562111965083;-0.210600772005131;0;1
25.085;-3.14661059475098;-0.210285072688044;0;1
25.09;-3.14779716781498;-0.21014640542235;0;1
25.095;-3.14878774218756;-0.209800979831156;0;1
25.1;-3.14997484234463;-0.209711223837941;0;1
25.105;-3.15096546387548;-0.209335104408248;0;1
25.11;-3.15215242861367;-0.209135375804564;0;1
25.115;-3.15314278361809;-0.208728645883102;0;1
25.12;-3.15405787477003;-0.208236344446684;0;1
25.125;-3.15521552050725;-0.207967146513766;0;1
25.13;-3.15619451196567;-0.2075091420467;0;1
25.135;-3.1571049907918;-0.206972558147878;0;1
25.14;-3.15826067239623;-0.206661962876308;0;1
25.145;-3.15923871479106;-0.206163810894957;0;1
25.15;-3.1601486965676;-0.205587762704142;0;1
25.155;-3.16130412898658;-0.205317213124398;0;1
25.16;-3.16228207915704;-0.204779943492601;0;1
25.165;-3.16319183058935;-0.204164871873687;0;1
25.17;-3.16434684508702;-0.203776312776244;0;1
25.175;-3.16532418356128;-0.203200622637818;0;1
25.18;-3.16623351184426;-0.202547544383454;0;1
25.185;-3.16711675483775;-0.201859067622954;0;1
25.19;-3.16826138593063;-0.201413512108268;0;1
25.195;-3.16923471411675;-0.200866503847764;0;1
25.2;-3.17014247220686;-0.200165274830233;0;1
25.205;-3.17102488124319;-0.199429661520785;0;1
25.21;-3.17189747776155;-0.198675259868736;0;1
25.215;-3.17303775648257;-0.198170405716315;0;1
25.22;-3.17400900786275;-0.197487674962614;0;1
25.225;-3.17491569917752;-0.196810636701794;0;1
25.23;-3.17579756560849;-0.196020510607113;0;1
25.235;-3.17666974687355;-0.195212043873513;0;1
25.24;-3.17753811460438;-0.194391163376483;0;1
25.245;-3.17840504151328;-0.193560291743016;0;1
25.25;-3.17927137405776;-0.192720326849111;0;1
25.255;-3.1801375724285;-0.191950809803353;0;1
25.26;-3.18100353985572;-0.191093352547159;0;1
25.265;-3.18214099688997;-0.190489577233813;0;1
25.27;-3.18283922247163;-0.189447509348033;0;1
25.275;-3.18364073489126;-0.188500506025376;0;1
25.28;-3.18448174446092;-0.187584814247803;0;1
25.285;-3.18533784124628;-0.186676068006923;0;1
25.29;-3.18619986548565;-0.185844180317935;0;1
25.295;-3.18706412356216;-0.184926929099337;0;1
25.3;-3.18792899108511;-0.184002291814189;0;1
25.305;-3.1887940582047;-0.183069906429164;0;1
25.31;-3.18965915580257;-0.182129651812292;0;1
25.315;-3.19052442365073;-0.181260739700437;0;1
25.32;-3.19138972233969;-0.18030450351914;0;1
25.325;-3.19198334788319;-0.179078046601449;0;1
25.33;-3.19274441433438;-0.178011302119378;0;1
25.335;-3.19356954246357;-0.177000916221557;0;1
25.34;-3.19441936306576;-0.176086581182264;0;1
25.345;-3.19527859159292;-0.175094483092201;0;1
25.35;-3.19586974422312;-0.173835941026852;0;1
25.355;-3.19662971591077;-0.172738668892288;0;1
25.36;-3.19745447587395;-0.171777685751809;0;1
25.365;-3.19803256141446;-0.170492194354768;0;1
25.37;-3.19878746085455;-0.169376053514872;0;1
25.375;-3.19961001184603;-0.168320123809756;0;1
25.38;-3.20018699260932;-0.167020423705749;0;1
25.385;-3.20094159542985;-0.165969986275588;0;1
25.39;-3.2017641645111;-0.164900604763122;0;1
25.395;-3.20234108488498;-0.163587455741268;0;1
25.4;-3.20309539962121;-0.162444399824028;0;1
25.405;-3.20364635285027;-0.161178929899636;0;1
25.41;-3.20439090187608;-0.160020240439868;0;1
25.415;-3.20493788881654;-0.158665948915516;0;1
25.42;-3.20568069343243;-0.157500246762474;0;1
25.425;-3.20622718424013;-0.156219248247038;0;1
25.43;-3.2069699632612;-0.155047791062909;0;1
25.435;-3.20751621757649;-0.153681836485623;0;1
25.44;-3.20798724668953;-0.152242697219124;0;1
25.445;-3.20870111747487;-0.151118262845225;0;1
25.45;-3.20923648524512;-0.14973782468778;0;1
25.455;-3.20970332835566;-0.148290926339204;0;1
25.46;-3.21041538057268;-0.147082098872271;0;1
25.465;-3.21095003567099;-0.145776972814733;0;1
25.47;-3.21141678767621;-0.144326476045687;0;1
25.475;-3.21212878748955;-0.143114111540651;0;1
25.48;-3.21266320705016;-0.141726262134336;0;1
25.485;-3.21312984667466;-0.140351763476836;0;1
25.49;-3.21357055146295;-0.138873881457214;0;1
25.495;-3.21400113174355;-0.137387971781152;0;1
25.5;-3.21442784623098;-0.135900282638791;0;1
25.505;-3.21512473577436;-0.134754669508829;0;1
25.51;-3.21565358113059;-0.133363544670215;0;1
25.515;-3.21611790004645;-0.131909989148289;0;1
25.52;-3.21655752481085;-0.130433831556756;0;1
25.525;-3.21698790989364;-0.129029540187225;0;1
25.53;-3.21741476033516;-0.127544237304014;0;1
25.535;-3.21784006849543;-0.126059456256183;0;1
25.54;-3.21826499456073;-0.124655372688543;0;1
25.545;-3.21868958501385;-0.123173678617896;0;1
25.55;-3.21911406343519;-0.121693887959178;0;1
25.555;-3.21953850281287;-0.120216061667656;0;1
25.56;-3.21969149686324;-0.118477983227014;0;1
25.565;-3.22001206154137;-0.116909435734182;0;1
25.57;-3.22039679219649;-0.115406981519995;0;1
25.575;-3.22080610532538;-0.113931017426507;0;1
25.58;-3.22122483342677;-0.112466361943629;0;1
25.585;-3.22164717561405;-0.111007202003176;0;1
25.59;-3.22179927225848;-0.109289118117783;0;1
25.595;-3.22211979600523;-0.107741047042416;0;1
25.6;-3.22250461975962;-0.106259083790851;0;1
25.605;-3.22264262386115;-0.104541289356924;0;1
25.61;-3.22295762577735;-0.103002248130892;0;1
25.615;-3.22334020370771;-0.10153275974286;0;1
25.62;-3.22347761976119;-0.099828754571494;0;1
25.625;-3.2237924684011;-0.098303854346228;0;1
25.63;-3.22390381692266;-0.096586291655542;0;1
25.635;-3.22420874784846;-0.095063911917617;0;1
25.64;-3.22431616319292;-0.093355034850916;0;1
25.645;-3.2246198557776;-0.091843707430636;0;1
25.65;-3.22472705667246;-0.090146581263699;0;1
25.655;-3.22503052250633;-0.088647176603945;0;1
25.66;-3.22513769730812;-0.086962101907624;0;1
25.665;-3.22544121350849;-0.085474753455593;0;1
25.67;-3.22554826935472;-0.083801746625813;0;1
25.675;-3.2255805587393;-0.082064230539826;0;1
25.68;-3.22585551645217;-0.080570646613798;0;1
25.685;-3.2259519481861;-0.078908958408762;0;1
25.69;-3.22597988322375;-0.077189411375692;0;1
25.695;-3.22625348983595;-0.075716411182091;0;1
25.7;-3.22634951390959;-0.074076120609322;0;1
25.705;-3.22637760008255;-0.072378146562652;0;1
25.71;-3.22637972676373;-0.070664415404104;0;1
25.715;-3.22637176733223;-0.068950997167216;0;1
25.72;-3.22636039475638;-0.067243995145843;0;1
25.725;-3.22661900674385;-0.065807808994406;0;1
25.73;-3.2267095488949;-0.064213540713407;0;1
25.735;-3.22673579365915;-0.062564925421842;0;1
25.74;-3.22673747122179;-0.060901642696729;0;1
25.745;-3.22672959420557;-0.059238900527654;0;1
25.75;-3.22671850604653;-0.057582480634115;0;1
25.755;-3.22670603788728;-0.05593441175603;0;1
25.76;-3.22669309001141;-0.05429553614035;0;1
25.765;-3.22667980857548;-0.052666196153766;0;1
25.77;-3.22666684521761;-0.051046476299312;0;1
25.775;-3.22665385190761;-0.049436229575624;0;1
25.78;-3.22636945421174;-0.047573222328202;0;1
25.785;-3.22625248184232;-0.045887264078788;0;1
25.79;-3.22620005457995;-0.044274888957882;0;1
25.795;-3.22617218603747;-0.042696304039981;0;1
25.8;-3.22615376619275;-0.041136340832616;0;1
25.805;-3.22613900972375;-0.039589158329084;0;1
25.81;-3.22585405651143;-0.037790291311536;0;1
25.815;-3.2257375912556;-0.036168647711037;0;1
25.82;-3.22568547881905;-0.034620272985176;0;1
25.825;-3.22538660868418;-0.032843192828398;0;1
25.83;-3.22526459715728;-0.031252002228165;0;1
25.835;-3.22521073941381;-0.029737415258925;0;1
25.84;-3.22518281906439;-0.028257410437996;0;1
25.845;-3.22489343191432;-0.026533726937799;0;1
25.85;-3.22477546875737;-0.024989985727339;0;1
25.855;-3.22445154099772;-0.023258173293482;0;1
25.86;-3.22432068383946;-0.021727547487716;0;1
25.865;-3.22426358812101;-0.020278977584904;0;1
25.87;-3.22396332756994;-0.018604677066611;0;1
25.875;-3.22384130432476;-0.017117030315829;0;1
25.88;-3.22351651922579;-0.015443656109809;0;1
25.885;-3.22338543194287;-0.013971997449306;0;1
25.89;-3.22332854396816;-0.012582481877707;0;1
25.895;-3.22302866327725;-0.010967060090834;0;1
25.9;-3.22263563741649;-0.009275759324033;0;1
25.905;-3.22247887312433;-0.007828197068091;0;1
25.91;-3.22214096279026;-0.006216341617541;0;1
25.915;-3.22200522341757;-0.004814233980262;0;1
25.92;-3.2216752803277;-0.003234880009789;0;1
25.925;-3.22154291214353;-0.001860278753495;0;1
25.93;-3.22121458483164;-0.00030628118417;0;1
25.935;-3.22108275568388;0.001043928105219;0;1
25.94;-3.22075475396077;0.002573888119581;0;1
25.945;-3.22062316796906;0.00390028307175;0;1
25.95;-3.22029517889914;0.005406548692946;0;1
25.955;-3.2198924677233;0.006971577587095;0;1
25.96;-3.21973247655505;0.008286960107398;0;1
25.965;-3.21939400751036;0.009764766745665;0;1
25.97;-3.21925872695676;0.011032604344273;0;1
25.975;-3.21892963450898;0.012478087513704;0;1
25.98;-3.21852681640516;0.013981703408508;0;1
25.985;-3.21836709175724;0.015235663342383;0;1
25.99;-3.21802902417625;0.016652273229621;0;1
25.995;-3.21762256254071;0.018121400812592;0;1
26;-3.21746183172399;0.01933871513432;0;1
26.005;-3.21712357331549;0.020718086431685;0;1
26.01;-3.21671742392146;0.022149946079782;0;1
26.015;-3.2162853587265;0.023592401110357;0;1
26.02;-3.21611488834462;0.024767231238782;0;1
26.025;-3.21577295758769;0.026098105256761;0;1
26.03;-3.21536586115376;0.027479303847686;0;1
26.035;-3.21520513168996;0.028608321769684;0;1
26.04;-3.21486731508079;0.029899477156795;0;1
26.045;-3.21446177350847;0.031243473010087;0;1
26.05;-3.21403037088827;0.032598524293799;0;1
26.055;-3.21386058768716;0.033686439109456;0;1
26.06;-3.21351935719312;0.034930894986754;0;1
26.065;-3.21311295726584;0.036226183587279;0;1
26.07;-3.21268147995762;0.037532035766843;0;1
26.075;-3.21251191442274;0.038570749947776;0;1
26.08;-3.21217120409043;0.039766242754849;0;1
26.085;-3.21176504718803;0.041012878783809;0;1
26.09;-3.21133370662157;0.042270219365899;0;1
26.095;-3.21089319305675;0.043522840666223;0;1
26.1;-3.21072047909373;0.044502802311024;0;1
26.105;-3.21037887894043;0.045637649095029;0;1
26.11;-3.20997268268268;0.046823151314228;0;1
26.115;-3.20954183101805;0.048019442388953;0;1
26.12;-3.20910160907251;0.049211315817545;0;1
26.125;-3.20892930889226;0.050130766308824;0;1
26.13;-3.20858816751635;0.051205411339373;0;1
26.135;-3.2081822472492;0.052330995539362;0;1
26.14;-3.20775199756048;0.053467647066891;0;1
26.145;-3.20731230114724;0.054600305198067;0;1
26.15;-3.2068690551256;0.055723151216339;0;1
26.155;-3.20642451065571;0.056834012245876;0;1
26.16;-3.2059795416693;0.057932092803328;0;1
26.165;-3.20580591650871;0.058754910387002;0;1
26.17;-3.20546475742359;0.059732192919532;0;1
26.175;-3.20505952152178;0.060760538792955;0;1
26.18;-3.2046296199326;0.061800354152037;0;1
26.185;-3.20419073102966;0.062836538238295;0;1
26.19;-3.20374827229228;0.063863494656725;0;1
26.195;-3.2033045107643;0.064879031666988;0;1
26.2;-3.20286031403103;0.06588235666485;0;1
26.205;-3.20241600766141;0.066873218454059;0;1
26.21;-3.20224316872765;0.067589323800793;0;1
26.215;-3.2019028400544;0.068460474861842;0;1
26.22;-3.20149844835657;0.069383296740604;0;1
26.225;-3.20106959138615;0.070318256522899;0;1
26.23;-3.20063142301598;0.071250269683008;0;1
26.235;-3.20018975716187;0.07217359361984;0;1
26.24;-3.1997468131655;0.073086080425137;0;1
26.245;-3.1993032421281;0.073986899490705;0;1
26.25;-3.19885988894564;0.074875780380325;0;1
26.255;-3.19841647328982;0.075752820903636;0;1
26.26;-3.19797309942357;0.076617987378685;0;1
26.265;-3.19752980069142;0.077471316321889;0;1
26.27;-3.19708658951079;0.078312864730939;0;1
26.275;-3.19664346406804;0.079142703202215;0;1
26.28;-3.19647187611087;0.079698660472593;0;1
26.285;-3.19613282052264;0.080410578826469;0;1
26.29;-3.19572970568711;0.081175096175093;0;1
26.295;-3.19530212236674;0.081952681101388;0;1
26.3;-3.19486522178624;0.08272824626714;0;1
26.305;-3.19442481687501;0.083496044628887;0;1
26.31;-3.19398312662431;0.084253923231761;0;1
26.315;-3.19354100026837;0.085001098775076;0;1
26.32;-3.19309876261599;0.085737312104651;0;1
26.325;-3.19265653147455;0.086462510511616;0;1
26.33;-3.19221436406446;0.08717670192794;0;1
26.335;-3.19177227574657;0.087879935557496;0;1
26.34;-3.19133027207926;0.088572270028157;0;1
26.345;-3.19088834864884;0.089253773351212;0;1
26.35;-3.1904465158896;0.089924498736979;0;1
26.355;-3.19000477125735;0.090584511789444;0;1
26.36;-3.18956311346287;0.091233876485755;0;1
26.365;-3.18912153547827;0.091872661961019;0;1
26.37;-3.18868004674443;0.092500920937107;0;1
26.375;-3.18823864434422;0.093118717917683;0;1
26.38;-3.18779732685301;0.093726115550721;0;1
26.385;-3.18735609341935;0.09432317555009;0;1
26.39;-3.18691493719211;0.094909965059516;0;1
26.395;-3.18647386768891;0.095486534920268;0;1
26.4;-3.18603288203101;0.096052947804417;0;1
26.405;-3.18559197881742;0.096609264553675;0;1
26.41;-3.18515115099371;0.097155551101669;0;1
26.415;-3.18471040800671;0.097691856955398;0;1
26.42;-3.18426974695763;0.098218243410241;0;1
26.425;-3.18382916644476;0.09873476992011;0;1
26.43;-3.18338865942034;0.099241501031652;0;1
26.435;-3.18294823534066;0.099738484870284;0;1
26.44;-3.18250789131739;0.100225781356883;0;1
26.445;-3.18206762595967;0.10070344857857;0;1
26.45;-3.18162743223064;0.101171549723112;0;1
26.455;-3.18091587927586;0.101892355412954;0;1
26.46;-3.18064340743863;0.102173933428204;0;1
26.465;-3.17999613767035;0.10281178617693;0;1
26.47;-3.17947694898163;0.103312313771639;0;1
26.475;-3.17900684369224;0.103754584979551;0;1
26.48;-3.17855551413748;0.104168965818185;0;1
26.485;-3.17811148083461;0.104566994090506;0;1
26.49;-3.17767028624057;0.104953181722049;0;1
26.495;-3.17723016125608;0.105329349186622;0;1
26.5;-3.17679055272566;0.105696104708441;0;1
26.505;-3.1763511863828;0.106053775114656;0;1
26.51;-3.1759118947491;0.10640257798687;0;1
26.515;-3.17547273787299;0.106742507288383;0;1
26.52;-3.17503387452185;0.107073696860872;0;1
26.525;-3.17459490531834;0.107396344589733;0;1
26.53;-3.17415600101533;0.107710333261499;0;1
26.535;-3.17371716451045;0.108015710918499;0;1
26.54;-3.17327839665912;0.108312527269747;0;1
26.545;-3.17283963532655;0.108600892576005;0;1
26.55;-3.17240098090313;0.108880758492631;0;1
26.555;-3.17196260742195;0.109072973184938;0;1
26.56;-3.1715243196714;0.109336356956664;0;1
26.565;-3.17108596904905;0.109591555934939;0;1
26.57;-3.17064763557505;0.109838538936419;0;1
26.575;-3.17020928743201;0.110077384180985;0;1
26.58;-3.16977103662625;0.110308029992658;0;1
26.585;-3.16933286357922;0.110530543880484;0;1
26.59;-3.16889469834569;0.110745041321832;0;1
26.595;-3.16845683640722;0.11087224841433;0;1
26.6;-3.16801912905023;0.111070939488967;0;1
26.605;-3.16758125884469;0.111261922815275;0;1
26.61;-3.16714342783566;0.111445045074729;0;1
26.615;-3.16670565092485;0.111620337669655;0;1
26.62;-3.16626787137635;0.111787901238606;0;1
26.625;-3.16583019166862;0.111947681155914;0;1
26.63;-3.16539258858764;0.112099746105881;0;1
26.635;-3.16495499080855;0.112244210500737;0;1
26.64;-3.16478911496706;0.112039590670122;0;1
26.645;-3.16418441776919;0.11233660537586;0;1
26.65;-3.16395444078883;0.112260629374856;0;1
26.655;-3.16359643689086;0.112305232434013;0;1
26.66;-3.16318951596267;0.112391334467985;0;1
26.665;-3.1627639037046;0.112488747387158;0;1
26.67;-3.16233110994846;0.112586000516746;0;1
26.675;-3.16189566557936;0.112678607602347;0;1
26.68;-3.16145924286174;0.112764939219551;0;1
26.685;-3.16102261768602;0.112765231630447;0;1
26.69;-3.16058601194145;0.112837886960795;0;1
26.695;-3.16014925009751;0.112903569204037;0;1
26.7;-3.15971240190888;0.112962248762058;0;1
26.705;-3.15927561830089;0.113013818807059;0;1
26.71;-3.1588388946268;0.113058325710409;0;1
26.715;-3.1584022288991;0.113095812930241;0;1
26.72;-3.15796555793976;0.113126382756382;0;1
26.725;-3.15780040345293;0.112887770309836;0;1
26.73;-3.15746776859004;0.112809779973563;0;1
26.735;-3.1570710463666;0.112789037727975;0;1
26.74;-3.15664995765963;0.112706824160117;0;1
26.745;-3.15621963491245;0.112706625252039;0;1
26.75;-3.15578561128546;0.112703392974456;0;1
26.755;-3.15535014218313;0.112694909311248;0;1
26.76;-3.15491421534387;0.112680228144815;0;1
26.765;-3.15474956818274;0.112396865478325;0;1
26.77;-3.15441734866909;0.112274478961997;0;1
26.775;-3.15402094306071;0.112209697682402;0;1
26.78;-3.15360005822498;0.112162847582334;0;1
26.785;-3.15316983398297;0.112118824468163;0;1
26.79;-3.15273600438766;0.11207192954649;0;1
26.795;-3.15257231069145;0.111757675801459;0;1
26.8;-3.15224080391399;0.111525787094268;0;1
26.805;-3.15184507888526;0.111431265271595;0;1
26.81;-3.15142453764137;0.111355181570689;0;1
26.815;-3.15099458933169;0.111282163683534;0;1
26.82;-3.15056107111859;0.111206410847831;0;1
26.825;-3.15039763930493;0.110863518054822;0;1
26.83;-3.15006611433099;0.11068246582619;0;1
26.835;-3.14967032656771;0.110559441277031;0;1
26.84;-3.14924996627575;0.110454782806611;0;1
26.845;-3.14909165081364;0.110091121114243;0;1
26.85;-3.14876216291583;0.109892472766807;0;1
26.855;-3.14836723282814;0.109753124049642;0;1
26.86;-3.14794727820322;0.109632685273475;0;1
26.865;-3.14751771101811;0.109515775363237;0;1
26.87;-3.14735597784129;0.109134199212022;0;1
26.875;-3.14702535025694;0.108915486568562;0;1
26.88;-3.14663028787213;0.108676162227045;0;1
26.885;-3.14648200636058;0.108272833161483;0;1
26.89;-3.14615650816981;0.108040738178161;0;1
26.895;-3.14576325280163;0.107870432969712;0;1
26.9;-3.14534408570246;0.107720098816384;0;1
26.905;-3.14518644937594;0.107311539729079;0;1
26.91;-3.14485750469193;0.107068394450953;0;1
26.915;-3.14446294003679;0.106884985345512;0;1
26.92;-3.1443147653595;0.106458545626629;0;1
26.925;-3.1439894852434;0.106203368047395;0;1
26.93;-3.14359642763598;0.106010136465125;0;1
26.935;-3.14344887150558;0.105574812391239;0;1
26.94;-3.14312380730666;0.105311200172461;0;1
26.945;-3.14273087343988;0.105109674997167;0;1
26.95;-3.14258340551505;0.104666141448144;0;1
26.955;-3.14225847788386;0.104394321784135;0;1
26.96;-3.14213705830285;0.103922474091801;0;1
26.965;-3.14182205266985;0.103638481421958;0;1
26.97;-3.1414330214168;0.103422794477032;0;1
26.975;-3.14128729699275;0.102888290540886;0;1
26.98;-3.14096328460346;0.102605939806423;0;1
26.985;-3.14084226348874;0.10212413510407;0;1
26.99;-3.14052745818519;0.101830440275502;0;1
26.995;-3.14040997278106;0.101342976886297;0;1
27;-3.14009659397956;0.101045748050787;0;1
27.005;-3.13997966525916;0.100555633279599;0;1
27.01;-3.13966651005798;0.100256098786264;0;1
27.015;-3.13954967735053;0.099763818436922;0;1
27.02;-3.13923650704177;0.099462239782703;0;1
27.025;-3.13911967884154;0.098967907983222;0;1
27.03;-3.13880658269799;0.098664222593614;0;1
27.035;-3.13868979305059;0.09816783185017;0;1
27.04;-3.13837672176439;0.097862113320915;0;1
27.045;-3.13825995167041;0.097363706770867;0;1
27.05;-3.13794683563693;0.09705604658858;0;1
27.055;-3.13783005833813;0.096555672733832;0;1
27.06;-3.13751701162376;0.096245982669047;0;1
27.065;-3.13740027066254;0.095743623666092;0;1
27.07;-3.13735866926362;0.095169765772063;0;1
27.075;-3.13707439598331;0.094832994030149;0;1
27.08;-3.1369688608548;0.094242084837129;0;1
27.085;-3.13666025419195;0.093928213309047;0;1
27.09;-3.13654521185805;0.09342441357743;0;1
27.095;-3.13650425950816;0.09285016339901;0;1
27.1;-3.13622023344008;0.092513400008804;0;1
27.105;-3.13611459360752;0.092001879924537;0;1
27.11;-3.13607723269637;0.091425712043334;0;1
27.115;-3.13579457328223;0.091089246601725;0;1
27.12;-3.13568944836786;0.090578866730157;0;1
27.125;-3.13565227632612;0.090004155587692;0;1
27.13;-3.13536961878784;0.089669322270538;0;1
27.135;-3.13526448642488;0.089160574376517;0;1
27.14;-3.13522730341192;0.088587489317138;0;1
27.145;-3.13521611747491;0.087992006812574;0;1
27.15;-3.13494344513952;0.087652377910786;0;1
27.155;-3.13484210978038;0.087144993461996;0;1
27.16;-3.13480635469941;0.086575611123935;0;1
27.165;-3.13479568981905;0.08598470829023;0;1
27.17;-3.13452319148294;0.085649976267495;0;1
27.175;-3.13442189739777;0.085147591688762;0;1
27.18;-3.13438613292408;0.084583230310748;0;1
27.185;-3.13437543940051;0.083997338278565;0;1
27.19;-3.13437452493764;0.083326159262367;0;1
27.195;-3.13410565345721;0.082996527171855;0;1
27.2;-3.1340059025761;0.082501521763068;0;1
27.205;-3.13397068434767;0.081945483115902;0;1
27.21;-3.13396015563945;0.081368242558053;0;1
27.215;-3.13395906214285;0.080785037316574;0;1
27.22;-3.13396156367069;0.080201688451752;0;1
27.225;-3.13369400267742;0.079882619165391;0;1
27.23;-3.1335944959511;0.079398926666389;0;1
27.235;-3.13355931343443;0.078854342432024;0;1
27.24;-3.13354874096842;0.078288568661083;0;1
27.245;-3.13354757362616;0.07771679326827;0;1
27.25;-3.13354999012529;0.077144818662213;0;1
27.255;-3.13355376182047;0.076574853974533;0;1
27.26;-3.13355803554875;0.076007732681946;0;1
27.265;-3.13356248476603;0.075443761648331;0;1
27.27;-3.13356698454982;0.074883046189959;0;1
27.275;-3.13357148717019;0.074325614530084;0;1
27.28;-3.13357597445072;0.073771465447409;0;1
27.285;-3.13358043952934;0.073220586518436;0;1
27.29;-3.13358487987519;0.072672961101342;0;1
27.295;-3.13358949268913;0.07204934290367;0;1
27.3;-3.13359415417974;0.07150841756959;0;1
27.305;-3.13359861899897;0.070970857342249;0;1
27.31;-3.13360299268456;0.070436538220641;0;1
27.315;-3.13360731573501;0.069905401203624;0;1
27.32;-3.1336116037485;0.069377412242723;0;1
27.325;-3.13361586278941;0.068852546910377;0;1
27.33;-3.13362009527141;0.068330784529736;0;1
27.335;-3.13362430220992;0.067812105926807;0;1
27.34;-3.13362848408447;0.067296492569433;0;1
27.345;-3.13363264116889;0.066783926237249;0;1
27.35;-3.1336367736577;0.066274388894932;0;1
27.355;-3.13364088171455;0.065767862643281;0;1
27.36;-3.13364496549072;0.065264329700105;0;1
27.365;-3.13392044679684;0.0645015652046;0;1
27.37;-3.13402835305676;0.063909290290392;0;1
27.375;-3.13407208686803;0.063384063542665;0;1
27.38;-3.13409123720503;0.062886270736059;0;1
27.385;-3.13410096125238;0.062400734690702;0;1
27.39;-3.13410726027306;0.061842406077658;0;1
27.395;-3.13411223261685;0.061367750488217;0;1
27.4;-3.13411648369514;0.060896591524099;0;1
27.405;-3.134120444758;0.060428481688262;0;1
27.41;-3.13439576486924;0.059700972325479;0;1
27.415;-3.1345034340236;0.059143821050055;0;1
27.42;-3.13454690270227;0.058653539813472;0;1
27.425;-3.13456577820642;0.058190497285285;0;1
27.43;-3.13457522473127;0.0577395104859;0;1
27.435;-3.13458104814355;0.057294756829493;0;1
27.44;-3.13458547136446;0.056853997522899;0;1
27.445;-3.13486076720657;0.056154158787231;0;1
27.45;-3.13496828889905;0.055624638030484;0;1
27.455;-3.13501156376666;0.055161871275137;0;1
27.46;-3.13503022852615;0.054726198720104;0;1
27.465;-3.13503945862998;0.054302427077079;0;1
27.47;-3.13504506425011;0.053884730400866;0;1
27.475;-3.13532069161552;0.053208662078824;0;1
27.48;-3.1354284178521;0.052623866939469;0;1
27.485;-3.13547184804717;0.052185283670356;0;1
27.49;-3.13549045063821;0.051773867883871;0;1
27.495;-3.13549953602281;0.051374292417352;0;1
27.5;-3.135504966033;0.050980680581545;0;1
27.505;-3.13550898500791;0.050590773971482;0;1
27.51;-3.135783936161;0.049941432345409;0;1
27.515;-3.13589107523642;0.049462150190422;0;1
27.52;-3.13593395444724;0.049049340392029;0;1
27.525;-3.13595222003027;0.048663335368589;0;1
27.53;-3.13596105107416;0.04828893992486;0;1
27.535;-3.13596625913439;0.047920328451244;0;1
27.54;-3.13624149096085;0.047293055561842;0;1
27.545;-3.13634862579821;0.046835995017533;0;1
27.55;-3.13639139234952;0.046445383952503;0;1
27.555;-3.13640950441895;0.046081487978079;0;1
27.56;-3.13641816696023;0.045729086799028;0;1
27.565;-3.13642320142772;0.045382345670868;0;1
27.57;-3.13669845643212;0.044697587760818;0;1
27.575;-3.13680568911059;0.044262391426235;0;1
27.58;-3.13684838336316;0.043893684459907;0;1
27.585;-3.13686635864359;0.043551627878765;0;1
27.59;-3.13687486035007;0.043220961781263;0;1
27.595;-3.1368797254178;0.042895836723707;0;1
27.6;-3.13715467251566;0.042311739072571;0;1
27.605;-3.13726148398578;0.041897638839669;0;1
27.61;-3.13730391364383;0.041549749544385;0;1
27.615;-3.13732168490116;0.041228328678577;0;1
27.62;-3.13733000638229;0.040918153755291;0;1
27.625;-3.13733470093963;0.040613390102511;0;1
27.63;-3.13733799797298;0.040311797321341;0;1
27.635;-3.13734075108669;0.040012511160767;0;1
27.64;-3.1376147088092;0.039452987252023;0;1
27.645;-3.13772102361761;0.039062828557821;0;1
27.65;-3.13776314595175;0.038738552856788;0;1
27.655;-3.13778068306789;0.038440534637868;0;1
27.66;-3.13778879911514;0.038153596712017;0;1
27.665;-3.13779329991387;0.037871922251179;0;1
27.67;-3.13779640833899;0.037593278186386;0;1
27.675;-3.13807039715637;0.037054596551356;0;1
27.68;-3.13817681762215;0.036606052871054;0;1
27.685;-3.13821907346475;0.036302791974191;0;1
27.69;-3.13823655600369;0.036025851355428;0;1
27.695;-3.13824454608858;0.035759938029512;0;1
27.7;-3.13824889421556;0.035499191276947;0;1
27.705;-3.13825184036045;0.035241361674747;0;1
27.71;-3.13825424216909;0.034985582461399;0;1
27.715;-3.13852791191942;0.03446924917496;0;1
27.72;-3.13863390205802;0.034122064168227;0;1
27.725;-3.13867568693983;0.033840522800416;0;1
27.73;-3.13869288296982;0.033584991899391;0;1
27.735;-3.13870065779234;0.033340292260204;0;1
27.74;-3.1387048185586;0.033100607194838;0;1
27.745;-3.13870758864564;0.032863704594409;0;1
27.75;-3.13870981934058;0.032628724778164;0;1
27.755;-3.13871183660966;0.032395333545511;0;1
27.76;-3.13871376529366;0.032163397911939;0;1
27.765;-3.1389870748935;0.031670654966674;0;1
27.77;-3.13909281104592;0.031346816815526;0;1
27.775;-3.13913438327399;0.03108844447333;0;1
27.78;-3.13915138315698;0.030855930404762;0;1
27.785;-3.13915896883041;0.030634105716798;0;1
27.79;-3.13916294380091;0.030417158163064;0;1
27.795;-3.13916553004619;0.030202857825891;0;1
27.8;-3.13916757831365;0.029990346351245;0;1
27.805;-3.13916941435896;0.029779290531386;0;1
27.81;-3.13917136101277;0.029490329974295;0;1
27.815;-3.13917314427737;0.02928206668292;0;1
27.82;-3.13917505720145;0.029075139356598;0;1
27.825;-3.13917681420067;0.028869578594195;0;1
27.83;-3.13917850545061;0.028665287413103;0;1
27.835;-3.13918016551011;0.028462224278256;0;1
27.84;-3.13918180764587;0.028260368907743;0;1
27.845;-3.13945485863597;0.027797502211669;0;1
27.85;-3.13956034775546;0.027503353671746;0;1
27.855;-3.13960167825764;0.027274491621509;0;1
27.86;-3.13961843931625;0.027071311961825;0;1
27.865;-3.13962578814068;0.026878647747871;0;1
27.87;-3.1396295278779;0.026690688108376;0;1
27.875;-3.13963188036282;0.026505204277698;0;1
27.88;-3.13963369628313;0.026321338964727;0;1
27.885;-3.13963530136665;0.026138759986872;0;1
27.89;-3.13963682035397;0.025957336228821;0;1
27.895;-3.13963830103521;0.025777013579443;0;1
27.9;-3.13963976173892;0.025597767432647;0;1
27.905;-3.13964120951375;0.025419584501643;0;1
27.91;-3.13964264708953;0.025242455856188;0;1
27.915;-3.13964407554239;0.025066374256679;0;1
27.92;-3.13964549531513;0.024891333133345;0;1
27.925;-3.13964690660793;0.024717326195283;0;1
27.93;-3.13964830952784;0.024544347280646;0;1
27.935;-3.13964970414613;0.024372390299151;0;1
27.94;-3.13965109052016;0.024201449209935;0;1
27.945;-3.13965246870178;0.024031518012953;0;1
27.95;-3.1396538387406;0.023862590745548;0;1
27.955;-3.13965520068513;0.023694661481013;0;1
27.96;-3.13965655458336;0.023527724327915;0;1
27.965;-3.13965790048283;0.023361773429704;0;1
27.97;-3.13965923843079;0.023196802964442;0;1
27.975;-3.1396605684742;0.02303280714457;0;1
27.98;-3.13966189065971;0.022869780216697;0;1
27.985;-3.13966320503372;0.022707716461394;0;1
27.99;-3.13966451164233;0.02254661019299;0;1
27.995;-3.13966581053139;0.022386455759376;0;1
28;-3.13966710174646;0.022227247541803;0;1
28.005;-3.13966838533285;0.022068979954687;0;1
28.01;-3.13966966133559;0.021911647445414;0;1
28.015;-3.13967112787396;0.021676016176083;0;1
28.02;-3.13967246319577;0.021520737165388;0;1
28.025;-3.13967394205508;0.021366470632899;0;1
28.03;-3.1396752718504;0.021213255453209;0;1
28.035;-3.13967654006459;0.021060999062388;0;1
28.04;-3.13967778021691;0.02090966273879;0;1
28.045;-3.13967900516702;0.020759228393183;0;1
28.05;-3.13968021986473;0.020609685854846;0;1
28.055;-3.13968142623133;0.020461028003898;0;1
28.06;-3.13968262502843;0.020313248907562;0;1
28.065;-3.13968381657346;0.020166343106483;0;1
28.07;-3.13968500101368;0.020020305341382;0;1
28.075;-3.13968617843101;0.019875130448288;0;1
28.08;-3.13968734888221;0.019730813318317;0;1
28.085;-3.13968851241426;0.019587348882155;0;1
28.09;-3.13968966907026;0.019444732104022;0;1
28.095;-3.13969081889165;0.019302957979238;0;1
28.1;-3.13969196191911;0.019162021533196;0;1
28.105;-3.13969309819287;0.019021917820849;0;1
28.11;-3.13969422775285;0.01888264192642;0;1
28.115;-3.13969535063869;0.018744188963175;0;1
28.12;-3.1396964668898;0.018606554073235;0;1
28.125;-3.13969757654535;0.0184697324274;0;1
28.13;-3.13969867964427;0.018333719224976;0;1
28.135;-3.13969977622528;0.018198509693604;0;1
28.14;-3.13970086632684;0.018064099089096;0;1
28.145;-3.13970194998721;0.017930482695266;0;1
28.15;-3.13970302724441;0.017797655823763;0;1
28.155;-3.13970409813623;0.017665613813914;0;1
28.16;-3.13970516270026;0.017534352032551;0;1
28.165;-3.13970622097385;0.017403865873856;0;1
28.17;-3.13970727299413;0.017274150759195;0;1
28.175;-3.13970831879801;0.01714520213696;0;1
28.18;-3.1397093584222;0.017017015482409;0;1
28.185;-3.13971039190317;0.016889586297509;0;1
28.19;-3.13971141927718;0.016762910110772;0;1
28.195;-3.13971244058029;0.016636982477108;0;1
28.2;-3.13971345584834;0.01651179897766;0;1
28.205;-3.13971446511695;0.016387355219657;0;1
28.21;-3.13971546842153;0.016263646836254;0;1
28.215;-3.1397164657973;0.016140669486382;0;1
28.22;-3.13971745727925;0.016018418854594;0;1
28.225;-3.13971844290218;0.015896890650918;0;1
28.23;-3.13971942270067;0.015776080610699;0;1
28.235;-3.1397203967091;0.015655984494459;0;1
28.24;-3.13972136496166;0.015536598087739;0;1
28.245;-3.13972232749232;0.01541791720096;0;1
28.25;-3.13972328433487;0.015299937669268;0;1
28.255;-3.13972423552287;0.015182655352396;0;1
28.26;-3.13972518108971;0.015066066134511;0;1
28.265;-3.13972612106857;0.014950165924078;0;1
28.27;-3.13972705549245;0.014834950653708;0;1
28.275;-3.13972798439413;0.014720416280022;0;1
28.28;-3.1397289078062;0.014606558783509;0;1
28.285;-3.13972982576109;0.014493374168378;0;1
28.29;-3.139730738291;0.014380858462428;0;1
28.295;-3.13973164542796;0.014269007716903;0;1
28.3;-3.1397325472038;0.014157818006351;0;1
28.305;-3.13973344365017;0.014047285428496;0;1
28.31;-3.13973433479854;0.01393740610409;0;1
28.315;-3.13973522068018;0.013828176176784;0;1
28.32;-3.13973610132618;0.013719591812993;0;1
28.325;-3.13973697676744;0.013611649201757;0;1
28.33;-3.1397378470347;0.013504344554611;0;1
28.335;-3.1397387121585;0.013397674105453;0;1
28.34;-3.1397395721692;0.013291634110409;0;1
28.345;-3.13974042709698;0.013186220847703;0;1
28.35;-3.13974127697186;0.013081430617527;0;1
28.355;-3.13974212182365;0.012977259741913;0;1
28.36;-3.13974296168202;0.0128737045646;0;1
28.365;-3.13974379657643;0.012770761450909;0;1
28.37;-3.1397446265362;0.012668426787615;0;1
28.375;-3.13974545159046;0.01256669698282;0;1
28.38;-3.13974627176816;0.012465568465826;0;1
28.385;-3.1397470870981;0.012365037687013;0;1
28.39;-3.13974789760888;0.012265101117711;0;1
28.395;-3.13974870332897;0.012165755250079;0;1
28.4;-3.13974950428663;0.012066996596983;0;1
28.405;-3.13975030050999;0.011968821691868;0;1
28.41;-3.139751092027;0.011871227088642;0;1
28.415;-3.13975187886543;0.011774209361554;0;1
28.42;-3.13975266105291;0.011677765105075;0;1
28.425;-3.1397534386169;0.011581890933775;0;1
28.43;-3.13975421158468;0.011486583482206;0;1
28.435;-3.13975497998339;0.011391839404787;0;1
28.44;-3.13975574384001;0.011297655375683;0;1
28.445;-3.13975650318134;0.011204028088689;0;1
28.45;-3.13975725803405;0.011110954257118;0;1
28.455;-3.13975800842463;0.011018430613679;0;1
28.46;-3.13975875437942;0.010926453910369;0;1
28.465;-3.13975949592462;0.010835020918355;0;1
28.47;-3.13976023308624;0.010744128427863;0;1
28.475;-3.13976096589018;0.010653773248065;0;1
28.48;-3.13976169436215;0.010563952206965;0;1
28.485;-3.13976241852773;0.010474662151292;0;1
28.49;-3.13976313841235;0.010385899946386;0;1
28.495;-3.13976385404126;0.010297662476091;0;1
28.5;-3.13976456543961;0.010209946642642;0;1
28.505;-3.13976527263236;0.010122749366561;0;1
28.51;-3.13976597564434;0.010036067586545;0;1
28.515;-3.13976667450023;0.009949898259361;0;1
28.52;-3.13976736922457;0.009864238359738;0;1
28.525;-3.13976805984174;0.009779084880263;0;1
28.53;-3.13976874637601;0.009694434831274;0;1
28.535;-3.13976942885146;0.009610285240755;0;1
28.54;-3.13977010729205;0.009526633154234;0;1
28.545;-3.13977078172162;0.009443475634675;0;1
28.55;-3.1397716502382;0.009281581507058;0;1
28.555;-3.13977239107127;0.009199603477317;0;1
28.56;-3.13977308070821;0.009118157302447;0;1
28.565;-3.13977374834273;0.009037210806854;0;1
28.57;-3.13977440516657;0.00895674992139;0;1
28.575;-3.13977525372931;0.008876813961405;0;1
28.58;-3.13977597387121;0.008797473774999;0;1
28.585;-3.13977664250927;0.008718649825346;0;1
28.59;-3.13977728910539;0.008640309960038;0;1
28.595;-3.1397779249531;0.008562440178123;0;1
28.6;-3.13977855438992;0.008485033438126;0;1
28.605;-3.13977917909009;0.008408085373028;0;1
28.61;-3.13977979970809;0.008331592649628;0;1
28.615;-3.13978041650789;0.008255552340343;0;1
28.62;-3.13978102960387;0.008179961682638;0;1
28.625;-3.13978163905306;0.008104817986853;0;1
28.63;-3.13978224489045;0.008030118600867;0;1
28.635;-3.13978284714251;0.007955860896507;0;1
28.64;-3.1397834458324;0.007882042264286;0;1
28.645;-3.13978404098188;0.007808660111337;0;1
28.65;-3.13978463261216;0.007735711860561;0;1
28.655;-3.13978522074411;0.007663194950251;0;1
28.66;-3.13978580539844;0.007591106833886;0;1
28.665;-3.1397863865957;0.007519444980005;0;1
28.67;-3.13978696435628;0.007448206872097;0;1
28.675;-3.1397875387005;0.007377390008509;0;1
28.68;-3.13978810964851;0.007306991902357;0;1
28.685;-3.13978867722038;0.007237010081435;0;1
28.69;-3.13978924143602;0.00716744208813;0;1
28.695;-3.13978980231525;0.007098285479335;0;1
28.7;-3.13979035987778;0.007029537826365;0;1
28.705;-3.13979091414318;0.006961196714869;0;1
28.71;-3.13979146513092;0.006893259744747;0;1
28.715;-3.13979201286034;0.006825724530066;0;1
28.72;-3.13979255735069;0.006758588698976;0;1
28.725;-3.13979309862108;0.006691849893628;0;1
28.73;-3.13979363669054;0.006625505770088;0;1
28.735;-3.13979417157794;0.00655955399826;0;1
28.74;-3.13979470330208;0.0064939922618;0;1
28.745;-3.13979523188164;0.006428818258035;0;1
28.75;-3.13979575733518;0.006364029697887;0;1
28.755;-3.13979627968115;0.006299624305787;0;1
28.76;-3.13979679893791;0.006235599819598;0;1
28.765;-3.13979731512368;0.006171953990536;0;1
28.77;-3.1397978282566;0.006108684583091;0;1
28.775;-3.1397983383547;0.006045789374947;0;1
28.78;-3.13979884543588;0.005983266156906;0;1
28.785;-3.13979934951797;0.005921112732809;0;1
28.79;-3.13979985061866;0.005859326919463;0;1
28.795;-3.13980034875556;0.005797906546558;0;1
28.8;-3.13980084394617;0.005736849456596;0;1
28.805;-3.13980133620788;0.005676153504813;0;1
28.81;-3.13980182555799;0.005615816559106;0;1
28.815;-3.13980231201367;0.005555836499955;0;1
28.82;-3.13980279559203;0.005496211220353;0;1
28.825;-3.13980327631004;0.005436938625728;0;1
28.83;-3.1398037541846;0.005378016633871;0;1
28.835;-3.13980422923249;0.005319443174865;0;1
28.84;-3.1398047014704;0.005261216191011;0;1
28.845;-3.13980517091492;0.005203333636753;0;1
28.85;-3.13980563758254;0.005145793478611;0;1
28.855;-3.13980610148966;0.005088593695109;0;1
28.86;-3.13980656265258;0.005031732276701;0;1
28.865;-3.13980702108749;0.004975207225703;0;1
28.87;-3.1398074768105;0.004919016556223;0;1
28.875;-3.13980792983763;0.004863158294089;0;1
28.88;-3.13980838018479;0.004807630476784;0;1
28.885;-3.13980882786779;0.004752431153375;0;1
28.89;-3.13980927290238;0.004697558384443;0;1
28.895;-3.13980971530419;0.004643010242017;0;1
28.9;-3.13981015508876;0.004588784809506;0;1
28.905;-3.13981059227154;0.004534880181633;0;1
28.91;-3.13981102686789;0.004481294464367;0;1
28.915;-3.13981145889309;0.004428025774853;0;1
28.92;-3.13981188836231;0.004375072241355;0;1
28.925;-3.13981231529065;0.004322432003183;0;1
28.93;-3.1398127396931;0.004270103210627;0;1
28.935;-3.13981316158459;0.004218084024901;0;1
28.94;-3.13981358097993;0.004166372618067;0;1
28.945;-3.13981399789385;0.00411496717298;0;1
28.95;-3.13981421409194;0.004063818831985;0;1
28.955;-3.1398147496605;0.004012897421452;0;1
28.96;-3.13981520652414;0.003962352790307;0;1
28.965;-3.13981543351582;0.00391208908722;0;1
28.97;-3.1398159687418;0.003862058147014;0;1
28.975;-3.13981642102566;0.003812402967884;0;1
28.98;-3.1398166418416;0.003763025066056;0;1
28.985;-3.13981717030694;0.003713875339162;0;1
28.99;-3.13981761563209;0.003665096411428;0;1
28.995;-3.13981782943941;0.003616589628359;0;1
29;-3.1398183509027;0.003568305961801;0;1
29.005;-3.13981878925364;0.003520387997551;0;1
29.01;-3.13981899612297;0.003472737021215;0;1
29.015;-3.13981951068734;0.003425304188858;0;1
29.02;-3.13981974393025;0.00337818491863;0;1
29.025;-3.1398202658032;0.003331299472689;0;1
29.03;-3.13982049907193;0.0032847316592;0;1
29.035;-3.13982101819878;0.003238397118978;0;1
29.04;-3.13982144592562;0.003192425076826;0;1
29.045;-3.13982163905523;0.003146711711367;0;1
29.05;-3.13982213874419;0.00310120626485;0;1
29.055;-3.13982235673369;0.003056003427498;0;1
29.06;-3.13982286326498;0.003011023321822;0;1
29.065;-3.13982308121439;0.002966349585567;0;1
29.07;-3.13982358508629;0.002921898053317;0;1
29.075;-3.13982379938911;0.002877750783643;0;1
29.08;-3.13982429925196;0.002833822983533;0;1
29.085;-3.13982450942242;0.002790196500325;0;1
29.09;-3.13982500512104;0.002746786470162;0;1
29.095;-3.13982521113032;0.00270367470923;0;1
29.1;-3.13982570268409;0.002660776384389;0;1
29.105;-3.13982590456986;0.00261817328688;0;1
29.11;-3.13982639202327;0.002575780648865;0;1
29.115;-3.13982658983243;0.00253368021762;0;1
29.12;-3.13982707323316;0.002491787315127;0;1
29.125;-3.13982726701351;0.002450183622219;0;1
29.13;-3.13982754816019;0.002408737493768;0;1
29.135;-3.13982805978149;0.002367549499961;0;1
29.14;-3.13982826070217;0.002326667581467;0;1
29.145;-3.13982873918901;0.002285993930743;0;1
29.15;-3.13982892501894;0.002245605402435;0;1
29.155;-3.13982919708841;0.002205368421292;0;1
29.16;-3.1398296992368;0.002165382859647;0;1
29.165;-3.13982989056851;0.002125696451228;0;1
29.17;-3.13983035945717;0.002086211317724;0;1
29.175;-3.1398305357204;0.002047004292018;0;1
29.18;-3.13983079827015;0.002007941831612;0;1
29.185;-3.13983129095131;0.001969123903646;0;1
29.19;-3.13983147287028;0.001930598173282;0;1
29.195;-3.13983173415223;0.001892219865037;0;1
29.2;-3.13983222293518;0.001854084661849;0;1
29.205;-3.13983239996903;0.001816238648981;0;1
29.21;-3.13983265600802;0.001778536422856;0;1
29.215;-3.13983313943097;0.001741073456894;0;1
29.22;-3.13983331107979;0.001703895759039;0;1
29.225;-3.13983356174393;0.001666857915085;0;1
29.23;-3.13983403981544;0.001630055439411;0;1
29.235;-3.13983420614125;0.001593534302111;0;1
29.24;-3.13983445151271;0.001557149134891;0;1
29.245;-3.13983492432227;0.001520995528544;0;1
29.25;-3.13983508541702;0.001485119373486;0;1
29.255;-3.13983532558841;0.001449375371997;0;1
29.26;-3.13983559497953;0.001413812124312;0;1
29.265;-3.13983607275763;0.001378494450282;0;1
29.27;-3.13983623155195;0.001343456558063;0;1
29.275;-3.1398364666647;0.001308548630797;0;1
29.28;-3.13983672996587;0.001273817572905;0;1
29.285;-3.13983720128372;0.001239327581055;0;1
29.29;-3.1398373535004;0.001205112627476;0;1
29.295;-3.13983758201488;0.001171022829016;0;1
29.3;-3.13983783873402;0.001137105083366;0;1
29.305;-3.13983810525083;0.001103376611704;0;1
29.31;-3.13983857277319;0.001069890230847;0;1
29.315;-3.13983871853979;0.001036675671646;0;1
29.32;-3.13983893961733;0.00100358137316;0;1
29.325;-3.13983918855109;0.000970653631375;0;1
29.33;-3.1398394471783;0.000937909458521;0;1
29.335;-3.13983990680015;0.000905401635402;0;1
29.34;-3.13984004469089;0.000873159850828;0;1
29.345;-3.13984025793077;0.000841032579438;0;1
29.35;-3.13984049907002;0.000809066147857;0;1
29.355;-3.13984074994761;0.000777277600844;0;1
29.36;-3.13984100361594;0.000745672776398;0;1
29.365;-3.13984145566979;0.000714300224872;0;1
29.37;-3.13984158502708;0.000683187990551;0;1
29.375;-3.13984178939731;0.000652183972565;0;1
29.38;-3.13984202157133;0.000621334298244;0;1
29.385;-3.13984226348002;0.000590655960205;0;1
29.39;-3.1398425082108;0.000560154800499;0;1
29.395;-3.13984275312246;0.000529832395961;0;1
29.4;-3.1398429972091;0.000499688694328;0;1
29.405;-3.13984324009087;0.000469723023493;0;1
29.41;-3.13984367987685;0.000439981462458;0;1
29.415;-3.13984379644721;0.000410491186754;0;1
29.42;-3.13984398787963;0.000381099756813;0;1
29.425;-3.13984420710564;0.000351853218595;0;1
29.43;-3.1398444361097;0.00032276856825;0;1
29.435;-3.13984466799947;0.00029385168365;0;1
29.44;-3.13984490014118;0.000265104189616;0;1
29.445;-3.13984513153153;0.000236526086326;0;1
29.45;-3.13984536179139;0.000208116755617;0;1
29.455;-3.1398455907806;0.000179875346243;0;1
29.46;-3.13984581845045;0.000151800921352;0;1
29.465;-3.13984604478722;0.000123892514932;0;1
29.47;-3.13984626979055;9.61491533944235E-05;0;1
29.475;-3.13984649346517;6.85698638229221E-05;0;1
29.48;-3.13984671581773;4.11536771078902E-05;0;1
29.485;-3.13984693685558;1.38996291250989E-05;0;1
29.49;-3.13984715658633;-1.31932388340587E-05;0;1
29.495;-3.13984737501764;-4.01258799170038E-05;0;1
29.5;-3.13984759215716;-6.68992416764572E-05;0;1
29.505;-3.13984780801253;-9.35142660774778E-05;0;1
29.51;-3.13984802259134;-0.00011997188952;0;1
29.515;-3.13984823590112;-0.00014627304287;0;1
29.52;-3.1398484479494;-0.000172418651487;0;1
29.525;-3.13984865874363;-0.000198409635259;0;1
29.53;-3.13984886829122;-0.000224246908636;0;1
29.535;-3.13984907659955;-0.000249931380657;0;1
29.54;-3.13984928367595;-0.000275463954987;0;1
29.545;-3.13984948952769;-0.000300845529946;0;1
29.55;-3.13984969416204;-0.000326076998541;0;1
29.555;-3.13984989758618;-0.0003511592485;0;1
29.56;-3.13985009980727;-0.000376093162299;0;1
29.565;-3.13985030083242;-0.000400879617194;0;1
29.57;-3.13985050066872;-0.000425519485256;0;1
29.575;-3.13985069932318;-0.000450013633396;0;1
29.58;-3.13985089680281;-0.000474362923401;0;1
29.585;-3.13985109311454;-0.000498568211957;0;1
29.59;-3.13985128826529;-0.000522630350687;0;1
29.595;-3.13985148226192;-0.000546550186178;0;1
29.6;-3.13985167511125;-0.000570328560007;0;1
29.605;-3.13985186682008;-0.000593966308778;0;1
29.61;-3.13985205739514;-0.000617464264144;0;1
29.615;-3.13985224684314;-0.000640823252842;0;1
29.62;-3.13985243517075;-0.000664044096717;0;1
29.625;-3.13985262238459;-0.000687127612757;0;1
29.63;-3.13985280849125;-0.000710074613115;0;1
29.635;-3.13985299349728;-0.000732885905145;0;1
29.64;-3.13985317740918;-0.000755562291421;0;1
29.645;-3.13985336023343;-0.000778104569776;0;1
29.65;-3.13985354197646;-0.000800513533321;0;1
29.655;-3.13985372264467;-0.000822789970479;0;1
29.66;-3.1398539022444;-0.000844934665007;0;1
29.665;-3.13985408078198;-0.00086694839603;0;1
29.67;-3.13985425826369;-0.000888831938065;0;1
29.675;-3.13985443469578;-0.000910586061047;0;1
29.68;-3.13985461008445;-0.000932211530358;0;1
29.685;-3.13985478443588;-0.000953709106855;0;1
29.69;-3.13985495775619;-0.000975079546893;0;1
29.695;-3.13985513005148;-0.000996323602356;0;1
29.7;-3.13985530132782;-0.001017442020681;0;1
29.705;-3.13985547159124;-0.001038435544885;0;1
29.71;-3.13985564084772;-0.001059304913587;0;1
29.715;-3.13985580910322;-0.001080050861044;0;1
29.72;-3.13985597636366;-0.001100674117166;0;1
29.725;-3.13985614263492;-0.001121175407548;0;1
29.73;-3.13985630792285;-0.001141555453494;0;1
29.735;-3.13985647223328;-0.001161814972041;0;1
29.74;-3.13985663557197;-0.001181954675988;0;1
29.745;-3.13985679794468;-0.001201975273917;0;1
29.75;-3.13985695935712;-0.001221877470218;0;1
29.755;-3.13985711981496;-0.001241661965117;0;1
29.76;-3.13985727932386;-0.0012613294547;0;1
29.765;-3.13985743788943;-0.001280880630933;0;1
29.77;-3.13985759551724;-0.001300316181693;0;1
29.775;-3.13985775221284;-0.001319636790787;0;1
29.78;-3.13985790798175;-0.001338843137979;0;1
29.785;-3.13985806282944;-0.001357935899011;0;1
29.79;-3.13985821676136;-0.001376915745632;0;1
29.795;-3.13985836978293;-0.001395783345616;0;1
29.8;-3.13985852189953;-0.001414539362787;0;1
29.805;-3.13985867311652;-0.001433184457046;0;1
29.81;-3.13985882343921;-0.001451719284388;0;1
29.815;-3.13985897287289;-0.001470144496932;0;1
29.82;-3.13985912142282;-0.001488460742937;0;1
29.825;-3.13985926909423;-0.001506668666831;0;1
29.83;-3.13985941589232;-0.001524768909229;0;1
29.835;-3.13985956182224;-0.001542762106958;0;1
29.84;-3.13985970688913;-0.001560648893079;0;1
29.845;-3.1398598510981;-0.001578429896909;0;1
29.85;-3.13985999445422;-0.001596105744044;0;1
29.855;-3.13986013696253;-0.001613677056379;0;1
29.86;-3.13986027862804;-0.001631144452131;0;1
29.865;-3.13986041945575;-0.001648508545862;0;1
29.87;-3.13986055945061;-0.001665769948499;0;1
29.875;-3.13986069861754;-0.001682929267356;0;1
29.88;-3.13986083696143;-0.001699987106155;0;1
29.885;-3.13986097448716;-0.001716944065048;0;1
29.89;-3.13986111119957;-0.001733800740638;0;1
29.895;-3.13986124710345;-0.001750557725999;0;1
29.9;-3.13986138220361;-0.001767215610697;0;1
29.905;-3.13986151650478;-0.001783774980814;0;1
29.91;-3.1398616500117;-0.001800236418963;0;1
29.915;-3.13986178272906;-0.001816600504313;0;1
29.92;-3.13986191466153;-0.001832867812607;0;1
29.925;-3.13986204581375;-0.001849038916184;0;1
29.93;-3.13986217619034;-0.001865114383998;0;1
29.935;-3.13986230579588;-0.001881094781636;0;1
29.94;-3.13986243463494;-0.001896980671344;0;1
29.945;-3.13986256271204;-0.001912772612039;0;1
29.95;-3.1398626900317;-0.001928471159337;0;1
29.955;-3.13986281659839;-0.001944076865563;0;1
29.96;-3.13986294241656;-0.00195959027978;0;1
29.965;-3.13986306749065;-0.001975011947801;0;1
29.97;-3.13986319182505;-0.001990342412213;0;1
29.975;-3.13986331542414;-0.002005582212391;0;1
29.98;-3.13986343829226;-0.002020731884525;0;1
29.985;-3.13986356043374;-0.00203579196163;0;1
29.99;-3.13986368185288;-0.00205076297357;0;1
29.995;-3.13986380255395;-0.002065645447076;0;1
30;-3.13986392254119;-0.002080439905763;0;1
30.005;-3.13986404181883;-0.002095146870149;0;1
30.01;-3.13986416039106;-0.002109766857676;0;1
30.015;-3.13986427826206;-0.002124300382723;0;1
30.02;-3.13986439543597;-0.002138747956629;0;1
30.025;-3.13986451191691;-0.002153110087708;0;1
30.03;-3.13986462770899;-0.002167387281269;0;1
30.035;-3.13986474281627;-0.002181580039629;0;1
30.04;-3.13986485724281;-0.002195688862139;0;1
30.045;-3.13986497099263;-0.002209714245195;0;1
30.05;-3.13986508406974;-0.002223656682256;0;1
30.055;-3.13986519647811;-0.002237516663864;0;1
30.06;-3.1398653082217;-0.00225129467766;0;1
30.065;-3.13986541930443;-0.002264991208401;0;1
30.07;-3.13986552973023;-0.002278606737977;0;1
30.075;-3.13986563950296;-0.002292141745428;0;1
30.08;-3.13986574862651;-0.002305596706961;0;1
30.085;-3.13986585710469;-0.002318972095966;0;1
30.09;-3.13986596494134;-0.002332268383036;0;1
30.095;-3.13986607214024;-0.002345486035977;0;1
30.1;-3.13986617870517;-0.002358625519832;0;1
30.105;-3.13986628463988;-0.002371687296892;0;1
30.11;-3.13986638994808;-0.002384671826713;0;1
30.115;-3.1398664946335;-0.002397579566137;0;1
30.12;-3.13986659869981;-0.002410410969299;0;1
30.125;-3.13986670215067;-0.002423166487653;0;1
30.13;-3.13986680498972;-0.00243584656998;0;1
30.135;-3.13986690722058;-0.002448451662407;0;1
30.14;-3.13986700884685;-0.002460982208426;0;1
30.145;-3.13986710987211;-0.002473438648902;0;1
30.15;-3.1398672102999;-0.002485821422094;0;1
30.155;-3.13986731013376;-0.002498130963672;0;1
30.16;-3.13986740937721;-0.002510367706725;0;1
30.165;-3.13986750803373;-0.002522532081783;0;1
30.17;-3.13986760610679;-0.002534624516831;0;1
30.175;-3.13986770359986;-0.002546645437321;0;1
30.18;-3.13986780051635;-0.002558595266188;0;1
30.185;-3.13986789685967;-0.002570474423869;0;1
30.19;-3.13986799263323;-0.002582283328312;0;1
30.195;-3.13986808784038;-0.002594022394994;0;1
30.2;-3.13986818248447;-0.002605692036935;0;1
30.205;-3.13986827656884;-0.002617292664713;0;1
30.21;-3.1398683700968;-0.002628824686475;0;1
30.215;-3.13986846307163;-0.002640288507959;0;1
30.22;-3.13986855549661;-0.002651684532499;0;1
30.225;-3.13986864737499;-0.002663013161046;0;1
30.23;-3.13986873871001;-0.00267427479218;0;1
30.235;-3.13986882950486;-0.002685469822122;0;1
30.24;-3.13986891976276;-0.002696598644752;0;1
30.245;-3.13986900948688;-0.002707661651619;0;1
30.25;-3.13986909868036;-0.002718659231956;0;1
30.255;-3.13986918734636;-0.002729591772696;0;1
30.26;-3.13986927548798;-0.002740459658482;0;1
30.265;-3.13986936310834;-0.002751263271684;0;1
30.27;-3.13986945021051;-0.002762002992408;0;1
30.275;-3.13986953679756;-0.002772679198514;0;1
30.28;-3.13986962287254;-0.002783292265627;0;1
30.285;-3.13986970843847;-0.00279384256715;0;1
30.29;-3.13986979349836;-0.00280433047428;0;1
30.295;-3.1398698780552;-0.002814756356015;0;1
30.3;-3.13986996211199;-0.002825120579172;0;1
30.305;-3.13987004567165;-0.002835423508402;0;1
30.31;-3.13987012873715;-0.002845665506194;0;1
30.315;-3.1398702113114;-0.002855846932898;0;1
30.32;-3.13987029339731;-0.002865968146729;0;1
30.325;-3.13987037499776;-0.002876029503788;0;1
30.33;-3.13987045611562;-0.002886031358065;0;1
30.335;-3.13987053675376;-0.002895974061461;0;1
30.34;-3.139870616915;-0.002905857963791;0;1
30.345;-3.13987069660217;-0.002915683412807;0;1
30.35;-3.13987077581807;-0.0029254507542;0;1
30.355;-3.13987085456549;-0.002935160331618;0;1
30.36;-3.13987093284719;-0.002944812486677;0;1
30.365;-3.13987101066594;-0.002954407558972;0;1
30.37;-3.13987108802447;-0.00296394588609;0;1
30.375;-3.1398711649255;-0.002973427803621;0;1
30.38;-3.13987124137174;-0.002982853645172;0;1
30.385;-3.13987131736588;-0.002992223742375;0;1
30.39;-3.13987139291059;-0.003001538424901;0;1
30.395;-3.13987146800853;-0.003010798020474;0;1
30.4;-3.13987154266234;-0.003020002854876;0;1
30.405;-3.13987161687464;-0.003029153251965;0;1
30.41;-3.13987169064806;-0.003038249533683;0;0


==> data/data_LIN_observer.csv <==
time;data (phi1);data (omega1);data (omega2);state
0;0.174532925199433;1;1;0
0.005;-0.139294083328637;0.06544868861629;0;1
0.01;-0.139753449600013;0.060962878611385;0;1
0.015;-0.13976901639183;0.057843097814406;0;1
0.02;-0.140226806556135;0.05347275472969;0;1
0.025;-0.140684288360522;0.04916421105432;0;1
0.03;-0.141142481468899;0.044913518280287;0;1
0.035;-0.141599360812988;0.040725715635017;0;1
0.04;-0.14205594606539;0.036596852868077;0;1
0.045;-0.142513256666375;0.032523026292763;0;1
0.05;-0.142969267327538;0.028509319249687;0;1
0.055;-0.143424997504812;0.024551824913064;0;1
0.06;-0.143881466425179;0.020646682343181;0;1
0.065;-0.144336648590297;0.016799016951987;0;1
0.07;-0.144791563249457;0.013004963328515;0;1
0.075;-0.145247229426225;0.009260701301742;0;1
0.08;-0.146144088744073;0.004271946276105;0;1
0.085;-0.14659917219733;0.000644470006388;0;1
0.09;-0.147052990595707;-0.002929878110857;0;1
0.095;-0.147506562848385;-0.006454895320971;0;1
0.1;-0.14796090764412;-0.00993433469172;0;1
0.105;-0.148856466270398;-0.014662412201222;0;1
0.11;-0.149310269397259;-0.018033293669352;0;1
0.115;-0.149762827521618;-0.021355065732413;0;1
0.12;-0.150658641382899;-0.025933888836719;0;1
0.125;-0.151110681813015;-0.029151907808365;0;1
0.13;-0.151562503942278;-0.032326176324583;0;1
0.135;-0.152457593329825;-0.036759804021857;0;1
0.14;-0.152908920626975;-0.0398349012974;0;1
0.145;-0.15380352292745;-0.044170909286454;0;1
0.15;-0.154254370761167;-0.047149915392272;0;1
0.155;-0.155148501102307;-0.051391335450281;0;1
0.16;-0.156042366494301;-0.055579655463996;0;1
0.165;-0.156492488951523;-0.058413285871512;0;1
0.17;-0.15738590526732;-0.062511604003854;0;1
0.175;-0.15783558567605;-0.065256641651002;0;1
0.18;-0.158728566860857;-0.069267752685545;0;1
0.185;-0.159620286236399;-0.073226385333618;0;1
0.19;-0.160512777487181;-0.077139305576881;0;1
0.195;-0.160961547304345;-0.079701847605905;0;1
0.2;-0.161853632144057;-0.083533316557719;0;1
0.205;-0.162745484022686;-0.087318096237286;0;1
0.21;-0.163636091748568;-0.091053936101132;0;1
0.215;-0.164527488729273;-0.094747546618988;0;1
0.22;-0.164975181393996;-0.097094211628347;0;1
0.225;-0.165866205930448;-0.100713178198047;0;1
0.23;-0.166757014080104;-0.1042887771684;0;1
0.235;-0.167646594391347;-0.107818705902764;0;1
0.24;-0.16853698001584;-0.111309623574368;0;1
0.245;-0.169427159237474;-0.114759174538001;0;1
0.25;-0.170316120448029;-0.118165024775262;0;1
0.255;-0.171205896645003;-0.121533802556018;0;1
0.26;-0.172537943214363;-0.126162544634704;0;1
0.265;-0.173427260340253;-0.129439316301736;0;1
0.27;-0.174315372921141;-0.132675085995823;0;1
0.275;-0.175204313743257;-0.135876439635997;0;1
0.28;-0.176093070730745;-0.139040949487639;0;1
0.285;-0.177424113994397;-0.143468608138674;0;1
0.29;-0.178311428635683;-0.146544456114287;0;1
0.295;-0.179199583977574;-0.149588385023694;0;1
0.3;-0.180530034979553;-0.153897341557962;0;1
0.305;-0.181417781428936;-0.156859320657968;0;1
0.31;-0.182304347856527;-0.159785212510113;0;1
0.315;-0.183634233885421;-0.163980935811195;0;1
0.32;-0.184521424169941;-0.166831448774266;0;1
0.325;-0.185850925159877;-0.170950001423915;0;1
0.33;-0.186737736406406;-0.173724547722658;0;1
0.335;-0.188066864265023;-0.177768316114715;0;1
0.34;-0.188952293361154;-0.18046626439729;0;1
0.345;-0.190281059782078;-0.184437592035915;0;1
0.35;-0.191609615101124;-0.188366609723708;0;1
0.355;-0.192495495408761;-0.190954577036452;0;1
0.36;-0.193823706828957;-0.194814668898268;0;1
0.365;-0.195151715778633;-0.198634180596453;0;1
0.37;-0.196037058223779;-0.201114349011172;0;1
0.375;-0.197364740154645;-0.204868317780686;0;1
0.38;-0.198692227845331;-0.208583355804958;0;1
0.385;-0.200019524314229;-0.212260067991051;0;1
0.39;-0.20134663253226;-0.215899049731821;0;1
0.395;-0.202673555423614;-0.219500887055032;0;1
0.4;-0.204000295866487;-0.22306615677013;0;1
0.405;-0.205326856693797;-0.226595426612732;0;1
0.41;-0.206653240693897;-0.23008925538683;0;1
0.415;-0.20797945061127;-0.233548193104784;0;1
0.42;-0.209305489147223;-0.23697278112511;0;1
0.425;-0.210631358960555;-0.240363552288114;0;1
0.43;-0.211957062668231;-0.2437210310494;0;1
0.435;-0.213282602846033;-0.247045733611282;0;1
0.44;-0.214607982029209;-0.250338168052141;0;1
0.445;-0.21637566982797;-0.254898201592148;0;1
0.45;-0.217700665807225;-0.258113830612992;0;1
0.455;-0.219025509227344;-0.261298882035321;0;1
0.46;-0.220792669550042;-0.26575319016703;0;1
0.465;-0.222117146209728;-0.26886473151963;0;1
0.47;-0.223441478353998;-0.271947307280273;0;1
0.475;-0.225208135301895;-0.276300719950514;0;1
0.48;-0.226532116363382;-0.27931292750876;0;1
0.485;-0.228299442483936;-0.283600036589891;0;1
0.49;-0.229623083064958;-0.286544000690161;0;1
0.495;-0.231389059127776;-0.290760937057172;0;1
0.5;-0.233154836867538;-0.29493812165266;0;1
0.505;-0.234477952292222;-0.29777682680866;0;1
0.51;-0.236244426132926;-0.301893104254693;0;1
0.515;-0.238009694615377;-0.305968212394795;0;1
0.52;-0.239774775661385;-0.31000575042861;0;1
0.525;-0.241097205132512;-0.312706966485852;0;1
0.53;-0.242863003590122;-0.316687868021409;0;1
0.535;-0.244627607067345;-0.320629679968997;0;1
0.54;-0.246392033321925;-0.324535968634907;0;1
0.545;-0.248157299907407;-0.328410259389181;0;1
0.55;-0.249921379678601;-0.33224709703482;0;1
0.555;-0.25168529026413;-0.336050021991555;0;1
0.56;-0.253450049090349;-0.339822534128657;0;1
0.565;-0.255213628886918;-0.343559153187565;0;1
0.57;-0.256977047159324;-0.347263394899879;0;1
0.575;-0.259183788161704;-0.352238035540032;0;1
0.58;-0.260946821613352;-0.355865140972244;0;1
0.585;-0.26271071674296;-0.359464526356999;0;1
0.59;-0.264473446067526;-0.363030668851367;0;1
0.595;-0.266679508632715;-0.367869310140333;0;1
0.6;-0.268441873991275;-0.371362495531277;0;1
0.605;-0.2706475781396;-0.376129288268493;0;1
0.61;-0.272409590542507;-0.379551722969198;0;1
0.615;-0.274614947109522;-0.384248838486531;0;1
0.62;-0.276376617220275;-0.387602659396838;0;1
0.625;-0.278581636700121;-0.392232200602771;0;1
0.63;-0.280342974846158;-0.39551947727191;0;1
0.635;-0.282547667402185;-0.400083480780387;0;1
0.64;-0.284751150421426;-0.404605472958406;0;1
0.645;-0.286512989851009;-0.407792785264209;0;1
0.65;-0.288716161659917;-0.412252388546692;0;1
0.655;-0.29092016139763;-0.416677503626279;0;1
0.66;-0.293123976898635;-0.421065684922988;0;1
0.665;-0.295326596113737;-0.42541451018762;0;1
0.67;-0.297530051604584;-0.429730519837242;0;1
0.675;-0.299733331072488;-0.43401124161618;0;1
0.68;-0.301935422337311;-0.438254227047551;0;1
0.685;-0.304138357831739;-0.442465990673657;0;1
0.69;-0.306341125130071;-0.446644034798663;0;1
0.695;-0.308986193478629;-0.452088074484542;0;1
0.7;-0.311187547641501;-0.456183289520951;0;1
0.705;-0.313389757126083;-0.460249505408219;0;1
0.71;-0.316034276013273;-0.465583383393957;0;1
0.715;-0.318236103765555;-0.469573070571515;0;1
0.72;-0.320436765139516;-0.473529394761007;0;1
0.725;-0.323080758866709;-0.478757980413082;0;1
0.73;-0.3257245359219;-0.483943125655405;0;1
0.735;-0.327925632914844;-0.487786308862577;0;1
0.74;-0.330569055914648;-0.492900466148434;0;1
0.745;-0.33321227071176;-0.497972880009877;0;1
0.75;-0.335412813819698;-0.501705017581954;0;1
0.755;-0.338055691172884;-0.506709771953863;0;1
0.76;-0.340698368389151;-0.511674399014365;0;1
0.765;-0.343340848431171;-0.516599492389882;0;1
0.77;-0.345983134213887;-0.521485636141197;0;1
0.775;-0.348625228605257;-0.526333404913609;0;1
0.78;-0.351267134427;-0.531143364084738;0;1
0.785;-0.353908854455313;-0.535916069910016;0;1
0.79;-0.356550391421593;-0.5406520696659;0;1
0.795;-0.359191748013137;-0.545351901790837;0;1
0.8;-0.362275393304278;-0.551315188976745;0;1
0.805;-0.364916327006297;-0.555930228706867;0;1
0.81;-0.367557089204214;-0.560510878183236;0;1
0.815;-0.370640148779893;-0.566356711642953;0;1
0.82;-0.373280505304293;-0.57085601814337;0;1
0.825;-0.376363165120165;-0.576621686644466;0;1
0.83;-0.379446608861825;-0.582344032135898;0;1
0.835;-0.382086343753562;-0.5867186915226;0;1
0.84;-0.385168390983104;-0.592361514690331;0;1
0.845;-0.388250216153133;-0.597959807585347;0;1
0.85;-0.391332837306591;-0.603517193154691;0;1
0.855;-0.394414227780052;-0.609028313264946;0;1
0.86;-0.397495405676421;-0.614496802890221;0;1
0.865;-0.400577388883825;-0.619926253924501;0;1
0.87;-0.403658150586592;-0.62531127777671;0;1
0.875;-0.406738708737908;-0.630655479389389;0;1
0.88;-0.409820081078263;-0.635962421041593;0;1
0.885;-0.412900240646807;-0.641226685102587;0;1
0.89;-0.416423686176388;-0.647753784479055;0;1
0.895;-0.419503387724081;-0.652926193920913;0;1
0.9;-0.422582900872741;-0.658060816824266;0;1
0.905;-0.426105709141527;-0.664460096920271;0;1
0.91;-0.429628263270272;-0.67080840569875;0;1
0.915;-0.432707086047956;-0.675804572858661;0;1
0.92;-0.436229213726822;-0.682067342814643;0;1
0.925;-0.439750081986022;-0.688278075523739;0;1
0.93;-0.442829258180463;-0.69314456737025;0;1
0.935;-0.446349718757337;-0.699273520931054;0;1
0.94;-0.449870958819986;-0.705358247462941;0;1
0.945;-0.453391966661363;-0.711396393471337;0;1
0.95;-0.456911730685718;-0.717385627813133;0;1
0.955;-0.460874749677532;-0.724631411102525;0;1
0.96;-0.464395008879884;-0.730519392114681;0;1
0.965;-0.467915049542428;-0.73636353332738;0;1
0.97;-0.471433859843144;-0.742161458301986;0;1
0.975;-0.475395938235585;-0.74921853961544;0;1
0.98;-0.478915269744303;-0.75492042538529;0;1
0.985;-0.482876861127742;-0.761879801828009;0;1
0.99;-0.486838177879435;-0.768784083944187;0;1
0.995;-0.490356758200722;-0.7743352819;0;1
1;-0.494317608674796;-0.781146011719601;0;1
1.005;-0.498278194535126;-0.787903653755608;0;1
1.01;-0.502238519369163;-0.794608926568243;0;1
1.015;-0.506197571875074;-0.801259557977364;0;1
1.02;-0.510157385343776;-0.807862232989195;0;1
1.025;-0.514116948188016;-0.814414622209248;0;1
1.03;-0.518519743922506;-0.822219029290948;0;1
1.035;-0.522478743131878;-0.828658336266118;0;1
1.04;-0.5264375026728;-0.835049551908941;0;1
1.045;-0.530838490945205;-0.842691923620757;0;1
1.05;-0.53479670817658;-0.848974328239022;0;1
1.055;-0.539197161312737;-0.856509311628999;0;1
1.06;-0.543598330412887;-0.863987302598994;0;1
1.065;-0.547998189590094;-0.871403099316851;0;1
1.07;-0.55195529266161;-0.877461949330395;0;1
1.075;-0.5563546463186;-0.884776289084369;0;1
1.08;-0.560754730223533;-0.892036496900994;0;1
1.085;-0.565595983178053;-0.900535815307558;0;1
1.09;-0.569995435748346;-0.907669332702726;0;1
1.095;-0.574393600696302;-0.914745122009924;0;1
1.1;-0.578791496506788;-0.921766893801857;0;1
1.105;-0.583632606206269;-0.930036740977921;0;1
1.11;-0.5884733800095;-0.93823917336282;0;1
1.115;-0.59287034269871;-0.945073679547961;0;1
1.12;-0.59771053120399;-0.953158623801204;0;1
1.125;-0.60254938057797;-0.961175496500069;0;1
1.13;-0.607388924734499;-0.969131106437082;0;1
1.135;-0.612228152694641;-0.977023246215849;0;1
1.14;-0.617066053581294;-0.984849728934774;0;1
1.145;-0.62190466109836;-0.992617321191628;0;1
1.15;-0.626742964060003;-1.00032377419392;0;1
1.155;-0.632023430528885;-1.00926808407691;0;1
1.16;-0.636860046475004;-1.016836627741;0;1
1.165;-0.642139849191692;-1.02564767546365;0;1
1.17;-0.646976824331605;-1.03308758014576;0;1
1.175;-0.652255979221189;-1.04176855400637;0;1
1.18;-0.657534778436057;-1.05037811907227;0;1
1.185;-0.662813226277347;-1.05891713646648;0;1
1.19;-0.668091326970034;-1.06738645205144;0;1
1.195;-0.673369084664157;-1.07578689667526;0;1
1.2;-0.678646503436032;-1.0841192864142;0;1
1.205;-0.683923587289439;-1.09238442281142;0;1
1.21;-0.689642803889706;-1.10188110540921;0;1
1.215;-0.694919154216603;-1.10999895722239;0;1
1.22;-0.700637645900008;-1.11935005566989;0;1
1.225;-0.706356758146824;-1.12862495767362;0;1
1.23;-0.712074465725928;-1.13781859373879;0;1
1.235;-0.717349324715211;-1.14563698690922;0;1
1.24;-0.723066342426464;-1.15469205497446;0;1
1.245;-0.729226460821142;-1.16497213358983;0;1
1.25;-0.734942651480498;-1.17386111104916;0;1
1.255;-0.740659489082789;-1.18267917230668;0;1
1.26;-0.746817411032047;-1.19271891624053;0;1
1.265;-0.752533448313562;-1.20137623739514;0;1
1.27;-0.758690578889431;-1.21125700547714;0;1
1.275;-0.764848296490621;-1.22105481768568;0;1
1.28;-0.77100559085758;-1.2307676109562;0;1
1.285;-0.777161451823148;-1.24039334087769;0;1
1.29;-0.783317913780552;-1.2499389100885;0;1
1.295;-0.789473966213002;-1.2594022040893;0;1
1.3;-0.795628598701332;-1.26878112808532;0;1
1.305;-0.802226307862749;-1.27938004206129;0;1
1.31;-0.808823542451574;-1.28988361034378;0;1
1.315;-0.814977845233925;-1.29899540554016;0;1
1.32;-0.821574224077438;-1.30932701237006;0;1
1.325;-0.828170142241707;-1.31956605352684;0;1
1.33;-0.834765604546229;-1.32971349342429;0;1
1.335;-0.841360615720311;-1.33977027841191;0;1
1.34;-0.847955180404591;-1.34973733707896;0;1
1.345;-0.854991764982606;-1.36091283056002;0;1
1.35;-0.861585371046355;-1.37068726049549;0;1
1.355;-0.868621006760436;-1.38167204342599;0;1
1.36;-0.875657149924275;-1.39255783359436;0;1
1.365;-0.88269177581869;-1.40333966529498;0;1
1.37;-0.889725904456224;-1.41402155261773;0;1
1.375;-0.89676055556821;-1.42460745314389;0;1
1.38;-0.903793704149826;-1.43509234421079;0;1
1.385;-0.910826369933483;-1.44548018368606;0;1
1.39;-0.918302033393433;-1.45707179891371;0;1
1.395;-0.925777142121706;-1.46855190455237;0;1
1.4;-0.932808225824735;-1.47862174967081;0;1
1.405;-0.940281307626606;-1.48989538724408;0;1
1.41;-0.947754864359655;-1.5010634590848;0;1
1.415;-0.955227886078242;-1.51212396547559;0;1
1.42;-0.963142838166947;-1.52437458477424;0;1
1.425;-0.970613707806276;-1.5352034860869;0;1
1.43;-0.978527533334866;-1.54722757333817;0;1
1.435;-0.985998301539648;-1.55783502060185;0;1
1.44;-0.99391102073427;-1.56963662133084;0;1
1.445;-1.00182315240721;-1.5813200797336;0;1
1.45;-1.00973470180771;-1.59288644577731;0;1
1.455;-1.01764567408243;-1.60433674890215;0;1
1.46;-1.02599853382638;-1.61696833458229;0;1
1.465;-1.03390828312137;-1.62817270945077;0;1
1.47;-1.04226094538932;-1.64056337355904;0.011755634595267;0
1.475;-1.05016889811833;-1.65128801034866;0.012797403298942;0
1.48;-1.0585181763405;-1.66320004186037;0.013818532923217;0
1.485;-1.06686684188842;-1.67498882675121;0.014903048714689;0
1.49;-1.0756583738173;-1.68795446989988;0.015968093486485;0
1.495;-1.08400574355662;-1.69948260953505;0.017179824866055;0
1.5;-1.09235251644913;-1.71089066808561;0.018451951231732;0
1.505;-1.10114217086314;-1.72347853786558;0.019701454888614;0
1.51;-1.10993115146631;-1.73593084700849;0.021012549188565;0
1.515;-1.11871844879977;-1.74824569409136;0.022384322958243;0
1.52;-1.12706363947167;-1.75913428932227;0.023897290823814;0
1.525;-1.13629317559569;-1.77249947292269;0.025301430626223;0
1.53;-1.14507849746479;-1.78441683041514;0.026848044452661;0
1.535;-1.15386418627785;-1.79620678712202;0.028450521730477;0
1.54;-1.16309168978709;-1.80916290667214;0.030025725116019;0
1.545;-1.17231846687701;-1.8219728517796;0.031657534348679;0
1.55;-1.1815445230237;-1.83463771755669;0.033344711744494;0
1.555;-1.19076986359407;-1.8471585772928;0.035086015924845;0
1.56;-1.19999449384813;-1.85953648289729;0.036880201916791;0
1.565;-1.20921841894112;-1.87177246533568;0.03872602125375;0
1.57;-1.21888410099437;-1.88516279935793;0.040539662668623;0
1.575;-1.22810654131995;-1.89709998045507;0.042487483208645;0
1.58;-1.23777074923146;-1.9101935793391;0.044400433048229;0
1.585;-1.24743519726278;-1.92313422337194;0.04636205264214;0
1.59;-1.2570978610543;-1.93591702323807;0.048371339742352;0
1.595;-1.26675976098219;-1.94854606298051;0.050426708709895;0
1.6;-1.27642191710619;-1.96102536300887;0.052526575717126;0
1.605;-1.28652476075374;-1.97464480874358;0.054586943263617;0
1.61;-1.29662777901019;-1.98809809635006;0.056691010570199;0
1.615;-1.3067299626138;-2.00138336514624;0.058837440195134;0
1.62;-1.31638784688613;-2.01320413191311;0.061108067281163;0
1.625;-1.32693092617674;-2.02746994018363;0.063249495878065;0
1.63;-1.33703063802691;-2.04025759445297;0.065513784912296;0
1.635;-1.34712852237877;-2.05287865391843;0.067814467185011;0
1.64;-1.35766906913961;-2.0666345236299;0.07006616533482;0
1.645;-1.36776626478929;-2.0789156056296;0.072436015263314;0
1.65;-1.3783051187831;-2.09233061066239;0.074753772537308;0
1.655;-1.38884308676883;-2.10556722222778;0.077102860200631;0
1.66;-1.39982262854927;-2.11992067094305;0.079397865346257;0
1.665;-1.41035874603236;-2.13278472624076;0.081805854424423;0
1.67;-1.42089399523512;-2.14547393597612;0.08424001567513;0
1.675;-1.43187083510823;-2.15928325494348;0.086614719887162;0
1.68;-1.44284773551658;-2.17290338941111;0.08901304380369;0
1.685;-1.45382267255194;-2.18632954423678;0.091433528602915;0
1.69;-1.46479666705045;-2.19956589508029;0.093874131245315;0
1.695;-1.47577073951892;-2.21261655137472;0.0963328096669;0
1.7;-1.48718531847021;-2.22677018347475;0.098723806190815;0
1.705;-1.49815743563656;-2.23942711486314;0.101214217196109;0
1.71;-1.50957007100949;-2.25318929556295;0.103633020887794;0
1.715;-1.52098270829105;-2.26675045950789;0.106062940646463;0
1.72;-1.53239332367536;-2.28010583393505;0.108502363107501;0
1.725;-1.54380395290687;-2.2932625827296;0.110948896816004;0
1.73;-1.55521358677771;-2.30621885956725;0.113400735087563;0
1.735;-1.56706468241829;-2.32026880677755;0.115771048894214;0
1.74;-1.57847122707944;-2.33280436239866;0.11822789736267;0
1.745;-1.59032026052833;-2.34643892539273;0.120598793962672;0
1.75;-1.60216822041158;-2.35985726499189;0.122966894407663;0
1.755;-1.61401511290345;-2.37306061878645;0.125330046166566;0
1.76;-1.62630440929654;-2.3873457702734;0.127600680588586;0
1.765;-1.63814908217908;-2.40010211375527;0.129947297546969;0
1.77;-1.65043515687593;-2.41393975782359;0.13219705825685;0
1.775;-1.66227763561491;-2.4262541973955;0.134518239147111;0
1.78;-1.6745615285078;-2.43965233210877;0.136738042774695;0
1.785;-1.68684428702152;-2.4528219800618;0.138939288001778;0
1.79;-1.69956938152858;-2.46705949735467;0.141033776327278;0
1.795;-1.71184978493767;-2.47975483048964;0.143190354557031;0
1.8;-1.7241300888886;-2.49222867912869;0.145321233277816;0
1.805;-1.73685071825627;-2.50576816132123;0.14733857154349;0
1.81;-1.74957115373303;-2.51906715496187;0.149324655416295;0
1.815;-1.76229038709807;-2.53212401607951;0.151277249675326;0
1.82;-1.77500741029807;-2.54493713483925;0.153194128736858;0
1.825;-1.78816670756024;-2.55880535190504;0.154986190642619;0
1.83;-1.80088226689023;-2.57112222308605;0.156822547479784;0
1.835;-1.81403909919784;-2.58449389876252;0.15852922227429;0
1.84;-1.82675119259034;-2.5963141248122;0.160275516920352;0
1.845;-1.83990558765926;-2.60919482869065;0.161886911278277;0
1.85;-1.85305871881424;-2.62182095392946;0.163446176665609;0
1.855;-1.8666540544289;-2.63548791212575;0.164863783444605;0
1.86;-1.87980456820631;-2.647586904758;0.166309440602066;0
1.865;-1.89339628658047;-2.66072668440714;0.16760835904948;0
1.87;-1.90654421294789;-2.67230457082978;0.168930049504556;0
1.875;-1.92013335857778;-2.68492610952916;0.170099773767207;0
1.88;-1.9337221869445;-2.69728232166441;0.171199811409413;0
1.885;-1.94730867588023;-2.70936877610671;0.172227935884692;0
1.89;-1.96133629301397;-2.72248043809628;0.173093945902758;0
1.895;-1.97492105718466;-2.73401814777803;0.173967481087044;0
1.9;-1.98894595049808;-2.74658118621009;0.17467367673714;0
1.905;-2.00252800673579;-2.75757355663092;0.175382181811471;0
1.91;-2.01699366682031;-2.77088739204948;0.175830055145563;0
1.915;-2.03101436028421;-2.7826046203473;0.176272696952202;0
1.92;-2.04503468597234;-2.79404637416382;0.176621924899303;0
1.925;-2.0590536370638;-2.80521129892102;0.176875284975474;0
1.93;-2.07307020697174;-2.81609808758299;0.177030350775634;0
1.935;-2.08752887675821;-2.82800401496501;0.176995956258685;0
1.94;-2.10198607891759;-2.83961441495057;0.176854661653084;0
1.945;-2.11644182257049;-2.85093112664967;0.176603739917134;0
1.95;-2.13089611680802;-2.86195598355185;0.176240489013367;0
1.955;-2.14534897069518;-2.87269081418837;0.175762232460856;0
1.96;-2.15980039327399;-2.88313744277922;0.175166319882324;0
1.965;-2.17469283540324;-2.89458685202008;0.174361468019788;0
1.97;-2.18914130266156;-2.90443849494695;0.173518776841336;0
1.975;-2.20403182331928;-2.91529964308194;0.172461536950804;0
1.98;-2.21847737309828;-2.92456393735327;0.171361467113907;0
1.985;-2.23336398052919;-2.9348385415898;0.170041766200244;0
1.99;-2.24824909197954;-2.94481198405324;0.168584915213688;0
1.995;-2.26357617292732;-2.95577793616714;0.166898968195936;0
2;-2.27845820021074;-2.96513058356358;0.165155933028128;0
2.005;-2.29333876323613;-2.97418847409167;0.163267962027485;0
2.01;-2.30866132688401;-2.98424504483946;0.161142980360305;0
2.015;-2.32398191673592;-2.9939848653445;0.158863765810608;0
2.02;-2.33885820594829;-3.00212222636365;0.15651724421407;0
2.025;-2.35417581810282;-3.01126268367482;0.153926192808351;0
2.03;-2.36949199616554;-3.0200944006915;0.151173266568749;0
2.035;-2.38480654845731;-3.02861906529858;0.148256045613604;0
2.04;-2.40011958780328;-3.03683926678224;0.145172091307784;0
2.045;-2.41543122701816;-3.04475759259732;0.141919005320189;0
2.05;-2.43118401752638;-3.05366450148986;0.138404481432829;0
2.055;-2.44649256140744;-3.06096005035897;0.13480130613824;0
2.06;-2.46224228068024;-3.06924898575325;0.130931948424969;0
2.065;-2.4779905200133;-3.07722006748048;0.12687920769574;0
2.07;-2.49329434683739;-3.08358679506782;0.122731114247159;0
2.075;-2.5090395892244;-3.09095492612937;0.118309996364786;0
2.08;-2.52478318547871;-3.09801204949473;0.113698877972716;0
2.085;-2.540525351495;-3.10476137335018;0.108895575944197;0
2.09;-2.55626599871706;-3.11120521598284;0.103898016959075;0
2.095;-2.57200503865841;-3.11734590995933;0.098704179500351;0
2.1;-2.58774268733335;-3.12318668820371;0.09331203207595;0
2.105;-2.60392159763671;-3.13001796378845;0.087628954258067;0
2.11;-2.6200989116511;-3.1365282712533;0.081738125027876;0
2.115;-2.63583180151173;-3.14143232328936;0.07572843604584;0
2.12;-2.65156335620495;-3.14604780540192;0.069512891365577;0
2.125;-2.66773622824607;-3.15166494911253;0.062998871300941;0
2.13;-2.68390755938456;-3.15697233558546;0.056269782474983;0
2.135;-2.7000773645228;-3.16197298013475;0.049323913940149;0
2.14;-2.71580291818806;-3.16538219942463;0.042250673257122;0
2.145;-2.73196984757733;-3.16980479287741;0.034872276736944;0
2.15;-2.74813529416758;-3.17392938915659;0.027272367338123;0
2.155;-2.76429917163041;-3.17775875852943;0.019449492897886;0
2.16;-2.78090453962959;-3.18258440707678;0.011310948269193;0
2.165;-2.79706549678128;-3.18580694551282;0.003031813113918;0
2.17;-2.81322503396402;-3.18874419911933;-0.005474396413235;0
2.175;-2.82938435324729;-3.19187462698186;0.007498176032669;0
2.18;-2.8455422613676;-3.19424639692601;-0.001480707900008;0
2.185;-2.86214151889853;-3.19810150843902;0.010925754838578;0
2.19;-2.87829652434378;-3.19989033441326;0.001463778554663;0
2.195;-2.89444898666538;-3.20140661575611;-0.008230553714334;0
2.2;-2.91104405132607;-3.20441971121644;0.00345719931231;0
2.205;-2.92719491323125;-3.20537654838007;-0.006726231856654;0
2.21;-2.94378720765183;-3.20783347092724;0.004470960993983;0
2.215;-2.95993533338709;-3.20824105394375;-0.006204540028453;0
2.22;-2.97608218674081;-3.20886844280338;0.00459075239753;0
2.225;-2.99267051777179;-3.21005463521793;-0.006664666153962;0
2.23;-3.0088147359084;-3.210153196838;0.003634769827512;0
2.235;-3.02540056778916;-3.21081783793976;-0.00811754364639;0
2.24;-3.04198495890884;-3.21168869650238;0.001592509155395;0
2.245;-3.05812528508731;-3.21053126052594;-0.010573074989904;0
2.25;-3.07470718211822;-3.2109018281108;-0.001362095099951;0
2.255;-3.09084623595415;-3.20972655127299;0.00767988104771;0
2.26;-3.1074256871218;-3.20913143000861;-0.005330985456611;0
2.265;-3.12356114920641;-3.20747376744067;0.00321119555939;0
2.27;-3.14013834928212;-3.20640728509176;-0.010299776311237;0
2.275;-3.15627149427883;-3.20428514810805;-0.002257596020145;0
2.28;-3.17284749812742;-3.20323645226852;0.005438751166428;0
2.285;-3.18897837544888;-3.20018467787282;-0.008740491625837;0
2.29;-3.20555097645804;-3.19868978722695;-0.001542845767752;0
2.295;-3.22168086722418;-3.19567797859518;0.005486681403327;0
2.3;-3.23780856002813;-3.19198828219238;-0.009443530672125;0
2.305;-3.25437804007322;-3.18986631186105;-0.002995609100819;0
2.31;-3.27050485328197;-3.18623821547871;0.003285619950957;0
2.315;-3.28662951202735;-3.18194305078878;-0.012391268782968;0
2.32;-3.30319603421898;-3.17922659259108;-0.006688174662972;0
2.325;-3.31931992938096;-3.17501487202072;-0.00114975681355;0
2.33;-3.33544291286456;-3.17062236791691;0.004139832208495;0
2.335;-3.35156383380053;-3.16557733706317;-0.012525632180384;0
2.34;-3.36768389819189;-3.1608382355554;-0.007716146607005;0
2.345;-3.38380432515689;-3.15593253435091;-0.003152960696966;0
2.35;-3.39992388801671;-3.15086012007911;0.001165215838799;0
2.355;-3.41604147869819;-3.1451494083382;-0.016467598247324;0
2.36;-3.43215829321303;-3.13975885657887;-0.012621147023966;0
2.365;-3.44783279100966;-3.13292855851989;-0.008925005862763;0
2.37;-3.46394939812645;-3.12725986832029;-0.005554275152988;0
2.375;-3.47962241657626;-3.12015426825144;-0.002331042664918;0
2.38;-3.49573767923964;-3.11421735985683;0.000569501115454;0
2.385;-3.51140889458496;-3.10661280994708;0;1
2.39;-3.52707896332909;-3.0988979413386;0;1
2.395;-3.54319124215128;-3.09236510424764;0;1
2.4;-3.55886003369225;-3.08441573037439;0;1
2.405;-3.57452843003736;-3.07636785451314;0;1
2.41;-3.59019624353226;-3.06822397963853;0;1
2.415;-3.60586369251919;-3.05998780751478;0;1
2.42;-3.62153069088086;-3.05166214806617;0;1
2.425;-3.63675441223318;-3.04196207653589;0;1
2.43;-3.65242068615803;-3.03349293344967;0;1
2.435;-3.66764371143313;-3.02365506458435;0;1
2.44;-3.68330931770739;-3.01505392094339;0;1
2.445;-3.69853170380525;-3.00508975695049;0;1
2.45;-3.71375385699024;-2.99507983940201;0;1
2.455;-3.72897589173858;-2.98502709222675;0;1
2.46;-3.74419761809631;-2.97493355321447;0;1
2.465;-3.75941915062363;-2.96480216266778;0;1
2.47;-3.77464050239725;-2.95463556400211;0;1
2.475;-3.78941894483483;-2.9431481156131;0;1
2.48;-3.8046402043374;-2.93294511309487;-0.011979958132233;0
2.485;-3.81941907035963;-2.92166345840016;-0.013195008268439;0
2.49;-3.83419851614187;-2.91038019824589;-0.014589141132474;0
2.495;-3.84897795065219;-2.89909574210024;-0.016159997016403;0
2.5;-3.86375738477394;-2.88781229054846;-0.017905294419938;0
2.505;-3.87853682941256;-2.87653204835992;-0.01982271479149;0
2.51;-3.89331629549281;-2.86525722393393;-0.021909903037109;0
2.515;-3.90809579395604;-2.85399002874569;-0.024164468037479;0
2.52;-3.92243249076617;-2.84144343566619;-0.026494138927615;0
2.525;-3.9367694681409;-2.82893413674227;-0.028981808073485;0
2.53;-3.95110663290116;-2.81646351594069;-0.031625100787749;0
2.535;-3.96544389192898;-2.80403296920824;-0.034421610434168;0
2.54;-3.97978145659492;-2.79164479021112;-0.037368960558414;0
2.545;-3.99411923380764;-2.7793003797673;-0.040464685165449;0
2.55;-4.00845713052817;-2.76700114891227;-0.04370628785663;0
2.555;-4.02235261345746;-2.75345996799024;-0.047001971114759;0
2.56;-4.03624835513207;-2.73999182871834;-0.050434483871714;0
2.565;-4.05014446289694;-2.72659821602731;-0.054001433485648;0
2.57;-4.0640410441098;-2.71328061721777;-0.057700403329292;0
2.575;-4.07793790170714;-2.70003963471422;-0.061528891968931;0
2.58;-4.09183514314885;-2.6868767758252;-0.065484433518053;0
2.585;-4.10529002858002;-2.6725033748141;-0.069475627523404;0
2.59;-4.11918827747037;-2.65952477128128;-0.073674106377185;0
2.595;-4.13264407825702;-2.64533715883582;-0.077903361106673;0
2.6;-4.14610040411443;-2.63125594488156;-0.082246164872158;0
2.605;-4.15955725851999;-2.61728183683813;-0.086700076366647;0
2.61;-4.17301464500039;-2.60341555179494;-0.091262635250744;0
2.615;-4.18602971867152;-2.5883671863069;-0.095842906381129;0
2.62;-4.19904555095559;-2.5734519462072;-0.100523761588692;0
2.625;-4.21250478874395;-2.55996023280813;-0.105391106084814;0
2.63;-4.2255218211422;-2.5452878381088;-0.110269029260091;0
2.635;-4.23853951619106;-2.53074940431937;-0.11524031584416;0
2.64;-4.25111502568035;-2.51505416741456;-0.120214488619384;0
2.645;-4.26413416586842;-2.50080765748165;-0.125362472812617;0
2.65;-4.27671112049089;-2.48540428127503;-0.130508723669673;0
2.655;-4.28928885596168;-2.4701585072843;-0.135736145123316;0
2.66;-4.30186747263611;-2.45507041305221;-0.141042454891123;0
2.665;-4.3144471724045;-2.44014038329973;-0.146425379922181;0
2.67;-4.32702663501367;-2.42536436927065;-0.151882335967454;0
2.675;-4.3391654445531;-2.40945780075167;-0.157323932347555;0
2.68;-4.35174657347039;-2.39501797397589;-0.162920073311816;0
2.685;-4.3638860304274;-2.37944374349741;-0.16849618690291;0
2.69;-4.37602738722092;-2.364050923526;-0.17413538051672;0
2.695;-4.38772616528563;-2.34754224385651;-0.179747897084713;0
2.7;-4.39986837974184;-2.33252385033926;-0.185504044310608;0
2.705;-4.41156902203452;-2.31639084295653;-0.191229481979221;0
2.71;-4.42371309245935;-2.30174655115459;-0.197094156038249;0
2.715;-4.43541558267118;-2.2859859638314;-0.202923866328144;0
2.72;-4.44667660003305;-2.26913048810999;-0.20871486481525;0
2.725;-4.45838114263889;-2.25378323909768;-0.214637003277067;0
2.73;-4.46964419997569;-2.23733854463319;-0.220516440974086;0
2.735;-4.4813507703972;-2.22239972104487;-0.22652287041009;0
2.74;-4.49261482885233;-2.20635803416327;-0.232482393842665;0
2.745;-4.50388095626315;-2.19053154147177;-0.238478547686367;0
2.75;-4.51470466823433;-2.17362138748624;-0.244422642900142;0
2.755;-4.52597299098065;-2.15823676537006;-0.25048460103014;0
2.76;-4.53679888247663;-2.14176524448938;-0.256490757848707;0
2.765;-4.54762590621363;-2.12552153837984;-0.262524584355235;0
2.77;-4.55845506822173;-2.10950685606765;-0.268584435795354;0
2.775;-4.56928433007185;-2.09371350015755;-0.274668075441172;0
2.78;-4.57967224958869;-2.07685085484844;-0.280687965729601;0
2.785;-4.59050382163419;-2.06152226527929;-0.286813332772061;0
2.79;-4.60089403250448;-2.04512054184636;-0.29287146768264;0
2.795;-4.61128542809475;-2.02895708844962;-0.298945777043626;0
2.8;-4.62123554874238;-2.01173764599199;-0.304948943127268;0
2.805;-4.63162938759755;-1.99606549610479;-0.311050047539584;0
2.81;-4.64158192927646;-1.97933283449771;-0.317076793388846;0
2.815;-4.65197715250088;-1.96414018842637;-0.32319792895538;0
2.82;-4.66148962193327;-1.94659317769919;-0.329156348921824;0
2.825;-4.67144485450778;-1.93060253641145;-0.335205720342175;0
2.83;-4.68140231354904;-1.91485846766814;-0.341259744546853;0
2.835;-4.69091750733462;-1.89806005222055;-0.347231319188936;0
2.84;-4.70043500702857;-1.88152406535967;-0.353204506634241;0
2.845;-4.7099527696414;-1.86524189201868;-0.359177474126224;0
2.85;-4.71947179724813;-1.84921394792435;-0.365148975619112;0
2.855;-4.72899309189109;-1.83344064247645;-0.371117765663415;0
2.86;-4.73807215976588;-1.81662047860588;-0.376997196261541;0
2.865;-4.74715255520252;-1.8000670204038;-0.382871263749715;0
2.87;-4.75623426383678;-1.78377738896416;-0.388738655656349;0
2.875;-4.76531727152796;-1.76774875012137;-0.394598061034009;0
2.88;-4.77395809752416;-1.75068210075929;-0.400363400261488;0
2.885;-4.78304376119781;-1.7351870131912;-0.406203505295823;0
2.89;-4.79168822861087;-1.71865093587905;-0.411947303707773;0
2.895;-4.80033302248948;-1.70238128249886;-0.417678530118229;0
2.9;-4.80898015746444;-1.68638098601252;-0.423396388683338;0
2.905;-4.81718513598657;-1.66934752995187;-0.429015023568935;0
2.91;-4.82583497642543;-1.65389057947437;-0.434703097596735;0
2.915;-4.83404262906802;-1.6373941299519;-0.440289758079792;0
2.92;-4.84225265958336;-1.62117434939426;-0.445859442339463;0
2.925;-4.85046302202128;-1.60522202648428;-0.45141069865845;0
2.93;-4.85823226207979;-1.58824317605188;-0.456858652555176;0
2.935;-4.86644536741821;-1.57284158464206;-0.462371420255245;0
2.94;-4.87421731729214;-1.5564067802991;-0.467778929000003;0
2.945;-4.88199064602008;-1.54024878426491;-0.473165342928486;0
2.95;-4.88976533666554;-1.52436420165832;-0.478529713770775;0
2.955;-4.89709891845129;-1.50745561449771;-0.483787347197252;0
2.96;-4.90487637826975;-1.49212691725836;-0.489106211107289;0
2.965;-4.91221269463467;-1.47576723080081;-0.494316601880213;0
2.97;-4.91954938569115;-1.45968346348831;-0.499502600528508;0
2.975;-4.9268884636267;-1.4438780602357;-0.50466375458236;0
2.98;-4.93378542653681;-1.42704723965394;-0.509715335688555;0
2.985;-4.94112729047823;-1.41180098990022;-0.514825559767195;0
2.99;-4.94802700350028;-1.39552208070759;-0.519824682957467;0
2.995;-4.95492811234626;-1.37952327702735;-0.524797275277123;0
3;-4.96183161358328;-1.3638038921098;-0.529742790379887;0
3.005;-4.96873545942855;-1.34835434540892;-0.534660106491122;0
3.01;-4.97519819182964;-1.33187951238522;-0.53946545452761;0
3.015;-4.98166234122986;-1.31568898229499;-0.544243302173187;0
3.02;-4.98812788859662;-1.29977894021214;-0.548993004807086;0
3.025;-4.99459481519;-1.28414562984975;-0.553713919743447;0
3.03;-5.00106310255802;-1.26878535261373;-0.558405406251602;0
3.035;-5.00709027661958;-1.2523996655935;-0.562983803101435;0
3.04;-5.01356132285562;-1.23759291094227;-0.56761664892562;0
3.045;-5.01959020362487;-1.22175024884662;-0.572135063309475;0
3.05;-5.0256214785939;-1.20618727803627;-0.576623990760392;0
3.055;-5.03121064274603;-1.18959927293394;-0.580999626752984;0
3.06;-5.03724471069681;-1.17459657745499;-0.585429820739005;0
3.065;-5.04283662911992;-1.15856105091516;-0.589745732940763;0
3.07;-5.04843095664722;-1.14280816334566;-0.594032386067936;0
3.075;-5.05402564393766;-1.12732802077541;-0.598288920315109;0
3.08;-5.0596216867951;-1.11211978423851;-0.602515057804116;0
3.085;-5.06477660945808;-1.09588448798048;-0.606627677069497;0
3.09;-5.07037539670244;-1.081226708544;-0.610794104476931;0
3.095;-5.07553302502953;-1.06553407360101;-0.614846176518432;0
3.1;-5.08069202271749;-1.05011607306574;-0.618868605427717;0
3.105;-5.08585237027136;-1.0349687995088;-0.622860990975163;0
3.11;-5.09057159124491;-1.01879306787038;-0.626740448704086;0
3.115;-5.09573467015956;-1.00419356960724;-0.630674209886406;0
3.12;-5.10045658328057;-0.988557722368102;-0.634494341616714;0
3.125;-5.10517884344249;-0.973192000286506;-0.638285432990325;0
3.13;-5.10990346076202;-0.958098436343054;-0.642047533771873;0
3.135;-5.11418592838359;-0.941971670707796;-0.645697590170984;0
3.14;-5.11891326046249;-0.927422490473488;-0.649403130613136;0
3.145;-5.12319840326241;-0.911832147041247;-0.652996046704658;0
3.15;-5.12748591371957;-0.896516036665408;-0.656561559388673;0
3.155;-5.13177374214541;-0.881464194765601;-0.660099009151944;0
3.16;-5.13606288400087;-0.86667571444008;-0.663608316700899;0
3.165;-5.13991086200701;-0.850851088816917;-0.66700703313083;0
3.17;-5.14376020257076;-0.835299644812439;-0.670380046702843;0
3.175;-5.14761088541322;-0.820017318088298;-0.673727132922458;0
3.18;-5.15146289057138;-0.805000107612247;-0.677048068223332;0
3.185;-5.15531619839317;-0.790244074662592;-0.680342629963895;0
3.19;-5.15917078953253;-0.77574534184829;-0.683610596424091;0
3.195;-5.16258418656598;-0.760204303068721;-0.686769711997376;0
3.2;-5.16599891577396;-0.744930333179867;-0.689904911451922;0
3.205;-5.16941394230567;-0.729916444130472;-0.693015828675158;0
3.21;-5.17283127626042;-0.715164666521831;-0.696102669717759;0
3.215;-5.17624988320599;-0.700668096210187;-0.69916506288762;0
3.22;-5.1792262705798;-0.685124038393564;-0.702120712293407;0
3.225;-5.18220397936774;-0.669844872586666;-0.70505478725451;0
3.23;-5.18518400431128;-0.654829548296471;-0.70796733683119;0
3.235;-5.1881642958274;-0.640068121423486;-0.710857839838027;0
3.24;-5.19114584948049;-0.625559706371465;-0.713726354059677;0
3.245;-5.19412966093836;-0.611303438362723;-0.71657293044366;0
3.25;-5.19667122262807;-0.595993557331255;-0.719315224494875;0
3.255;-5.19921407555393;-0.58094250283821;-0.722038439268354;0
3.26;-5.20175819994306;-0.566146312089109;-0.724742469680654;0
3.265;-5.20430357633187;-0.551601084266749;-0.727427211226977;0
3.27;-5.20640671169676;-0.536003948908264;-0.730010606509985;0
3.275;-5.2089546204953;-0.521966332816589;-0.732659825872413;0
3.28;-5.21106126417076;-0.506871968753789;-0.735207720241128;0
3.285;-5.21316815399761;-0.492027377498569;-0.737739137715394;0
3.29;-5.21527730035734;-0.477434646936505;-0.740254383563459;0
3.295;-5.21694419507274;-0.461787833765242;-0.742671296658053;0
3.3;-5.21905585263136;-0.447698436602652;-0.745157007102957;0
3.305;-5.22072521970433;-0.432547160917718;-0.747544264437356;0
3.31;-5.22239685209367;-0.417649494666389;-0.749918508258752;0
3.315;-5.22406870057913;-0.402995566002373;-0.752279300114192;0
3.32;-5.22574176108169;-0.388584561144029;-0.754626779758286;0
3.325;-5.22697355544451;-0.373116529956784;-0.756879251940675;0
3.33;-5.22865008349546;-0.359200092161797;-0.759203609133207;0
3.335;-5.22988429226585;-0.344215965220571;-0.761432678943489;0
3.34;-5.23111972295095;-0.32947673673963;-0.763651730062984;0
3.345;-5.23235635651342;-0.314978591385875;-0.765860722981634;0
3.35;-5.23315069993966;-0.299418578645054;-0.767977829387658;0
3.355;-5.23438976812824;-0.28540838191745;-0.770170111988748;0
3.36;-5.23518752299545;-0.270331668665768;-0.772270634544823;0
3.365;-5.23598649070716;-0.255498029733664;-0.774364481189092;0
3.37;-5.23678563748937;-0.240900692540073;-0.776451435954177;0
3.375;-5.23758697450519;-0.226541901991279;-0.778531852699343;0
3.38;-5.23794599402256;-0.21111573872234;-0.780523749426039;0
3.385;-5.23874971131213;-0.19723399249162;-0.782594166727157;0
3.39;-5.23911107385355;-0.182277404424102;-0.784576017616202;0
3.395;-5.23947463794074;-0.167561626337714;-0.786554774338792;0
3.4;-5.2398383551619;-0.153076948177449;-0.78853003158448;0
3.405;-5.23976076266652;-0.137526450628536;-0.790420402959591;0
3.41;-5.24012684597949;-0.123515968253499;-0.792392536960604;0
3.415;-5.24005158249839;-0.108432234426316;-0.794279741897274;0
3.42;-5.23997749875608;-0.093584935084612;-0.796167108053652;0
3.425;-5.23990457626261;-0.078970364610598;-0.798054612726962;0
3.43;-5.23983279681782;-0.064584875464027;-0.799942233583937;0
3.435;-5.2397621425068;-0.050424877271936;-0.801829948655011;0
3.44;-5.23925013612855;-0.035190570844956;-0.803636177377914;0
3.445;-5.23873930430514;-0.020191661264173;-0.805446005274117;0
3.45;-5.23822861382524;-0.005421488703962;-0.807259217803938;0
3.455;-5.23772007640601;0.009117590848409;-0.809076170149675;0
3.46;-5.23721265921156;0.023432161980451;-0.810896640368703;0
3.465;-5.23670532988213;0.037528713846142;-0.812720414997632;0
3.47;-5.23575764145041;0.05270096985538;-0.814466273639469;0
3.475;-5.23525255063603;0.066348891274655;-0.816300491768811;0
3.48;-5.23430706569303;0.081079532761774;-0.818056728750103;0
3.485;-5.23336168439901;0.095588987828494;-0.819819679005893;0
3.49;-5.23241740428484;0.109877747477501;-0.821589501477918;0
3.495;-5.23103174868379;0.125245482270069;-0.823284558195632;0
3.5;-5.23009071902454;0.139083205805437;-0.825071707087773;0
3.505;-5.22870726398992;0.154009900228142;-0.826783802448246;0
3.51;-5.22776738575241;0.16741644275915;-0.828587723669513;0
3.515;-5.22638606335775;0.181915710096142;-0.830316695377821;0
3.52;-5.22500582511899;0.196197687414301;-0.832055780043382;0
3.525;-5.22318419480833;0.211561935673177;-0.833723281761408;0
3.53;-5.22180615936941;0.22540241724215;-0.835485897374963;0
3.535;-5.22042915695469;0.239035856203277;-0.837258463613569;0
3.54;-5.21860969738691;0.253764600128519;-0.838959072740824;0
3.545;-5.21679233896058;0.268272637148435;-0.840673149563614;0
3.55;-5.21497604984544;0.282566350176893;-0.842400428099319;0
3.555;-5.21315979867311;0.296652029516518;-0.844140650518161;0
3.56;-5.21134559897421;0.310526956021543;-0.845894129281347;0
3.565;-5.20908894572983;0.325496428444922;-0.847578687216424;0
3.57;-5.20727685653653;0.33894833661075;-0.849361461395442;0
3.575;-5.20502228124206;0.353501303618634;-0.851075138645912;0
3.58;-5.20276977889066;0.367839203358127;-0.852805119125659;0
3.585;-5.20051730339674;0.381971279208788;-0.854550924410053;0
3.59;-5.1982668685821;0.395894753816463;-0.85631284188006;0
3.595;-5.19601642886756;0.40961876901172;-0.858090393649016;0
3.6;-5.19332452483196;0.424439428991842;-0.859801865035426;0
3.605;-5.19107614477294;0.437750591785448;-0.861614073171956;0
3.61;-5.18838626889773;0.452164697031255;-0.86335996672717;0
3.615;-5.18569742718122;0.466371496936592;-0.865124532750599;0
3.62;-5.18300960388387;0.480374145838334;-0.866907645070188;0
3.625;-5.17988032478092;0.495471679360984;-0.868627284697835;0
3.63;-5.17719457818833;0.50905802847959;-0.870450313056561;0
3.635;-5.17406734434599;0.523745546909693;-0.872209564201042;0
3.64;-5.17138361206396;0.536928100541485;-0.874071934030207;0
3.645;-5.16825734725582;0.551220883680996;-0.875870035041682;0
3.65;-5.16513311051825;0.565307560649577;-0.877689201355018;0
3.655;-5.16200987160325;0.579194196862845;-0.879529075396285;0
3.66;-5.15844414228585;0.594182574131196;-0.881307287925572;0
3.665;-5.15532294119902;0.607660665258534;-0.883191170587582;0
3.67;-5.15175921925549;0.622246580820806;-0.88501300607333;0
3.675;-5.14863999556748;0.635328237235714;-0.88694016612595;0
3.68;-5.14507822152014;0.649523610675955;-0.888804894003083;0
3.685;-5.14151744371068;0.663519240388706;-0.890692293755175;0
3.69;-5.13751518926823;0.678613765405952;-0.892520017270133;0
3.695;-5.13395746204177;0.692198247985997;-0.894455280644613;0
3.7;-5.12995721318771;0.706890623608068;-0.896330193495662;0
3.705;-5.12640044723125;0.720081864267298;-0.898312024279268;0
3.71;-5.12240214561956;0.734383783070038;-0.900233221013383;0
3.715;-5.11840484049993;0.74848588355465;-0.902178644250071;0
3.72;-5.11440851734101;0.762391077804822;-0.90414804095428;0
3.725;-5.10997070414837;0.777397746156177;-0.906058848643674;0
3.73;-5.10597639041407;0.790899995826707;-0.908078209817553;0
3.735;-5.10153954277322;0.805512489202489;-0.910038208264574;0
3.74;-5.09710472350473;0.819918745426857;-0.912024034080325;0
3.745;-5.09311336049181;0.832829279872652;-0.914117599336235;0
3.75;-5.0882369636926;0.84815392087632;-0.916068467122252;0
3.755;-5.08380509982395;0.861967470089341;-0.918129352944875;0
3.76;-5.07937419253459;0.875589172416576;-0.920214640152912;0
3.765;-5.07450075623368;0.890320027286747;-0.922241305227765;0
3.77;-5.07007181089763;0.903548242355758;-0.924377034544074;0
3.775;-5.06520030881258;0.917891139628836;-0.926453437960185;0
3.78;-5.06032979865312;0.932035076354513;-0.928555455713305;0
3.785;-5.05546128134228;0.945979864629768;-0.930682908476107;0
3.79;-5.0501502566159;0.961029371603181;-0.932752365071511;0
3.795;-5.04528272961049;0.974574931286146;-0.934931409391302;0
3.8;-5.03997368242351;0.98922773314185;-0.937051817416461;0
3.805;-5.03466564908224;1.00367714807965;-0.939198266904723;0
3.81;-5.02935861568955;1.01792596090529;-0.9413703215582;0
3.815;-5.02405256856961;1.03197691207507;-0.943567544937031;0
3.82;-5.01874749426441;1.04583269840199;-0.945789500466202;0
3.825;-5.01344337953025;1.05949597375082;-0.948035751442452;0
3.83;-5.00769775522616;1.07426422923884;-0.950222916979064;0
3.835;-5.00195315607269;1.08882679514105;-0.952435600987072;0
3.84;-4.99620855355811;1.10318938734986;-0.954673102755309;0
3.845;-4.99046596402142;1.11734872649681;-0.956935297315568;0
3.85;-4.98472435917178;1.13131048426154;-0.959221478762026;0
3.855;-4.97898271114418;1.14508024683;-0.961530945567166;0
3.86;-4.97280058135934;1.15994926518629;-0.963780406457145;0
3.865;-4.96661847545132;1.17461281073241;-0.966053998923901;0
3.87;-4.96088086508869;1.18777303155141;-0.96843476333385;0
3.875;-4.95425824832591;1.20334089736219;-0.970670120874026;0
3.88;-4.94807918012841;1.21739481363715;-0.973013145796141;0
3.885;-4.94190109803351;1.23125082372112;-0.975378132278696;0
3.89;-4.93528153441928;1.2462058827;-0.977681081312601;0
3.895;-4.92910649518151;1.25965189796671;-0.980090070852031;0
3.9;-4.922488933607;1.27420510200513;-0.982435518049164;0
3.905;-4.91587240158404;1.28855164905266;-0.984802054281187;0
3.91;-4.90925688619168;1.30269412817756;-0.987189001246327;0
3.915;-4.90219992029987;1.31792928861827;-0.989512058742423;0
3.92;-4.89558649495521;1.33165222832192;-0.991939238290893;0
3.925;-4.88853057844033;1.34647595627681;-0.994300843965343;0
3.93;-4.88147673796168;1.36108366289506;-0.996681606349392;0
3.935;-4.87486639951105;1.37418693475332;-0.999164362211005;0
3.94;-4.86737107814156;1.38969249559869;-1.00149543029091;0
3.945;-4.86032034555874;1.40367623198702;-1.00392845590664;0
3.95;-4.85327062340383;1.41745709548762;-1.00637735805846;0
3.955;-4.8457784312439;1.43233431793867;-1.0087571817636;0
3.96;-4.83828732233709;1.44699402370942;-1.01115236688987;0
3.965;-4.83079829869196;1.46143580887163;-1.01356223644086;0
3.97;-4.82330931789598;1.47566817501799;-1.01598553260885;0
3.975;-4.81582138258899;1.48969059169219;-1.01842158083772;0
3.98;-4.80833549538218;1.50350253443453;-1.02086970467381;0
3.985;-4.80040716170978;1.51840591847702;-1.02324435598655;0
3.99;-4.79247993572396;1.53308683588254;-1.0256298708988;0
3.995;-4.78455380477967;1.5475478205475;-1.02802527589862;0
4;-4.77662875643321;1.56179136604033;-1.03042959775328;0
4.005;-4.76870477843881;1.57581992629243;-1.03284186356344;0
4.01;-4.76078185874522;1.58963591627814;-1.03526110081758;0
4.015;-4.75241753354028;1.60453492723985;-1.0376017289758;0
4.02;-4.74449679468924;1.61791287506863;-1.04003244487379;0
4.025;-4.73613361134108;1.63238160291645;-1.04238225173659;0
4.03;-4.72777255402443;1.6466241312923;-1.04473557302807;0
4.035;-4.71941259556958;1.6606459055424;-1.04709113348133;0
4.04;-4.71061025797367;1.6757452221714;-1.04936277276192;0
4.045;-4.70225256283347;1.68931231484576;-1.05171974590369;0
4.05;-4.6934524641928;1.7039617745942;-1.05399046985586;0
4.055;-4.68465351840728;1.71837960200014;-1.0562590620357;0
4.06;-4.67585672804833;1.73256528201486;-1.05852452608589;0
4.065;-4.66706005125816;1.74652720323709;-1.06078528139868;0
4.07;-4.65826449122314;1.76026472739726;-1.06304033425854;0
4.075;-4.6490275860454;1.77507271885373;-1.06520320122522;0
4.08;-4.63979187768225;1.78964020892802;-1.06735768986559;0
4.085;-4.63100081853116;1.80267429972273;-1.06958810899344;0
4.09;-4.62176736310847;1.81678901465894;-1.07172229303347;0
4.095;-4.61209261978856;1.83196254320786;-1.07375870939336;0
4.1;-4.60286158030101;1.8455917573599;-1.07586665184068;0
4.105;-4.59363167781343;1.85899246006884;-1.07795970770868;0
4.11;-4.58395943696385;1.87346199788827;-1.07995065790536;0
4.115;-4.57428943084732;1.88768337705237;-1.08192359039057;0
4.12;-4.56462063232826;1.90166203588603;-1.08387689375927;0
4.125;-4.5549520146974;1.91540332704765;-1.08580895776324;0
4.13;-4.5452855960379;1.92890362961592;-1.08771876448045;0
4.135;-4.53562034974516;1.94216827547088;-1.08960471188624;0
4.14;-4.52551280143604;1.95649422260007;-1.09137908667549;0
4.145;-4.51540651038267;1.97056743758758;-1.09312566847495;0
4.15;-4.50530247926969;1.98438738532093;-1.0948431280781;0
4.155;-4.49519866634371;1.99796243226942;-1.09652954982614;0
4.16;-4.48509607488647;2.01129192373093;-1.09818361054003;0
4.165;-4.47499570809642;2.02437522207444;-1.0998039946165;0
4.17;-4.46445307752192;2.03851190438915;-1.10130228911098;0
4.175;-4.45435419042558;2.05109669958915;-1.1028487445476;0
4.18;-4.44381403116624;2.06473649667645;-1.10427010224327;0
4.185;-4.43327514559305;2.07812021595996;-1.10564985007129;0
4.19;-4.42273752186702;2.09125023243304;-1.10698636606624;0
4.195;-4.41220114831119;2.1041288887066;-1.10827803436837;0
4.2;-4.40122356721871;2.1180494013045;-1.10943632874293;0
4.205;-4.39068977069796;2.13040994068968;-1.11063161075184;0
4.21;-4.37971474299943;2.14381701149199;-1.11169011505963;0
4.215;-4.36874001608756;2.15696251814634;-1.11269503178588;0
4.22;-4.35776760781129;2.16984289166825;-1.11364503761262;0
4.225;-4.34679649130604;2.18246351695017;-1.11453822713705;0
4.23;-4.3358266549029;2.19482673601784;-1.11537289839341;0
4.235;-4.32441462731657;2.20822824345924;-1.11605975773915;0
4.24;-4.31344743044803;2.22006072798991;-1.11676996304478;0
4.245;-4.30203801868756;2.23293619071082;-1.11732878856986;0
4.25;-4.29062995498576;2.24554057402254;-1.11781974093744;0
4.255;-4.27922424207015;2.25787333888344;-1.11824122674522;0
4.26;-4.26781883820737;2.26994284751656;-1.11859106586149;0
4.265;-4.25641515258828;2.28174726702267;-1.11886776084922;0
4.27;-4.24456991788563;2.29458125676092;-1.11898150422148;0
4.275;-4.23316883648678;2.30584190103388;-1.11910361811445;0
4.28;-4.22132638499216;2.31813626817699;-1.1190591229828;0
4.285;-4.20948521389367;2.33015303984689;-1.11893128913868;0
4.29;-4.19764541245383;2.3418943741952;-1.11871828433592;0
4.295;-4.18580707004049;2.35336240842816;-1.11841829052697;0
4.3;-4.17396997169049;2.36456014674311;-1.11802944341456;0
4.305;-4.162134207054;2.37548967001803;-1.11754995194445;0
4.31;-4.14985701758179;2.38744360467589;-1.116889518688;0
4.315;-4.13758125736986;2.39911012008991;-1.11613140020198;0
4.32;-4.125749660207;2.4092016353118;-1.11536233399437;0
4.325;-4.11347660118605;2.42032489972822;-1.11440668779164;0
4.33;-4.10120493527971;2.43116801138101;-1.11334776754337;0
4.335;-4.08893465014674;2.44173345145758;-1.11218372106325;0
4.34;-4.07666573356028;2.45202367836752;-1.11091271361155;0
4.345;-4.06395542777587;2.46333092112304;-1.10944395126366;0
4.35;-4.05168933311314;2.47305371229484;-1.10794972193091;0
4.355;-4.0389817226254;2.48379880570659;-1.10625393962363;0
4.36;-4.02627565470431;2.49425381998062;-1.1044399273717;0
4.365;-4.01401375986755;2.50313213291215;-1.10259503678685;0
4.37;-4.00131041296418;2.5130399405882;-1.10054306400039;0
4.375;-3.98860836872735;2.52266569373073;-1.09836733427929;0
4.38;-3.97590781748376;2.53201134209756;-1.09606607943026;0
4.385;-3.96276579936918;2.54236927913282;-1.09354797316011;0
4.39;-3.95006811719719;2.55113806534111;-1.09098590527288;0
4.395;-3.9373716860085;2.55963519664996;-1.08829291928596;0
4.4;-3.92423395266652;2.56915162696992;-1.08537764980873;0
4.405;-3.9110975705925;2.57837626433869;-1.0823234157579;0
4.41;-3.8979626278447;2.58731151472655;-1.07912844563584;0
4.415;-3.88527195593415;2.59467087519215;-1.07588086727991;0
4.42;-3.87213972633155;2.60306058839898;-1.072403913067;0
4.425;-3.85900899937938;2.61116830251286;-1.06878108628577;0
4.43;-3.84543681601125;2.62028597892606;-1.06492061172638;0
4.435;-3.83230887693693;2.6278131535752;-1.06099601915435;0
4.44;-3.81918229817058;2.63506685376403;-1.05692050244173;0
4.445;-3.8056143243021;2.64333822416645;-1.05260223888167;0
4.45;-3.79249055475918;2.65002722997151;-1.04821499703273;0
4.455;-3.77892536309759;2.65773929274969;-1.04358172534983;0
4.46;-3.7653616067762;2.66516284432878;-1.0387859773593;0
4.465;-3.75224211517161;2.6710120956249;-1.0339166215362;0
4.47;-3.73868105906027;2.67789286128804;-1.02879649565457;0
4.475;-3.72512139800496;2.68449323486111;-1.02350926804003;0
4.48;-3.71156311810025;2.69081601884804;-1.01805344393232;0
4.485;-3.69800620550142;2.69686400372691;-1.01242756147061;0
4.49;-3.68445064642211;2.70263996842383;-1.00663019195353;0
4.495;-3.67089642713199;2.70814668077356;-1.00065994009332;0
4.5;-3.65690069136379;2.71467517743961;-0.994424638683876;0
4.505;-3.6433492406717;2.71962557068818;-0.98809891747199;0
4.51;-3.62935634618997;2.72560321045006;-0.98150541241907;0
4.515;-3.61580760660098;2.73000887548029;-0.974818875803239;0
4.52;-3.60226013531293;2.73415969888926;-0.967952908884434;0
4.525;-3.58827117836299;2.73934614767545;-0.960815321083992;0
4.53;-3.57428349262899;2.74425712218982;-0.953490036102711;0
4.535;-3.56074000648602;2.74760736109289;-0.946066985213786;0
4.54;-3.54675499133204;2.75200190631836;-0.938368771418921;0
4.545;-3.53277120447702;2.7561296346186;-0.930479434125116;0
4.55;-3.5187888340382;2.75999294804946;-0.922397936923623;0
4.555;-3.50480776368457;2.76359513815509;-0.914123223077957;0
4.56;-3.49082787715492;2.76693948258396;-0.905654274253972;0
4.565;-3.47684936268386;2.77002836022723;-0.896990173453966;0
4.57;-3.46287210405258;2.77286504045185;-0.888129983889649;0
4.575;-3.44889598510727;2.77545277968089;-0.879072807692526;0
4.58;-3.43492119418516;2.77779393655965;-0.869817848890487;0
4.585;-3.42094761516548;2.779891761084;-0.860364292190863;0
4.59;-3.40697513198821;2.78174949114662;-0.850711361670829;0
4.595;-3.39256119367177;2.78465676853728;-0.840766915789493;0
4.6;-3.37859119481828;2.78601579356758;-0.830706863594586;0
4.605;-3.36462245937712;2.78714329034908;-0.82044544054604;0
4.61;-3.3502120408201;2.789329975325;-0.809890482695722;0
4.615;-3.33624565861401;2.78997714698168;-0.799218161402623;0
4.62;-3.32228037273987;2.79040228679094;-0.788342785217548;0
4.625;-3.30787341959723;2.79189549754888;-0.77717229524956;0
4.63;-3.29391043753004;2.79185836116515;-0.765883033987014;0
4.635;-3.27994852704792;2.79160822327701;-0.754389444524227;0
4.64;-3.26554488516403;2.79243524145261;-0.74259954172431;0
4.645;-3.25158518784259;2.79174092072594;-0.7306898514935;0
4.65;-3.23718372862882;2.79212989711369;-0.718483268131298;0
4.655;-3.22322618556686;2.79100368457286;-0.706156429491599;0
4.66;-3.20926961851394;2.7896797218231;-0.693623983034256;0
4.665;-3.19487126431684;2.78944797551714;-0.680794115583367;0
4.67;-3.18091676149585;2.78771009148615;-0.667843613764884;0
4.675;-3.16696324094088;2.78578328756018;-0.654687267068699;0
4.68;-3.15256780766289;2.78495789080779;-0.641233350272795;0
4.685;-3.13861626262158;2.78263507456231;-0.627658827217508;0
4.69;-3.12422277463164;2.78141976455359;-0.61378686759604;0
4.695;-3.11027314469554;2.77871312895617;-0.59979452549064;0
4.7;-3.09632428048795;2.77583301740259;-0.585596758438445;0
4.705;-3.08237637101871;2.77278165492698;-0.571193823890872;0
4.71;-3.06798646048988;2.77084953514925;-0.556494249636917;0
4.715;-3.05404034995977;2.7674378057928;-0.541675252367545;0
4.72;-3.04009504866375;2.76386400772911;-0.526651979646171;0
4.725;-3.02615044122114;2.76013124353367;-0.511424796138575;0
4.73;-3.01220671671929;2.75624172261059;-0.495994169731672;0
4.735;-2.99826375976609;2.75219854977459;-0.480360549842166;0
4.74;-2.98432145501077;2.74800482152153;-0.464524425898643;0
4.745;-2.97037999157108;2.74366274105075;-0.448486390248462;0
4.75;-2.95643925408595;2.73917540684624;-0.432247016464183;0
4.755;-2.94249912723633;2.73454590892839;-0.41580691780515;0
4.76;-2.92855980017251;2.72977644382351;-0.399166810069626;0
4.765;-2.91462115756694;2.72487010315334;-0.382327389907199;0
4.77;-2.90112592486434;2.71854243611192;-0.365380944307857;0
4.775;-2.88718837479593;2.71339774267593;-0.348151519541311;0
4.78;-2.87369431087109;2.70683650344101;-0.330816655590512;0
4.785;-2.859758005792;2.70146306682153;-0.313200521154064;0
4.79;-2.84626506010175;2.69467846105903;-0.295480645864783;0
4.795;-2.83232984801393;2.68908677992616;-0.277481343175791;0
4.8;-2.8188378686142;2.68208929276227;-0.25938014634646;0
4.805;-2.80534643879593;2.67500213432229;-0.241092893801176;0
4.81;-2.79141270588627;2.66911535226689;-0.222529250708622;0
4.815;-2.77836501030518;2.66054235942086;-0.203958092632699;0
4.82;-2.76487485421511;2.65320132729369;-0.185118820286352;0
4.825;-2.75138510061862;2.64578013197872;-0.166097726740328;0
4.83;-2.7378957381128;2.63828107649813;-0.146895963348573;0
4.835;-2.72440675529693;2.63070646333919;-0.127514716190007;0
4.84;-2.71136098251117;2.62177065650297;0;1
4.845;-2.69787259340436;2.61407816430364;0;1
4.85;-2.68482729250616;2.6050288479622;-0.068500432548328;0
4.855;-2.67178219697467;2.59593894056004;-0.048516476653418;0
4.86;-2.65829455721312;2.58809804717545;-0.02827417754097;0
4.865;-2.64525007770305;2.57890592395114;-0.007951051336049;0
4.87;-2.63220567289447;2.56967940144603;0.012536784935009;0
4.875;-2.61916024862968;2.56089533863891;0.011480865966003;0
4.88;-2.60655666046455;2.55078768495177;0.010510963598847;0
4.885;-2.59351028762858;2.54195732881426;0.009801484021122;0
4.89;-2.58090693796013;2.53180314386725;0;1
4.895;-2.56786078688195;2.52292968341248;0.008806103225726;0
4.9;-2.55525764221967;2.51273573433902;0.00851733753999;0
4.905;-2.54265442100071;2.50253775590438;0.008392503889709;0
4.91;-2.52960857732483;2.49362483183556;0.00852062141219;0
4.915;-2.51700551302691;2.48339680686551;0.008724473699984;0
4.92;-2.50484529341681;2.47188061610471;0.008997237808499;0
4.925;-2.49224219785808;2.461680303263;0.00951304741677;0
4.93;-2.4796389899492;2.45148319854378;0.010185175271493;0
4.935;-2.4674786078238;2.44000167842806;0.010921701407891;0
4.94;-2.45531807326886;2.42855141375673;0.011806306479253;0
4.945;-2.44315738156578;2.41713336119016;0.012837454343401;0
4.95;-2.43055378520941;2.40703712436642;0.014103717251507;0
4.955;-2.41883563427607;2.39437237932415;0.015338082141496;0
4.96;-2.40667444048778;2.38305716879113;0.016799433265323;0
4.965;-2.39451307037161;2.37177805713163;0.018400976410067;0
4.97;-2.38235151904831;2.36053603265717;0.020141073527233;0
4.975;-2.37063252503984;2.34804317774397;0.021928208831563;0
4.98;-2.35891331647361;2.33561410043181;0.023845972891574;0
4.985;-2.34719368793238;2.32324989434958;0.025892823863211;0
4.99;-2.33547373843556;2.31095076553659;0.028067143358472;0
4.995;-2.32375346544664;2.29871723118904;0.030367315827662;0
5;-2.31203296785808;2.28654952254467;0.032791688727357;0
5.005;-2.30075478432517;2.27315952434406;0.035249132197996;0
5.01;-2.28903350316276;2.26115039283773;0.037912698595923;0
5.015;-2.27775453318184;2.24791950660501;0.040606166772985;0
5.02;-2.26647551171241;2.23477985249534;0.043413033997225;0
5.025;-2.25519532207877;2.22173477435877;0.046331931040066;0
5.03;-2.24391467443679;2.20878224760587;0.049361117069734;0
5.035;-2.23307702381269;2.19463070534131;0.052409657243695;0
5.04;-2.22179533681109;2.18188799216268;0.055650611143133;0
5.045;-2.21095664824455;2.16794593416355;0.058907824375493;0
5.05;-2.20011738047885;2.15412068361349;0.062265073699156;0
5.055;-2.18927753528948;2.14041189067491;0.065720812679014;0
5.06;-2.17843609959078;2.12682217932741;0.069273687844997;0
5.065;-2.16759510480962;2.11334526603044;0.072921732368802;0
5.07;-2.15719597914538;2.09869474350767;0.076574862544145;0
5.075;-2.14635372096418;2.08547251091622;0.080405368506619;0
5.08;-2.135953337179;2.07107556234207;0.084237954164446;0
5.085;-2.12555226814562;2.05681665427432;0.088156249318233;0
5.09;-2.11515051751243;2.04269506028746;0.092158758475577;0
5.095;-2.105190531295;2.02742065824151;0.096155572617697;0
5.1;-2.09478730984746;2.01359524355974;0.100318761964815;0
5.105;-2.08482586205002;1.99861511988899;0.104473403446742;0
5.11;-2.0748646457153;1.98378969575213;0.108703003337876;0
5.115;-2.0649016365782;1.96912383040378;0.113006544649575;0
5.12;-2.05493886990123;1.95461046805891;0.117382208855185;0
5.125;-2.04497432117152;1.9402545177591;0.121828965819569;0
5.13;-2.03545246890766;1.92475914390199;0.12625699079692;0
5.135;-2.02592872889461;1.90944231358876;0.130750474724041;0
5.14;-2.01640513832613;1.89429658274124;0.135307692914443;0
5.145;-2.00688068937702;1.87932351912743;0.139927507952283;0
5.15;-1.9973543743487;1.86452466534573;0.144608783616556;0
5.155;-1.98827067422181;1.84860254739383;0.149262074287357;0
5.16;-1.97874357762902;1.83416200390396;0.1540591095957;0
5.165;-1.96965809674118;1.81859797985799;0.158825830331063;0
5.17;-1.96057167958179;1.80322218951721;0.163646112422996;0
5.175;-1.95148433489385;1.7880328829894;0.168518711813362;0
5.18;-1.94283851618183;1.77173794438649;0.173354956804859;0
5.185;-1.93374922873285;1.75693916059703;0.178326193222359;0
5.19;-1.92510250108174;1.74102791750588;0.183258538102897;0
5.195;-1.91645375368914;1.72532158852312;0.188236357497056;0
5.2;-1.90780502665362;1.70981214457725;0.193258107792396;0
5.205;-1.89915430024227;1.69450353686017;0.198323033431713;0
5.21;-1.89094605994336;1.67809707948738;0.20334249130202;0
5.215;-1.88229328251855;1.66320060073212;0.208487986280378;0
5.22;-1.87408301282709;1.64720188812814;0.213585863290133;0
5.225;-1.86587067340713;1.63141806363123;0.218720581062476;0
5.23;-1.85810075185848;1.61454991147329;0.223803808139826;0
5.235;-1.84988724127513;1.59920220177942;0.229006735783754;0
5.24;-1.84211515820978;1.58276817929916;0.234156412049379;0
5.245;-1.83389951038902;1.56784978760042;0.239423726300901;0
5.25;-1.82612531396372;1.5518402479494;0.24463582813965;0
5.255;-1.81879247009501;1.53475929366347;0.249790249261844;0
5.26;-1.81101598816633;1.51920868963643;0.255057823770255;0
5.265;-1.80323843879069;1.5038724755065;0.260352476519867;0
5.27;-1.79590228138973;1.48745687432399;0.265586771045233;0
5.275;-1.78856598689924;1.47126957387142;0.270844762392236;0
5.28;-1.7812275394334;1.45531375508847;0.276125981026506;0
5.285;-1.77433143017835;1.43828920681646;0.281342836593013;0
5.29;-1.76699063959282;1.42280378166026;0.286666354937213;0
5.295;-1.76009221615791;1.40624378097713;0.291923923955202;0
5.3;-1.75319260265089;1.38992265344509;0.297200083316158;0
5.305;-1.74629079926176;1.37384036008576;0.30249425918261;0
5.31;-1.73938885055405;1.35798797312571;0.307805287062626;0
5.315;-1.73292820432625;1.3410738338683;0.31304653287702;0
5.32;-1.72602387162374;1.32569994512329;0.318388442720472;0
5.325;-1.71956087184183;1.30925815946531;0.32365916116312;0
5.33;-1.71309666420594;1.29305876850552;0.328943120073018;0
5.335;-1.70663126439567;1.27709863018087;0.334239635881246;0
5.34;-1.70060713671706;1.26008267031052;0.339462184523927;0
5.345;-1.6945817420897;1.24332090733515;0.344695280748693;0
5.35;-1.68811264845215;1.22810199437179;0.350024083458569;0
5.355;-1.6820858905977;1.21181444260735;0.355276882030004;0
5.36;-1.67605689915999;1.19577440059802;0.360538583886541;0
5.365;-1.67047016960266;1.17868044975921;0.365722560549018;0
5.37;-1.66488113431571;1.16184842888519;0.370913796771528;0
5.375;-1.65884939132678;1.14656106123893;0.376196940689372;0
5.38;-1.65325793157256;1.13021544576835;0.381401149310361;0
5.385;-1.64810869634095;1.11282329380692;0.386525139825315;0
5.39;-1.64251568430185;1.09698966319168;0.391739224120392;0
5.395;-1.6373639174361;1.08010532044762;0.396872354092538;0
5.4;-1.63176840888737;1.06477249630875;0.402094574359974;0
5.405;-1.62661418008464;1.04838199493842;0.407234910823532;0
5.41;-1.62145869384118;1.03224371097236;0.412378031302301;0
5.415;-1.61674441805766;1.0150615656057;0.417438216320515;0
5.42;-1.61158636677527;0.99943775127611;0.422585440429255;0
5.425;-1.60687057708854;0.982759794103596;0.427648741855798;0
5.43;-1.60215248318584;0.966343394910439;0.432713246492922;0
5.435;-1.59743311853877;0.950181845945912;0.437778379679528;0
5.44;-1.59271351609132;0.934268545053573;0.442843567318739;0
5.445;-1.5884341146593;0.91731314541548;0.447823742028551;0
5.45;-1.58371195835029;0.901912008564506;0.452888360551083;0
5.455;-1.57943003986197;0.88546136611632;0.457867302857394;0
5.46;-1.57514785372684;0.869264922537097;0.462844976628865;0
5.465;-1.57130685462294;0.852029093799896;0.467736298046149;0
5.47;-1.56702205758316;0.836356186475139;0.472711055817544;0
5.475;-1.56317848585803;0.819636193720785;0.47759891261959;0
5.48;-1.55933360515288;0.803178655602246;0.48248472209552;0
5.485;-1.55548743479976;0.786979697732383;0.487368223427525;0
5.49;-1.55163999382776;0.771035506434352;0.492249156353686;0
5.495;-1.54779130096781;0.755342327786423;0.497127261165456;0
5.5;-1.54438382618587;0.738603421825031;0.501917500592109;0
5.505;-1.54097503588473;0.722128256131052;0.506704778515551;0
5.51;-1.53756596454483;0.705909920151101;0.511488690064619;0
5.515;-1.53415460171671;0.689950508512091;0.516269414854869;0
5.52;-1.53074198150223;0.674243186557362;0.521046548210745;0
5.525;-1.52777158928484;0.657488067119115;0.52573502299719;0
5.53;-1.52479987703583;0.640997570260138;0.530419982616488;0
5.535;-1.52182584993097;0.624770659035648;0.535101454970455;0
5.54;-1.51885155745526;0.608797415336078;0.539778885030253;0
5.545;-1.51587600393139;0.593076973156387;0.544452302846519;0
5.55;-1.51334166047056;0.576312256291972;0.549036979125091;0
5.555;-1.5103625276687;0.561108867266715;0.553702641221188;0
5.56;-1.50782565891642;0.544850364538032;0.558279094834458;0
5.565;-1.50528750616809;0.528849243346683;0.562851522474647;0
5.57;-1.50319155605827;0.51180528085905;0.567335108785176;0
5.575;-1.50065079468758;0.496327056755237;0.571899740724198;0
5.58;-1.49855126115991;0.479800924480518;0.576375519803307;0
5.585;-1.49645143792547;0.463533301603729;0.580847271248507;0
5.59;-1.49434931524116;0.447526141846947;0.585315288588485;0
5.595;-1.4922459279025;0.43177247120682;0.589779281659211;0
5.6;-1.49014231016543;0.416265423751195;0.594238962378449;0
5.605;-1.4884789038493;0.399713708805508;0.59861023318903;0
5.61;-1.4868152067758;0.383420700577221;0.602977750334227;0
5.615;-1.48515022414899;0.367385356706117;0.607341639769746;0
5.62;-1.48348296108512;0.351606652487334;0.611702026158724;0
5.625;-1.48181546701211;0.33607468063833;0.616058452393834;0
5.63;-1.48058919882802;0.319495100274512;0.62032670879236;0
5.635;-1.47936162479008;0.303177242544528;0.624591860501136;0
5.64;-1.47813276523406;0.287117031899935;0.628853858374473;0
5.645;-1.47690264017705;0.271310456664182;0.633112653692593;0
5.65;-1.47567126932242;0.255753568031507;0.637368198155279;0
5.655;-1.47488112479676;0.239148952091032;0.641536147736291;0
5.66;-1.47364722229279;0.224099459640515;0.64578587206944;0
5.665;-1.47285560041463;0.207991350082988;0.649947734521735;0
5.67;-1.47206169719452;0.192140044112819;0.654107203753853;0
5.675;-1.47126654744934;0.176538563253944;0.65826405038915;0
5.68;-1.47091363826251;0.159886480731888;0.662333780389898;0
5.685;-1.47055942318867;0.143496115826523;0.666401676567843;0
5.69;-1.46976045506117;0.128659898400314;0.670552166696921;0
5.695;-1.46940378725052;0.112761097121684;0.674615459740262;0
5.7;-1.46948832523767;0.095818651200659;0.678592584338389;0
5.705;-1.46912807033861;0.080438337176599;0.682653078707015;0
5.71;-1.46921007656988;0.064003286942196;0.68662716218739;0
5.715;-1.46884834438798;0.049119452199466;0.690684372855881;0
5.72;-1.46892789736334;0.03317606527099;0.694655322218846;0
5.725;-1.46900620321655;0.017482617289733;0.698625101463719;0
5.73;-1.46952573433487;0.000741620268623;0.702509435050943;0
5.735;-1.46960150653642;-0.014444052076651;0.70647766491707;0
5.74;-1.47011955850573;-0.030688195799665;0.710360205494952;0
5.745;-1.47063532844088;-0.046675401528969;0.714242532612207;0
5.75;-1.47114985121292;-0.062412658640836;0.718124424155689;0
5.755;-1.47166416115409;-0.077906848510745;0.722005660357917;0
5.76;-1.47261870046356;-0.094449398790118;0.725802333665357;0
5.765;-1.47313051446573;-0.109443366729209;0.729683409068753;0
5.77;-1.47408259688942;-0.125493517475283;0.733479856414423;0
5.775;-1.47503444520809;-0.141296332980859;0.73727636571808;0
5.78;-1.47598506391312;-0.156852712615719;0.741073096434682;0
5.785;-1.47693345741805;-0.172163540184393;0.744870206542237;0
5.79;-1.47832412716973;-0.188532102835231;0.748582967644664;0
5.795;-1.47927107332209;-0.203352436320122;0.752380951663503;0
5.8;-1.48065931910379;-0.219235183033375;0.75609469027238;0
5.805;-1.48204633174684;-0.234870780128826;0.759809247351453;0
5.81;-1.4834321304471;-0.250263074694451;0.763524572486378;0
5.815;-1.48525918670054;-0.266709328030157;0.767156267058528;0
5.82;-1.48664251566672;-0.281606626194146;0.770873733590611;0
5.825;-1.48846815533665;-0.297568525609305;0.77450724564249;0
5.83;-1.48984909044448;-0.311986033804925;0.778226615671714;0
5.835;-1.4916713586184;-0.327472614089899;0.781862095890405;0
5.84;-1.49393589356637;-0.344014963804548;0.785414132564189;0
5.845;-1.49575568060193;-0.359004240210737;0.789052548713507;0
5.85;-1.4975743055118;-0.373760588663161;0.792691964360168;0
5.855;-1.49983525344369;-0.389583960328732;0.796247674244687;0
5.86;-1.5020939611611;-0.405158740346928;0.799805084104848;0
5.865;-1.5043524773297;-0.420494683027621;0.803363707528839;0
5.87;-1.50660980546648;-0.43559249265396;0.806923642627488;0
5.875;-1.50886494902798;-0.450452861463893;0.810484986516059;0
5.88;-1.51156240798601;-0.466378674050608;0.813962736034205;0
5.885;-1.51381618155236;-0.48076398613725;0.817526606247838;0
5.89;-1.51651129198352;-0.496219027924911;0.821006836882565;0
5.895;-1.51920520500279;-0.511434040678881;0.824488413225796;0
5.9;-1.52234039085494;-0.527705915257412;0.8278866181807;0
5.905;-1.52503186404491;-0.542431841481468;0.831371006097375;0
5.91;-1.52772219516533;-0.556928829954568;0.834856333938489;0
5.915;-1.53085486825258;-0.572496508105999;0.838257636214444;0
5.92;-1.533985318949;-0.587819131741002;0.841660249433577;0
5.925;-1.53711458049209;-0.602903362418436;0.845063811185527;0
5.93;-1.54024368560142;-0.617755757801766;0.848467960442066;0
5.935;-1.54381307374637;-0.633666970262038;0.851788191969446;0
5.94;-1.54693978866719;-0.648040188110865;0.85519377089184;0
5.945;-1.55050682244141;-0.663479379470239;0.858515034206694;0
5.95;-1.55407366973267;-0.678680691235944;0.861836496099214;0
5.955;-1.55763933340626;-0.693644697428285;0.865158141137953;0
5.96;-1.56120281628093;-0.7083719628546;0.868479953743622;0
5.965;-1.56476616552045;-0.722871939955718;0.87180133445552;0
5.97;-1.5687708344048;-0.738437967423022;0.875037377009366;0
5.975;-1.57277428745987;-0.753760208821694;0.878272935744608;0
5.98;-1.57633409144565;-0.767549367928782;0.88159269548564;0
5.985;-1.58077771845715;-0.783707879529787;0.884741393873428;0
5.99;-1.58477762855463;-0.798319711905439;0.887973944674172;0
5.995;-1.58877639267252;-0.812701756982661;0.8912049743274;0
6;-1.5932164784298;-0.828150146836905;0.894349171590344;0
6.005;-1.59721289888881;-0.84206224290055;0.897576418851466;0
6.01;-1.60165168987748;-0.857050453994231;0.900716040088391;0
6.015;-1.60653073535199;-0.87309147999423;0.903768085733462;0
6.02;-1.61096707873533;-0.887588852850442;0.90690207666881;0
6.025;-1.61540126127625;-0.901853432251256;0.910032975510854;0
6.03;-1.62027777969663;-0.917187093098835;0.913074847705479;0
6.035;-1.6247096169606;-0.93098134238804;0.916198087909518;0
6.04;-1.62958382364281;-0.94585136402686;0.919231586124328;0
6.045;-1.63445583234524;-0.960481119007007;0.922260474658851;0
6.05;-1.63977013974595;-0.976172408914762;0.925198629351423;0
6.055;-1.6446407438743;-0.990319886906759;0.928216314487777;0
6.06;-1.64995266573252;-1.0055326809567;0.931142615816561;0
6.065;-1.65526336767137;-1.0205007776108;0.934062208678582;0
6.07;-1.66012940218756;-1.03393229902419;0.937060347502058;0
6.075;-1.66588128375372;-1.04973734258968;0.939879898282512;0
6.08;-1.67118842537547;-1.06399127683813;0.942776736261278;0
6.085;-1.67649441361333;-1.07801384862558;0.945665114298648;0
6.09;-1.68224171382649;-1.09310044382347;0.948458956407911;0
6.095;-1.6879877875826;-1.10794099565193;0.951242868533294;0
6.1;-1.69373366644154;-1.12254182836337;0.954016145682372;0
6.105;-1.69947733708584;-1.1369002748886;0.956778672176172;0
6.11;-1.7052198308015;-1.1510226046508;0.959529746386427;0
6.115;-1.71140462727359;-1.16620697779015;0.962182834118042;0
6.12;-1.71714470897959;-1.17984540123136;0.964908731095664;0
6.125;-1.72332712596877;-1.19455234801384;0.967535516188326;0
6.13;-1.72950832360432;-1.20901463716914;0.970147918014848;0
6.135;-1.73568730337552;-1.22323256864888;0.972745552997262;0
6.14;-1.74186611113377;-1.23721532954041;0.975327449222769;0
6.145;-1.74848619591037;-1.25225481743317;0.977807148717768;0
6.15;-1.75466256979748;-1.26574921407807;0.98035522314626;0
6.155;-1.76128025279608;-1.28030672845831;0.982799822909229;0
6.16;-1.76789670447642;-1.29461714744127;0.985225404530335;0
6.165;-1.77451194090785;-1.30868369193439;0.987631310534894;0
6.17;-1.78112597791199;-1.32250953321147;0.990016885032939;0
6.175;-1.7881812787114;-1.33738928266658;0.992295140235664;0
6.18;-1.79479285520717;-1.3507213411943;0.99463682850298;0
6.185;-1.80184572719868;-1.36511361772698;0.996869761186094;0
6.19;-1.80889735340999;-1.37925585901038;0.999078315189854;0
6.195;-1.81594876451102;-1.39315421046918;1.00126155529515;0
6.2;-1.82299794631731;-1.40680583354408;1.0034191402728;0
6.205;-1.83048939101893;-1.42151100490609;1.00546333658647;0
6.21;-1.83753608052645;-1.43466239115594;1.00756548370966;0
6.215;-1.84502506429052;-1.44887356546476;1.00955264308165;0
6.22;-1.85251177035385;-1.46282826659483;1.01150950415834;0
6.225;-1.85999824426689;-1.47653562016861;1.0134348548547;0
6.23;-1.86748348647583;-1.48999571849872;1.01532807495981;0
6.235;-1.87540995847926;-1.50450254761086;1.01710145738497;0
6.24;-1.88289165709277;-1.51745204618606;1.01892635314595;0
6.245;-1.89081563162052;-1.5314574693236;1.02062945250344;0
6.25;-1.89873832402814;-1.54520548830694;1.02229516387234;0
6.255;-1.90665974991324;-1.55869923025787;1.02392258772049;0
6.26;-1.91457992464072;-1.57194177569266;1.02551082779789;0
6.265;-1.92294232362533;-1.58622974739136;1.026971596958;0
6.27;-1.9308599285383;-1.59895635098043;1.0284766608004;0
6.275;-1.93921877379168;-1.61273155850194;1.02985252623102;0
6.28;-1.94713387042472;-1.62495455800457;1.03127067292172;0
6.285;-1.95549023735684;-1.63823211774545;1.03255770914077;0
6.29;-1.96384533004673;-1.65125381216637;1.03379777477837;0
6.295;-1.97264262307827;-1.66531594339658;1.03490219438204;0
6.3;-1.98099509807819;-1.67781201679629;1.036042963057;0
6.305;-1.98978980419018;-1.69135464461212;1.0370459974558;0
6.31;-1.99858318170463;-1.70463046813232;1.0379955450455;0
6.315;-2.0069317871229;-1.71634952502094;1.03897846283318;0
6.32;-2.01572266892675;-1.72912413632639;1.03982052346364;0
6.325;-2.02495471029309;-1.7429308148152;1.04051816906375;0
6.33;-2.03374190789334;-1.75516639634782;1.04124344196373;0
6.335;-2.04252886720171;-1.76715327940586;1.04190979156912;0
6.34;-2.05175703110687;-1.78018118186552;1.04242840018337;0
6.345;-2.06098385381952;-1.79293971788068;1.04288325086582;0
6.35;-2.07020935063886;-1.80543195632524;1.04327321673304;0
6.355;-2.07943353665171;-1.81766092356058;1.04359717748349;0
6.36;-2.08865642673636;-1.82962960419812;1.04385401948454;0
6.365;-2.09832047841574;-1.84263050983222;1.04395438202575;0
6.37;-2.10754070278389;-1.85406379683758;1.04407048211436;0
6.375;-2.11720211880203;-1.86653528394775;1.04402774782468;0
6.38;-2.12641973715566;-1.87744515476834;1.04399851989765;0
6.385;-2.13607959118273;-1.88940199694951;1.04380793038418;0
6.39;-2.14617954569101;-1.90237864566256;1.04345178918499;0
6.395;-2.1558366419478;-1.91378156967034;1.04310211823218;0
6.4;-2.16549142753959;-1.92492123018052;1.0426730385356;0
6.405;-2.1755883884489;-1.93709561629175;1.04207430834937;0
6.41;-2.18524050570218;-1.94769930512463;1.04147893769003;0
6.415;-2.1953348278541;-1.95934360152017;1.04071147717519;0
6.42;-2.20542677689866;-1.97071208231252;1.03985620997741;0
6.425;-2.21551839766286;-1.98181372698904;1.03891151467692;0
6.43;-2.22560767513252;-1.99264554016467;1.03787657828786;0
6.435;-2.23569665375897;-2.00321642591126;1.03674979979867;0
6.44;-2.2462267737391;-2.014815020999;1.03544111131574;0
6.445;-2.25631304599752;-2.02484226770852;1.0341234684198;0
6.45;-2.26684048934313;-2.03590313888176;1.03262140547727;0
6.455;-2.27736655473975;-2.04668719986326;1.03101877522856;0
6.46;-2.28789125730587;-2.05719748622308;1.02931432580074;0
6.465;-2.29841430754834;-2.0674361108952;1.02750687933137;0
6.47;-2.3089362276987;-2.0774075326374;1.02559510964949;0
6.475;-2.31989967511116;-2.08840363460102;1.02348831273396;0
6.48;-2.33041895042908;-2.09782367916803;1.02135994042216;0
6.485;-2.34093693755397;-2.1069849368984;1.01912362962373;0
6.49;-2.35189639446215;-2.11717933747762;1.01668854168482;0
6.495;-2.36285446658145;-2.12709555319562;1.01413858974233;0
6.5;-2.37381116910575;-2.13673663609639;1.01147252626928;0
6.505;-2.38476651706105;-2.14610560465774;1.00868911901126;0
6.51;-2.39572052530886;-2.15520544447127;1.00578715112575;0
6.515;-2.40667320854959;-2.16403910891003;1.00276542131961;0
6.52;-2.41762458132574;-2.17260951978391;0.999622743985011;0
6.525;-2.42901750252537;-2.18220861238359;0.996267908427474;0
6.53;-2.43996617116481;-2.19023583843462;0.992874949899688;0
6.535;-2.45135631657119;-2.19929739363989;0.989267417878737;0
6.54;-2.46274518456704;-2.20808226030108;0.985529252037657;0
6.545;-2.47413258746107;-2.21659291504908;0.981659295231985;0
6.55;-2.48551874337403;-2.22483299702725;0.977656328432795;0
6.555;-2.49690346431157;-2.23280492231315;0.973519231670526;0
6.56;-2.50828686662118;-2.24051197541783;0.9692468440437;0
6.565;-2.51966906647695;-2.24795740615888;0.964838022383454;0
6.57;-2.53104987545335;-2.25514354446563;0.960291703541079;0
6.575;-2.54287225280016;-2.26336216383443;0.955516272018854;0
6.58;-2.55425039761467;-2.27001320717833;0.950686328358795;0
6.585;-2.5660701408186;-2.27770272280691;0.945625032923;0
6.59;-2.57788852422834;-2.28511912860337;0.940416472426586;0
6.595;-2.58970546184373;-2.29226524147887;0.935059580664046;0
6.6;-2.60107843067611;-2.29785667993987;0.929643958990113;0
6.605;-2.61289295661347;-2.30449831375061;0.923992741553476;0
6.61;-2.62514892312852;-2.31216673860788;0.918099296171646;0
6.615;-2.63696063153258;-2.31826264074567;0.91213857144512;0
6.62;-2.64877117256907;-2.32410402013885;0.906024376125077;0
6.625;-2.66058045942668;-2.32969353160637;0.899755778075484;0
6.63;-2.67238850668023;-2.33503410717997;0.893331848648611;0
6.635;-2.68463806941836;-2.34141644619205;0.88666070419115;0
6.64;-2.69644344834341;-2.34624130564539;0.879917604000737;0
6.645;-2.7086904745306;-2.35211428381693;0.872925424041796;0
6.65;-2.72049344841083;-2.3564361553344;0.865859542858694;0
6.655;-2.73273799784911;-2.36181180647235;0.858542857172797;0
6.66;-2.74498126475503;-2.36692995450612;0.851059693770892;0
6.665;-2.75722326462796;-2.37179371854786;0.843409229462151;0
6.67;-2.76946401285288;-2.37640619484948;0.835590667714299;0
6.675;-2.78126078473356;-2.37948293180339;0.827694482161496;0
6.68;-2.79349920757019;-2.38362854118963;0.819543537702756;0
6.685;-2.80573642232324;-2.38753163234915;0.811222294044035;0
6.69;-2.81797244396963;-2.39119522000462;0.802730061370864;0
6.695;-2.83065002707349;-2.3959097120211;0.793974821940855;0
6.7;-2.84288367576134;-2.39907693408362;0.78513242726062;0
6.705;-2.85511607611276;-2.40201366618713;0.776117134130282;0
6.71;-2.86734734418618;-2.40472313929746;0.766928343466141;0
6.715;-2.88002023388625;-2.40849558068608;0.757474050823982;0
6.72;-2.89224914746961;-2.41073254144729;0.747930340866531;0
6.725;-2.90447697385452;-2.41275131865149;0.738211541143415;0
6.73;-2.91714646649133;-2.4158420172417;0.72822566839254;0
6.735;-2.92937212883135;-2.41740649143713;0.718148936405605;0
6.74;-2.94159664669132;-2.41876138545925;0.707895797641192;0
6.745;-2.95426287461399;-2.42119699562524;0.697374280059915;0
6.75;-2.96648521431017;-2.42211488355095;0.686760760135015;0
6.755;-2.97914929353186;-2.42411940479692;0.675878134549211;0
6.76;-2.99136951381294;-2.42461211764576;0.664902870003601;0
6.765;-3.0040316042176;-2.42619760992484;0.653657872395784;0
6.77;-3.016249763127;-2.4262768376306;0.642319735253113;0
6.775;-3.0289097194794;-2.42745433748252;0.630711400418655;0
6.78;-3.04112587447423;-2.4271316526977;0.619009503228223;0
6.785;-3.0537839568675;-2.42791326169505;0.607037022733981;0
6.79;-3.0664409036051;-2.42848719158263;0.594879036343826;0
6.795;-3.0786540923976;-2.42756969495672;0.58262709965099;0
6.8;-3.09130915029567;-2.42776488415972;0.570104279073024;0
6.805;-3.10352047809965;-2.42647426428405;0.557487398682498;0
6.81;-3.11617380419909;-2.42630220379838;0.544599553080676;0
6.815;-3.12838332626721;-2.42464959202647;0.531617674877385;0
6.82;-3.14103477259279;-2.42412076994201;0.518364913506422;0
6.825;-3.15324254369129;-2.42211720020319;0.505018224853443;0
6.83;-3.16589236769266;-2.42124318879139;0.491400814298857;0
6.835;-3.17809844199416;-2.41889957607258;0.477689737863093;0
6.84;-3.19074649463369;-2.4176906505586;0.46370826393396;0
6.845;-3.2029509360066;-2.41501784879104;0.449633461224463;0
6.85;-3.21515464351864;-2.4121980299802;0.43538037478458;0
6.855;-3.22780038848336;-2.41052078670714;0.420857564346319;0
6.86;-3.24000253037546;-2.40738735909681;0.406242183351828;0
6.865;-3.2526467360443;-2.40540181836553;0.391357682274561;0
6.87;-3.26484736484099;-2.40196536645116;0.376381259143502;0
6.875;-3.27704731410952;-2.39839486152699;0.361228097287819;0
6.88;-3.28924661497931;-2.39469274825697;0.345898582654976;0
6.885;-3.3014452660548;-2.390861366324;0.330393135401991;0
6.89;-3.31364328416388;-2.38690310002419;0.314712199800979;0
6.895;-3.32584067390995;-2.38282028873646;0.298856250203076;0
6.9;-3.3380374631927;-2.37861533101067;0.282825783792354;0
6.905;-3.35023364333063;-2.37429050916819;0.266621332555816;0
6.91;-3.36242924619425;-2.36984821582494;0.25024344777604;0
6.915;-3.37462426301343;-2.36529071546642;0.233692716149205;0
6.92;-3.38681872557072;-2.36062038301379;0.216969743491704;0
6.925;-3.39856983494543;-2.35455205033911;0.200166682608583;0
6.93;-3.41076332617816;-2.34968959343198;0.183107475197267;0
6.935;-3.42251354557189;-2.34343341958596;0.165969457984747;0
6.94;-3.43470611646638;-2.33838710471419;0.148576686778733;0
6.945;-3.44645543584952;-2.3319511510007;0.131106496337821;0
6.95;-3.45864712700244;-2.32672916630019;0.113383037696386;0
6.955;-3.47039558684474;-2.32012159338121;0.095583649264516;0
6.96;-3.48214359739998;-2.31344435380613;0.077623943469139;0
6.965;-3.49389137049608;-2.30669982849766;0.059504671527072;0
6.97;-3.5056388134518;-2.29988949682962;0.041226668021291;0
6.975;-3.51738583359666;-2.29301484026788;0;1
6.98;-3.52913264269826;-2.28607822751764;0;1
6.985;-3.54087914801455;-2.27908112559873;0;1
6.99;-3.55262654499045;-2.27250064723691;0;1
6.995;-3.56393197865812;-2.26457102419548;0;1
7;-3.57568006952218;-2.25789275834393;0;1
7.005;-3.58698500951313;-2.24986501574096;0;1
7.01;-3.59873262288371;-2.24309192715952;0;1
7.015;-3.61003710152209;-2.23497258557231;0;1
7.02;-3.621340935397;-2.22658561823274;0;1
7.025;-3.63308667934606;-2.21945931114111;0;1
7.03;-3.64438953343699;-2.21099572247425;0;1
7.035;-3.65524943377791;-2.20122208797295;0;1
7.04;-3.66655209953334;-2.19274172245764;0;1
7.045;-3.67785476572431;-2.18424188894457;0;1
7.05;-3.6891572358577;-2.1757233013413;0;1
7.055;-3.70001687704298;-2.16589960094001;0;1
7.06;-3.71131940842797;-2.15737424875805;0;1
7.065;-3.72217901988331;-2.14754557105686;0;1
7.07;-3.73303868942721;-2.13772902874022;0;1
7.075;-3.74389842111855;-2.12792544363799;0;1
7.08;-3.75475821903593;-2.11813564146449;0;1
7.085;-3.76561808727669;-2.10836045163525;0;1
7.09;-3.77647802995604;-2.09860070708458;0;1
7.095;-3.78689530950958;-2.08756894830647;0;1
7.1;-3.79775554128315;-2.07786819801983;0;1
7.105;-3.80817311580406;-2.06689658313723;0;1
7.11;-3.81859080498337;-2.05596850368209;0;1
7.115;-3.82945155571593;-2.04637338962487;0;1
7.12;-3.83986965711639;-2.03550895478175;0;1
7.125;-3.84984523998372;-2.02340135326114;0;1
7.13;-3.86026381638131;-2.01265326969756;0;1
7.135;-3.87068331379993;-2.00218906659371;0;1
7.14;-3.880660878769;-1.9904802673946;0;1
7.145;-3.89108142223669;-1.98012800331502;0;1
7.15;-3.90105953508807;-1.96853006897535;0;1
7.155;-3.91103788531317;-1.95700027772624;0;1
7.16;-3.92101667588746;-1.94553923041735;0;1
7.165;-3.93099570387737;-1.93414634583848;0;1
7.17;-3.94097507089257;-1.9228219515738;0;1
7.175;-3.95051213466574;-1.91027727933652;0;1
7.18;-3.96049230443535;-1.89911485004597;0;1
7.185;-3.97003006752696;-1.88673141759536;0;1
7.19;-3.97956829203769;-1.87444097773608;0;1
7.195;-3.98910697593264;-1.86224312726283;0;1
7.2;-3.99864611725464;-1.85013747849394;0;1
7.205;-4.00818581559957;-1.83812395445769;0;1
7.21;-4.01728301996637;-1.8249118707027;0;1
7.215;-4.02682364513334;-1.81310518807322;0;1
7.22;-4.03592197349743;-1.80009933882693;0;1
7.225;-4.045020870428;-1.78720793796231;0;1
7.23;-4.05412033202785;-1.77443020814829;0;1
7.235;-4.06322035449774;-1.76176539164412;0;1
7.24;-4.07187808720403;-1.74792273192699;0;1
7.245;-4.08097934155734;-1.73550580239037;0;1
7.25;-4.08963829663494;-1.72190908210704;0;1
7.255;-4.09874076406449;-1.70973628386329;0;1
7.26;-4.10740102460935;-1.69638212750743;0;1
7.265;-4.1160618395889;-1.68315960797619;0;1
7.27;-4.12428055885578;-1.6687779206876;0;1
7.275;-4.13294289057291;-1.65584027601186;-0.080132431023184;0
7.28;-4.14116301209593;-1.64174051981155;-0.083548295908053;0
7.285;-4.14982663187345;-1.62908201439553;-0.087121168550689;0
7.29;-4.15804813049294;-1.61525915711074;-0.090676259079197;0
7.295;-4.16627036837906;-1.60158490579536;-0.094297788750866;0
7.3;-4.17405059154526;-1.58676754466462;-0.097896323529646;0
7.305;-4.18227440508503;-1.57340995249578;-0.101644600618746;0
7.31;-4.19049903635515;-1.56019665650373;-0.105456499746671;0
7.315;-4.19828142698392;-1.54583499255129;-0.109242657072623;0
7.32;-4.20606473963038;-1.53163848258508;-0.113087428596978;0
7.325;-4.21384886404763;-1.51760507522168;-0.116989913330385;0
7.33;-4.22163379164914;-1.50373305142332;-0.120949226933602;0
7.335;-4.22897666483709;-1.48872981000485;-0.124876309011453;0
7.34;-4.23676329039302;-1.47519889032222;-0.128943683850718;0
7.345;-4.24410794430274;-1.46053325703809;-0.132977202093467;0
7.35;-4.25145338119057;-1.4460449605853;-0.1370612145188;0
7.355;-4.25879979394232;-1.4317325759124;-0.141194954565243;0
7.36;-4.26614696965084;-1.41759351835555;-0.145377574218249;0
7.365;-4.27349510154369;-1.40362643133072;-0.149608302793506;0
7.37;-4.2804012285858;-1.38853786892661;-0.153798446775569;0
7.375;-4.28730830638759;-1.3736401903394;-0.158032473561156;0
7.38;-4.29465947803156;-1.36022328796943;-0.162397491367559;0
7.385;-4.30112555937976;-1.34438644577452;-0.166631924348557;0
7.39;-4.30803511844855;-1.33004719439813;-0.170993164496773;0
7.395;-4.31494558343947;-1.31588984509582;-0.175395362618593;0
7.4;-4.32141449892702;-1.30062194719359;-0.179750257486605;0
7.405;-4.32788441273269;-1.28555442883162;-0.184142313021126;0
7.41;-4.33435531224846;-1.27068476402532;-0.188570875865549;0
7.415;-4.34082718507205;-1.25601046801332;-0.193035291718036;0
7.42;-4.3473000190036;-1.24152909658494;-0.197534905354385;0
7.425;-4.35377380204232;-1.22723824541824;-0.202069060651001;0
7.43;-4.3598060771144;-1.21184501221534;-0.206549815683219;0
7.435;-4.36583837564502;-1.19665716460927;-0.211061507493594;0
7.44;-4.37187271387334;-1.18167795238616;-0.21560395189894;0
7.445;-4.37790806338823;-1.16690168488895;-0.220176373531669;0
7.45;-4.3835009506088;-1.1510320782517;-0.224690858346634;0
7.455;-4.38953839561843;-1.13667629693669;-0.229319507839443;0
7.46;-4.39513335052621;-1.1212215671276;-0.23388917069631;0
7.465;-4.40072937515408;-1.10598145750056;-0.238484650431055;0
7.47;-4.4063274698667;-1.09095603922051;-0.24310563851602;0
7.475;-4.41192559065075;-1.07613649665007;-0.247751231848668;0
7.48;-4.41708229239883;-1.06023213886625;-0.252334200473877;0
7.485;-4.42268256458451;-1.04584421868513;-0.2570261037016;0
7.49;-4.42784138838028;-1.03036556618865;-0.261654470011305;0
7.495;-4.43300130728024;-1.01510658855522;-0.266303975449523;0
7.5;-4.43816230614065;-1.00006425109899;-0.270974180059687;0
7.505;-4.44288192344918;-0.983944493242445;-0.275577895610367;0
7.51;-4.44804514776629;-0.969348554316709;-0.280286579037657;0
7.515;-4.45276695937559;-0.953668919079333;-0.284927991129201;0
7.52;-4.45748888569651;-0.938212859200152;-0.289586672991601;0
7.525;-4.46221294055982;-0.922983142781318;-0.29426264275077;0
7.53;-4.46649463139942;-0.906679411780267;-0.298868538015215;0
7.535;-4.47122097578839;-0.891908872838525;-0.303576115716048;0
7.54;-4.47550492339397;-0.876057724391525;-0.308212957706452;0
7.545;-4.47979104508966;-0.860442018820502;-0.312864256767103;0
7.55;-4.48407729430239;-0.845052426091499;-0.317529302784269;0
7.555;-4.48836466958812;-0.829888655104991;-0.322207974792999;0
7.56;-4.49265416950917;-0.814950416172805;-0.326900155059752;0
7.565;-4.49650130077723;-0.798937106378685;-0.331518740836339;0
7.57;-4.50034860362395;-0.78315871315282;-0.336148582549662;0
7.575;-4.50419809043602;-0.767617715720079;-0.340789811445097;0
7.58;-4.50804872901018;-0.752307661917816;-0.345441970492247;0
7.585;-4.51190050245343;-0.737225166268171;-0.350104798192323;0
7.59;-4.51531094632927;-0.721075341673177;-0.354691765750146;0
7.595;-4.51872259967377;-0.705168001718338;-0.359287775405282;0
7.6;-4.52213442965988;-0.689496568988156;-0.363892416325494;0
7.605;-4.52554844835669;-0.67406345936011;-0.368505868829333;0
7.61;-4.52896362324881;-0.658862157907571;-0.373127725347116;0
7.615;-4.5319364742566;-0.642594587805101;-0.377671420721969;0
7.62;-4.53535401755311;-0.627868117195574;-0.382308428995954;0
7.625;-4.53832920146282;-0.612068241264467;-0.386866918208199;0
7.63;-4.54130557967968;-0.596507790158743;-0.391432030166514;0
7.635;-4.54384068590041;-0.579891406263164;-0.395917521346909;0
7.64;-4.54682052047547;-0.564823370259793;-0.400494630112771;0
7.645;-4.54935803097092;-0.548688945907884;-0.404991643040406;0
7.65;-4.55189677013999;-0.532800815222637;-0.409493739525359;0
7.655;-4.55443671924512;-0.51715522298446;-0.414000788591267;0
7.66;-4.55697785984265;-0.501748472871911;-0.418512659664984;0
7.665;-4.55952017377819;-0.486576926537902;-0.423029222571401;0
7.67;-4.56162017979843;-0.470342170704875;-0.42746419680061;0
7.675;-4.56372244481202;-0.454359767993564;-0.431902991183639;0
7.68;-4.56582593464623;-0.438622870958646;-0.436345311836825;0
7.685;-4.56792961567555;-0.423124741759707;-0.440790863460082;0
7.69;-4.57003549918449;-0.40786763970451;-0.445239940495911;0
7.695;-4.5716990883291;-0.391549993271287;-0.449606169181189;0
7.7;-4.57336494948859;-0.375487296732822;-0.453974984698344;0
7.705;-4.57503103336601;-0.359669672535888;-0.458345922786981;0
7.71;-4.57669833583105;-0.344096291825931;-0.462719107016646;0
7.715;-4.57836785280754;-0.328766336654032;-0.467094663021202;0
7.72;-4.5795950869956;-0.312378116449035;-0.471386298802372;0
7.725;-4.58126603847521;-0.297536107999506;-0.475765093629371;0
7.73;-4.58249568416697;-0.281631213950746;-0.480060053291595;0
7.735;-4.5837265607333;-0.265973015713684;-0.484356242294067;0
7.74;-4.58451620002202;-0.249265644782785;-0.488567815889747;0
7.745;-4.58574958650451;-0.23411048709557;-0.492865640698218;0
7.75;-4.58654068176162;-0.217895338619733;-0.497078575131672;0
7.755;-4.58733405166067;-0.201935649252968;-0.501292090171361;0
7.76;-4.58812866148128;-0.186224461572758;-0.505505954587303;0
7.765;-4.58892347705688;-0.170754929120936;-0.509719936062688;0
7.77;-4.58972050914017;-0.15552920496442;-0.513934391314711;0
7.775;-4.59007526003775;-0.13924548174248;-0.518063140048761;0
7.78;-4.59043229533651;-0.123219169172286;-0.522191662237822;0
7.785;-4.59078956532819;-0.107440306978851;-0.52631953905221;0
7.79;-4.59114806547691;-0.091907985166908;-0.530446939180831;0
7.795;-4.59106532740242;-0.075326264849176;-0.5344880916338;0
7.8;-4.59142735028117;-0.060299530362024;-0.538614028857413;0
7.805;-4.59134708060443;-0.044212507975448;-0.542653476287273;0
7.81;-4.59126806928772;-0.028377676749041;-0.546691720859768;0
7.815;-4.59119029660876;-0.012791084091412;-0.550728739291741;0
7.82;-4.59111374315439;0.002551160640515;-0.554764508693532;0
7.825;-4.59059492590961;0.018947928393218;-0.55871306505098;0
7.83;-4.59052085924513;0.033791789189614;-0.562745636752013;0
7.835;-4.59000550461355;0.049695017800819;-0.56669114370911;0
7.84;-4.58949139807204;0.065348112031578;-0.570634675460929;0
7.845;-4.58897750528225;0.080757952781949;-0.574576009857795;0
7.85;-4.58802338774959;0.097214484100554;-0.578429754349755;0
7.855;-4.58751200006967;0.112122265006076;-0.58236636259354;0
7.86;-4.58656034844942;0.128084587801546;-0.586215318740894;0
7.865;-4.58560893905672;0.143797945830382;-0.590061312044298;0
7.87;-4.58465876728101;0.159263264060702;-0.593904503895109;0
7.875;-4.58371082857433;0.174481454938819;-0.597745057625433;0
7.88;-4.58232062508504;0.190754337172054;-0.601496754028281;0
7.885;-4.58137415648018;0.20547747313899;-0.605330657919548;0
7.89;-4.57998639936078;0.221260050355777;-0.60907581292675;0
7.895;-4.5785998900314;0.236792541725515;-0.612817286542027;0
7.9;-4.57721460906565;0.252078840548886;-0.616555031247978;0
7.905;-4.57583053734154;0.267122779112486;-0.620288999936057;0
7.91;-4.57400520717589;0.283220105829721;-0.623933299469856;0
7.915;-4.57262360341451;0.297769403234592;-0.627658835164319;0
7.92;-4.57079968809459;0.313382722902522;-0.631294382030195;0
7.925;-4.56897802770542;0.328744516573679;-0.634925380337755;0
7.93;-4.56715758800816;0.343861645092545;-0.638551567985012;0
7.935;-4.56533733531134;0.358740859545815;-0.642172681488557;0
7.94;-4.56307683214734;0.374671820226788;-0.645703131057547;0
7.945;-4.56125903375249;0.389059109621811;-0.649313477115475;0
7.95;-4.55900094700904;0.404505724178373;-0.65283298926853;0
7.955;-4.55674307916068;0.419708019539062;-0.656346298334812;0
7.96;-4.55448642626642;0.434666786685089;-0.659853507624086;0
7.965;-4.55223198443515;0.449382806661581;-0.663354722895049;0
7.97;-4.54953525698343;0.465157559378049;-0.66676345800256;0
7.975;-4.54728224422911;0.479386681175064;-0.67025091993374;0
7.98;-4.54458792345766;0.494679009626253;-0.673645868573203;0
7.985;-4.54189483218732;0.509724878660283;-0.677033296594232;0
7.99;-4.53920295166645;0.524528046366553;-0.680413081637957;0
7.995;-4.53651226343706;0.539092211982908;-0.683785101834121;0
8;-4.53382274933019;0.55342101681872;-0.68714923579583;0
8.005;-4.53069194329338;0.56880974379529;-0.690419238723059;0
8.01;-4.5275613681976;0.583951702804477;-0.693679869355844;0
8.015;-4.52443303504651;0.598844691375048;-0.696931361752823;0
8.02;-4.52130591027538;0.613495434974464;-0.700173362550262;0
8.025;-4.51817896085921;0.627910550806087;-0.703405516427055;0
8.03;-4.51505419867163;0.642087662189557;-0.706628059210727;0
8.035;-4.51148712835585;0.657327860268502;-0.709754193815928;0
8.04;-4.50792231792479;0.672315471324603;-0.712869228518265;0
8.045;-4.50480016670069;0.685768667806348;-0.716058863880097;0
8.05;-4.50123768281483;0.700289838044482;-0.719151909044742;0
8.055;-4.49723292801243;0.715866570083203;-0.722146548675151;0
8.06;-4.49367190295588;0.729894763844686;-0.725214210732022;0
8.065;-4.49011203282162;0.743691405181667;-0.728269582197384;0
8.07;-4.48611186775708;0.75854838872854;-0.731226253847856;0
8.075;-4.48211191701403;0.773161889744665;-0.734168702189739;0
8.08;-4.47811317751793;0.787532526175726;-0.73709687732485;0
8.085;-4.47411563143688;0.801663871867079;-0.740010534859545;0
8.09;-4.47011926121738;0.815559444871305;-0.742909431121901;0
8.095;-4.46568058766817;0.830516950671824;-0.745706582977568;0
8.1;-4.46168662698833;0.843929378670674;-0.748573772606958;0
8.105;-4.45725134255958;0.858407806859143;-0.751338851948737;0
8.11;-4.45281727438631;0.872642340469014;-0.754086641122047;0
8.115;-4.44838339003321;0.886639478138513;-0.756816646574223;0
8.12;-4.44395170195053;0.900396728755501;-0.759528968262156;0
8.125;-4.43907771650681;0.915214604793035;-0.762136207413488;0
8.13;-4.43464845007309;0.928486230182757;-0.764810264052469;0
8.135;-4.42977685142784;0.942825436174376;-0.767378566039708;0
8.14;-4.42490749100873;0.956916317986846;-0.769926272949176;0
8.145;-4.42003832151445;0.970768351380138;-0.77245264098577;0
8.15;-4.41517034078192;0.984381972214189;-0.774957516860894;0
8.155;-4.40986108563544;0.999051500580172;-0.777353656043741;0
8.16;-4.40499655756637;1.01217322496858;-0.779812892837972;0
8.165;-4.39968970552747;1.02636075466075;-0.782162410191352;0
8.17;-4.39438408581021;1.040301110841;-0.784487110105771;0
8.175;-4.38907968110251;1.05399776340448;-0.786786584689651;0
8.18;-4.38377647436022;1.06745412855943;-0.78906042734454;0
8.185;-4.37847444880285;1.08067356967966;-0.791308232770078;0
8.19;-4.37317358790936;1.09365939814365;-0.793529596969034;0
8.195;-4.36743041505957;1.10770849265693;-0.795636753428315;0
8.2;-4.36168950195775;1.12150488727498;-0.797714742197818;0
8.205;-4.35639226176738;1.13376445236992;-0.799850134107749;0
8.21;-4.35021021410354;1.14838784675365;-0.801782674713524;0
8.215;-4.34447293508272;1.16145522943403;-0.803769760053683;0
8.22;-4.33873683356762;1.17428639402125;-0.805725614153149;0
8.225;-4.33300189340768;1.1868845777998;-0.807649774014628;0
8.23;-4.32682463897665;1.20054633413774;-0.809454161833725;0
8.235;-4.3206486281822;1.21395858374798;-0.811223555204223;0
8.24;-4.31447485896917;1.22712174210267;-0.812957622992098;0
8.245;-4.30830128493389;1.24004510392339;-0.814655439597667;0
8.25;-4.30212890479642;1.2527289292932;-0.816316672472442;0
8.255;-4.29595871726037;1.26517348178276;-0.8179409968185;0
8.26;-4.28934623230016;1.27867808287688;-0.819439847617016;0
8.265;-4.2831774527373;1.29063950039849;-0.820985622142799;0
8.27;-4.27656735843528;1.30366440247623;-0.822404962036959;0
8.275;-4.26995849358368;1.31644260800006;-0.823782388847654;0
8.28;-4.26335084189535;1.3289773820252;-0.825117310324874;0
8.285;-4.25674438732932;1.34127194029069;-0.826409136765441;0
8.29;-4.24969636587997;1.35462027551419;-0.827569336546721;0
8.295;-4.24309237429388;1.36642060997465;-0.828770404851918;0
8.3;-4.23604678352007;1.37928115695418;-0.82983855919259;0
8.305;-4.22900244289088;1.39189082532114;-0.830858314314867;0
8.31;-4.22195933613952;1.40425287633758;-0.831829013104078;0
8.315;-4.21491744724216;1.41637052259741;-0.832750001618881;0
8.32;-4.20787665893611;1.42824722462204;-0.833620608902952;0
8.325;-4.20083715865394;1.43988550305687;-0.834440227164673;0
8.33;-4.19335608219385;1.45257922402247;-0.835119916291283;0
8.335;-4.18631902676066;1.46372684936032;-0.835832445820811;0
8.34;-4.17884026228332;1.47593646434573;-0.836403622626565;0
8.345;-4.17136284235186;1.48789629159452;-0.836917943999062;0
8.35;-4.16388654814112;1.49961010471594;-0.837374656466761;0
8.355;-4.15641156702345;1.51108043685066;-0.837773090136826;0
8.36;-4.1489376806345;1.5223109692816;-0.838112499550853;0
8.365;-4.14102222869151;1.5345946342174;-0.838303626975792;0
8.37;-4.13355091002162;1.54532986784145;-0.838519504195698;0
8.375;-4.12563789319622;1.55712472766046;-0.838585561088845;0
8.38;-4.11816897899879;1.56737734466391;-0.838674944276648;0
8.385;-4.1102583364431;1.57869560172709;-0.83861300682125;0
8.39;-4.10234891917814;1.58976790255514;-0.838484178756425;0
8.395;-4.09444071190752;1.60059731483955;-0.838287700247556;0
8.4;-4.08609095368192;1.61247675249195;-0.837933936851494;0
8.405;-4.07818524191311;1.62280523892972;-0.837596151328068;0
8.41;-4.06983794821809;1.63418991831219;-0.837099456514028;0
8.415;-4.06193467044771;1.64402981414895;-0.836617214182192;0
8.42;-4.05358978064896;1.65493189695874;-0.835974461054391;0
8.425;-4.0452461317717;1.66558486345978;-0.835255558673136;0
8.43;-4.0369037085459;1.67599177663365;-0.834459699258445;0
8.435;-4.02856249591402;1.68615565690464;-0.833586081263621;0
8.44;-4.02022247902739;1.69607948286421;-0.832633909424009;0
8.445;-4.01144079687952;1.70705598270145;-0.831513099969108;0
8.45;-4.00310325026812;1.71648389757879;-0.830397318057698;0
8.455;-3.9943240082207;1.72697049583787;-0.829111210600168;0
8.46;-3.98598887194824;1.73591452348992;-0.827828544049392;0
8.465;-3.97721211235922;1.74592278549557;-0.826373913078674;0
8.47;-3.96843648226023;1.75568420458098;-0.824831632508015;0
8.475;-3.95966216968667;1.76520118305109;-0.823200909676352;0
8.48;-3.95088895690872;1.77447727659461;-0.821480879583593;0
8.485;-3.94211703235828;1.78351480813495;-0.819670765122768;0
8.49;-3.93290343478336;1.79360636024583;-0.817680052440445;0
8.495;-3.92413396523629;1.80215101434742;-0.815682779301438;0
8.5;-3.91492279298663;1.81175560148266;-0.813503186872035;0
8.505;-3.90615571947629;1.81981921085155;-0.81131541559416;0
8.51;-3.89694691435473;1.8289485123984;-0.808943639189814;0
8.515;-3.88773933458002;1.83783179284468;-0.806472202710659;0
8.52;-3.87853296537907;1.84647201719862;-0.803900265237982;0
8.525;-3.86932779216729;1.85487211273123;-0.801226995356918;0
8.53;-3.86012390202197;1.86303467425626;-0.798451591848405;0
8.535;-3.85092107774316;1.87096315212309;-0.795573202353515;0
8.54;-3.84127666393312;1.87994874860373;-0.792500960125438;0
8.545;-3.83207625894251;1.88739150661426;-0.78940929321555;0
8.55;-3.82243423528388;1.89589719126995;-0.786122078266097;0
8.555;-3.81323619166973;1.90286585459079;-0.782813845601947;0
8.56;-3.80359650096427;1.91090311065473;-0.779308412839815;0
8.565;-3.79395801986429;1.91869750649656;-0.775690127001107;0
8.57;-3.78432073377716;1.92625197201479;-0.771958170552096;0
8.575;-3.77468462828536;1.93356940205705;-0.768111737562674;0
8.58;-3.76504958766676;1.9406529523431;-0.764150013054346;0
8.585;-3.75541580082705;1.94750485302085;-0.760072254741342;0
8.59;-3.74578315234904;1.95412819878041;-0.755877672386399;0
8.595;-3.73615162848471;1.96052575044764;-0.751565507144454;0
8.6;-3.72607847394726;1.96798845515786;-0.747044461309956;0
8.605;-3.71644928748904;1.97391674542792;-0.742489492350533;0
8.61;-3.70637834051364;1.98091614439512;-0.737724057419207;0
8.615;-3.69675143508188;1.98638649613357;-0.732923252902265;0
8.62;-3.68668284288285;1.99293319447633;-0.727910491481297;0
8.625;-3.67661532058025;1.99924502299966;-0.72277017585849;0
8.63;-3.66654905682863;2.00532426342028;-0.717501607566851;0
8.635;-3.65648383447552;2.01117435866199;-0.712104021602585;0
8.64;-3.64686258348666;2.01550959020149;-0.706667579303185;0
8.645;-3.63679957632986;2.02093502294082;-0.701015588549797;0
8.65;-3.6262948300256;2.02742716134252;-0.695141625610362;0
8.655;-3.61623414612237;2.03238622798639;-0.689221105375253;0
8.66;-3.60617443497857;2.03712993951265;-0.683168157885124;0
8.665;-3.59611588629824;2.04166036762397;-0.676982184833282;0
8.67;-3.58561554343523;2.04726849672174;-0.670571500524406;0
8.675;-3.57555920851548;2.05135455951925;-0.664111705661404;0
8.68;-3.56550379215469;2.05523615775941;-0.657516989160658;0
8.685;-3.55500664284249;2.06020320515593;-0.650695682702021;0
8.69;-3.54451072137589;2.06494387314609;-0.643732364495923;0
8.695;-3.53445855069406;2.06817401667498;-0.636717556599308;0
8.7;-3.52396460606745;2.07249780560304;-0.629474377376862;0
8.705;-3.5134718489121;2.07660333065238;-0.622087455037212;0
8.71;-3.50342280236379;2.07920644672798;-0.61464744029499;0
8.715;-3.49293194208709;2.08291116525444;-0.6069774211229;0
8.72;-3.48244223008032;2.08640550065201;-0.599162076219363;0
8.725;-3.47195344988139;2.08969275897137;-0.591200863476288;0
8.73;-3.46146568964585;2.09277532301782;-0.583093317960788;0
8.735;-3.45097893614859;2.09565585161376;-0.574838972476376;0
8.74;-3.44049327776431;2.09833668371906;-0.566437398076483;0
8.745;-3.43000849853102;2.10082102525899;-0.557888121754913;0
8.75;-3.4195246870954;2.10311116074113;-0.549190747882004;0
8.755;-3.40904183071453;2.10520965246066;-0.540344878736936;0
8.76;-3.39811717734268;2.10840634432002;-0.531258669921405;0
8.765;-3.38763642804034;2.11010213186737;-0.522108403994479;0
8.77;-3.37715649274045;2.11161452818769;-0.512808519314896;0
8.775;-3.36667747083095;2.11294566944476;-0.503358710636476;0
8.78;-3.35619935014894;2.11409800181772;-0.493758668845611;0
8.785;-3.34527934898668;2.11636125911072;-0.483916547501094;0
8.79;-3.33480310807517;2.11713648888151;-0.474008793298713;0
8.795;-3.32432772035833;2.11774055816944;-0.463949970073986;0
8.8;-3.31341041471614;2.11946306205057;-0.453648245001598;0
8.805;-3.30293683219818;2.11970502754781;-0.443280163090005;0
8.81;-3.29202129647343;2.12107049974278;-0.432668720440029;0
8.815;-3.28154947925021;2.12096039918334;-0.421990530567811;0
8.82;-3.27107844571384;2.12069156934254;-0.411160242056679;0
8.825;-3.26016541840888;2.12155346442664;-0.40008605540402;0
8.83;-3.24969607633869;2.12094695796807;-0.388944672890029;0
8.835;-3.23878471086638;2.12147604248076;-0.377559126729244;0
8.84;-3.2283170043389;2.12054156046606;-0.366106174708162;0
8.845;-3.21785001996799;2.1194602641966;-0.354500555560115;0
8.85;-3.20694098787512;2.11952145399969;-0.342650525247965;0
8.855;-3.19647558052427;2.11812596963734;-0.330732915814327;0
8.86;-3.18556809205074;2.11787767435866;-0.318570821612367;0
8.865;-3.17510419510272;2.11617738115272;-0.306341121896135;0
8.87;-3.16464093296909;2.11434181033185;0;1
8.875;-3.15373561745009;2.11365991758336;0;1
8.88;-3.14327393156909;2.11153245021429;0;1
8.885;-3.13281278689665;2.10927646664947;0;1
8.89;-3.12190953609035;2.10818075032355;0;1
8.895;-3.11144978123407;2.10564623882612;0;1
8.9;-3.10099063710823;2.10298934696022;0;1
8.905;-3.0900893550833;2.10149911799869;0;1
8.91;-3.07963153746745;2.09857644038037;0;1
8.915;-3.06917440075094;2.09553738852847;0;1
8.92;-3.05871773238168;2.09238448532346;0;1
8.925;-3.048261624359;2.08911934377633;0;1
8.93;-3.03736332833994;2.08703096159807;0;1
8.935;-3.02690844696528;2.08352013859844;0;1
8.94;-3.01645419711227;2.07990288165488;0;1
8.945;-3.00600036655995;2.07618164724351;0;1
8.95;-2.99554704763406;2.07235798291633;0;1
8.955;-2.98509423120974;2.06843372616438;0;1
8.96;-2.97464200969365;2.06441040828777;0;1
8.965;-2.96419017108926;2.06029044075389;0;1
8.97;-2.95418154702957;2.05478815505538;0;1
8.975;-2.94373061806806;2.05050621071404;0;1
8.98;-2.93327886076164;2.04660791237117;0;1
8.985;-2.92327031566643;2.04085257042973;0;1
8.99;-2.91281945793848;2.03679436266456;0;1
8.995;-2.90236776908831;2.03264518423486;0;1
9;-2.89235997919788;2.02687778350641;0;1
9.005;-2.88191025381769;2.02233552548635;0;1
9.01;-2.87190369721286;2.01642012964849;0;1
9.015;-2.86145479078869;2.01173420051274;0;1
9.02;-2.85144893624584;2.00567851694343;0;1
9.025;-2.84144345570468;1.99956813487699;0;1
9.03;-2.83143813973745;1.99340494973702;0;1
9.035;-2.82143318490794;1.9871896590915;0;1
9.04;-2.81142838184156;1.98092414767378;0;1
9.045;-2.80142392715488;1.97460910241619;0;1
9.05;-2.79141971300165;1.96824610243892;0;1
9.055;-2.78141563159247;1.96183671545495;0;1
9.06;-2.77185461912603;1.95409419520947;0;1
9.065;-2.76185095662545;1.94762142264642;0;1
9.07;-2.7522901498989;1.93981814496181;0;1
9.075;-2.74228678447915;1.9332863884487;0;1
9.08;-2.73272636617101;1.92542585268585;0;1
9.085;-2.72316601735757;1.91755166478528;0;1
9.09;-2.7131628928169;1.91095246815859;0;1
9.095;-2.70360280286848;1.9030269833781;0;1
9.1;-2.69404276860676;1.89509063272194;0;1
9.105;-2.68448278618954;1.88714419239194;0;1
9.11;-2.67536559192238;1.87790076299941;0;1
9.115;-2.66580557075296;1.86996269438563;0;1
9.12;-2.65624559209124;1.86201642538526;0;1
9.125;-2.64712839242493;1.85277497681988;0;1
9.13;-2.63756835666967;1.84484079045771;0;1
9.135;-2.62845109450396;1.83561248979753;0;1
9.14;-2.61933383287862;1.82640443458197;0;1
9.145;-2.61021636725549;1.81721753813771;0;1
9.15;-2.60109879755803;1.80805182162084;0;1
9.155;-2.59198112217681;1.79890761269232;0;1
9.16;-2.58286333947676;1.78978524413268;0;1
9.165;-2.57374554927403;1.78068475849392;0;1
9.17;-2.56507028796145;1.77031905422826;0;1
9.175;-2.55595204412488;1.76129011377501;0;1
9.18;-2.54727653107606;1.75099555268693;0;1
9.185;-2.53860067413869;1.74075019297122;0;1
9.19;-2.52992467684238;1.73055333277797;0;1
9.195;-2.52124843817736;1.72040517805381;0;1
9.2;-2.51257185711404;1.71030593871678;0;1
9.205;-2.50389513703261;1.70025494275763;0;1
9.21;-2.49566091849979;1.6889641191393;0;1
9.215;-2.48698348912293;1.67903590893543;0;1
9.22;-2.47874866571206;1.66786696001727;0;1
9.225;-2.47007063424464;1.65806010781682;0;1
9.23;-2.46183521141401;1.64701195438203;0;1
9.235;-2.45359942671225;1.63603665333316;0;1
9.24;-2.44536328251134;1.62513373271414;0;1
9.245;-2.43756952344087;1.61301418577558;0;1
9.25;-2.42933254050334;1.60228001532374;0;1
9.255;-2.42153794942826;1.59032784084635;0;1
9.26;-2.41330014104886;1.57975976883189;0;1
9.265;-2.4055047309325;1.56797238075994;0;1
9.27;-2.39770885251968;1.55627916092354;0;1
9.275;-2.38991261125845;1.54467907918006;0;1
9.28;-2.38211521432167;1.53340967785722;0.01281712204538;0
9.285;-2.37475952149267;1.52094114278786;0.013838280491884;0
9.29;-2.36696062770749;1.50987356421971;0.015032186106204;0
9.295;-2.35960394785845;1.49760344380694;0.016223190093505;0
9.3;-2.35224681999142;1.48544345017718;0.017495770137447;0
9.305;-2.34488904676545;1.47339305155803;0.018849304263911;0
9.31;-2.33753083669426;1.46145054499662;0.020283086439567;0
9.315;-2.33017199221759;1.44961544265488;0.021796486948202;0
9.32;-2.32281272163361;1.43788608472642;0.02338879211432;0
9.325;-2.31589557130448;1.42497283178935;0.024969789193668;0
9.33;-2.30853513727438;1.41347724201345;0.026713545290282;0
9.335;-2.3016169373899;1.40079494250017;0.02844471517884;0
9.34;-2.29469810887641;1.38823890602686;0.030247858680938;0
9.345;-2.28777855732715;1.37580801287682;0.032122377363663;0
9.35;-2.28085849266661;1.36350027681632;0.034067609342539;0
9.355;-2.27438026043058;1.35002611801096;0.035993644713078;0
9.36;-2.26745916863255;1.33798490853165;0.038074252304474;0
9.365;-2.26097992471095;1.32477414823074;0.040134507864929;0
9.37;-2.25449997245642;1.31170559987731;0.042258965689092;0
9.375;-2.24801932043746;1.29877754761342;0.044447060730284;0
9.38;-2.24153797707459;1.28598830522208;0.046698225754828;0
9.385;-2.23505595064282;1.27333621564064;0.049011891362575;0
9.39;-2.22901569009266;1.25953089607701;0.051298418866035;0
9.395;-2.22253220029224;1.24717258505958;0.053731453721921;0
9.4;-2.21649150923539;1.23365443176459;0.056136099197155;0
9.405;-2.21044903272596;1.22029391691858;0.058597361961079;0
9.41;-2.2044068103806;1.20708311119682;0.061114331450639;0
9.415;-2.19836282199947;1.19402605473121;0.063686894018684;0
9.42;-2.19276154818277;1.17982593244197;0.066225265287807;0
9.425;-2.1867159652756;1.16708888683081;0.068903349581796;0
9.43;-2.18111311760548;1.1532046021414;0.071546307069989;0
9.435;-2.17550842272111;1.13949030773119;0.074239199550402;0
9.44;-2.16990392146992;1.12593782691507;0.076981173056912;0
9.445;-2.16429860964064;1.11254800004101;0.079771966673574;0
9.45;-2.15913493967421;1.09802955262438;0.082522439364535;0
9.455;-2.15352690413838;1.08498556829847;0.085406168537633;0
9.46;-2.1483615485069;1.07080531480511;0.08824855658377;0
9.465;-2.14319530669506;1.0568028393469;0.091134516557913;0
9.47;-2.13802819082884;1.04297571232431;0.094063648757681;0
9.475;-2.13286021283821;1.02932154342131;0.097035552783416;0
9.48;-2.12813484145245;1.01454570943048;0.09996111722042;0
9.485;-2.12296505523517;1.00125427381204;0.103013992406493;0
9.49;-2.11823688591166;0.986839079543386;0.106020013829872;0
9.495;-2.11350778389322;0.972610960186227;0.109063952556782;0
9.5;-2.10877877706381;0.958564331859488;0.112145259764265;0
9.505;-2.10404784849738;0.94470257921594;0.115263987006506;0
9.51;-2.09975948334213;0.929727709722268;0.118331047141517;0
9.515;-2.09502666109013;0.916245766847391;0.121519977570754;0
9.52;-2.09073642914959;0.901645290198545;0.124656626983189;0
9.525;-2.08644420940705;0.887242904632473;0.127826215015565;0
9.53;-2.08215204566773;0.873029839020136;0.131028049086221;0
9.535;-2.07785893663954;0.859006348776142;0.134262029393306;0
9.54;-2.07400733887163;0.84388008877632;0.13743967067534;0
9.545;-2.06971124772723;0.830254079128691;0.140734211877847;0
9.55;-2.06585771141373;0.815516547590979;0.143971702120204;0
9.555;-2.06200418253471;0.800978046651609;0.147237004147853;0
9.56;-2.05814864601192;0.786641591070072;0.150530268395725;0
9.565;-2.05473457470572;0.771211512477212;0.153762978371204;0
9.57;-2.05087697970364;0.75728780013039;0.157108101041858;0
9.575;-2.04746088031131;0.742264351990579;0.160392242719367;0
9.58;-2.04404474537403;0.727448526902543;0.163700115091277;0
9.585;-2.0406265606975;0.712843162649965;0.167031912438456;0
9.59;-2.03720735671455;0.69844216381195;0.170387236830117;0
9.595;-2.03378816334459;0.684239537767857;0.173765683975544;0
9.6;-2.03080940932706;0.668948374996888;0.177079519808159;0
9.605;-2.02783057965728;0.653872854234709;0.180413300591835;0
9.61;-2.02440721720552;0.640305579576492;0.183855151984283;0
9.615;-2.02142637120429;0.625634295142623;0.187231487951655;0
9.62;-2.01888692502074;0.609882344697811;0.190539602456651;0
9.625;-2.01590389115561;0.595649655781352;0.193952322645901;0
9.63;-2.01336229028462;0.580329634905486;0.197296549155631;0
9.635;-2.01081957835721;0.565232331393509;0.200657270419835;0
9.64;-2.00827577231064;0.550354350865799;0.204034358742215;0
9.645;-2.00573088881612;0.535692352259569;0.207427686719545;0
9.65;-2.00318494428299;0.52124304699259;0.210837127237028;0
9.655;-2.00108039898553;0.505713120107936;0.214174809510444;0
9.66;-1.99853226559368;0.491702577553061;0.217613482812336;0
9.665;-1.99642556493854;0.476604684827451;0.220980189838997;0
9.67;-1.99431876817324;0.461726502943457;0.224359748674244;0
9.675;-1.9926523068068;0.445780448853676;0.227664768213818;0
9.68;-1.99054322424009;0.431360430494232;0.231067575571921;0
9.685;-1.98887451235635;0.415865456619595;0.234395687954843;0
9.69;-1.98676321400283;0.40188957008107;0.237821409177866;0
9.695;-1.98509232051814;0.386831864801727;0.241172281144857;0
9.7;-1.98386376301146;0.370706137549307;0.244445317855054;0
9.705;-1.98219154058272;0.356115222684459;0.247813404457598;0
9.71;-1.9805182310501;0.341742198626953;0.251191353856962;0
9.715;-1.97928629570629;0.326293476847563;0.25449149055272;0
9.72;-1.9780531923532;0.311078850951869;0.25779887901943;0
9.725;-1.97681893917577;0.296094676456101;0.261113467791404;0
9.73;-1.97558355407386;0.281337366009245;0.26443520577244;0
9.735;-1.97478949921;0.265513141970006;0.26767646671644;0
9.74;-1.97355178867219;0.251221898381808;0.271009899573199;0
9.745;-1.97275544465008;0.235856463990775;0.27426277600426;0
9.75;-1.97195894003442;0.220723635571758;0.27751997473997;0
9.755;-1.97116026336863;0.205825703145538;0.280781855471176;0
9.76;-1.97036044777922;0.19115603075956;0.284048186987344;0
9.765;-1.9700029704675;0.175417813647285;0.287231189681815;0
9.77;-1.96920081586346;0.161216917342591;0.290503888606725;0
9.775;-1.96884103613528;0.145940137524752;0.293693201514563;0
9.78;-1.96848007457153;0.130900213776812;0.296884412908705;0
9.785;-1.96811693490012;0.116096395998878;0.300077696932747;0
9.79;-1.96819610982185;0.100228769355403;0.30318510164592;0
9.795;-1.96783159895299;0.085900173695628;0.30637944448962;0
9.8;-1.96790842502301;0.070503286475852;0.309488056694333;0
9.805;-1.96798404677338;0.055347760049311;0.312596031515054;0
9.81;-1.96805848307936;0.040429811576611;0.315703346319982;0
9.815;-1.96813175252038;0.025745717506182;0.318809978854149;0
9.82;-1.96820387338469;0.011291812645069;0.321915907233504;0
9.825;-1.96871730833155;-0.004225803100088;0.32493358022698;0
9.83;-1.96923053123542;-0.019500505886348;0.327947888902967;0
9.835;-1.96974153148696;-0.034530175430674;0.33095920519674;0
9.84;-1.97025134304656;-0.049321614840669;0.33396731022884;0
9.845;-1.97076099931254;-0.063881514570568;0.336971979935312;0
9.85;-1.9717109334034;-0.079497852263772;0.339886041513371;0
9.855;-1.97221818990205;-0.09357680446526;0.342881735306479;0
9.86;-1.97316576177705;-0.108719716385015;0.345786764935953;0
9.865;-1.97411313760643;-0.123622917373211;0.348685820208554;0
9.87;-1.97505932127116;-0.138287188229563;0.351579066289317;0
9.875;-1.9760033166215;-0.152713303618785;0.354466674361361;0
9.88;-1.97738961635741;-0.168201153889379;0.357260640876268;0
9.885;-1.9783322201953;-0.182147963740031;0.360133820704835;0
9.89;-1.97971615092265;-0.197161014838544;0.362913477409583;0
9.895;-1.98109886719744;-0.211930662339436;0.365684685173377;0
9.9;-1.9824803879336;-0.226460696844946;0.368447402296086;0
9.905;-1.98386073174875;-0.240754849561969;0.371201587481834;0
9.91;-1.98568236138466;-0.256106988730201;0.37385957330597;0
9.915;-1.987060291587;-0.269917395080977;0.376594053545379;0
9.92;-1.98888055989279;-0.28479625352401;0.379232025515464;0
9.925;-1.99069859497852;-0.299427940931213;0.38185894282827;0
9.93;-1.99251543077119;-0.313819253618583;0.384474551779108;0
9.935;-1.99433210063508;-0.327976875073008;0.387078593220794;0
9.94;-1.99614659303879;-0.341898500562728;0.389671405826014;0
9.945;-1.99840340004549;-0.356883830983367;0.392164834656093;0
9.95;-2.00065795045463;-0.371617293406745;0.394644311172468;0
9.955;-2.0024698490591;-0.384818598789157;0.397197086212075;0
9.96;-2.00472208816449;-0.399088787172071;0.399650645325338;0
9.965;-2.00741659935302;-0.414414120467564;0.402001873990439;0
9.97;-2.0096673825503;-0.428192037912884;0.40442374526201;0
9.975;-2.01191701668673;-0.441739636047052;0.406831063893675;0
9.98;-2.01460796343182;-0.456350483027021;0.409135954487089;0
9.985;-2.01729768084022;-0.470714907954543;0.411423425974012;0
9.99;-2.01998618770522;-0.484836677296512;0.413693371457371;0
9.995;-2.02267350252612;-0.498719498609734;0.415945684591418;0
10;-2.02535964351292;-0.512367021464868;0.418180259576381;0
10.005;-2.0280446285908;-0.525782838355882;0.4203969911532;0
10.01;-2.03117091915133;-0.540260413007152;0.422507880074866;0
10.015;-2.03429597296381;-0.554490063608893;0.424597904118608;0
10.02;-2.03697736511646;-0.567185655950336;0.426754856508751;0
10.025;-2.04010113214397;-0.580956883679047;0.428805369141888;0
10.03;-2.04366514457113;-0.59577777788997;0.430746850764682;0
10.035;-2.04678644682787;-0.609054897678032;0.432751833930641;0
10.04;-2.04990558818582;-0.622099298540856;0.434735463714129;0
10.045;-2.05346705921717;-0.636210220105312;0.436609183098459;0
10.05;-2.05702628721902;-0.650071943528983;0.438458332273513;0
10.055;-2.06058532043842;-0.663694131162393;0.440282341435698;0
10.06;-2.06414316196141;-0.677077405189316;0.442081233893646;0
10.065;-2.06769881486311;-0.690222385693725;0.443855040590755;0
10.07;-2.07169676969847;-0.704428255700679;0.445515062823829;0
10.075;-2.07525102541632;-0.717092631998643;0.447234553042097;0
10.08;-2.07924660397251;-0.730822069489902;0.448840051213842;0
10.085;-2.08324096179576;-0.744306753164623;0.450416462196901;0
10.09;-2.0872341169858;-0.757550310661449;0.451963575234367;0
10.095;-2.09122608736094;-0.770556313225371;0.453481180514148;0
10.1;-2.09565933327399;-0.784617829328273;0.454880800088556;0
10.105;-2.09964886869202;-0.797135618916647;0.456335588760562;0
10.11;-2.10407971552782;-0.81071608925727;0.457671905820888;0
10.115;-2.10851034459651;-0.824052373731037;0.458974411272186;0
10.12;-2.11249630156906;-0.83585266870323;0.460331617670701;0
10.125;-2.11736606508326;-0.850015583707054;0.461481226341816;0
10.13;-2.121793101654;-0.862631509920471;0.462681384823293;0
10.135;-2.12621796124665;-0.875011434093884;0.463847125069847;0
10.14;-2.13108513296537;-0.888454078425411;0.464889330679102;0
10.145;-2.13550760039262;-0.900354321568328;0.465981714702664;0
10.15;-2.14037241470642;-0.91332422593013;0.466949994284042;0
10.155;-2.14523500106382;-0.926047887177493;0.467879387980574;0
10.16;-2.1500974068146;-0.938534786996749;0.468769202501154;0
10.165;-2.15495863416179;-0.950785371485272;0.469619339490498;0
10.17;-2.16026114199869;-0.964092235061233;0.470340874106492;0
10.175;-2.16511892898312;-0.97585343559342;0.471107441818999;0
10.18;-2.17041904630526;-0.988680874154579;0.47174454958541;0
10.185;-2.17571793350095;-1.00126160559535;0.472337166277668;0
10.19;-2.18101560811324;-1.01359914638829;0.472884950554475;0
10.195;-2.1863120874165;-1.02569695915893;0.473387562893153;0
10.2;-2.19160738842062;-1.03755845353922;0.473844665592775;0
10.205;-2.19690152787525;-1.04918698700765;0.474255922777331;0
10.21;-2.20263797837416;-1.06187777992069;0.47453193284854;0
10.215;-2.20837216429512;-1.07431493993941;0.47475782051579;0
10.22;-2.21366267711059;-1.08521610956456;0.47502192679454;0
10.225;-2.21939453743633;-1.09718680867865;0.475149853251756;0
10.23;-2.22512519847039;-1.10891695705716;0.475226332282711;0
10.235;-2.23085569181404;-1.12041288415549;0.475250777462722;0
10.24;-2.23702644508689;-1.13296071969359;0.475134161760225;0
10.245;-2.24275450115338;-1.14396777979505;0.475049841659071;0
10.25;-2.24892285115034;-1.15603353342654;0.474823615930305;0
10.255;-2.25509097806378;-1.16785393687714;0.474539767690931;0
10.26;-2.26125788401183;-1.17942942049529;0.47419806062234;0
10.265;-2.26742257113857;-1.1907604199896;0.473798270612603;0
10.27;-2.27358708592985;-1.20185624306249;0.473339572040848;0
10.275;-2.27975042974115;-1.21271716735708;0.472821737108323;0
10.28;-2.28591160396722;-1.22334347853717;0.472244550467645;0
10.285;-2.29251539894646;-1.2350337130181;0.471517802145749;0
10.29;-2.29867489865443;-1.24518368842742;0.470815872464128;0
10.295;-2.30527603689662;-1.25640112618881;0.469963659421687;0
10.3;-2.31187585951998;-1.26737469377421;0.469045888190713;0
10.305;-2.31847458609412;-1.27810831359763;0.468062051214422;0
10.31;-2.32507213145498;-1.28860496093446;0.46701170402015;0
10.315;-2.33166851170274;-1.29886786392322;0.46589438616241;0
10.32;-2.33870648672242;-1.31018935236138;0.464620020613711;0
10.325;-2.34530045992853;-1.31996936049775;0.463362918930409;0
10.33;-2.35233606055944;-1.33081446856227;0.461947770388854;0
10.335;-2.3589276915501;-1.34012458021869;0.460548959789088;0
10.34;-2.36596098166855;-1.35050611638667;0.458991119405053;0
10.345;-2.37299307700183;-1.36064793890162;0.457358923653595;0
10.35;-2.38002409513021;-1.37055357238418;0.4556518548864;0
10.355;-2.38705384894101;-1.38022560259514;0.45386946053726;0
10.36;-2.39452519894817;-1.39095635423803;0.451921350627069;0
10.365;-2.40155254836206;-1.40014598294614;0.449982068274314;0
10.37;-2.40902162769775;-1.41040106263386;0.447875989978457;0
10.375;-2.41604663671881;-1.41912112521133;0.445777774434762;0
10.38;-2.42351340699135;-1.42891288930365;0.443511723184534;0
10.385;-2.43097888079013;-1.43846458554153;0.441162524033221;0
10.39;-2.43844327704341;-1.44778000858752;0.438729613868079;0
10.395;-2.44590640848795;-1.45686171459073;0.436212515308997;0
10.4;-2.45336849360315;-1.46571340827214;0.433610676056746;0
10.405;-2.46082934468425;-1.47433755733916;0.430923629618902;0
10.41;-2.46873192233222;-1.4840263412139;0.428060627093919;0
10.415;-2.47663327017828;-1.49346835961189;0.425106305147182;0
10.42;-2.48409056067179;-1.50137809440236;0.422150405233002;0
10.425;-2.49198962507334;-1.51036191127796;0.419016923290534;0
10.43;-2.4994446624013;-1.51781954984848;0.415880871761895;0
10.435;-2.50734150349696;-1.52635722887227;0.412566196014751;0
10.44;-2.51523719052261;-1.53466333444159;0.409157564822159;0
10.445;-2.52357448075367;-1.54402927005343;0.405564027954761;0
10.45;-2.53146777707977;-1.55185567644131;0.401960648345599;0
10.455;-2.53935996639301;-1.55945994943017;0.398261743272637;0
10.46;-2.54725106332306;-1.56684502404323;0.394466812934867;0
10.465;-2.55558382399545;-1.57530201216517;0.390484811839305;0
10.47;-2.56347265047846;-1.58223151312834;0.386490954213915;0
10.475;-2.57180317070597;-1.59023891680858;0.382308972332877;0
10.48;-2.58013252781122;-1.59801292828046;0.378023512568045;0
10.485;-2.58846073716893;-1.60555663251117;0.373634053030495;0
10.49;-2.59678781394968;-1.61287307358439;0.369140079878735;0
10.495;-2.60511377312338;-1.61996525537985;0.364541087347992;0
10.5;-2.61343862946256;-1.62683614224184;0.359836577779028;0
10.505;-2.62176249902198;-1.63348895484186;0.35502604083777;0
10.51;-2.63008519320685;-1.63992598403224;0.350109035485712;0
10.515;-2.63884956868902;-1.6474383052882;0.344994224578439;0
10.52;-2.64717002733536;-1.65342677141914;0.339857138318338;0
10.525;-2.65548945607031;-1.65920857651792;0.334612144040955;0
10.53;-2.66425071076024;-1.66607459406624;0.329167847255964;0
10.535;-2.67301073042831;-1.67271286711754;0.323608973540619;0
10.54;-2.68132699249727;-1.67783922698271;0.318025980451696;0
10.545;-2.69008492100266;-1.68405788637547;0.312242305421202;0
10.55;-2.69884175870658;-1.69005767634788;0.306342642818121;0
10.555;-2.70759762161832;-1.69584180926219;0.300326518963342;0
10.56;-2.7163523211068;-1.70141256959334;0.29419353123663;0
10.565;-2.72510607432734;-1.70677339871969;0.287943206056573;0
10.57;-2.73385869229424;-1.71192651009701;0.281575160501331;0
10.575;-2.74261039181415;-1.71687527524998;0.275088940719613;0
10.58;-2.75136098355851;-1.72162183897039;0.268484183594409;0
10.585;-2.76055342407757;-1.72745707539241;0.261669256354845;0
10.59;-2.76930201306695;-1.73178176052754;0.254820149722618;0
10.595;-2.77849227618066;-1.73720018755497;0.247760091501637;0
10.6;-2.78723881725903;-1.74111400615138;0.240665078642848;0
10.605;-2.79642716159117;-1.74612739228027;0.233358315465067;0
10.61;-2.80517160822591;-1.74964108065122;0.226015924558381;0
10.615;-2.81435798661857;-1.7542600379489;0.218461030286348;0
10.62;-2.82354333517632;-1.75867239144409;0.210778469506771;0
10.625;-2.83228482681378;-1.76159326544038;0.203059281739102;0
10.63;-2.84146829050763;-1.76562747088005;0.19512656514063;0
10.635;-2.85065076404741;-1.76946304163403;0.187065191189997;0
10.64;-2.8598321595542;-1.77310241330134;0.178874867902319;0
10.645;-2.86901269345072;-1.7765488813934;0.17055525365785;0
10.65;-2.87819227751636;-1.77980481306336;0.162106078643343;0
10.655;-2.88737092488595;-1.78287284638637;0.153527065353706;0
10.66;-2.89654864854532;-1.7857555895975;0.144817948132731;0
10.665;-2.90572535985795;-1.78845532654602;0.135978494162741;0
10.67;-2.91490127450151;-1.79097520348029;0.127008421044385;0
10.675;-2.9240763035227;-1.79331744079002;0.117907518290603;0
10.68;-2.93325045933585;-1.79548453222369;0.108675567804357;0
10.685;-2.9424236527424;-1.79747864905436;0.099312384399741;0
10.69;-2.95203893949612;-1.80059032029852;0.089726142053996;0
10.695;-2.9612103135632;-1.80221955364258;0.080093476446086;0
10.7;-2.97038096627768;-1.80368405627789;0.070328981053767;0
10.705;-2.97955080785492;-1.80498588205869;0.0604325176499;0
10.71;-2.98916258893317;-1.80741451478993;0.050312325550874;0
10.715;-2.99833070891452;-1.80837109433444;0.040145054824056;0
10.72;-3.00749805423399;-1.80917232493397;0.029845407493616;0
10.725;-3.01710737506694;-1.8111075838575;0.019321631878001;0
10.73;-3.02627307043331;-1.81157796283356;0.008750443960533;0
10.735;-3.03588076539447;-1.81318720053167;-0.002045075747059;0
10.74;-3.04504594394088;-1.81381140750485;0.008818933338259;0
10.745;-3.05421048627568;-1.81381280172885;-0.002171880785538;0
10.75;-3.06381704588361;-1.81543180507416;0.00832009191798;0
10.755;-3.07298001625431;-1.81511803907857;-0.00295764011675;0
10.76;-3.08258502738513;-1.81642659648012;0.00724735166975;0
10.765;-3.09174647252104;-1.81580706013212;-0.004317388718727;0
10.77;-3.10134998142441;-1.81681446652202;0.005600584489779;0
10.775;-3.1105099471032;-1.81589835899787;-0.006251151502414;0
10.78;-3.11966926026142;-1.81532665218913;0.003471567891021;0
10.785;-3.12927066455169;-1.81543698918032;-0.008752226472737;0
10.79;-3.13842856310221;-1.81458174472384;0.000683709281259;0
10.795;-3.1480291675511;-1.81465051843672;0;1
10.8;-3.15718558244434;-1.81328035296048;0;1
10.805;-3.1663414971621;-1.81178990822663;0;1
10.81;-3.1759395581326;-1.81146778180046;0;1
10.815;-3.18509416352249;-1.80971495841463;0;1
10.82;-3.19424818743456;-1.8078476260167;0;1
10.825;-3.20384440797229;-1.80715472056964;0;1
10.83;-3.21299717227107;-1.80503701404307;0;1
10.835;-3.2221493947322;-1.80281075670446;0;1
10.84;-3.23130108427871;-1.80047774274287;0;1
10.845;-3.24045224975269;-1.79803975012139;0;1
10.85;-3.25004566887035;-1.79678564897486;0;1
10.855;-3.25919567818608;-1.79411607270567;0;1
10.86;-3.26834518147118;-1.79134715575076;0;1
10.865;-3.27749420752349;-1.78848066703829;0;1
10.87;-3.28664275563215;-1.78551827375741;0;1
10.875;-3.29579083110421;-1.78246164663094;0;1
10.88;-3.30493844526378;-1.77931245975296;0;1
10.885;-3.31408560530371;-1.77607236092887;0;1
10.89;-3.32278954009373;-1.77145578254688;0;1
10.895;-3.33193595012163;-1.76806558266287;0;1
10.9;-3.34108192808222;-1.76458890762056;0;1
10.905;-3.35022748193926;-1.76102735927112;0;1
10.91;-3.35937261958968;-1.75738252606205;0;1
10.915;-3.36807456944906;-1.75236871977348;0;1
10.92;-3.3772190316987;-1.74858879470209;0;1
10.925;-3.38592032954289;-1.7434425768885;0;1
10.93;-3.39506415291471;-1.73953289741147;0;1
10.935;-3.40376476403128;-1.73425935737533;0;1
10.94;-3.41246523551756;-1.72893793856153;0;1
10.945;-3.42160821017766;-1.72485663278506;0;1
10.95;-3.43030798055199;-1.71941506088061;0;1
10.955;-3.4390076291727;-1.71392920794753;0;1
10.96;-3.44770695819663;-1.70839951262839;0;1
10.965;-3.456406074238;-1.70282730464689;0;1
10.97;-3.46510508384878;-1.69721390125005;0;1
10.975;-3.47380378909198;-1.69155972222153;0;1
10.98;-3.4825023979649;-1.68586637371346;0;1
10.985;-3.49075797307607;-1.67884689008069;0;1
10.99;-3.49945623210349;-1.67310384734954;0;1
10.995;-3.50815440744933;-1.66732419234986;0;1
11;-3.51640956151554;-1.66022088804847;0;1
11.005;-3.52466467232906;-1.65310910478561;0;1
11.01;-3.53336258359961;-1.64727713444194;0;1
11.015;-3.54161748371574;-1.64012352637035;0;1
11.02;-3.5498723505198;-1.63296344399054;0;1
11.025;-3.55812718656859;-1.62579740376081;0;1
11.03;-3.56638199441913;-1.61862592216724;0;1
11.035;-3.57463677662849;-1.61144951569417;0;1
11.04;-3.58289153575367;-1.6042687007946;0;1
11.045;-3.59114637582748;-1.59708428898554;0;1
11.05;-3.59940109642414;-1.58989620029664;0;1
11.055;-3.60721306145061;-1.58141757374995;0;1
11.06;-3.61546788467982;-1.57425050513699;0;1
11.065;-3.62327995515043;-1.56579344545763;0;1
11.07;-3.63109204485201;-1.55736049832333;0;1
11.075;-3.63890435705208;-1.54895232053085;0;1
11.08;-3.64715953101944;-1.54185647801269;0;1
11.085;-3.65497195587403;-1.53347133971995;0;1
11.09;-3.66234176432565;-1.52382346761912;0;1
11.095;-3.67015446648397;-1.51551439624959;0;1
11.1;-3.67796739291921;-1.50723046699034;0;1
11.105;-3.68578044257355;-1.49897147173524;0;1
11.11;-3.69315087506978;-1.48944955163288;0;1
11.115;-3.70052145973752;-1.47997838957698;0;1
11.12;-3.70833513876465;-1.47184623796587;0;1
11.125;-3.71570609621948;-1.46245024652505;0;1
11.13;-3.72307740582246;-1.45310501529713;0;1
11.135;-3.73044886294362;-1.44380962031656;0;1
11.14;-3.73782066897002;-1.43456434090504;0;1
11.145;-3.74474987805425;-1.42408012855748;0;1
11.15;-3.75212220143847;-1.41495903478233;0;1
11.155;-3.75949486708859;-1.40588673363783;0;1
11.16;-3.76642492912888;-1.39557412911867;0;1
11.165;-3.77335535738248;-1.38533513548428;0;1
11.17;-3.7802861482878;-1.37516904107368;0;1
11.175;-3.78721739983669;-1.36507544492781;0;1
11.18;-3.79414890563805;-1.35505306953662;0;1
11.185;-3.8010807638636;-1.34510154996104;0;1
11.19;-3.80801297125191;-1.33522023465774;0;1
11.195;-3.81450278259786;-1.32412006290945;0;1
11.2;-3.82143580602236;-1.31440273850468;0;1
11.205;-3.82792642495524;-1.30346484000379;0;1
11.21;-3.83486024768853;-1.29390816182162;0;1
11.215;-3.84135165781738;-1.28312925879354;0;1
11.22;-3.84784352142814;-1.27244144979305;0;1
11.225;-3.85389298960958;-1.26055484708994;0;1
11.23;-3.86038587168977;-1.25007156390764;0;1
11.235;-3.86687919041826;-1.2396760059099;0;1
11.24;-3.8729301984611;-1.2280785585902;0;1
11.245;-3.87942440099633;-1.21788058940244;0;1
11.25;-3.88547638298565;-1.20647872894762;0;1
11.255;-3.89152890692692;-1.19518567552859;0;1
11.26;-3.89758186478313;-1.18399982028771;0;1
11.265;-3.9036354530919;-1.17292046947371;0;1
11.27;-3.90924671947539;-1.16065691523971;0;1
11.275;-3.91530137048025;-1.14981096478898;0;1
11.28;-3.92091388803661;-1.13777853343984;-0.01173944890272;1
11.285;-3.92697026891526;-1.12739850460226;-0.012770512860358;1
11.29;-3.93258498360303;-1.11582675735087;-0.013778842605551;1
11.295;-3.93820029303457;-1.10437437966065;-0.014849094609882;1
11.3;-3.94381629112127;-1.09304015174558;-0.015980884194515;1
11.305;-3.94899002351074;-1.08053287411335;-0.017084108428128;1
11.31;-3.95460719646291;-1.06945448782956;-0.018333238487952;1
11.315;-3.95978218851006;-1.05719997887315;-0.019553085689119;1
11.32;-3.96540060468629;-1.04637109593137;-0.020918046127296;1
11.325;-3.97057682379763;-1.03436282679819;-0.022252981745466;1
11.33;-3.97575370688637;-1.02248778219603;-0.023642708726535;1
11.335;-3.98093114362081;-1.01074389278291;-0.025086845844832;1
11.34;-3.98610932827485;-0.999130010681216;-0.02658507135662;0
11.345;-3.99084540632497;-0.98635479714758;-0.028047555168096;0
11.35;-3.99602498142495;-0.975019880094336;-0.029648583666034;0
11.355;-4.00076232954835;-0.962519525289981;-0.031213198653152;0
11.36;-4.00550051300084;-0.950166673143249;-0.03282630138608;0
11.365;-4.01023931863825;-0.93795869096006;-0.034487536659305;0
11.37;-4.01497893944645;-0.925894172568512;-0.03619662857645;0
11.375;-4.01971926408536;-0.913970846327868;-0.03795324101655;0
11.38;-4.02446018140308;-0.902186478289494;-0.039757036227132;0
11.385;-4.02875903844474;-0.889249944933123;-0.041518463975125;0
11.39;-4.03305879441388;-0.876473639621233;-0.043322449698683;0
11.395;-4.03735923496373;-0.863854688456076;-0.045168682332772;0
11.4;-4.04210319553041;-0.852680738058008;-0.047146093452771;0
11.405;-4.04596230784392;-0.839056389583245;-0.048990868124487;0
11.41;-4.05026504218454;-0.826897486782778;-0.050962269131274;0
11.415;-4.05456862039386;-0.81488777955863;-0.052974868595301;0
11.42;-4.05843008367088;-0.801734895041123;-0.054939259723729;0
11.425;-4.06229228844146;-0.788750750995172;-0.056940388105634;0
11.43;-4.06659827233564;-0.777223498496256;-0.05906713671952;0
11.435;-4.07046210668197;-0.764546099797515;-0.061144967910056;0
11.44;-4.07388390274947;-0.750740823336959;-0.063169816828578;0
11.445;-4.07774946390361;-0.73840967828586;-0.065315700234602;0
11.45;-4.08161580853433;-0.726235647301756;-0.067497193086387;0
11.455;-4.08504017961737;-0.712926639956445;-0.069625116656048;0
11.46;-4.08846533089535;-0.699794111098113;-0.071784436196053;0
11.465;-4.09189145229077;-0.686836040354328;-0.073975001732424;0
11.47;-4.09531832796748;-0.674049255052294;-0.076196583481006;0
11.475;-4.09874614825792;-0.661431816983283;-0.07844903144873;0
11.48;-4.10217479920683;-0.648980929978053;-0.080732136211155;0
11.485;-4.10516142110485;-0.635403909847952;-0.082956850918678;0
11.49;-4.10814896949838;-0.622012630052728;-0.08520821680924;0
11.495;-4.11113743045586;-0.608804298655042;-0.0874860802629;0
11.5;-4.11412689174275;-0.595776463388752;-0.089790308131257;0
11.505;-4.11711713688082;-0.582925822804898;-0.092120707158029;0
11.51;-4.12010825409236;-0.570250016186826;-0.094477143600496;0
11.515;-4.12310023030366;-0.557746423522292;-0.096859464305873;0
11.52;-4.12565030637822;-0.544122416914614;-0.099178795699175;0
11.525;-4.12820133547792;-0.530689452505162;-0.101520191989387;0
11.53;-4.13075330310537;-0.517444624912296;-0.103883532194875;0
11.535;-4.13330619499117;-0.50438507444215;-0.106268695541214;0
11.54;-4.13585999709029;-0.491507986371953;-0.108675561457291;0
11.545;-4.13797194913263;-0.477520470121514;-0.111015359947146;0
11.55;-4.14052764965236;-0.46502393064688;-0.113461810590882;0
11.555;-4.1426413696279;-0.451410839962008;-0.115840975211167;0
11.56;-4.14475616448755;-0.437993158805814;-0.118237976373816;0
11.565;-4.14687181630151;-0.424767294689876;-0.120652681893368;0
11.57;-4.14898851333987;-0.411730896008554;-0.123085039508343;0
11.575;-4.15110613961608;-0.398880759312402;-0.125534937861638;0
11.58;-4.15278183273705;-0.384923525761016;-0.127913701805939;0
11.585;-4.15490139380567;-0.372461201764145;-0.130395030803001;0
11.59;-4.15657899189843;-0.3588857933869;-0.132805077755809;0
11.595;-4.15825758036653;-0.345508888660654;-0.135228969048181;0
11.6;-4.15993714388742;-0.332327416773109;-0.13766663653325;0
11.605;-4.16117492059313;-0.31804809883698;-0.140029498814188;0
11.61;-4.16285660927448;-0.305272529218497;-0.142491207383398;0
11.615;-4.16409637822526;-0.291392508603627;-0.144877983830768;0
11.62;-4.16533717990852;-0.277719471870857;-0.147274973445155;0
11.625;-4.16702174511808;-0.265540486518733;-0.149770608118645;0
11.63;-4.16782169898093;-0.250957776521403;-0.152102701610645;0
11.635;-4.16906550528437;-0.23788693743562;-0.154530036896016;0
11.64;-4.17031028149543;-0.225010491377779;-0.156967390469591;0
11.645;-4.17111316411282;-0.211034802503502;-0.159326240604893;0
11.65;-4.1719172064869;-0.1972715068612;-0.161691767202534;0
11.655;-4.17316503753787;-0.185007315635488;-0.164152359407016;0
11.66;-4.17397092733766;-0.171634321659023;-0.166534338787485;0
11.665;-4.17433518295407;-0.157173974318888;-0.168834452766693;0
11.67;-4.17514319777965;-0.144226869840131;-0.171226241311026;0
11.675;-4.17550954517364;-0.130185744868843;-0.17353610956507;0
11.68;-4.17631961904974;-0.117651307616777;-0.175937590618551;0
11.685;-4.17668799328008;-0.104016389979251;-0.178257097829464;0
11.69;-4.17705731525353;-0.090591454907882;-0.180579741563938;0
11.695;-4.17742767004326;-0.077373510486451;-0.182905516591895;0
11.7;-4.17735629443874;-0.063068958626619;-0.18514598519034;0
11.705;-4.17772888617852;-0.050279286751778;-0.187474734483818;0
11.71;-4.17765961255671;-0.036395998677268;-0.189718114926066;0
11.715;-4.17759142482147;-0.022730335920774;-0.191961300267015;0
11.72;-4.17796705299614;-0.010569246698996;-0.194292680624555;0
11.725;-4.17790086814015;0.002695013853391;-0.196538649760826;0
11.73;-4.17739297371854;0.017041710066704;-0.198695952104645;0
11.735;-4.17732896565926;0.029869713218353;-0.200938153874871;0
11.74;-4.17682311244594;0.043787282746561;-0.203091626935881;0
11.745;-4.17631846649374;0.057482942386767;-0.205241564675008;0
11.75;-4.17625765600286;0.069670112686291;-0.207476344626371;0
11.755;-4.17575505173237;0.082956592410632;-0.209622354892918;0
11.76;-4.17481065542426;0.097321987045415;-0.211676306440692;0
11.765;-4.17431026570952;0.110164638259914;-0.213811814765034;0
11.77;-4.17381079629642;0.12280280657507;-0.215943644908936;0
11.775;-4.17286968717954;0.13652943845438;-0.217983383626695;0
11.78;-4.17192958484515;0.150034251837356;-0.22001613946221;0
11.785;-4.17099067495561;0.163320120961305;-0.222041925660868;0
11.79;-4.1700527374795;0.176391059588355;-0.224060676236763;0
11.795;-4.16911585714012;0.189250129754719;-0.226072384868246;0
11.8;-4.16818011889626;0.201900346312282;-0.228077046330681;0
11.805;-4.16680255660117;0.215635868633523;-0.229986129605694;0
11.81;-4.1658688679532;0.227855266351478;-0.231973265631942;0
11.815;-4.16449342320013;0.241166387977727;-0.233864776111687;0
11.82;-4.1631190722066;0.25425829526347;-0.235745799609608;0
11.825;-4.16174579794171;0.267134401421322;-0.237616299802067;0
11.83;-4.16037358364143;0.279798066187546;-0.23947624073422;0
11.835;-4.15900241280433;0.292252596660217;-0.241325586814689;0
11.84;-4.15718952241422;0.305791499384677;-0.243075784279817;0
11.845;-4.1558205086849;0.317813692355235;-0.244900484556277;0
11.85;-4.15400974189712;0.330926963802254;-0.246625941919867;0
11.855;-4.15219997060688;0.343820663578047;-0.248337259800014;0
11.86;-4.15039138080111;0.356497600913804;-0.250034426856913;0
11.865;-4.14858385424527;0.368961429858551;-0.251717372817235;0
11.87;-4.14677727299443;0.381215746408238;-0.253386027026319;0
11.875;-4.14452907722176;0.394553384017055;-0.254951791319041;0
11.88;-4.14272466019394;0.406373918779096;-0.256588329759505;0
11.885;-4.14047859522181;0.41928446182448;-0.258121847470039;0
11.89;-4.13867637757277;0.430684210925867;-0.259726051908602;0
11.895;-4.13643227661276;0.443181044374189;-0.26122706668007;0
11.9;-4.13418924466793;0.45546360312905;-0.262710016579663;0
11.905;-4.1319473667665;0.467534888189775;-0.264174852322536;0
11.91;-4.12926367734326;0.480688839587836;-0.265532793219727;0
11.915;-4.1270238741722;0.492324213832481;-0.266957624950259;0
11.92;-4.1243423276129;0.505048627914949;-0.268275405357343;0
11.925;-4.12210473593341;0.516260766254655;-0.269659948829017;0
11.93;-4.11942526702458;0.528568712884265;-0.270937247458074;0
11.935;-4.11674687346754;0.540661101871587;-0.272192402627936;0
11.94;-4.11406953884339;0.552541223847366;-0.273425321360848;0
11.945;-4.11095050084815;0.56550231622769;-0.274547139706094;0
11.95;-4.1082753557806;0.576943529447303;-0.275731698262355;0
11.955;-4.10560122010501;0.588182404527621;-0.27689373030072;0
11.96;-4.10248523092842;0.60051227356764;-0.27794430730614;0
11.965;-4.09937044230649;0.612621519321873;-0.278968523180016;0
11.97;-4.09625673609406;0.624513777992805;-0.279966237664146;0
11.975;-4.09314409591093;0.636192332507541;-0.280937330674666;0
11.98;-4.09003240415496;0.647660710238152;-0.281881662402921;0
11.985;-4.08692184793524;0.658921495702184;-0.282799153947448;0
11.99;-4.08381231012054;0.669978121896206;-0.283689667632947;0
11.995;-4.08026092812228;0.682123800279306;-0.28446412882423;0
12;-4.07671075630512;0.694046909305968;-0.285207600739233;0
12.005;-4.07360432069784;0.704461582430455;-0.286008866657304;0
12.01;-4.0700561957079;0.715974340405016;-0.286693684505889;0
12.015;-4.0665090306203;0.72727460517036;-0.287347040032412;0
12.02;-4.06296301253001;0.738364964170236;-0.28796882412783;0
12.025;-4.05897517736657;0.750538869038505;-0.28846979905619;0
12.03;-4.05543122344452;0.761195342755746;-0.289024043649072;0
12.035;-4.05188836851474;0.771651532148655;-0.289546256232275;0
12.04;-4.04790364939794;0.783200681209442;-0.28994714345831;0
12.045;-4.04392001988981;0.794531365614824;-0.290311716478517;0
12.05;-4.03993746384353;0.805646821677916;-0.290639792377997;0
12.055;-4.03595596536246;0.816550235572498;-0.290931189250902;0
12.06;-4.03197550879624;0.827244744121737;-0.291185726197834;0
12.065;-4.02799607873685;0.837733435574502;-0.291403223323303;0
12.07;-4.02357491502726;0.849308886263107;-0.29149426807328;0
12.075;-4.01959761493575;0.859370511655542;-0.291633071834318;0
12.08;-4.01517854984879;0.870525157406216;-0.29164500556743;0
12.085;-4.01120331751916;0.880172184922896;-0.291704325918605;0
12.09;-4.00678628980984;0.890918301478783;-0.291636363254743;0
12.095;-4.00237021874785;0.901452540569381;-0.291526057057487;0
12.1;-3.99795529184301;0.911777406787148;-0.291373232896781;0
12.105;-3.99309864775394;0.923185636148342;-0.291088269808055;0
12.11;-3.9886857822043;0.933077107059678;-0.290845477801255;0
12.115;-3.98427401399086;0.942768589913596;-0.290559510708709;0
12.12;-3.97942048266327;0.953552608066649;-0.290140683327606;0
12.125;-3.97456794027969;0.964118255766142;-0.289673897639746;0
12.13;-3.97015931835736;0.973178833668186;-0.289248446417081;0
12.135;-3.9653087861788;0.98334136083233;-0.288689382738146;0
12.14;-3.96045940113542;0.99329389925172;-0.288081673849701;0
12.145;-3.95561094515299;1.00304007076754;-0.287425032767034;0
12.15;-3.9503207608006;1.01387172358478;-0.286629634788145;0
12.155;-3.94547454711548;1.02318828314781;-0.285870008671552;0
12.16;-3.94062921675798;1.03230764313769;-0.285060696616542;0
12.165;-3.93534211317545;1.04252143982895;-0.284111807040016;0
12.17;-3.93005609077845;1.05251840265991;-0.283108229550626;0
12.175;-3.92521397936956;1.06101228389659;-0.2821394214397;0
12.18;-3.91992994856282;1.07060982035368;-0.281030187917664;0
12.185;-3.91464695513569;1.07999930447611;-0.279865444090759;0
12.19;-3.90936498430676;1.08918369943257;-0.278644911726793;0
12.195;-3.90364127799386;1.09945487331059;-0.277278495049723;0
12.2;-3.89836143404662;1.10821270941361;-0.27594089181242;0
12.205;-3.89308256784147;1.11677444852466;-0.274546654207931;0
12.21;-3.88736192216115;1.12643174810814;-0.273005618175772;0
12.215;-3.88164235224522;1.1358732825246;-0.271402642801381;0
12.22;-3.87636658611859;1.14381327249588;-0.269827359697935;0
12.225;-3.87064899664014;1.1528575812878;-0.268104360086774;0
12.23;-3.8649324398969;1.16169475153225;-0.266318510590866;0
12.235;-3.85921679987197;1.17032799368573;-0.264469483809969;0
12.24;-3.85350226522501;1.17875958269648;-0.262557015711242;0
12.245;-3.84778872034117;1.1869926484609;-0.260580785179363;0
12.25;-3.84163330701388;1.19631894497735;-0.25845037549289;0
12.255;-3.83592182670995;1.20413790933655;-0.256340779799999;0
12.26;-3.82976855052724;1.21305558016858;-0.254076360920705;0
12.265;-3.82405897590328;1.22047225144983;-0.251832107956396;0
12.27;-3.81790767884611;1.22899292876377;-0.249432398603073;0
12.275;-3.81175731318876;1.23730671951977;-0.246962034475111;0
12.28;-3.80560806751974;1.24541591328829;-0.244420724737073;0
12.285;-3.7994597246743;1.25332395027272;-0.241808101384228;0
12.29;-3.7933124736614;1.26103303580148;-0.239123880081161;0
12.295;-3.78716609773003;1.26854652715976;-0.236367699313929;0
12.3;-3.78102078629631;1.27586654810668;-0.233539281274957;0
12.305;-3.77443358087535;1.28428476853823;-0.230547894693014;0
12.31;-3.76829018196346;1.29120109911068;-0.227568776737299;0
12.315;-3.76170506413624;1.29922060410517;-0.224426037467014;0
12.32;-3.75556362380826;1.30574406081413;-0.221294911836829;0
12.325;-3.74898033598371;1.3133763976238;-0.217999466137384;0
12.33;-3.74239805863083;1.3208060340105;-0.214624531170502;0
12.335;-3.73625962102888;1.32674723070634;-0.211260312376867;0
12.34;-3.72967919428213;1.33380562160694;-0.207730753422746;0
12.345;-3.72309973862829;1.34066920929328;-0.204120716519271;0
12.35;-3.71607849909781;1.34862884917048;-0.200339272638768;0
12.355;-3.70950107464183;1.35508498472888;-0.196561849349602;0
12.36;-3.70292457977086;1.36135464130004;-0.192702949315147;0
12.365;-3.69634900168766;1.36744038543014;-0.188762255581348;0
12.37;-3.6893315864404;1.37463282053609;-0.184648759647645;0
12.375;-3.68275793373877;1.38033233471378;-0.180538002975517;0
12.38;-3.67574241738168;1.38714382922352;-0.17625376195164;0
12.385;-3.66917063745457;1.39246766441508;-0.171971634443802;0
12.39;-3.66215696812393;1.39890862087974;-0.167515359128342;0
12.395;-3.65514426879421;1.40515498893964;-0.162969776607232;0
12.4;-3.6481325261279;1.41120944386366;-0.158334556128264;0
12.405;-3.64112172697389;1.4170746235818;-0.15360937196742;0
12.41;-3.63411185836438;1.42275312928831;-0.148793903439835;0
12.415;-3.62710280603572;1.42824782121405;-0.14388781407531;0
12.42;-3.62009476036036;1.43356063249856;-0.138890833652488;0
12.425;-3.61308760739637;1.43869435891711;-0.133802637145662;0
12.43;-3.60563859422873;1.44493925936042;-0.128531953955325;0
12.435;-3.59863321941494;1.44969622805738;-0.123254594803376;0
12.44;-3.59162880058621;1.45428148012151;-0.117885133705987;0
12.445;-3.58418248400809;1.459985406108;-0.112332232380463;0
12.45;-3.57717987022861;1.46420856628086;-0.106771802856347;0
12.455;-3.56973523237902;1.46955565884122;-0.101027298175228;0
12.46;-3.56229163399209;1.47471429421013;-0.095183627199683;0
12.465;-3.55529159942981;1.47840001293496;-0.089331564397401;0
12.47;-3.54784970678883;1.4832164584608;-0.083294579850098;0
12.475;-3.54040861428776;1.48785233458442;-0.077157519769482;0
12.48;-3.53296851245372;1.49230954408138;-0.070920140845233;0
12.485;-3.52552918601507;1.49659114905801;-0.064582125136782;0
12.49;-3.51809082582905;1.50069898615409;-0.058143241764333;0
12.495;-3.5106532169488;1.50463605239525;-0.051603185221343;0
12.5;-3.50321655055107;1.50840412041301;-0.044961737099848;0
12.505;-3.49578061200333;1.51200612424576;-0.038218604368167;0
12.51;-3.48834559279157;1.51544377457547;-0.031373581129266;0
12.515;-3.48091127858747;1.51871994447912;-0.02442638686494;0
12.52;-3.47303512139806;1.52312373367318;-0.017285508356774;0
12.525;-3.46560251929043;1.52605648652752;-0.010127159352351;0
12.53;-3.45817079001995;1.52883421682797;-0.002865982838889;0
12.535;-3.45029698021145;1.53274707555176;0.004589645086808;0
12.54;-3.44286560616866;1.53567081794899;-0.009643700944337;0
12.545;-3.4349923535764;1.53925408340831;-0.001960188901707;0
12.55;-3.42756380242007;1.54137430508269;0;1
12.555;-3.41969203953652;1.54511390247683;0;1
12.56;-3.41226397718861;1.54691827550642;0;1
12.565;-3.40439437639989;1.55010556194053;0;1
12.57;-3.39652500859386;1.55312719490953;0;1
12.575;-3.38909930424025;1.55469626516044;0;1
12.58;-3.38123143737863;1.55741685378291;0;1
12.585;-3.37336437232254;1.55997663432484;0;1
12.59;-3.3654981179426;1.56237784101558;0;1
12.595;-3.35763264265595;1.56462279868327;0;1
12.6;-3.35021070458327;1.56542651230608;0;1
12.605;-3.34234662054347;1.56739244519446;0;1
12.61;-3.33448327447973;1.56920837597198;0;1
12.615;-3.32662067592781;1.57087640560628;0;1
12.62;-3.31875880410676;1.57239869831112;0;1
12.625;-3.31089764851643;1.57377736210711;0;1
12.63;-3.3030371987847;1.57501447936597;0;1
12.635;-3.29517744466537;1.57611210722292;0;1
12.64;-3.2873183658886;1.57707230748168;0;1
12.645;-3.2794599747818;1.5778970224993;0;1
12.65;-3.27160224623952;1.57858828110462;0;1
12.655;-3.2637451725299;1.57914803738701;0;1
12.66;-3.25588874806615;1.57957821638588;0;1
12.665;-3.24803295925646;1.57988074408338;0;1
12.67;-3.24017778754898;1.58005753842366;0;1
12.675;-3.23188047498082;1.58139751664722;0;1
12.68;-3.22402667435929;1.58130143272492;0;1
12.685;-3.2161734713062;1.58108554578401;0;1
12.69;-3.20832085686496;1.58075165454924;0;1
12.695;-3.20046881203473;1.58030156654153;0;1
12.7;-3.19261734836211;1.57973697979743;0;1
12.705;-3.18476644704484;1.57905966204168;0;1
12.71;-3.17691609952984;1.57827133114196;0;1
12.715;-3.16906631765605;1.57737362655043;0;1
12.72;-3.16121703217109;1.57636840582344;0;1
12.725;-3.1533682754107;1.57525720900476;0;1
12.73;-3.14552003920024;1.57404167812256;0;1
12.735;-3.13767241693167;1.57272314200374;0;1
12.74;-3.1298251976286;1.57130380264328;0;1
12.745;-3.12197847489189;1.5697849470043;0;1
12.75;-3.11413224090214;1.56816814591918;0;1
12.755;-3.1062864879253;1.56645495311227;0;1
12.76;-3.09844120831136;1.56464690546685;0;1
12.765;-3.09059649596873;1.56274522830857;0;1
12.77;-3.08275214042937;1.56075202174994;0;1
12.775;-3.07490823579455;1.55866847245918;0;1
12.78;-3.06706477473751;1.5564960525345;0;1
12.785;-3.05922175000916;1.55423621849956;0;1
12.79;-3.05137925591265;1.55189011656094;0;1
12.795;-3.04397982086517;1.54817275510181;0;1
12.8;-3.03613792811253;1.54568617366026;0;1
12.805;-3.02829644557575;1.54311742609426;0;1
12.81;-3.02045546782111;1.54046760586475;0;1
12.815;-3.01305752357961;1.53645164750001;0;1
12.82;-3.00521709635528;1.53367155987274;0;1
12.825;-2.99781989432887;1.52952700272806;0;1
12.83;-2.9899800966225;1.52662087358389;0;1
12.835;-2.98258341155779;1.52235279041861;0;1
12.84;-2.97474432281875;1.51932475307416;0;1
12.845;-2.96734823434429;1.51493724050303;0;1
12.85;-2.95950962995047;1.51179224193497;0;1
12.855;-2.95211421813746;1.50728930782567;0;1
12.86;-2.94471891705897;1.50274421568342;0;1
12.865;-2.93688118683898;1.4994443116818;0;1
12.87;-2.92948643165323;1.49478998312122;0;1
12.875;-2.9220919758217;1.49009578821218;0;1
12.88;-2.91469761238748;1.48536312277174;0;1
12.885;-2.90730354039019;1.48059218384105;0;1
12.89;-2.89990955293581;1.47578435463008;0;1
12.895;-2.89251584912596;1.47093981973965;0;1
12.9;-2.88512222212774;1.46605995012331;0;1
12.905;-2.87772887110303;1.4611449182847;0;1
12.91;-2.8707783282867;1.45490886443894;0;1
12.915;-2.86338518167263;1.44995307734783;0;1
12.92;-2.85599209891776;1.44496456333454;0;1
12.925;-2.84904201837512;1.43865621954575;0;1
12.93;-2.84164922360397;1.43363026044489;0;1
12.935;-2.83469932437592;1.42728579930629;0;1
12.94;-2.82774934351751;1.42093776661547;0;1
12.945;-2.82035674333488;1.41587316967812;0;1
12.95;-2.81340703211773;1.4094913756458;0;1
12.955;-2.8064573342997;1.40310701457669;0;1
12.96;-2.79950754700167;1.39672066523608;0;1
12.965;-2.79255787179986;1.39033201565697;0;1
12.97;-2.78560820577894;1.38394165185117;0;1
12.975;-2.7786585475278;1.37754985908267;0;1
12.98;-2.77215163515263;1.36986949939889;0;1
12.985;-2.765201856011;1.36350218997695;0;1
12.99;-2.75825208254783;1.35713387791393;0;1
12.995;-2.75174505295564;1.3494773828575;0;1
13;-2.74523789424022;1.34184688886575;0;1
13.005;-2.7382878674578;1.33552974797988;0;1
13.01;-2.73178058459026;1.32792439645749;0;1
13.015;-2.72527317270613;1.32034503073334;0;1
13.02;-2.71876563252748;1.31279150807963;0;1
13.025;-2.7122579647453;1.3052636919867;0;1
13.03;-2.70575027149611;1.29776115693695;0;1
13.035;-2.69924235042824;1.2902843747964;0;1
13.04;-2.6927343036494;1.28283292581574;0;1
13.045;-2.68666887181995;1.27411904582685;0;1
13.05;-2.68016054572909;1.26674389088786;0;1
13.055;-2.67409473638453;1.25810592921763;0;1
13.06;-2.66758593451786;1.2508063654877;0;1
13.065;-2.66151985551119;1.24224275572947;0;1
13.07;-2.65545342584625;1.23372951131474;0;1
13.075;-2.64938685109562;1.22526551834639;0;1
13.08;-2.64331993081095;1.21685086687418;0;1
13.085;-2.63725287045354;1.20848446528742;0;1
13.09;-2.63118546946557;1.20016642557029;0;1
13.095;-2.62556067376463;1.19060783564977;0;1
13.1;-2.61949267145045;1.18241057812226;0;1
13.105;-2.61386728124674;1.17297138632027;0;1
13.11;-2.60779879259398;1.16489191361441;0;1
13.115;-2.60217271962664;1.1555697718552;0;1
13.12;-2.59654639695216;1.14631784233401;0;1
13.125;-2.59091972730609;1.13713557735751;0;1
13.13;-2.58529271485191;1.12802214371335;0;1
13.135;-2.57966536367587;1.11897672366278;0;1
13.14;-2.57403757631196;1.10999880990393;0;1
13.145;-2.56885240220969;1.09979868437487;0;1
13.15;-2.56322382802193;1.09097871464093;0;1
13.155;-2.55803777549705;1.08093483120185;0;1
13.16;-2.55285137824873;1.070980191794;0;1
13.165;-2.54766443913308;1.06111422365252;0;1
13.17;-2.54247706539404;1.05133547656374;0;1
13.175;-2.53728926267014;1.04164282141549;0;1
13.18;-2.53210103650239;1.03203514863233;0;1
13.185;-2.52691239233585;1.02251136786278;0;1
13.19;-2.52216617849313;1.01178189718139;0;1
13.195;-2.51697658599731;1.00244840567545;0;1
13.2;-2.51222933498322;0.991906969618464;0;1
13.205;-2.50748166235825;0.981470175136539;0;1
13.21;-2.50273337230088;0.971137184250155;0;1
13.215;-2.49798467483541;0.9609059898962;0;1
13.22;-2.49323537390403;0.950775801453587;0;1
13.225;-2.48892842112639;0.939456310067384;0;1
13.23;-2.48417800895541;0.929549031566267;0;1
13.235;-2.47942721848764;0.919737717972144;0;1
13.24;-2.47511859515305;0.908733269914388;0;1
13.245;-2.47080947902183;0.897847716358;0;1
13.25;-2.46649977700104;0.887079672932309;0;1
13.255;-2.46218949736707;0.876427481447821;0;1
13.26;-2.45787854678505;0.865889806028603;0;1
13.265;-2.45356713624628;0.855464445578975;0;1
13.27;-2.44969791436337;0.843861609347407;0;1
13.275;-2.44582801989866;0.832393642244299;0;1
13.28;-2.44151472031566;0.822347130229291;0;1
13.285;-2.43764363652063;0.811117679976374;0;1
13.29;-2.43377190696896;0.800017723865412;0;1
13.295;-2.42989954101676;0.789045387172648;0;1
13.3;-2.42602664934656;0.778198529918665;0;1
13.305;-2.42259578057179;0.766187300948527;0;1
13.31;-2.41872143383271;0.755612162553966;0;1
13.315;-2.41528923132359;0.743868361591;0;1
13.32;-2.41141367183812;0.733556462508195;0;1
13.325;-2.40798017427723;0.722072338181924;0;1
13.33;-2.40454597989776;0.710727927551335;0;1
13.335;-2.40111120047205;0.699520872106254;0;1
13.34;-2.39811848744125;0.687160698946036;0;1
13.345;-2.39468213801278;0.67624836824449;0;1
13.35;-2.39168797839104;0.664178213962422;0;1
13.355;-2.38869294685365;0.65226280944214;0;1
13.36;-2.38525451501122;0.641788037508468;0;1
13.365;-2.38225820405594;0.630149191186558;0;1
13.37;-2.37926105336451;0.618658645958252;0;1
13.375;-2.37670602006139;0.606024741567259;0;1
13.38;-2.37370740224781;0.594848359723438;0;1
13.385;-2.37115082404792;0.582524151025878;0;1
13.39;-2.3681506846941;0.571652797363898;0;1
13.395;-2.36559260794226;0.559628996741682;0;1
13.4;-2.36303373588877;0.547764621384464;0;1
13.405;-2.3604740806297;0.536057247186715;0;1
13.41;-2.35791365407055;0.52450448823187;0;1
13.415;-2.3557953127206;0.511814756841139;0;1
13.42;-2.3532332538266;0.500589206421038;0;1
13.425;-2.35111320362324;0.488221965829831;0;1
13.43;-2.34899230534396;0.476024716269887;0;1
13.435;-2.34687067349734;0.46399455063125;0;1
13.44;-2.34474811792818;0.452129494871078;0;1
13.445;-2.34262485424452;0.440426422073809;0;1
13.45;-2.34050069189114;0.428883438369263;0;1
13.455;-2.33881858960508;0.416208468398497;0;1
13.46;-2.33669274513078;0.405002650132162;0;1
13.465;-2.33500898666125;0.392659638029039;0;1
13.47;-2.33332425512463;0.380491615895428;0;1
13.475;-2.33163876699408;0.368495283395633;0;1
13.48;-2.3303951776713;0.35537921087466;0;1
13.485;-2.32870788890743;0.343743777590672;0;1
13.49;-2.32701978324642;0.332272077747214;0;1
13.495;-2.32577361700764;0.319672486624526;0;1
13.5;-2.32452653500749;0.307256435178069;0;1
13.505;-2.32327855150209;0.295021066311056;0;1
13.51;-2.32202968052404;0.282963567726997;0;1
13.515;-2.3207799358859;0.271081171227564;0;1
13.52;-2.31997207494491;0.258082029119624;0;1
13.525;-2.31872049975663;0.246566513939558;0;1
13.53;-2.31791083682034;0.233928525059407;0;1
13.535;-2.31710033301958;0.221479102064443;0;1
13.54;-2.31628880009768;0.209215890399476;0;1
13.545;-2.31547645553203;0.197135388427086;0;1
13.55;-2.31466311060793;0.185235333386408;0;1
13.555;-2.31384888087501;0.173512609466052;0;1
13.56;-2.31347662548107;0.16067499343852;0;1
13.565;-2.31310338904644;0.148033991377473;0;1
13.57;-2.31228634160041;0.136875981212555;0;1
13.575;-2.31191131258809;0.124594237493266;0;1
13.58;-2.3115352444833;0.11250070027352;0;1
13.585;-2.31160109882587;0.099302662053733;0;1
13.59;-2.31122317722368;0.08760063187303;0;1
13.595;-2.3112871071966;0.074788261525595;0;1
13.6;-2.31090729137812;0.063465857183635;0;1
13.605;-2.31096935681558;0.051027163186589;0;1
13.61;-2.31103044956216;0.038783408670401;0;1
13.615;-2.31109058486189;0.026731538539317;0;1
13.62;-2.3115925215994;0.013579375316325;0;1
13.625;-2.31165066319929;0.001927067699674;0;1
13.63;-2.31215063747687;-0.010831792799625;0;1
13.635;-2.31220684736716;-0.022096961525377;0;1
13.64;-2.31270502168047;-0.034475043698786;0;1
13.645;-2.31320210375858;-0.046654268902757;0;1
13.65;-2.31369821062317;-0.058638047977114;0;1
13.655;-2.31419345902396;-0.070429737258917;0;1
13.66;-2.31513040485398;-0.083320908157108;0;1
13.665;-2.31562365454364;-0.094712027363197;0;1
13.67;-2.31655863293795;-0.107208892948931;0;1
13.675;-2.31749268979213;-0.119501024221353;0;1
13.68;-2.31842573959069;-0.131591324586335;0;1
13.685;-2.31935769659641;-0.143482653008842;0;1
13.69;-2.32028877928454;-0.155178711119803;0;1
13.695;-2.32121879992272;-0.166681958558217;0;1
13.7;-2.32259072026038;-0.179285121166825;0;1
13.705;-2.32351884221403;-0.190387795863044;0;1
13.71;-2.32488879357489;-0.202596334714263;0;1
13.715;-2.32625772098939;-0.214599652226191;0;1
13.72;-2.32762564040893;-0.226400945274876;0;1
13.725;-2.32899256753507;-0.238003360658685;0;1
13.73;-2.33035851782339;-0.249409995883162;0;1
13.735;-2.33172350648737;-0.260623899933568;0;1
13.74;-2.3335302921304;-0.272937143632459;0;1
13.745;-2.33489327813629;-0.283749667545965;0;1
13.75;-2.33669809224773;-0.295667761869208;0;1
13.755;-2.33850198240808;-0.307380626078203;0;1
13.76;-2.34030476153705;-0.318890850539988;0;1
13.765;-2.3421065467934;-0.330201873582341;0;1
13.77;-2.34390745506194;-0.341317078624014;0;1
13.775;-2.34615004200803;-0.353527919253271;0;1
13.78;-2.34794891418443;-0.364235028080502;0;1
13.785;-2.35018949652463;-0.376044073389221;0;1
13.79;-2.35198629361189;-0.386355312456805;0;1
13.795;-2.35422503435384;-0.397775189610765;0;1
13.8;-2.35646276320628;-0.408992245400938;0;1
13.805;-2.35869939429169;-0.420009310748603;0;1
13.81;-2.36137788925185;-0.432118999497676;0;1
13.815;-2.36361255033525;-0.442721153027259;0;1
13.82;-2.36584616090456;-0.453132786382748;0;1
13.825;-2.36852168178061;-0.464646332412036;0;1
13.83;-2.37119615767763;-0.47595041461028;0;1
13.835;-2.37342686144411;-0.485759359209533;0;1
13.84;-2.37609942020252;-0.496679155338784;0;1
13.845;-2.37877097936487;-0.507398583234572;0;1
13.85;-2.38188429730131;-0.519209555189762;0;1
13.855;-2.38455377771243;-0.52951229621007;0;1
13.86;-2.38722230561917;-0.539624107073856;0;1
13.865;-2.39033263856122;-0.55083671451588;0;1
13.87;-2.39344192245664;-0.561839030712001;0;1
13.875;-2.39610743035279;-0.571345473208733;0;1
13.88;-2.39921489079222;-0.581962213290629;0;1
13.885;-2.40232124589384;-0.592377422946923;0;1
13.89;-2.4054266124109;-0.602594459333506;0;1
13.895;-2.4089738495956;-0.61390535019375;0;1
13.9;-2.41207715788206;-0.623709787921662;0;1
13.905;-2.41562236798949;-0.634614309296679;0;1
13.91;-2.41872367986762;-0.64401853907362;0;1
13.915;-2.42226682228251;-0.654528593846207;0;1
13.92;-2.42580904175423;-0.664833575398235;0;1
13.925;-2.42935025221468;-0.674936276680481;0;1
13.93;-2.43289036738566;-0.684839448542946;0;1
13.935;-2.43642960521208;-0.694546686454048;0;1
13.94;-2.43996777744199;-0.704060346284464;0;1
13.945;-2.44394784394512;-0.714672502880597;0;1
13.95;-2.44748410613626;-0.723783196322984;0;1
13.955;-2.45146219125722;-0.733998114794662;0;1
13.96;-2.45543924402526;-0.744006060926088;0;1
13.965;-2.45897243616622;-0.752521324820206;0;1
13.97;-2.46294759720584;-0.76215000252452;0;1
13.975;-2.46692176954722;-0.771580457871624;0;1
13.98;-2.47133771003792;-0.782104103676948;0;1
13.985;-2.47530982184564;-0.791121445455541;0;1
13.99;-2.47928099043776;-0.799949681301778;0;1
13.995;-2.48369397183347;-0.809880032615234;0;1
14;-2.48766316851285;-0.818312918035848;0;1
14.005;-2.49207430875487;-0.82785406658037;0;1
14.01;-2.49648433344803;-0.837191597940848;0;1
14.015;-2.50089335910455;-0.846328821274287;0;1
14.02;-2.50530140050039;-0.855268698378592;0;1
14.025;-2.50970847218504;-0.864014145665187;0;1
14.03;-2.51411468996151;-0.8725683301482;0;1
14.035;-2.51851986495477;-0.880933483167213;0;1
14.04;-2.52336685413841;-0.890400937979387;0;1
14.045;-2.52777016132024;-0.898371536305011;0;1
14.05;-2.53261521017016;-0.907449927196298;0;1
14.055;-2.53745934700054;-0.91632539401855;0;1
14.06;-2.54185964230311;-0.923712146011138;0;1
14.065;-2.54670192505057;-0.932215838516429;0;1
14.07;-2.5515431348051;-0.940524431674264;0;1
14.075;-2.55682623003975;-0.949929495387014;0;1
14.08;-2.5616655119199;-0.957831469640294;0;1
14.085;-2.56650376478656;-0.965547160766133;0;1
14.09;-2.57134120518591;-0.973079884251148;0;1
14.095;-2.57662048604922;-0.981720065181049;0;1
14.1;-2.58145590771724;-0.98886805076261;0;1
14.105;-2.58673329931701;-0.997129382320971;0;1
14.11;-2.59200970167943;-1.00519234631204;0;1
14.115;-2.59728512919507;-1.01305982772447;0;1
14.12;-2.60255959603834;-1.0207346682283;0;1
14.125;-2.60783311617091;-1.02821966685985;0;1
14.13;-2.61310560186884;-1.03551728550458;0;1
14.135;-2.61837726966054;-1.04263083629139;0;1
14.14;-2.623648031383;-1.04956269311248;0;1
14.145;-2.62936064080506;-1.05760335761007;0;1
14.15;-2.63462949954289;-1.06415361400333;0;1
14.155;-2.64034023354476;-1.07181818639026;0;1
14.16;-2.64560724401582;-1.07799781267351;0;1
14.165;-2.65131625797739;-1.08529739563321;0;1
14.17;-2.65702421365686;-1.09240480979527;0;1
14.175;-2.66273122638691;-1.09932312858203;0;1
14.18;-2.66843730978938;-1.10605508322292;0;1
14.185;-2.67369973701462;-1.11131564021296;0;1
14.19;-2.67984697431372;-1.11899712140257;0;1
14.195;-2.6855503473906;-1.12518555455158;0;1
14.2;-2.69125284368064;-1.13119815837551;0;1
14.205;-2.69695447583112;-1.1370374688097;0;1
14.21;-2.70309809783642;-1.14399391852191;0;1
14.215;-2.70879790767476;-1.14946779242809;0;1
14.22;-2.7149396321622;-1.15606376123864;0;1
14.225;-2.72063777335095;-1.1611829580427;0;1
14.23;-2.72677775319195;-1.16742904726651;0;1
14.235;-2.73291691472139;-1.1734909774236;0;1
14.24;-2.73861232840191;-1.17808327058116;0;1
14.245;-2.74474972011584;-1.18381032795445;0;1
14.25;-2.75088633072303;-1.18936068727164;0;1
14.255;-2.75702196995863;-1.19473630261376;0;1
14.26;-2.76315685333947;-1.19994028394519;0;1
14.265;-2.76929079023727;-1.20497451252589;0;1
14.27;-2.7754239958112;-1.20984202664264;0;1
14.275;-2.78199912009492;-1.21583236311489;0;1
14.28;-2.78813046213794;-1.22034622981466;0;1
14.285;-2.79426111035146;-1.22470090140994;0;1
14.29;-2.80083371412193;-1.23018576306028;0;1
14.295;-2.80696257197374;-1.23420146171263;0;1
14.3;-2.81309077191059;-1.23806516803901;0;1
14.305;-2.8196609627024;-1.24306612279362;0;1
14.31;-2.82623018166202;-1.24789224597778;0;1
14.315;-2.83235590510786;-1.25125934170664;0;1
14.32;-2.83892365524457;-1.25577085286668;0;1
14.325;-2.84549057025468;-1.26011489399247;0;1
14.33;-2.85161382160326;-1.26300631812235;0;1
14.335;-2.85817923549594;-1.26704932863076;0;1
14.34;-2.86474384803176;-1.27093164303189;0;1
14.345;-2.8713076708406;-1.27465559416617;0;1
14.35;-2.87787071539072;-1.27822348249113;0;1
14.355;-2.88443289151554;-1.2816372815661;0;1
14.36;-2.89099441335;-1.28489982480469;0;1
14.365;-2.89755519038598;-1.28801301732739;0;1
14.37;-2.90411523347068;-1.29097903513244;0;1
14.375;-2.91067455330211;-1.29380002433024;0;1
14.38;-2.91767589930384;-1.29776526596087;0;1
14.385;-2.92423367060087;-1.30027575161189;0;1
14.39;-2.93079075191148;-1.30264788217813;0;1
14.395;-2.93734715332978;-1.30488368275633;0;1
14.4;-2.94434562358889;-1.30827227676778;0;1
14.405;-2.9509005612335;-1.31021457859035;0;1
14.41;-2.95745474903081;-1.31202657904754;0;1
14.415;-2.96445123967767;-1.3149981807056;0;1
14.42;-2.97100402533468;-1.31652904791622;0;1
14.425;-2.97799913453298;-1.31922365959535;0;1
14.43;-2.98455055915422;-1.32048164048291;0;1
14.435;-2.9915443274578;-1.3229073993563;0;1
14.44;-2.99809443105512;-1.32390052188332;0;1
14.445;-3.00508689794251;-1.32606534963919;0;1
14.45;-3.01163571946953;-1.32680142970041;0;1
14.455;-3.01862692337776;-1.32871303932365;0;1
14.46;-3.02517450076314;-1.32919968741799;0;1
14.465;-3.03216447912055;-1.33086558975398;0;1
14.47;-3.03871084930021;-1.33111021744212;0;1
14.475;-3.04569963855813;-1.33253772754949;0;1
14.48;-3.05268767748763;-1.33383486606292;0;1
14.485;-3.05923233889944;-1.33371688750901;0;1
14.49;-3.06621924372481;-1.33478667037181;0;1
14.495;-3.07276278818206;-1.33444478192522;0;1
14.5;-3.07974859298248;-1.33529404881873;0;1
14.505;-3.08673379258547;-1.33602200088159;0;1
14.51;-3.09327565777892;-1.33534349619837;0;1
14.515;-3.10025980894139;-1.33586128531965;0;1
14.52;-3.10724338018257;-1.33626283294053;0;1
14.525;-3.11378364198612;-1.33526293923765;0;1
14.53;-3.12076621441344;-1.33546428459865;0;1
14.535;-3.12730549281459;-1.33426728360378;0;1
14.54;-3.13428709705845;-1.33427457524134;0;1
14.545;-3.14126816073158;-1.33417352447592;0;1
14.55;-3.14780595383804;-1.33267883733535;0;1
14.555;-3.15478609595331;-1.33239309209518;0;1
14.56;-3.16132298194154;-1.33071660913706;0;1
14.565;-3.16830223120095;-1.33025193148506;0;1
14.57;-3.17483823841809;-1.32839934304207;0;1
14.575;-3.18181662281949;-1.32776135392242;0;1
14.58;-3.18835180936229;-1.32573829990959;0;1
14.585;-3.19532937650715;-1.32493254067035;0;1
14.59;-3.2018636881622;-1.32274419886442;0;1
14.595;-3.20884044441945;-1.32177596413705;0;1
14.6;-3.21537396841938;-1.31942780103493;0;1
14.605;-3.22234992965211;-1.31830228399153;0;1
14.61;-3.22888268155025;-1.31579943006856;0;1
14.615;-3.23541511436654;-1.31323465889797;0;1
14.62;-3.24239002246206;-1.31189616260856;0;1
14.625;-3.24892171846271;-1.30918378602697;0;1
14.63;-3.25545313298263;-1.30641302611331;0;1
14.635;-3.26198425063554;-1.3035848098173;0;1
14.64;-3.26851509657611;-1.3007001721845;0;1
14.645;-3.27548843446206;-1.29904717689042;0;1
14.65;-3.28201858676161;-1.29602561323358;0;1
14.655;-3.28854847824446;-1.29295090069594;0;1
14.66;-3.29507810864884;-1.28982395096713;0;1
14.665;-3.30160747928711;-1.28664567054404;0;1
14.67;-3.30813660725271;-1.28341700208294;0;1
14.675;-3.31466547772243;-1.28013878494128;0;1
14.68;-3.32119411540583;-1.27681196495071;0;1
14.685;-3.32727973522727;-1.27215017605266;0;1
14.69;-3.33380803392994;-1.26875553175704;0;1
14.695;-3.34033609035923;-1.26531439791384;0;1
14.7;-3.34686391892187;-1.26182765973342;0;1
14.705;-3.35294876475262;-1.25700897656147;0;1
14.71;-3.35947628384623;-1.25346034469417;0;1
14.715;-3.36556081616169;-1.24858095627865;0;1
14.72;-3.37208804808337;-1.24497290302846;0;1
14.725;-3.3781722890632;-1.24003525759893;0;1
14.73;-3.38469923558174;-1.23637014951683;0;1
14.735;-3.39078323762473;-1.23137673897868;0;1
14.74;-3.39686708015173;-1.22636946629647;0;1
14.745;-3.40339369673332;-1.22263645777084;0;1
14.75;-3.40947727490989;-1.21757635440047;0;1
14.755;-3.41556089381061;-1.21250444493854;0;1
14.76;-3.42164445363099;-1.20742077100304;0;1
14.765;-3.42772785458775;-1.20232537845483;0;1
14.77;-3.43381130134593;-1.19721920243497;0;1
14.775;-3.43989459259617;-1.19210198368997;0;1
14.78;-3.44553509234016;-1.18568707550802;0;1
14.785;-3.45161851493974;-1.18057629983759;0;1
14.79;-3.45770178485014;-1.17545505126509;0;1
14.795;-3.46334236746305;-1.16903694276493;0;1
14.8;-3.46942567268676;-1.16392294187665;0;1
14.805;-3.47506619023843;-1.15751199743123;0;1
14.81;-3.48114963449818;-1.1524059957752;0;1
14.815;-3.48679019070527;-1.14600296525433;0;1
14.82;-3.49243083386563;-1.13961744366103;0;1
14.825;-3.4980715634455;-1.13324932534074;0;1
14.83;-3.50371248040857;-1.12689880402888;0;1
14.835;-3.50935338128161;-1.12056518640659;0;1
14.84;-3.51499436710113;-1.11424868079492;0;1
14.845;-3.52063543741736;-1.10794919836612;0;1
14.85;-3.52627659180066;-1.10166665432189;0;1
14.855;-3.53191793131712;-1.09540126291442;0;1
14.86;-3.53711641142904;-1.08786456430055;0;1
14.865;-3.542758048965;-1.08165907954826;0;1
14.87;-3.54795692563829;-1.07418198303638;0;1
14.875;-3.55315591261929;-1.06674711783774;0;1
14.88;-3.55879805170254;-1.0606424243712;0;1
14.885;-3.56399742471715;-1.0532650579129;0;1
14.89;-3.56919690284147;-1.04592888414214;0;1
14.895;-3.57439668667765;-1.03863402334011;0;1
14.9;-3.57959667238635;-1.03137970776752;0;1
14.905;-3.5847968576815;-1.02416548026661;0;1
14.91;-3.58999724032283;-1.01699089286206;0;1
14.915;-3.59475497655403;-1.008567561295;0;1
14.92;-3.59995587844666;-1.00149721259483;0;1
14.925;-3.60471422894211;-0.993177106729067;0;1
14.93;-3.60991563724941;-0.986208427762409;0;1
14.935;-3.61467438645637;-0.977988435352839;0;1
14.94;-3.61943354859964;-0.969831238579815;0;1
14.945;-3.62419291661755;-0.961735424321114;0;1
14.95;-3.62895268948476;-0.953700786474459;0;1
14.955;-3.63371276175754;-0.945726235488534;0;1
14.96;-3.6384730280918;-0.937810701770508;0;1
14.965;-3.6432336876699;-0.929954020846125;0;1
14.97;-3.64755179328331;-0.92086703533232;0;1
14.975;-3.65231305401803;-0.913151037591821;0;1
14.98;-3.65663195430714;-0.90420342157095;0;1
14.985;-3.66139389890992;-0.896624644208717;0;1
14.99;-3.66571337244769;-0.887812107238977;0;1
14.995;-3.67003334361538;-0.879079332350377;0;1
15;-3.67435360395074;-0.870424625486584;0;1
15.005;-3.67867424957155;-0.861847208487391;0;1
15.01;-3.68299527517908;-0.853346019972469;0;1
15.015;-3.68731677703938;-0.844920311501053;0;1
15.02;-3.69119580618488;-0.835280498989466;0;1
15.025;-3.69551807033878;-0.827027749510002;0;1
15.03;-3.69939795111511;-0.817558744880013;0;1
15.035;-3.70327831396167;-0.808186415548188;0;1
15.04;-3.70760189295245;-0.800197391490483;0;1
15.045;-3.7114830700099;-0.790988373217791;0;1
15.05;-3.71536471077777;-0.781872351934691;0;1
15.055;-3.71924680862542;-0.772847999171625;0;1
15.06;-3.72268651440714;-0.76262563739789;0;1
15.065;-3.72656963594956;-0.753806567865015;0;1
15.07;-3.73045319322616;-0.745074890056235;0;1
15.075;-3.73389443880863;-0.735141249017599;0;1
15.08;-3.73733613512274;-0.725318034191528;0;1
15.085;-3.74122121833371;-0.716892355725657;0;1
15.09;-3.74466396766459;-0.707260248264172;0;1
15.095;-3.74810714579624;-0.69773417263539;0;1
15.1;-3.7515509479294;-0.68831316600903;0;1
15.105;-3.75455242197529;-0.677706900922764;0;1
15.11;-3.75799737465089;-0.668516577839117;0;1
15.115;-3.76144272366146;-0.659425781067791;0;1
15.12;-3.7644458217042;-0.649145120997884;0;1
15.125;-3.76744963280325;-0.63898736616108;0;1
15.13;-3.77089668641452;-0.630238342442836;0;1
15.135;-3.7739015652229;-0.620294659857391;0;1
15.14;-3.77690692910318;-0.610468275881683;0;1
15.145;-3.77991287079102;-0.600757734201324;0;1
15.15;-3.78247663992799;-0.589872997186497;0;1
15.155;-3.78548383929659;-0.580414589752435;0;1
15.16;-3.78849169039958;-0.571066799112106;0;1
15.165;-3.79105713876903;-0.560538748335641;0;1
15.17;-3.79362335026576;-0.550143627748453;0;1
15.175;-3.79619021333215;-0.539879121783016;0;1
15.18;-3.79920056144632;-0.531031918231248;0;1
15.185;-3.80132572720814;-0.519708492112837;0;1
15.19;-3.80389448824782;-0.50982446012079;0;1
15.195;-3.80646386218169;-0.500063292139387;0;1
15.2;-3.80903383972746;-0.490423127986393;0;1
15.205;-3.81116166972474;-0.479613709662259;0;1
15.21;-3.81329011094369;-0.46894685235446;0;1
15.215;-3.81586209749345;-0.45970940483403;0;1
15.22;-3.81799190580631;-0.44929653852308;0;1
15.225;-3.82012229506318;-0.439020165403889;0;1
15.23;-3.82225345777971;-0.428878784379823;0;1
15.235;-3.8239424385098;-0.417581252281695;0;1
15.24;-3.82607504138787;-0.407728539134638;0;1
15.245;-3.82820828376108;-0.398004011941614;0;1
15.25;-3.82989931213522;-0.387116905165784;0;1
15.255;-3.83159108742675;-0.376379504872004;0;1
15.26;-3.83328359807829;-0.365789494847442;0;1
15.265;-3.83497693419048;-0.355344890573679;0;1
15.27;-3.83667088158379;-0.345042851511678;0;1
15.275;-3.83836553074275;-0.334881470082537;0;1
15.28;-3.84006097229545;-0.324858867477332;0;1
15.285;-3.84131425022926;-0.313683748756031;0;1
15.29;-3.84301106683933;-0.303956793116682;0;1
15.295;-3.84426579842596;-0.293073024481624;0;1
15.3;-3.84552130373841;-0.282344328730498;0;1
15.305;-3.84677757073575;-0.271768292721742;0;1
15.31;-3.84803458756588;-0.261342541159124;0;1
15.315;-3.84929234256258;-0.251064735998602;0;1
15.32;-3.85055082424259;-0.240932575864477;0;1
15.325;-3.85136717736033;-0.229654896193353;0;1
15.33;-3.85262720507823;-0.219832595775511;0;1
15.335;-3.85344518159978;-0.20886023433411;0;1
15.34;-3.85426396498412;-0.19804958216146;0;1
15.345;-3.85508344114761;-0.187397817305866;0;1
15.35;-3.85590380066305;-0.176903049276997;0;1
15.355;-3.85672492980954;-0.166562528819078;0;1
15.36;-3.85754671508705;-0.156373550941047;0;1
15.365;-3.85792660510054;-0.145045705714546;0;1
15.37;-3.85874999653012;-0.135178626667395;0;1
15.375;-3.85913146756716;-0.12416764132211;0;1
15.38;-3.85951367272415;-0.113323825642221;0;1
15.385;-3.85989670042076;-0.102644858206164;0;1
15.39;-3.86028053777573;-0.092128157449709;0;1
15.395;-3.86066527358634;-0.081771477625967;0;1
15.4;-3.86105069238974;-0.071571720943806;0;1
15.405;-3.86099414082611;-0.06023807658717;0;1
15.41;-3.86138121812058;-0.050370703331667;0;1
15.415;-3.86132629906093;-0.03936423329572;0;1
15.42;-3.86171508475619;-0.029819204167868;0;1
15.425;-3.86166174741284;-0.019129729964745;0;1
15.43;-3.86160924597348;-0.008607781432105;0;1
15.435;-3.86155756733782;0.001749266895973;0;1
15.44;-3.86106385454862;0.013232946611135;0;1
15.445;-3.86101390921772;0.023242618872055;0;1
15.45;-3.86052200405036;0.034384069315304;0;1
15.455;-3.86047373810181;0.044057172239547;0;1
15.46;-3.85998348600229;0.054867326138367;0;1
15.465;-3.85949400317171;0.065503266071835;0;1
15.47;-3.85900547895553;0.075967128499969;0;1
15.475;-3.85851779842471;0.086261904809108;0;1
15.48;-3.85803094836663;0.096390242980493;0;1
15.485;-3.85754481429905;0.106355044852955;0;1
15.49;-3.85661684386012;0.117446914122418;0;1
15.495;-3.85613243279262;0.127066402232732;0;1
15.5;-3.85520615839402;0.137818357932406;0;1
15.505;-3.85428067431126;0.148391878728553;0;1
15.51;-3.85335606811198;0.158789456804793;0;1
15.515;-3.85287517005203;0.167724929162265;0;1
15.52;-3.85195215231365;0.177804153960268;0;1
15.525;-3.85058723142155;0.189003773031564;0;1
15.53;-3.84966610706677;0.198723572242675;0;1
15.535;-3.84874569254526;0.208281066285688;0;1
15.54;-3.84738333423899;0.218967090917969;0;1
15.545;-3.84646463099892;0.228181613130342;0;1
15.55;-3.8451039572735;0.238530012324104;0;1
15.555;-3.84374416992311;0.248700762282178;0;1
15.56;-3.84238535661818;0.258696334603733;0;1
15.565;-3.84102730078661;0.268520049388706;0;1
15.57;-3.83967009055736;0.278174286338029;0;1
15.575;-3.83831371276289;0.287661684409599;0;1
15.58;-3.83695815444185;0.296984841230124;0;1
15.585;-3.83560340283593;0.306146313742914;0;1
15.59;-3.83380660160466;0.316437453834017;0;1
15.595;-3.83245355270002;0.325257663917914;0;1
15.6;-3.83065852919081;0.335212541809622;0;1
15.605;-3.82886438820696;0.344990535601189;0;1
15.61;-3.82707111606629;0.354594387400903;0;1
15.615;-3.8252785978242;0.364027091731412;0;1
15.62;-3.82348702320561;0.373290709071829;0;1
15.625;-3.82169627765459;0.382388156050452;0;1
15.63;-3.81990624684895;0.391322302444833;0;1
15.635;-3.81767437898771;0.401383558788916;0;1
15.64;-3.81588606997443;0.409972603236436;0;1
15.645;-3.81365589729287;0.419694082974043;0;1
15.65;-3.81186935873931;0.427948313943231;0;1
15.655;-3.80964072774841;0.437340736546058;0;1
15.66;-3.80741296349782;0.446559430756786;0;1
15.665;-3.80518615410709;0.455606778232963;0;1
15.67;-3.80296008344578;0.464486010573043;0;1
15.675;-3.8007348400772;0.473199420497535;0;1
15.68;-3.79851051273724;0.481749266147685;0;1
15.685;-3.79584414398543;0.491427041489725;0;1
15.69;-3.7936214343153;0.499632594655985;0;1
15.695;-3.79139960168052;0.507682398494887;0;1
15.7;-3.78873568932083;0.516867796402721;0;1
15.705;-3.78607265650878;0.525876890016263;0;1
15.71;-3.7834104897778;0.534712378318981;0;1
15.715;-3.78119191763757;0.542088594499948;0;1
15.72;-3.77853131570381;0.550610419792823;0;1
15.725;-3.77587154264851;0.558966095954802;0;1
15.73;-3.77276984410703;0.568446455974842;0;1
15.735;-3.77011181893288;0.576451766987262;0;1
15.74;-3.76745458324304;0.58429882430478;0;1
15.745;-3.7643553833686;0.593278305091461;0;1
15.75;-3.76169981876558;0.60079038857103;0;1
15.755;-3.7586022645119;0.609439988375698;0;1
15.76;-3.75594832045994;0.616627226545121;0;1
15.765;-3.75285236207756;0.624956916398373;0;1
15.77;-3.74975714665872;0.633117623774838;0;1
15.775;-3.74666286436339;0.641111322177498;0;1
15.78;-3.74356940106223;0.648940842852978;0;1
15.785;-3.74047674432822;0.656608676513711;0;1
15.79;-3.73738478045095;0.664117570446761;0;1
15.795;-3.73385095905182;0.672757485788367;0;1
15.8;-3.73076067661986;0.67992931046707;0;1
15.805;-3.72722851123675;0.688237241033359;0;1
15.81;-3.72413996126207;0.695081815749779;0;1
15.815;-3.72060930070669;0.703068020628209;0;1
15.82;-3.71707949016178;0.710883821171157;0;1
15.825;-3.71399335942606;0.717243420304491;0;1
15.83;-3.71046518305471;0.724751657900707;0;1
15.835;-3.706937719314;0.732096982693266;0;1
15.84;-3.70341105745637;0.739281549546273;0;1
15.845;-3.6994424444126;0.74759579519555;0;1
15.85;-3.69591758110642;0.754439845263176;0;1
15.855;-3.69239338057488;0.761130975428077;0;1
15.86;-3.68887003431667;0.767670891042023;0;1
15.865;-3.68490458716534;0.775350422407211;0;1
15.87;-3.68093999997435;0.782857545202964;0;1
15.875;-3.67741900068969;0.788906897449427;0;1
15.88;-3.67345596532056;0.796102900168738;0;1
15.885;-3.66949375387674;0.803133717348302;0;1
15.89;-3.66597519623687;0.808713619712482;0;1
15.895;-3.66201446597485;0.815447476159469;0;1
15.9;-3.65761178459472;0.823310916961619;0;1
15.905;-3.65365275163465;0.829704487851963;0;1
15.91;-3.64969448284547;0.835944850752913;0;1
15.915;-3.64573696683326;0.84203428955208;0;1
15.92;-3.64178019237864;0.847975053163195;0;1
15.925;-3.63738140795149;0.855057165473768;0;1
15.93;-3.63342621399017;0.860681057832422;0;1
15.935;-3.6290289865515;0.867450997170824;0;1
15.94;-3.625075326433;0.872767369442547;0;1
15.945;-3.62067961004423;0.879234344513119;0;1
15.95;-3.61628459673715;0.885540303171924;0;1
15.955;-3.61189047756136;0.891687041121488;0;1
15.96;-3.60793987950956;0.896389498825617;0;1
15.965;-3.60354717969462;0.902251652339979;0;1
15.97;-3.59915523976782;0.907961448871361;0;1
15.975;-3.59432120684613;0.914809116814295;0;1
15.98;-3.58993088413955;0.920194665665402;0;1
15.985;-3.5855412860768;0.925434922710554;0;1
15.99;-3.58115240193784;0.930532036958507;0;1
15.995;-3.57632137966656;0.936776045043755;0;1
16;-3.5719340231554;0.941566872010637;0;1
16.005;-3.56754734737521;0.946221210225889;0;1
16.01;-3.56271850086732;0.952028957553945;0;1
16.015;-3.5578904466459;0.957677847524879;0;1
16.02;-3.55350601435817;0.961882368088133;0;1
16.025;-3.54867947967642;0.967246627595535;0;1
16.03;-3.54385360322648;0.972458856279519;0;1
16.035;-3.53902857678839;0.977520703717755;0;1
16.04;-3.53464692608196;0.981147467782311;0;1
16.045;-3.5298232319168;0.985942179226122;0;1
16.05;-3.52500015417448;0.990593241946689;0;1
16.055;-3.52017788525969;0.995102180346031;0;1
16.06;-3.51491347215514;1.00075914166074;0;1
16.065;-3.51009261740264;1.00496448446475;0;1
16.07;-3.50527253867078;1.00903428030752;0;1
16.075;-3.5004530230471;1.01297111636291;0;1
16.08;-3.49519142275932;1.0180640671085;0;1
16.085;-3.49037344094234;1.0217134200528;0;1
16.09;-3.4855559913025;1.02523601463738;0;1
16.095;-3.4802964266133;1.0299207988226;0;1
16.1;-3.47548045045995;1.03316800438192;0;1
16.105;-3.47022223755179;1.03758173934039;0;1
16.11;-3.46496475247745;1.04184953817021;0;1
16.115;-3.46015072381279;1.04468621583946;0;1
16.12;-3.45489452970074;1.04869516011214;0;1
16.125;-3.44963913522628;1.05256382292007;0;1
16.13;-3.44438432711936;1.05629486333299;0;1
16.135;-3.43957293594198;1.0586027202133;0;1
16.14;-3.43431934041673;1.06209062241003;0;1
16.145;-3.42906640482867;1.0654462029857;0;1
16.15;-3.42381422092372;1.06867111795962;0;1
16.155;-3.41856257613166;1.07176788614122;0;1
16.16;-3.41331156251101;1.07473810090322;0;1
16.165;-3.40806117075093;1.07758362931332;0;1
16.17;-3.40281139167592;1.08030631132064;0;1
16.175;-3.39711947724675;1.08419517444214;0;1
16.18;-3.3918710298339;1.08665086008907;0;1
16.185;-3.38662316632584;1.08898947055074;0;1
16.19;-3.38137587809846;1.09121273527298;0;1
16.195;-3.37568641774406;1.09460953743393;0;1
16.2;-3.37044039831146;1.09658041850266;0;1
16.205;-3.36519492697239;1.09844140578369;0;1
16.21;-3.35950722633162;1.10148136729553;0;1
16.215;-3.35426297071703;1.10310061377731;0;1
16.22;-3.34857645776802;1.1059024427171;0;1
16.225;-3.34333336207242;1.10728712879202;0;1
16.23;-3.33809077103036;1.1085706325664;0;1
16.235;-3.33240590796638;1.11104165888005;0;1
16.24;-3.32716443767214;1.11210046378328;0;1
16.245;-3.32148067868253;1.11435012809883;0;1
16.25;-3.31579752688487;1.11647805789041;0;1
16.255;-3.31055775248461;1.11719886541517;0;1
16.26;-3.30487564393221;1.11911562767859;0;1
16.265;-3.29963690721201;1.11962839602496;0;1
16.27;-3.29395583099217;1.12134019131993;0;1
16.275;-3.28827532196459;1.12293827523457;0;1
16.28;-3.28303813965867;1.12313720977146;0;1
16.285;-3.27735860555549;1.12453983562541;0;1
16.29;-3.27167961555281;1.1258333820319;0;1
16.295;-3.26600116146451;1.127019490983;0;1
16.3;-3.26076600523487;1.12681265146074;0;1
16.305;-3.25508846471722;1.12781560890261;0;1
16.31;-3.24941143831484;1.12871550177608;0;1
16.315;-3.24373491825701;1.12951388882196;0;1
16.32;-3.2385016658399;1.12892519694866;0;1
16.325;-3.23282600135195;1.12955206708695;0;1
16.33;-3.22715082262229;1.13008156122377;0;1
16.335;-3.22147612226999;1.13051515999059;0;1
16.34;-3.21624467208842;1.12956719752634;0;1
16.345;-3.21057077244808;1.12984028414236;0;1
16.35;-3.20489733173694;1.13002137713181;0;1
16.355;-3.19922434293975;1.13011188383798;0;1
16.36;-3.19355179913723;1.13011319237157;0;1
16.365;-3.18832246239868;1.12873958769111;0;1
16.37;-3.18265065384327;1.12859351731194;0;1
16.375;-3.17697927218242;1.12836188034776;0;1
16.38;-3.17130833112921;1.12804593832979;0;1
16.385;-3.16608054232559;1.12636006454572;0;1
16.39;-3.16041028811455;1.12590645515195;0;1
16.395;-3.154740335619;1.12537233010981;0;1
16.4;-3.14907088155563;1.12475835037732;0;1
16.405;-3.14384455666526;1.12277907061824;0;1
16.41;-3.13817574359976;1.1220366218685;0;1
16.415;-3.13250731126868;1.12121786861564;0;1
16.42;-3.12683925370351;1.12032400842593;0;1
16.425;-3.12161430344569;1.11806923560685;0;1
16.43;-3.11594684343693;1.11705562320512;0;1
16.435;-3.11027974287077;1.11596997895484;0;1
16.44;-3.10505573449421;1.11352645469006;0;1
16.445;-3.09938909997082;1.11232738107711;0;1
16.45;-3.09372291166442;1.11105893106114;0;1
16.455;-3.08849980101599;1.10843551525864;0;1
16.46;-3.08283415135315;1.10705913568151;0;1
16.465;-3.07761157068953;1.10432952638773;0;1
16.47;-3.07194644246256;1.1028486710685;0;1
16.475;-3.06672437479601;1.10001627762417;0;1
16.48;-3.06105975123367;1.09843431291075;0;1
16.485;-3.05583818000608;1.09550245854983;0;1
16.49;-3.05061678325028;1.09253565475778;0;1
16.495;-3.04495281955975;1.09082149992177;0;1
16.5;-3.03973189730276;1.08775963936188;0;1
16.505;-3.03451113877434;1.08466498584089;0;1
16.51;-3.02884780267572;1.0828251215008;0;1
16.515;-3.02362749750671;1.07963965487313;0;1
16.52;-3.01840734571842;1.07642347250494;0;1
16.525;-3.01318734466521;1.07317710571557;0;1
16.53;-3.00752475316511;1.07118812166905;0;1
16.535;-3.00230517987326;1.0678560812729;0;1
16.54;-2.99708584891138;1.06449554508097;0;1
16.545;-2.99186655480333;1.06110761015282;0;1
16.55;-2.98664739659024;1.05769247051141;0;1
16.555;-2.98142837183404;1.05425061586817;0;1
16.56;-2.97620947812399;1.0507825304595;0;1
16.565;-2.97099071307622;1.04728869313079;0;1
16.57;-2.96621491448045;1.0424821985844;0;1
16.575;-2.96099626578477;1.0389651103146;0;1
16.58;-2.95577774088662;1.03542324825681;0;1
16.585;-2.9505593374732;1.03185707701281;0;1
16.59;-2.94578379199021;1.02697994751778;0;1
16.595;-2.94056559241328;1.023393042528;0;1
16.6;-2.93579014692362;1.01849594426967;0;1
16.605;-2.93057194354472;1.01488983884754;0;1
16.61;-2.92579669493397;1.00997340039637;0;1
16.615;-2.92057858464194;1.00634872278421;0;1
16.62;-2.91580332537489;1.0014144564229;0;1
16.625;-2.91102814401113;0.996484658066766;0;1
16.63;-2.90581009867425;0.992847093452032;0;1
16.635;-2.90103490207973;0.987900389328107;0;1
16.64;-2.89625978116991;0.982958600405107;0;1
16.645;-2.89148453294987;0.978022326229052;0;1
16.65;-2.88670925890574;0.973091270538918;0;1
16.655;-2.88193406048464;0.968165144878976;0;1
16.66;-2.87715873466796;0.963244553553951;0;1
16.665;-2.87238348439426;0.958328909944638;0;1
16.67;-2.86760810662978;0.953418821395844;0;1
16.675;-2.86327554335113;0.947226467555671;0;1
16.68;-2.85849998027158;0.942353609148892;0;1
16.685;-2.85372449461642;0.937485324601653;0;1
16.69;-2.84939172388408;0.931334675843785;0;1
16.695;-2.84461595524138;0.926503158774853;0;1
16.7;-2.84028300495872;0.920388582066041;0;1
16.705;-2.83594989931041;0.914305185394857;0;1
16.71;-2.83117379961971;0.909540160485761;0;1
16.715;-2.82684052207668;0.90349130556224;0;1
16.72;-2.8225070929431;0.89747287599016;0;1
16.725;-2.81817341266966;0.891484781320924;0;1
16.73;-2.81383968612888;0.885526047112013;0;1
16.735;-2.80950581366861;0.87959660352187;0;1
16.74;-2.8051717971084;0.873696086496523;0;1
16.745;-2.80128037760019;0.866536776404993;0;1
16.75;-2.79694594565345;0.860719599265484;0;1
16.755;-2.79261127550983;0.854930166669738;0;1
16.76;-2.78871931124158;0.847880160905821;0;1
16.765;-2.78438434172004;0.842170863910514;0;1
16.77;-2.78049198194877;0.835200207967837;0;1
16.775;-2.77659936171999;0.82828179242476;0;1
16.78;-2.77226374516711;0.822702311885331;0;1
16.785;-2.76837074713958;0.815859700869294;0;1
16.79;-2.76447749734961;0.809067589006864;0;1
16.795;-2.76058399931355;0.802325272006783;0;1
16.8;-2.7566903579643;0.795631762401344;0;1
16.805;-2.75279637371814;0.788986975770961;0;1
16.81;-2.74934489110062;0.781102454633464;0;1
16.815;-2.74545030214972;0.774578942898294;0;1
16.82;-2.74155548377934;0.768101455048905;0;1
16.825;-2.73810328035735;0.760381550581827;0;1
16.83;-2.73420788074206;0.75402063833354;0;1
16.835;-2.73075500288681;0.746415934653154;0;1
16.84;-2.72730187979362;0.738880458803612;0;1
16.845;-2.72384831354223;0.731413792873486;0;1
16.85;-2.72039441061883;0.724014637948101;0;1
16.855;-2.716940277398;0.716681717487629;0;1
16.86;-2.71348571571633;0.709414662308843;0;1
16.865;-2.71003093329677;0.702211926336134;0;1
16.87;-2.70657573182014;0.695073171608372;0;1
16.875;-2.70356305884426;0.686709271397958;0;1
16.88;-2.70010710464704;0.679721445074743;0;1
16.885;-2.69709369005509;0.67150623902304;0;1
16.89;-2.69363700516699;0.664664927117036;0;1
16.895;-2.69062287063367;0.656594072250316;0;1
16.9;-2.6876083179602;0.648607048984313;0;1
16.905;-2.68459335338872;0.640702606508789;0;1
16.91;-2.68157788158554;0.63287980914883;0;1
16.915;-2.67856211157697;0.625136849495098;0;1
16.92;-2.67554594780387;0.617472837046621;0;1
16.925;-2.67252929464243;0.60988689426883;0;1
16.93;-2.6699552025468;0.601089264680753;0;1
16.935;-2.66693765996058;0.593681633836793;0;1
16.94;-2.66436259034546;0.585059921237265;0;1
16.945;-2.66178702669074;0.576537244460751;0;1
16.95;-2.65876823617739;0.569399844785216;0;1
16.955;-2.65619183745065;0.561044579518677;0;1
16.96;-2.65361496474719;0.552784329608025;0;1
16.965;-2.65103762525044;0.54461765552677;0;1
16.97;-2.64845982603001;0.536543140554626;0;1
16.975;-2.64632441594295;0.527271309588424;0;1
16.98;-2.64374558759082;0.519403091159414;0;1
16.985;-2.64116632214489;0.511622496873287;0;1
16.99;-2.63902936668718;0.502640394826381;0;1
16.995;-2.63644911644821;0.495057211688294;0;1
17;-2.63431129268346;0.486269209923486;0;1
17.005;-2.63217282794291;0.477589643542085;0;1
17.01;-2.63003393348676;0.469016257274471;0;1
17.015;-2.62789441447991;0.460548014732793;0;1
17.02;-2.62575438044758;0.452183007688211;0;1
17.025;-2.62405668136528;0.442631500039879;0;1
17.03;-2.6219155107492;0.434494311090351;0;1
17.035;-2.61977395196454;0.426454976037515;0;1
17.04;-2.61807455017948;0.417224710065948;0;1
17.045;-2.61593190448093;0.409403238991418;0;1
17.05;-2.61423153399756;0.40038718057119;0;1
17.055;-2.61253047379968;0.391489319436501;0;1
17.06;-2.61082893597093;0.382707235240143;0;1
17.065;-2.60912682796333;0.374039433875328;0;1
17.07;-2.60742405711835;0.365484443386201;0;1
17.075;-2.60616357585822;0.355752007143507;0;1
17.08;-2.60445967994384;0.347442557460542;0;1
17.085;-2.60319799114869;0.337952142081599;0;1
17.09;-2.60149290644112;0.329880962436866;0;1
17.095;-2.60023004730056;0.320625114738313;0;1
17.1;-2.59896655123014;0.311496922561442;0;1
17.105;-2.59770242814419;0.302494398967875;0;1
17.11;-2.5964376878015;0.293615588188368;0;1
17.115;-2.59517233980776;0.284858565134308;0;1
17.12;-2.59390639361799;0.276221434916861;0;1
17.125;-2.59263985853889;0.267702332373653;0;1
17.13;-2.59181548462008;0.258011449373475;0;1
17.135;-2.59099051197021;0.248460604571815;0;1
17.14;-2.58972200764603;0.240336179531563;0;1
17.145;-2.58889569521079;0.231033810302959;0;1
17.15;-2.58806881431804;0.221865412088907;0;1
17.155;-2.58724117245414;0.212829483220201;0;1
17.16;-2.58641288142996;0.203923657312741;0;1
17.165;-2.58558405286467;0.195145606394877;0;1
17.17;-2.58519723471032;0.18520592911214;0;1
17.175;-2.584367028491;0.176703982014136;0;1
17.18;-2.58397885423858;0.167036086153902;0;1
17.185;-2.58314731313924;0.158801670434335;0;1
17.19;-2.58275782489233;0.149397117912582;0;1
17.195;-2.58236773133405;0.140133920086098;0;1
17.2;-2.58197694202753;0.131010159731005;0;1
17.205;-2.58158536639252;0.122023948357237;0;1
17.21;-2.58119321813649;0.113172540122555;0;1
17.215;-2.58124314729927;0.103166108155586;0;1
17.22;-2.58084955298209;0.09460450953332;0;1
17.225;-2.58089805874255;0.08488334528777;0;1
17.23;-2.58050296185048;0.076602840434867;0;1
17.235;-2.58055008849613;0.067158068136516;0;1
17.24;-2.58059647657197;0.057861314513526;0;1
17.245;-2.58064213765289;0.048710259814021;0;1
17.25;-2.58068708313236;0.039702620641327;0;1
17.255;-2.58073132422531;0.03083614938421;0;1
17.26;-2.58077487197089;0.022108633656051;0;1
17.265;-2.58126057970447;0.012229586646074;0;1
17.27;-2.58130264384527;0.003799403970383;0;1
17.275;-2.58178678974498;-0.005786673027309;0;1
17.28;-2.58182741644071;-0.013928773637613;0;1
17.285;-2.58231014741914;-0.023231281842596;0;1
17.29;-2.58279222382193;-0.032382562173211;0;1
17.295;-2.583273454508;-0.0413843913729;0;1
17.3;-2.58375395263927;-0.050239406605169;0;1
17.305;-2.58467657213068;-0.060238205397848;0;1
17.31;-2.58515550999526;-0.068780521243361;0;1
17.315;-2.58563385268353;-0.077183513589112;0;1
17.32;-2.58655414907386;-0.086736769439484;0;1
17.325;-2.5870310015906;-0.094841110358076;0;1
17.33;-2.58794983112873;-0.104100385952193;0;1
17.335;-2.58886798067823;-0.113203338285469;0;1
17.34;-2.5897853609496;-0.12215211452876;0;1
17.345;-2.590701882492;-0.130948829531626;0;1
17.35;-2.59161776012467;-0.139596451946519;0;1
17.355;-2.59253280251652;-0.148096720447101;0;1
17.36;-2.59344722411874;-0.156452529928669;0;1
17.365;-2.59480367559558;-0.165953810844609;0;1
17.37;-2.59571655675936;-0.174000889464161;0;1
17.375;-2.59707149184442;-0.183198254976;0;1
17.38;-2.59798277881016;-0.190945870573907;0;1
17.385;-2.5993362445023;-0.199848739885754;0;1
17.39;-2.60068892731716;-0.208594703935377;0;1
17.395;-2.6020408394561;-0.217186208043413;0;1
17.4;-2.6033919929294;-0.22562565923719;0;1
17.405;-2.60474239955927;-0.23391542685087;0;1
17.41;-2.60609207098279;-0.242057843116216;0;1
17.415;-2.60744101865482;-0.250055203744075;0;1
17.42;-2.60923199461167;-0.25919768940409;0;1
17.425;-2.61057939865074;-0.266885670916685;0;1
17.43;-2.61236895646056;-0.275723879331577;0;1
17.435;-2.61371486448052;-0.283112024221042;0;1
17.44;-2.61550284805945;-0.291654758170579;0;1
17.445;-2.61729004694909;-0.300040218727617;0;1
17.45;-2.61907657480579;-0.3082711421661;0;1
17.455;-2.62086224063697;-0.316349335052807;0;1
17.46;-2.62264715775114;-0.324277463951199;0;1
17.465;-2.62443133776576;-0.332057857179505;0;1
17.47;-2.62621489359274;-0.339693101816666;0;1
17.475;-2.62844037411013;-0.348472715406764;0;1
17.48;-2.63022238207941;-0.355797723892605;0;1
17.485;-2.6324463387057;-0.364271898150594;0;1
17.49;-2.63422684637581;-0.371296201994803;0;1
17.495;-2.63644932592622;-0.379474319506368;0;1
17.5;-2.63867111990199;-0.387494979538663;0;1
17.505;-2.64089203747858;-0.395360022382176;0;1
17.51;-2.64311229360643;-0.403072443017287;0;1
17.515;-2.64533179856045;-0.410634301405953;0;1
17.52;-2.64755046246193;-0.418047626731083;0;1
17.525;-2.64976849970947;-0.425315303369681;0;1
17.53;-2.65198571855861;-0.432438987259174;0;1
17.535;-2.65464507344997;-0.440709266518596;0;1
17.54;-2.65686086246607;-0.447526314023678;0;1
17.545;-2.65951870960162;-0.455494374748165;0;1
17.55;-2.66173301407781;-0.462013864201524;0;1
17.555;-2.66438929805139;-0.469688644649249;0;1
17.56;-2.66704490366986;-0.4772074079487;0;1
17.565;-2.6696997414066;-0.484572253898593;0;1
17.57;-2.67235382305499;-0.491785546163368;0;1
17.575;-2.67500716022482;-0.498849611611705;0;1
17.58;-2.67765976434513;-0.505766740893524;0;1
17.585;-2.6803116466671;-0.512539189007936;0;1
17.59;-2.68296281826679;-0.519169175862281;0;1
17.595;-2.68561329004794;-0.525658886822429;0;1
17.6;-2.68870581288399;-0.533298145197353;0;1
17.605;-2.69135478604333;-0.53948746310633;0;1
17.61;-2.69444583320073;-0.546830918465802;0;1
17.615;-2.697093353268;-0.552728968634538;0;1
17.62;-2.70018307104528;-0.559785899773715;0;1
17.625;-2.70327192215146;-0.566689150245741;0;1
17.63;-2.70636001977808;-0.573441363310308;0;1
17.635;-2.70944737542896;-0.580044844674945;0;1
17.64;-2.71253410190566;-0.586502159431198;0;1
17.645;-2.71562000737598;-0.592814946104987;0;1
17.65;-2.71870520432378;-0.598985706118913;0;1
17.655;-2.72178970355623;-0.605016605568506;0;1
17.66;-2.72487361718917;-0.610910072115795;0;1
17.665;-2.72839949257683;-0.617955169595634;0;1
17.67;-2.73148193171959;-0.623553067360383;0;1
17.675;-2.7345636152432;-0.629019542701837;0;1
17.68;-2.73808739441606;-0.635644428904196;0;1
17.685;-2.74161050900509;-0.642116045122851;0;1
17.69;-2.74469002791434;-0.64714861128719;0;1
17.695;-2.74821177687962;-0.653346470645827;0;1
17.7;-2.75173269063553;-0.659396949314302;0;1
17.705;-2.75525298330356;-0.665302876296713;0;1
17.71;-2.75877256434476;-0.671066148719747;0;1
17.715;-2.76229134308205;-0.676688636026863;0;1
17.72;-2.76580953313027;-0.682173065681336;0;1
17.725;-2.76932694197581;-0.687520939784252;0;1
17.73;-2.77284378290889;-0.69273492073422;0;1
17.735;-2.77635996457231;-0.69781674167779;0;1
17.74;-2.78031813501635;-0.704055539572981;0;1
17.745;-2.7838328957736;-0.708852521653425;0;1
17.75;-2.78734702881378;-0.713523668214599;0;1
17.755;-2.7913032831138;-0.719358288331773;0;1
17.76;-2.79525869471823;-0.72504402253938;0;1
17.765;-2.79877073839444;-0.72929632875676;0;1
17.77;-2.80272493496183;-0.734718435848564;0;1
17.775;-2.80667842139165;-0.739998182611379;0;1
17.78;-2.81018836758221;-0.74385006602869;0;1
17.785;-2.81414059837298;-0.748878092894882;0;1
17.79;-2.81809214870369;-0.753769708448075;0;1
17.795;-2.82204302885585;-0.758526973671821;0;1
17.8;-2.82599324895425;-0.763151918139538;0;1
17.805;-2.82994281896937;-0.76764654050793;0;1
17.81;-2.8338917487199;-0.772012809002678;0;1
17.815;-2.83784004787502;-0.776252661896498;0;1
17.82;-2.84223046515134;-0.781655301398511;0;1
17.825;-2.84617739864384;-0.785621383043463;0;1
17.83;-2.85012373171899;-0.789467098529326;0;1
17.835;-2.85406947343972;-0.79319426462857;0;1
17.84;-2.85845737184712;-0.798091932401358;0;1
17.845;-2.86240182445122;-0.801560671895646;0;1
17.85;-2.86678845319809;-0.806203805480048;0;1
17.855;-2.87073165530286;-0.809421859751914;0;1
17.86;-2.87511705242228;-0.813818083670927;0;1
17.865;-2.87905904148575;-0.816792961779922;0;1
17.87;-2.88344324386976;-0.820949671885058;0;1
17.875;-2.88782689668647;-0.824976161834291;0;1
17.88;-2.89176706781585;-0.827586604023606;0;1
17.885;-2.89614947972121;-0.831384371321159;0;1
17.89;-2.90053126757119;-0.835057033907421;0;1
17.895;-2.90491244078814;-0.838606480761264;0;1
17.9;-2.90929300865294;-0.84203457250746;0;1
17.905;-2.91367308178299;-0.845343436881106;0;1
17.91;-2.91805246620068;-0.848534282957595;0;1
17.915;-2.92243127228249;-0.851609190192877;0;1
17.92;-2.92680950876526;-0.854569910181382;0;1
17.925;-2.93118728573091;-0.857418463335764;0;1
17.93;-2.93556440867472;-0.860155953107934;0;1
17.935;-2.93994098745443;-0.862784354984649;0;1
17.94;-2.94431703029623;-0.865305318225341;0;1
17.945;-2.94869264677941;-0.867720762510718;0;1
17.95;-2.95351038064323;-0.871318802962271;0;1
17.955;-2.95788472998994;-0.873500279652853;0;1
17.96;-2.96225867864154;-0.875581382618607;0;1
17.965;-2.96663203121581;-0.877563039461891;0;1
17.97;-2.9714476353907;-0.880734141439921;0;1
17.975;-2.97581998875171;-0.882495447246281;0;1
17.98;-2.98019177023947;-0.884162159685307;0;1
17.985;-2.98500582713419;-0.887023082709509;0;1
17.99;-2.98937665666877;-0.888478919724776;0;1
17.995;-2.99374693747461;-0.889844803775484;0;1
18;-2.99855951645381;-0.892409456058878;0;1
18.005;-3.00292889050305;-0.893573526756077;0;1
18.01;-3.00774047654673;-0.895939133307477;0;1
18.015;-3.01210877128648;-0.896906895707399;0;1
18.02;-3.01691949588321;-0.899079769535842;0;1
18.025;-3.02128684233018;-0.899857441806526;0;1
18.03;-3.02609663308077;-0.901843118297408;0;1
18.035;-3.03046305991583;-0.902436451239219;0;1
18.04;-3.03527194508095;-0.904240597262962;0;1
18.045;-3.04008021867432;-0.905942199044392;0;1
18.05;-3.04444525149049;-0.906256101253726;0;1
18.055;-3.04925276395247;-0.907785085651052;0;1
18.06;-3.05361694732257;-0.90792871771621;0;1
18.065;-3.05842362333937;-0.909290036006575;0;1
18.07;-3.06322972156196;-0.910555583579233;0;1
18.075;-3.06759261233104;-0.910440121109563;0;1
18.08;-3.07239801558615;-0.911546319164573;0;1
18.085;-3.07676012211036;-0.911273660772068;0;1
18.09;-3.08156475317389;-0.912225077744486;0;1
18.095;-3.08636883784376;-0.913087021147906;0;1
18.1;-3.09072984751088;-0.912574466544558;0;1
18.105;-3.09553319721036;-0.913289093170328;0;1
18.11;-3.10033622169349;-0.913918491363773;0;1
18.115;-3.10469598613713;-0.913176396640589;0;1
18.12;-3.10949820980781;-0.913665329222852;0;1
18.125;-3.11430012568494;-0.914072527589792;0;1
18.13;-3.118658798705;-0.913111680689937;0;1
18.135;-3.12346004936447;-0.913385551038679;0;1
18.14;-3.12781806750362;-0.912293450056265;0;1
18.145;-3.13261867347237;-0.912438109345947;0;1
18.15;-3.13741879539468;-0.9125057992728;0;1
18.155;-3.14177580232426;-0.911211032840667;0;1
18.16;-3.14657541287651;-0.911156193539064;0;1
18.165;-3.15093181652002;-0.909740520390514;0;1
18.17;-3.15573083324234;-0.909566670988164;0;1
18.175;-3.16008665237789;-0.908033857310576;0;1
18.18;-3.16488499230792;-0.907744416236664;0;1
18.185;-3.16968308512794;-0.907385412506395;0;1
18.19;-3.17403799492096;-0.905670363941712;0;1
18.195;-3.1788355413393;-0.905201863150995;0;1
18.2;-3.18318991338382;-0.903379052350866;0;1
18.205;-3.18754412111055;-0.901517303019395;0;1
18.21;-3.19234090606629;-0.900904230875083;0;1
18.215;-3.19669458903023;-0.898939330164485;0;1
18.22;-3.20149085744032;-0.898224756353577;0;1
18.225;-3.20584405225612;-0.896160036709789;0;1
18.23;-3.2106398303552;-0.895347217879015;0;1
18.235;-3.21499254273667;-0.893185831434195;0;1
18.24;-3.21934507725346;-0.890990812962988;0;1
18.245;-3.22414021571071;-0.890049836260305;0;1
18.25;-3.22849229881283;-0.887762367664297;0;1
18.255;-3.23284421425499;-0.885443314167953;0;1
18.26;-3.23719597477993;-0.883093226010741;0;1
18.265;-3.24154759309299;-0.880712645937231;0;1
18.27;-3.2463418203753;-0.879589129554292;0;1
18.275;-3.25069299713048;-0.877122090001675;0;1
18.28;-3.25504404126568;-0.874626482842095;0;1
18.285;-3.25939493487607;-0.872102728760446;0;1
18.29;-3.26374569047455;-0.86955133193271;0;1
18.295;-3.26809632054022;-0.866972789758819;0;1
18.3;-3.27244680707618;-0.864367504471617;0;1
18.305;-3.27679716656372;-0.86173597388206;0;1
18.31;-3.28114739617013;-0.859078633013306;0;1
18.315;-3.28549749912399;-0.856395929123612;0;1
18.32;-3.28940470653661;-0.852401150495888;0;1
18.325;-3.29375469676116;-0.849695893495587;0;1
18.33;-3.29810456772706;-0.846966155880224;0;1
18.335;-3.30245431243583;-0.844212339479634;0;1
18.34;-3.30636116999842;-0.840147723775939;0;1
18.345;-3.31071081463202;-0.837373894992569;0;1
18.35;-3.31506035336745;-0.834576862723852;0;1
18.355;-3.31896699884542;-0.830469805341816;0;1
18.36;-3.32331643538791;-0.827654343935824;0;1
18.365;-3.32722299072074;-0.823529264025071;0;1
18.37;-3.3315723491444;-0.820696192105137;0;1
18.375;-3.33547881806721;-0.816553840274559;0;1
18.38;-3.33938531258938;-0.812416641255644;0;1
18.385;-3.34329183253534;-0.808284560315294;0;1
18.39;-3.34764114694829;-0.805444775551019;0;1
18.395;-3.35154758353058;-0.801296037186793;0;1
18.4;-3.35545404717572;-0.797152746811465;0;1
18.405;-3.35936053770392;-0.79301486884739;0;1
18.41;-3.36326705494274;-0.788882369192382;0;1
18.415;-3.367173598727;-0.784755215195816;0;1
18.42;-3.37108017904621;-0.780633405136728;0;1
18.425;-3.37498677545111;-0.776516849580727;0;1
18.43;-3.37889339794824;-0.772405550216726;0;1
18.435;-3.38235727705977;-0.767012216935424;0;1
18.44;-3.38626408479159;-0.762938093133596;0;1
18.445;-3.39017092624811;-0.758868752276827;0;1
18.45;-3.39363495077456;-0.75351665982159;0;1
18.455;-3.39754197251612;-0.749483505021218;0;1
18.46;-3.40144901547131;-0.745454631293657;0;1
18.465;-3.40491334061403;-0.74014282011315;0;1
18.47;-3.40837771867442;-0.734861680355595;0;1
18.475;-3.41228508947839;-0.730898596217721;0;1
18.48;-3.41574973813421;-0.725651697354234;0;1
18.485;-3.4192145368791;-0.720434903270682;0;1
18.49;-3.42267938213654;-0.715247498242282;0;1
18.495;-3.42614447482409;-0.710089664994151;0;1
18.5;-3.42960960992996;-0.704960400892715;0;1
18.505;-3.43307498844214;-0.699859902782754;0;1
18.51;-3.43654040541818;-0.694787181921833;0;1
18.515;-3.44000606191431;-0.689742448832892;0;1
18.52;-3.44302901388673;-0.683437445229346;0;1
18.525;-3.4464950737028;-0.678473593860063;0;1
18.53;-3.44996116235807;-0.673535592051325;0;1
18.535;-3.45298474185301;-0.667336379862068;0;1
18.54;-3.45645121871801;-0.662476233179503;0;1
18.545;-3.45947518083708;-0.65635375054669;0;1
18.55;-3.46249929556539;-0.650281916915853;0;1
18.555;-3.4659663999342;-0.645547609624491;0;1
18.56;-3.46899098047237;-0.639549136431861;0;1
18.565;-3.47201570463455;-0.633599512136002;0;1
18.57;-3.47504067031495;-0.627698314189186;0;1
18.575;-3.47806587395968;-0.621844830556732;0;1
18.58;-3.48109141354854;-0.616038655844335;0;1
18.585;-3.4841170826601;-0.610278504775212;0;1
18.59;-3.48714297941782;-0.604564000748717;0;1
18.595;-3.48972636107521;-0.597607093891818;0;1
18.6;-3.49275283560757;-0.592008428082127;0;1
18.605;-3.49533678640244;-0.5851656223364;0;1
18.61;-3.49836392305003;-0.579679656389906;0;1
18.615;-3.50094842609186;-0.572947567288876;0;1
18.62;-3.50397600528358;-0.567570381065056;0;1
18.625;-3.5065610442808;-0.560945744183457;0;1
18.63;-3.50914641193019;-0.554386992003221;0;1
18.635;-3.51173210326813;-0.547893129882793;0;1
18.64;-3.51431811341008;-0.541463179028415;0;1
18.645;-3.51690443754935;-0.535096176245505;0;1
18.65;-3.5194909694799;-0.528790878609382;0;1
18.655;-3.52207790752922;-0.522546949628056;0;1
18.66;-3.52422240598427;-0.515075703962767;0;1
18.665;-3.52681007159169;-0.508977622521822;0;1
18.67;-3.52939802618642;-0.502937477453104;0;1
18.675;-3.53154352576403;-0.495666915809473;0;1
18.68;-3.53368933615398;-0.488478700665286;0;1
18.685;-3.53627839371574;-0.482659657167484;0;1
18.69;-3.53842497946182;-0.475606821858901;0;1
18.695;-3.54057185944326;-0.468633011052248;0;1
18.7;-3.54271923058144;-0.461737606402369;0;1
18.705;-3.54486698540455;-0.454919111253797;0;1
18.71;-3.54701501656573;-0.448176053981068;0;1
18.715;-3.54916352126902;-0.441507872897446;0;1
18.72;-3.55086955104502;-0.433625296074806;0;1
18.725;-3.55301891453784;-0.427129253246743;0;1
18.73;-3.55516852970479;-0.420703705607971;0;1
18.735;-3.55687585429851;-0.413060617201315;0;1
18.74;-3.5585835514396;-0.405512243342653;0;1
18.745;-3.56073455663976;-0.399345272090231;0;1
18.75;-3.56244304843413;-0.391956178039864;0;1
18.755;-3.56415199470642;-0.384658176608838;0;1
18.76;-3.56586138842934;-0.377449859474373;0;1
18.765;-3.56757132416211;-0.370330135573959;0;1
18.77;-3.56928159211452;-0.363297044266121;0;1
18.775;-3.57099228709225;-0.35634954387796;0;1
18.78;-3.57226066255134;-0.348198717181301;0;1
18.785;-3.57397242473982;-0.341445074315629;0;1
18.79;-3.57524164944134;-0.333484501247153;0;1
18.795;-3.57695434762821;-0.326918461365903;0;1
18.8;-3.57822459528503;-0.31914287234476;0;1
18.805;-3.57949535915353;-0.311470744186581;0;1
18.81;-3.58120937120895;-0.305188086718469;0;1
18.815;-3.58248101227497;-0.297691772992198;0;1
18.82;-3.58375314790075;-0.290294580864572;0;1
18.825;-3.58458303035371;-0.281707336962971;0;1
18.83;-3.5858562633281;-0.274530076671791;0;1
18.835;-3.58712996606358;-0.267446968054476;0;1
18.84;-3.58840413125446;-0.260456546979285;0;1
18.845;-3.58923591016127;-0.252269432046261;0;1
18.85;-3.59051110995675;-0.245486368212334;0;1
18.855;-3.59134400880871;-0.237503668747728;0;1
18.86;-3.59217736959018;-0.229633590254796;0;1
18.865;-3.59301138647901;-0.221874964521243;0;1
18.87;-3.59428868940966;-0.21551341257475;0;1
18.875;-3.59512365857921;-0.207945642252583;0;1
18.88;-3.59551631722663;-0.199196349050007;0;1
18.885;-3.59635247130934;-0.191866054063885;0;1
18.89;-3.59718903645844;-0.184638186464696;0;1
18.895;-3.59802620764917;-0.17751173785333;0;1
18.9;-3.59842103387488;-0.169196859089289;0;1
18.905;-3.59925932163295;-0.162294188478397;0;1
18.91;-3.59965524695609;-0.154199584592034;0;1
18.915;-3.60005187646001;-0.146226066088548;0;1
18.92;-3.60044899772339;-0.138371144957141;0;1
18.925;-3.60084670296159;-0.130633260369137;0;1
18.93;-3.60168782467031;-0.124298556864114;0;1
18.935;-3.60164379942002;-0.115475343189237;0;1
18.94;-3.60204320430287;-0.108078090704328;0;1
18.945;-3.60244325887359;-0.100791002540506;0;1
18.95;-3.6028437515649;-0.093611761847247;0;1
18.955;-3.6028020352546;-0.085251288776103;0;1
18.96;-3.60320371290143;-0.078309528718792;0;1
18.965;-3.60316316297925;-0.070182814491574;0;1
18.97;-3.60312324855633;-0.06218346230517;0;1
18.975;-3.6030839596731;-0.054309476138928;0;1
18.98;-3.60348802670757;-0.047846580056966;0;1
18.985;-3.60344982872974;-0.040191225048178;0;1
18.99;-3.60341222939145;-0.032655844928357;0;1
18.995;-3.60293247912933;-0.023950870645361;0;1
19;-3.60289617998868;-0.016676066481004;0;1
19.005;-3.60286044972895;-0.009515273204565;0;1
19.01;-3.60238253925641;-0.001179016535577;0;1
19.015;-3.60234805107537;0.005732848555536;0;1
19.02;-3.60187136321888;0.013824076944515;0;1
19.025;-3.60183807849628;0.020494753834482;0;1
19.03;-3.60136247376476;0.028348867764921;0;1
19.035;-3.60088761494291;0.036073533317804;0;1
19.04;-3.60041339043152;0.04367107442875;0;1
19.045;-3.59993968882006;0.051143777223604;0;1
19.05;-3.59946670331196;0.058493005201337;0;1
19.055;-3.59899432277513;0.065720988683273;0;1
19.06;-3.59852243625882;0.072829921647191;0;1
19.065;-3.59760849727321;0.081108751414166;0;1
19.07;-3.59713790493838;0.087958312201023;0;1
19.075;-3.59666798001696;0.094694156250727;0;1
19.08;-3.59575577053088;0.10260632546287;0;1
19.085;-3.59528708202124;0.109094375115829;0;1
19.09;-3.59437608959876;0.116762625624622;0;1
19.095;-3.5934658589908;0.12429823830803;0;1
19.1;-3.59255617689192;0.131703878366223;0;1
19.105;-3.59164713464719;0.138981281053363;0;1
19.11;-3.59073882373035;0.146132155834029;0;1
19.115;-3.59027377140502;0.151871419449942;0;1
19.12;-3.58892371811646;0.160089944349886;0;1
19.125;-3.58801724032145;0.16687343084215;0;1
19.13;-3.58711125237386;0.173538701269595;0;1
19.135;-3.58620594801389;0.180087011565334;0;1
19.14;-3.58485837510505;0.18780842010293;0;1
19.145;-3.58395423748304;0.194102853190779;0;1
19.15;-3.58305065306228;0.200286415278985;0;1
19.155;-3.58170487316334;0.207648468900882;0;1
19.16;-3.58035976053535;0.21487678740722;0;1
19.165;-3.57945814626899;0.22068553773528;0;1
19.17;-3.57811420585698;0.227678920079739;0;1
19.175;-3.57677090403663;0.234544315040681;0;1
19.18;-3.57542823085558;0.241283717212105;0;1
19.185;-3.5740861765173;0.247899089960212;0;1
19.19;-3.57274473137861;0.254392365912828;0;1
19.195;-3.57140388594732;0.260765447441162;0;1
19.2;-3.57006363087982;0.267020207133998;0;1
19.205;-3.56872395697882;0.273158488264472;0;1
19.21;-3.56694211525778;0.280469694597749;0;1
19.215;-3.56560370808993;0.286354093727062;0;1
19.22;-3.56426585331005;0.292127781924094;0;1
19.225;-3.56248570093621;0.29908035570803;0;1
19.23;-3.56114905676666;0.304611409745592;0;1
19.235;-3.55937019765324;0.311324823057212;0;1
19.24;-3.55759198683635;0.317908300057092;0;1
19.245;-3.55625715410928;0.323076298575554;0;1
19.25;-3.55448007827802;0.329432293584897;0;1
19.255;-3.55270352157999;0.335664196369482;0;1
19.26;-3.55092767736517;0.341773341126053;0;1
19.265;-3.54915243464527;0.347761929378772;0;1
19.27;-3.54737768261087;0.353632126801715;0;1
19.275;-3.54560361505664;0.359385178469197;0;1
19.28;-3.54383012143204;0.36502319817668;0;1
19.285;-3.54161435159322;0.371835787333954;0;1
19.29;-3.53984211104321;0.377222654468887;0;1
19.295;-3.53807041608795;0.382500168431251;0;1
19.3;-3.53585641706341;0.388957827070823;0;1
19.305;-3.53408591990771;0.393995266547494;0;1
19.31;-3.5318731001392;0.400216562076018;0;1
19.315;-3.53010376398563;0.405021301925688;0;1
19.32;-3.52789208725028;0.411013494103973;0;1
19.325;-3.52568113677729;0.416880162280973;0;1
19.33;-3.52347069993079;0.422623837496665;0;1
19.335;-3.52170370982707;0.426958357438247;0;1
19.34;-3.51949434284484;0.432487593773204;0;1
19.345;-3.51728556497085;0.43789875183112;0;1
19.35;-3.5150774685837;0.443193359826328;0;1
19.355;-3.51286984174567;0.448373808870434;0;1
19.36;-3.51066287862349;0.453441269528993;0;1
19.365;-3.50801362800015;0.459685515763031;0;1
19.37;-3.5058077941214;0.46450659074619;0;1
19.375;-3.50360249480603;0.469220519388864;0;1
19.38;-3.50095498229238;0.475116376214232;0;1
19.385;-3.49875096121907;0.47959414245621;0;1
19.39;-3.49654734679805;0.483970355611113;0;1
19.395;-3.49390149322686;0.48953369005443;0;1
19.4;-3.49125626461393;0.494971756697637;0;1
19.405;-3.48905449226608;0.498998793978194;0;1
19.41;-3.48641035245608;0.504218617593355;0;1
19.415;-3.48376681125878;0.509318453756533;0;1
19.42;-3.48156659887214;0.51301277085446;0;1
19.425;-3.47892409495498;0.517904690479928;0;1
19.43;-3.47628216451492;0.522681660510293;0;1
19.435;-3.47364079873915;0.52734544727211;0;1
19.44;-3.4710000904276;0.531897494611145;0;1
19.445;-3.46835982805676;0.536340110659558;0;1
19.45;-3.46572010472462;0.540674679522357;0;1
19.455;-3.46308091215289;0.544902860403331;0;1
19.46;-3.46044224219172;0.54902628676677;0;1
19.465;-3.45736124606893;0.554334186603655;0;1
19.47;-3.45472383162142;0.558225998301109;0;1
19.475;-3.45208681252582;0.562018518142165;0;1
19.48;-3.44900744195917;0.567000575588003;0;1
19.485;-3.44637152667459;0.570571842791624;0;1
19.49;-3.44373608367396;0.574048442392079;0;1
19.495;-3.44065836652631;0.578719116909248;0;1
19.5;-3.43802397937647;0.581984076606813;0;1
19.505;-3.43494730189953;0.586446348587193;0;1
19.51;-3.4318711993457;0.590793377802143;0;1
19.515;-3.42923840204309;0.593739660830246;0;1
19.52;-3.42616329004914;0.597888131046284;0;1
19.525;-3.42308862755692;0.601926453123294;0;1
19.53;-3.42045734820474;0.604568469970258;0;1
19.535;-3.41738373090789;0.608417326520242;0;1
19.54;-3.41431064173531;0.612160320581009;0;1
19.545;-3.41123807260624;0.61579907184935;0;1
19.55;-3.40816591408863;0.619335470096419;0;1
19.555;-3.40509436133103;0.622770489307683;0;1
19.56;-3.40202330511362;0.626105976719309;0;1
19.565;-3.39895273784221;0.629343454516474;0;1
19.57;-3.39588255056369;0.632484716483457;0;1
19.575;-3.392812938898;0.635530642134379;0;1
19.58;-3.38930095365924;0.639770477924238;0;1
19.585;-3.38623240196331;0.642603933881168;0;1
19.59;-3.3831643008938;0.645347061036967;0;1
19.595;-3.38009664356309;0.648001239973541;0;1
19.6;-3.37658658281065;0.65185530168319;0;1
19.605;-3.37351990591549;0.65430894406472;0;1
19.61;-3.37045364051479;0.656678096863766;0;1
19.615;-3.36694502100862;0.660251271453627;0;1
19.62;-3.3638797233643;0.662428442801102;0;1
19.625;-3.36037204682884;0.665812594643439;0;1
19.63;-3.35730766759709;0.667803666238615;0;1
19.635;-3.35380090543456;0.671004527807254;0;1
19.64;-3.35073743675045;0.672815085262898;0;1
19.645;-3.34723156122549;0.675838216199985;0;1
19.65;-3.34416895548264;0.677473793014146;0;1
19.655;-3.34066393970764;0.680324583055836;0;1
19.66;-3.33715941137415;0.683077664846517;0;1
19.665;-3.3340981423683;0.684447299561832;0;1
19.67;-3.3305944328919;0.687036237631396;0;1
19.675;-3.32709119091211;0.689531465581257;0;1
19.68;-3.32358840927957;0.691934416555451;0;1
19.685;-3.32052886025002;0.692959286177469;0;1
19.69;-3.31702684443255;0.695208726050781;0;1
19.695;-3.31352527023761;0.697369642541324;0;1
19.7;-3.3100241309089;0.699443390019356;0;1
19.705;-3.30652341979279;0.701431302278892;0;1
19.71;-3.30302313033669;0.703334692860579;0;1
19.715;-3.29996603532499;0.703867663219114;0;1
19.72;-3.29646643594718;0.705632724852168;0;1
19.725;-3.29296724124363;0.707316669897317;0;1
19.73;-3.28946844501816;0.708920740466563;0;1
19.735;-3.28597004522753;0.710446148057415;0;1
19.74;-3.28247202875732;0.71189411834354;0;1
19.745;-3.27897439374861;0.713265825885472;0;1
19.75;-3.27547713234217;0.714562445249678;0;1
19.755;-3.27198024082658;0.715785121417412;0;1
19.76;-3.26848371151752;0.716934993909481;0;1
19.765;-3.2649875378314;0.718013182061068;0;1
19.77;-3.26149171732802;0.719020776504063;0;1
19.775;-3.25755347459853;0.721245986481494;0;1
19.78;-3.25405848662246;0.722088712048305;0;1
19.785;-3.25056382261016;0.722864496148089;0;1
19.79;-3.24706948758277;0.723574337010525;0;1
19.795;-3.24357547648786;0.724219247529141;0;1
19.8;-3.24008178434894;0.724800225378985;0;1
19.805;-3.23658840626429;0.725318253255369;0;1
19.81;-3.23309533740573;0.725774299108859;0;1
19.815;-3.2291598040762;0.727456419508374;0;1
19.82;-3.2256674737416;0.727764437349889;0;1
19.825;-3.22217544663218;0.728013681049484;0;1
19.83;-3.21868369793689;0.728205114973771;0;1
19.835;-3.21519223336105;0.72833960022906;0;1
19.84;-3.21170104852574;0.728418014736504;0;1
19.845;-3.20776737020496;0.729728314871523;0;1
19.85;-3.20427686629811;0.729670248474455;0;1
19.855;-3.20078662728574;0.729559087680614;0;1
19.86;-3.19729664907679;0.72939565272026;0;1
19.865;-3.1938069377886;0.729180722129174;0;1
19.87;-3.1898747002585;0.730202235770962;0;1
19.875;-3.18638561487311;0.729859851461594;0;1
19.88;-3.18289677242596;0.729468774735834;0;1
19.885;-3.17940816915338;0.729029760210491;0;1
19.89;-3.17591983179011;0.728543462841227;0;1
19.895;-3.1724316551981;0.728010911914975;0;1
19.9;-3.16850096839635;0.728719608012939;0;1
19.905;-3.16501348056547;0.728069056249439;0;1
19.91;-3.16152611031211;0.727374895914;0;1
19.915;-3.1580389557334;0.726637509457816;0;1
19.92;-3.15455211494538;0.725857275547701;0;1
19.925;-3.1510653816556;0.72503545405849;0;1
19.93;-3.14757895558508;0.724172102768734;0;1
19.935;-3.14364989210889;0.724555448940611;0;1
19.94;-3.14016390081681;0.72358491903702;0;1
19.945;-3.13667820513768;0.722575186402017;0;1
19.95;-3.13319259904722;0.721527457169333;0;1
19.955;-3.12970718105469;0.720442031196531;0;1
19.96;-3.12622204968177;0.719319205851447;0;1
19.965;-3.12273699903533;0.718160160983794;0;1
19.97;-3.11925222922942;0.7169648756012;0;1
19.975;-3.11576753445492;0.715734512710541;0;1
19.98;-3.11228311490863;0.714469034740137;0;1
19.985;-3.10879876486285;0.713169588377717;0;1
19.99;-3.10531458311883;0.711836414965863;0;1
19.995;-3.10183066848566;0.710469754273277;0;1
20;-3.09834681535309;0.70907072945453;0;1
20.005;-3.09486322411364;0.70763926370831;0;1
20.01;-3.0913796892323;0.706176465108894;0;1
20.015;-3.08789630969996;0.704682536989327;0;1
20.02;-3.08485592296498;0.701870685510852;0;1
20.025;-3.0813728138301;0.700342617446455;0;1
20.03;-3.07788975331679;0.698784768295705;0;1
20.035;-3.07440684052456;0.697197319623911;0;1
20.04;-3.07092417455609;0.695580452355905;0;1
20.045;-3.06788439003608;0.692647933480226;0;1
20.05;-3.06440177193786;0.691001442453524;0;1
20.055;-3.06091929438462;0.68932679135031;0;1
20.06;-3.05787979506181;0.686337132735234;0;1
20.065;-3.05439755897677;0.684634144216733;0;1
20.07;-3.05091535732208;0.682904221239944;0;1
20.075;-3.0478761293674;0.679860196766206;0;1
20.08;-3.04439405870656;0.678104036556666;0;1
20.085;-3.04135495954451;0.675034214554874;0;1
20.09;-3.03787301550385;0.673252694796271;0;1
20.095;-3.03483404081859;0.670157941216365;0;1
20.1;-3.03135221913919;0.668351916592312;0;1
20.105;-3.02831336472785;0.665233074743318;0;1
20.11;-3.02527450127368;0.662116053063666;0;1
20.115;-3.02179278882121;0.660288166268978;0;1
20.12;-3.01875404165675;0.657147856272813;0;1
20.125;-3.015715283511;0.654009755621922;0;1
20.13;-3.01267651446958;0.650873847376512;0;1
20.135;-3.0091948945711;0.64902745262902;0;1
20.14;-3.00615623812142;0.645868999116682;0;1
20.145;-3.00311746742061;0.64271341040693;0;1
20.15;-3.00007878555558;0.639560069583935;0;1
20.155;-2.99704009112032;0.63640925788407;0;1
20.16;-2.99400138421203;0.633260956045892;0;1
20.165;-2.99096256344848;0.630115440541208;0;1
20.17;-2.98792383190172;0.626972097430723;0;1
20.175;-2.98488508815112;0.623831210882466;0;1
20.18;-2.98184633227947;0.620692764519944;0;1
20.185;-2.97880746289038;0.617557037656784;0;1
20.19;-2.97621142169148;0.613136344047422;0;1
20.195;-2.97317249600365;0.610031963536396;0;1
20.2;-2.9701335606075;0.606929540505871;0;1
20.205;-2.96709461553622;0.603829068518808;0;1
20.21;-2.96449839950296;0.599443453317478;0;1
20.215;-2.96145919981509;0.596373990589318;0;1
20.22;-2.95886283285782;0.592018642411765;0;1
20.225;-2.95582358586935;0.588978724986065;0;1
20.23;-2.9532270722159;0.584652797160303;0;1
20.235;-2.95018768060575;0.581641888131864;0;1
20.24;-2.94759102436948;0.577344556924878;0;1
20.245;-2.94499423092256;0.573074734470153;0;1
20.25;-2.94239730231474;0.568832010105221;0;1
20.255;-2.9393575018023;0.56590309923831;0;1
20.26;-2.93676044261493;0.561686567111875;0;1
20.265;-2.93416325210385;0.557496364482665;0;1
20.27;-2.93156593222094;0.553332100305716;0;1
20.275;-2.92896848488615;0.549193389936833;0;1
20.28;-2.92637091198796;0.545079855032138;0;1
20.285;-2.92377321538393;0.540991123449172;0;1
20.29;-2.92117539690117;0.536926829149556;0;1
20.295;-2.91857745833678;0.532886612103172;0;1
20.3;-2.91642224177689;0.527582670687861;0;1
20.305;-2.91382393473106;0.523616323179577;0;1
20.31;-2.911225514933;0.519672584403067;0;1
20.315;-2.90906972290229;0.514463960352137;0;1
20.32;-2.9064709490137;0.510591207695412;0;1
20.325;-2.90431490971606;0.505452199509299;0;1
20.33;-2.90171579231586;0.5016483132702;0;1
20.335;-2.89955931320873;0.496577425264424;0;1
20.34;-2.89740270299251;0.491552863857556;0;1
20.345;-2.89480302331741;0.487861697928842;0;1
20.35;-2.89264599044091;0.482901820332567;0;1
20.355;-2.89048873337686;0.477986881672281;0;1
20.36;-2.888331357025;0.473115900801776;0;1
20.365;-2.88617366177265;0.468288798685247;0;1
20.37;-2.88401585391839;0.463504314574462;0;1
20.375;-2.8818577337432;0.458762390744125;0;1
20.38;-2.8796994059652;0.454062082448023;0;1
20.385;-2.87754097522036;0.449402461399216;0;1
20.39;-2.87582498064464;0.443496281781701;0;1
20.395;-2.87366601703115;0.438943471415967;0;1
20.4;-2.87150675875819;0.434429682128903;0;1
20.405;-2.86979015077446;0.428666500720285;0;1
20.41;-2.8676303817317;0.424255093619702;0;1
20.415;-2.86591327082532;0.418592718330451;0;1
20.42;-2.86375300658279;0.414280573235035;0;1
20.425;-2.86203540807755;0.408715933185976;0;1
20.43;-2.86031750427141;0.403212485691991;0;1
20.435;-2.85859929988482;0.397769284758339;0;1
20.44;-2.85688069808798;0.392385694333687;0;1
20.445;-2.85516190643595;0.387060201810384;0;1
20.45;-2.85344282792269;0.381792206458024;0;1
20.455;-2.85172336550224;0.376581115553426;0;1
20.46;-2.85000372651683;0.371425459133421;0;1
20.465;-2.848283813751;0.36632467844586;0;1
20.47;-2.84656352995259;0.361278222090133;0;1
20.475;-2.84528582141231;0.354997384620377;0;1
20.48;-2.84356497946145;0.350082842902768;0;1
20.485;-2.84228662149617;0.343932167317424;0;1
20.49;-2.84056514019358;0.339145771719296;0;1
20.495;-2.83928615279155;0.333121252214192;0;1
20.5;-2.83756405181117;0.328459059951241;0;1
20.505;-2.83628445433695;0.322556815714784;0;1
20.51;-2.83500449194208;0.316727710105621;0;1
20.515;-2.83372417030619;0.310970604870528;0;1
20.52;-2.83244349501974;0.305284379628164;0;1
20.525;-2.8311624715854;0.29966793158898;0;1
20.53;-2.82988110541945;0.294120175279505;0;1
20.535;-2.82859940185313;0.288640042270951;0;1
20.54;-2.82731736613394;0.283226480912077;0;1
20.545;-2.826035003427;0.277878456066233;0;1
20.55;-2.82519505807092;0.271307631350826;0;1
20.555;-2.82391192381287;0.266114241843733;0;1
20.56;-2.82307132041674;0.259695343162235;0;1
20.565;-2.82178743845864;0.254651808985676;0;1
20.57;-2.82094599754759;0.248380721411714;0;1
20.575;-2.82010413034094;0.242195070676427;0;1
20.58;-2.81881910421454;0.237380851867237;0;1
20.585;-2.81797663846212;0.231335203834521;0;1
20.59;-2.81713366249492;0.225371769126609;0;1
20.595;-2.81629038568236;0.219488671461064;0;1
20.6;-2.81544661132882;0.213685247139578;0;1
20.605;-2.81460244712911;0.207959954763509;0;1
20.61;-2.81420073996471;0.201023937039203;0;1
20.615;-2.81335568158873;0.195477851645497;0;1
20.62;-2.81251035491887;0.19000557958624;0;1
20.625;-2.81210730207554;0.183319213203908;0;1
20.63;-2.81126112046672;0.178018284495192;0;1
20.635;-2.81085722606183;0.171500579049024;0;1
20.64;-2.81001021605914;0.166365673730031;0;1
20.645;-2.80960550622171;0.160011392644803;0;1
20.65;-2.80920043288755;0.153750003333714;0;1
20.655;-2.80879490183269;0.147580347482861;0;1
20.66;-2.80794607940213;0.142788638274769;0;1
20.665;-2.80753978689741;0.136771587981126;0;1
20.67;-2.80713295428389;0.130842740779383;0;1
20.675;-2.80716853076814;0.123712766042787;0;1
20.68;-2.80676081034203;0.117981890107741;0;1
20.685;-2.80635267365186;0.112334439206708;0;1
20.69;-2.80594402574061;0.10676940193313;0;1
20.695;-2.80597781536934;0.099997535508973;0;1
20.7;-2.80556833608414;0.094619158492051;0;1
20.705;-2.80560120744988;0.088031323515265;0;1
20.71;-2.80519082429033;0.082834094765533;0;1
20.715;-2.80522280594485;0.076424569103513;0;1
20.72;-2.80525428638219;0.070115493666041;0;1
20.725;-2.80528527345743;0.063905294195031;0;1
20.73;-2.80531577490257;0.057792421104203;0;1
20.735;-2.8053457983284;0.051775349092422;0;1
20.74;-2.80537535122645;0.045852576763112;0;1
20.745;-2.80540444097084;0.040022626249612;0;1
20.75;-2.80543307482013;0.03428404284642;0;1
20.755;-2.80546125991912;0.028635394646212;0;1
20.76;-2.80548900330062;0.023075272182545;0;1
20.765;-2.80595905125179;0.016314926543089;0;1
20.77;-2.80598579932099;0.010954277179895;0;1
20.775;-2.80645486755601;0.004390279458812;0;1
20.78;-2.80648065126077;-0.000777099147689;0;1
20.785;-2.80694887171839;-0.007151149154951;0;1
20.79;-2.80741646037112;-0.013418619022587;0;1
20.795;-2.80744078767686;-0.018294116952324;0;1
20.8;-2.80790747307945;-0.024380563656802;0;1
20.805;-2.80837375211685;-0.030365527201112;0;1
20.81;-2.80883942976096;-0.03625000547628;0;1
20.815;-2.80930461534802;-0.042035868852296;0;1
20.82;-2.80976941806068;-0.047724956922241;0;1
20.825;-2.81023364250273;-0.053318193799853;0;1
20.83;-2.81069739764804;-0.058817377233432;0;1
20.835;-2.81160353165842;-0.065511625370095;0;1
20.84;-2.81206623751896;-0.070800517516511;0;1
20.845;-2.81252859933891;-0.076000417144942;0;1
20.85;-2.81343316043988;-0.082399472650463;0;1
20.855;-2.81389451940516;-0.087398386172937;0;1
20.86;-2.81479809334698;-0.093599599741479;0;1
20.865;-2.8152584806027;-0.09840376903866;0;1
20.87;-2.81616109804248;-0.104413284749863;0;1
20.875;-2.81706328307295;-0.110316096337881;0;1
20.88;-2.81752210175739;-0.114825943870602;0;1
20.885;-2.81842337656536;-0.120546332621652;0;1
20.89;-2.81932403856728;-0.126163947460156;0;1
20.895;-2.82022429874036;-0.131680986899046;0;1
20.9;-2.82112406344755;-0.137098726894068;0;1
20.905;-2.82202323895947;-0.142418424885446;0;1
20.91;-2.82292203588341;-0.147642205255593;0;1
20.915;-2.82382036021827;-0.15277127099278;0;1
20.92;-2.82516095861815;-0.159094424827713;0;1
20.925;-2.82605812561093;-0.164011582073574;0;1
20.93;-2.82695494541097;-0.168839113719226;0;1
20.935;-2.82829406277545;-0.174865439875582;0;1
20.94;-2.82918987334011;-0.179490703526212;0;1
20.945;-2.83052799722949;-0.185317918005628;0;1
20.95;-2.83142272835666;-0.189746886298124;0;1
20.955;-2.83275988958543;-0.195381164753743;0;1
20.96;-2.83365377455878;-0.19962050672087;0;1
20.965;-2.83499000292299;-0.205067820704873;0;1
20.97;-2.83632570880602;-0.210410418899538;0;1
20.975;-2.83766090035645;-0.215649934402414;0;1
20.98;-2.83855274492279;-0.219500385407323;0;1
20.985;-2.83988706465207;-0.224565170404957;0;1
20.99;-2.84122089166742;-0.229531205406274;0;1
20.995;-2.84255423365153;-0.234400030134439;0;1
21;-2.84388709816683;-0.239173160215252;0;1
21.005;-2.8456623332975;-0.245139663881147;0;1
21.01;-2.84699413212029;-0.249699206755527;0;1
21.015;-2.84832537605417;-0.254167581064715;0;1
21.02;-2.84965627514894;-0.258546799464409;0;1
21.025;-2.85098673485484;-0.262837955002301;0;1
21.03;-2.85275960262623;-0.268329982901613;0;1
21.035;-2.85408907095404;-0.272422444981727;0;1
21.04;-2.85586086130593;-0.277718574758392;0;1
21.045;-2.85718936891362;-0.281618487714404;0;1
21.05;-2.85896021350042;-0.286725062692098;0;1
21.055;-2.86028779006415;-0.290438374089711;0;1
21.06;-2.86205781957382;-0.295361543903365;0;1
21.065;-2.86382723289737;-0.300181257770118;0;1
21.07;-2.86559613954304;-0.304899420563683;0;1
21.075;-2.86692180832438;-0.308230370166831;0;1
21.08;-2.86868985826312;-0.3127768269157;0;1
21.085;-2.87045752419108;-0.317226274727683;0;1
21.09;-2.87222461067146;-0.321579629646442;0;1
21.095;-2.87399122663861;-0.325838681528558;0;1
21.1;-2.87575748087986;-0.33000519076418;0;1
21.105;-2.87752317761036;-0.334080003641618;0;1
21.11;-2.87928842542185;-0.338064841353297;0;1
21.115;-2.8814960717651;-0.343248612472781;0;1
21.12;-2.8832603092564;-0.347030955618234;0;1
21.125;-2.88502412050045;-0.350727867431572;0;1
21.13;-2.88678761359329;-0.354340969758369;0;1
21.135;-2.88899333103855;-0.359158175573438;0;1
21.14;-2.89075587096791;-0.362580238632461;0;1
21.145;-2.89296065003873;-0.367209365887034;0;1
21.15;-2.89472216467614;-0.370445976432528;0;1
21.155;-2.89692613576857;-0.374893116381786;0;1
21.16;-2.89868675502854;-0.377950269110587;0;1
21.165;-2.90088984463145;-0.382220731453572;0;1
21.17;-2.9026495960732;-0.385103949783927;0;1
21.175;-2.90485183131617;-0.389203171881207;0;1
21.18;-2.90705348054239;-0.393204982204189;0;1
21.185;-2.90881201535432;-0.395824311231008;0;1
21.19;-2.91101285142597;-0.39966313977252;0;1
21.195;-2.91321332456176;-0.403409180963249;0;1
21.2;-2.91541334044975;-0.407063575589092;0;1
21.205;-2.91761280469714;-0.410627448225203;0;1
21.21;-2.91981192725882;-0.414102792540657;0;1
21.215;-2.92201051201637;-0.417490388029199;0;1
21.22;-2.92420876870941;-0.420792185211294;0;1
21.225;-2.92640660248339;-0.42400921612504;0;1
21.23;-2.92860391841137;-0.427142498306168;0;1
21.235;-2.93080092592252;-0.430193920054902;0;1
21.24;-2.93299752985668;-0.433164452166605;0;1
21.245;-2.93563637377725;-0.437342183708496;0;1
21.25;-2.93783205555414;-0.440127887164926;0;1
21.255;-2.94002735428792;-0.442836816480332;0;1
21.26;-2.94222217443156;-0.445469864918064;0;1
21.265;-2.94485946356388;-0.449315917807266;0;1
21.27;-2.94705351466159;-0.451774781741028;0;1
21.275;-2.94924710648958;-0.454161637101401;0;1
21.28;-2.95188318630361;-0.457765299918714;0;1
21.285;-2.95407604678547;-0.459985526838475;0;1
21.29;-2.95671130663024;-0.463424839171573;0;1
21.295;-2.95890335982663;-0.465483260843119;0;1
21.3;-2.96153782487318;-0.468763267740138;0;1
21.305;-2.96372899408908;-0.470664555910003;0;1
21.31;-2.96636268876462;-0.473790153348269;0;1
21.315;-2.96899593968527;-0.476826807412547;0;1
21.32;-2.9711860150357;-0.478488807191293;0;1
21.325;-2.97381853283314;-0.481378517429302;0;1
21.33;-2.97645062506186;-0.48418292941904;0;1
21.335;-2.97863945817055;-0.485615989271079;0;1
21.34;-2.98127085288113;-0.488280593845575;0;1
21.345;-2.98390183937707;-0.490863378531159;0;1
21.35;-2.98653242397135;-0.493365608665752;0;1
21.355;-2.98871987424951;-0.494501462811754;0;1
21.36;-2.99134980759042;-0.496873158529878;0;1
21.365;-2.99397925382681;-0.499167266373739;0;1
21.37;-2.99660842190507;-0.50138557793362;0;1
21.375;-2.9992372161904;-0.503528968946395;0;1
21.38;-3.00186564246429;-0.505598598227249;0;1
21.385;-3.00449370641893;-0.507595606705717;0;1
21.39;-3.00712141365873;-0.509521117706092;0;1
21.395;-3.00930603112132;-0.510089189880932;0;1
21.4;-3.01193317549727;-0.511901882796751;0;1
21.405;-3.01455997736806;-0.51364592642199;0;1
21.41;-3.01718644203275;-0.515322382896058;0;1
21.415;-3.01981257470876;-0.516932297988389;0;1
21.42;-3.02288111908532;-0.519763737472522;0;1
21.425;-3.02550646896358;-0.521216756061102;0;1
21.43;-3.02813150412;-0.522606694196142;0;1
21.435;-3.03075622942532;-0.523934528168569;0;1
21.44;-3.03338064967527;-0.525201219245218;0;1
21.445;-3.03600466811613;-0.526407418917918;0;1
21.45;-3.0386284923794;-0.527554655245878;0;1
21.455;-3.04125202553596;-0.528643544574791;0;1
21.46;-3.04387527209329;-0.529674990395363;0;1
21.465;-3.04694107647355;-0.531937195805804;0;1
21.47;-3.04956352733401;-0.532829204723013;0;1
21.475;-3.05218580830877;-0.53366711940499;0;1
21.48;-3.05480782209509;-0.534451481318896;0;1
21.485;-3.05742957283269;-0.53518312025078;0;1
21.49;-3.06005106459774;-0.535862853259379;0;1
21.495;-3.06311503988804;-0.537778493697929;0;1
21.5;-3.06573589140201;-0.538329902906392;0;1
21.505;-3.06835649789851;-0.538832203397541;0;1
21.51;-3.07097686317686;-0.539286156742549;0;1
21.515;-3.07403983092417;-0.540979811102723;0;1
21.52;-3.07665959058912;-0.541312383716919;0;1
21.525;-3.07927902071233;-0.54159895048471;0;1
21.53;-3.08189832781536;-0.541840817013966;0;1
21.535;-3.0849602538106;-0.543325674180688;0;1
21.54;-3.08757898789559;-0.543452693741118;0;1
21.545;-3.09019750985124;-0.543537196926769;0;1
21.55;-3.09281572149721;-0.543579549327273;0;1
21.555;-3.09587666898494;-0.544868287094175;0;1
21.56;-3.0984944397692;-0.544802237535146;0;1
21.565;-3.10111201340866;-0.544696675265922;0;1
21.57;-3.10372939296957;-0.544552214939861;0;1
21.575;-3.10678931991208;-0.545656453239897;0;1
21.58;-3.10940618595876;-0.545409073744403;0;1
21.585;-3.11202286895125;-0.545125006051356;0;1
21.59;-3.11463937174074;-0.544804821706565;0;1
21.595;-3.11769843556972;-0.545736072596591;0;1
21.6;-3.12031445195295;-0.545318403108814;0;1
21.605;-3.12293029853339;-0.544866701744713;0;1
21.61;-3.12554597796028;-0.544381499578867;0;1
21.615;-3.12860423127345;-0.545150307095097;0;1
21.62;-3.13121944979251;-0.544572731238801;0;1
21.625;-3.13383451097231;-0.543963621923364;0;1
21.63;-3.13644941727245;-0.543323472227068;0;1
21.635;-3.13950690954424;-0.543939754465979;0;1
21.64;-3.14212137892414;-0.543212039735996;0;1
21.645;-3.14473570268855;-0.542455141716892;0;1
21.65;-3.1473498831191;-0.541669517814127;0;1
21.655;-3.14996392246305;-0.540855618542881;0;1
21.66;-3.15302056136304;-0.541300874481682;0;1
21.665;-3.15563419075033;-0.540404815564922;0;1
21.67;-3.15824768769898;-0.539482214876096;0;1
21.675;-3.16086105429122;-0.538533489860002;0;1
21.68;-3.16347429257803;-0.537559051697389;0;1
21.685;-3.16608740457963;-0.536559305403114;0;1
21.69;-3.16870039228596;-0.535534649922768;0;1
21.695;-3.17131325765714;-0.534485478227764;0;1
21.7;-3.17392600262394;-0.533412177408956;0;1
21.705;-3.17698136752577;-0.533602118918657;0;1
21.71;-3.17959374298814;-0.532454768329261;0;1
21.715;-3.18220600577598;-0.531284838207515;0;1
21.72;-3.18481811708411;-0.530092568459553;0;1
21.725;-3.18743015986393;-0.52887855010369;0;1
21.73;-3.19004208509741;-0.527642980462173;0;1
21.735;-3.19265391478933;-0.526386261302405;0;1
21.74;-3.19482286142962;-0.52382158630217;0;1
21.745;-3.19743460896717;-0.522550411359784;0;1
21.75;-3.2000462638218;-0.521258660197898;0;1
21.755;-3.20265780733553;-0.519946602066211;0;1
21.76;-3.20526925127499;-0.518614591075984;0;1
21.765;-3.20788060737968;-0.517262975911804;0;1
21.77;-3.21049185691979;-0.515892011422444;0;1
21.775;-3.21266024268028;-0.513214946597648;0;1
21.78;-3.2152714484726;-0.511833216808708;0;1
21.785;-3.21788255015644;-0.510432630319559;0;1
21.79;-3.22049355939308;-0.509013520131993;0;1
21.795;-3.22266171889506;-0.506289118240856;0;1
21.8;-3.22527268197182;-0.504860764511022;0;1
21.805;-3.22788355488896;-0.503414345932661;0;1
21.81;-3.23005158031683;-0.500663083992314;0;1
21.815;-3.23266241153325;-0.499208316256524;0;1
21.82;-3.23483038584226;-0.496448820674836;0;1
21.825;-3.23744117681078;-0.494985995408373;0;1
21.83;-3.23960912173036;-0.492218613015638;0;1
21.835;-3.24221987386086;-0.490748013237666;0;1
21.84;-3.24483053944391;-0.489260073426601;0;1
21.845;-3.24699836107518;-0.486467994707274;0;1
21.85;-3.24916622302097;-0.483686003489266;0;1
21.855;-3.25177690364723;-0.482201092976686;0;1
21.86;-3.25394473007196;-0.479411991449619;0;1
21.865;-3.25611260685194;-0.476632985762547;0;1
21.87;-3.2587233123672;-0.475151074542084;0;1
21.875;-3.26089115344177;-0.47236492215811;0;1
21.88;-3.26305904477432;-0.469588846378004;0;1
21.885;-3.26522698562024;-0.466822698048941;0;1
21.89;-3.26739497524736;-0.464066330515452;0;1
21.895;-3.27000579208732;-0.462606757308433;0;1
21.9;-3.27217374299248;-0.459842639429629;0;1
21.905;-3.27434174368146;-0.45708830311743;0;1
21.91;-3.27650979343677;-0.454343604658104;0;1
21.915;-3.27867789053822;-0.451608399799902;0;1
21.92;-3.28084603327774;-0.448882546726695;0;1
21.925;-3.28301422269909;-0.446165913984544;0;1
21.93;-3.28473968594809;-0.442171216272851;0;1
21.935;-3.28690809968353;-0.439499487964756;0;1
21.94;-3.28907655428705;-0.436836155777339;0;1
21.945;-3.2912450511846;-0.434181104724509;0;1
21.95;-3.29297081666504;-0.430247054110443;0;1
21.955;-3.29513952533173;-0.427635055255324;0;1
21.96;-3.29730827243078;-0.425030563827527;0;1
21.965;-3.29903428734248;-0.421146314321104;0;1
21.97;-3.3012032416868;-0.418583367590094;0;1
21.975;-3.303372239919;-0.416027218081525;0;1
21.98;-3.30509849217989;-0.412190549199181;0;1
21.985;-3.30682490105689;-0.408387276121556;0;1
21.99;-3.30899426351946;-0.405904138257035;0;1
21.995;-3.31072087444063;-0.402139361790772;0;1
22;-3.31289041573919;-0.399694080010945;0;1
22.005;-3.31461721278367;-0.395966613820771;0;1
22.01;-3.31634416826677;-0.392270904710221;0;1
22.015;-3.31807127974545;-0.388606463100636;0;1
22.02;-3.31979853466775;-0.384972777667103;0;1
22.025;-3.32196873025009;-0.382656644814112;0;1
22.03;-3.32369616157138;-0.379056317055039;0;1
22.035;-3.32542373145779;-0.375485767889118;0;1
22.04;-3.32715145791903;-0.371944598323513;0;1
22.045;-3.32887932855214;-0.368432326893708;0;1
22.05;-3.33016457197711;-0.363661317291779;0;1
22.055;-3.33189285815613;-0.360232334070353;0;1
22.06;-3.33362127985407;-0.35683051493707;0;1
22.065;-3.33534983499111;-0.35345544310543;0;1
22.07;-3.33707852152039;-0.350106708401755;0;1
22.075;-3.33836455809012;-0.345496674963652;0;1
22.08;-3.34009363515993;-0.342226217411605;0;1
22.085;-3.34182283556645;-0.338980482666449;0;1
22.09;-3.343109388217;-0.334471883559412;0;1
22.095;-3.34483896339849;-0.331301266543504;0;1
22.1;-3.3461258850216;-0.32686662030612;0;1
22.105;-3.34741304409688;-0.322481569325957;0;1
22.11;-3.34914322629356;-0.319432617586976;0;1
22.115;-3.35043074552207;-0.315117747903942;0;1
22.12;-3.35171850307393;-0.310850643926568;0;1
22.125;-3.35300648509369;-0.306630533068786;0;1
22.13;-3.35473747747448;-0.303743968129686;0;1
22.135;-3.35602579432755;-0.299588964307541;0;1
22.14;-3.35731433712242;-0.295479244849695;0;1
22.145;-3.35860309219845;-0.291414076204862;0;1
22.15;-3.35989207639597;-0.287392825007281;0;1
22.155;-3.3611812761608;-0.28341477904451;0;1
22.16;-3.36247067799538;-0.279479237451187;0;1
22.165;-3.36331752962317;-0.274298361261021;0;1
22.17;-3.36460747964668;-0.270472688414628;0;1
22.175;-3.36589764019756;-0.266687206594808;0;1
22.18;-3.36674522872348;-0.261654019205505;0;1
22.185;-3.3680359041609;-0.257973736188308;0;1
22.19;-3.36932677883467;-0.25433138138408;0;1
22.195;-3.37017506020922;-0.249439059000461;0;1
22.2;-3.37146643784155;-0.245897508354878;0;1
22.205;-3.37231522448102;-0.241104446521946;0;1
22.21;-3.37316431004693;-0.236373298840275;0;1
22.215;-3.3744564793254;-0.232990411029996;0;1
22.22;-3.37530603511501;-0.228353505442254;0;1
22.225;-3.37615589796296;-0.223776135356083;0;1
22.23;-3.37700604293134;-0.219257311306217;0;1
22.235;-3.37785648575148;-0.214796177653692;0;1
22.24;-3.37870720162986;-0.210391773869737;0;1
22.245;-3.37955820643992;-0.206043272798511;0;1
22.25;-3.38040947552805;-0.201749741947841;0;1
22.255;-3.38126102490539;-0.197510381759229;0;1
22.26;-3.38211283005385;-0.193324286905197;0;1
22.265;-3.38296493756077;-0.189190773072856;0;1
22.27;-3.38337446234591;-0.183821424618125;0;1
22.275;-3.38422721462155;-0.179817132638525;0;1
22.28;-3.38463737408627;-0.174574983000117;0;1
22.285;-3.38549075111052;-0.170695900601964;0;1
22.29;-3.38590152554854;-0.165577000400317;0;1
22.295;-3.38675550792405;-0.161819240121229;0;1
22.3;-3.3871668782421;-0.156819762829691;0;1
22.305;-3.3880214471749;-0.15317955813484;0;1
22.31;-3.38843339487365;-0.148295796259126;0;1
22.315;-3.38884569174233;-0.143482012786976;0;1
22.32;-3.38925833231233;-0.138737111735536;0;1
22.325;-3.38967141267651;-0.134060309323772;0;1
22.33;-3.39008472455414;-0.12944994747944;0;1
22.335;-3.39049836423657;-0.124905282195926;0;1
22.34;-3.39091242806581;-0.120425579625299;0;1
22.345;-3.39132670800639;-0.116009230844882;0;1
22.35;-3.39174130059103;-0.11165554022784;0;1
22.355;-3.39215630239939;-0.107363821548315;0;1
22.36;-3.39212876667921;-0.101845317024458;0;1
22.365;-3.39254440145009;-0.097700494356555;0;1
22.37;-3.39251758869047;-0.092326880219657;0;1
22.375;-3.39293393509348;-0.088324677939513;0;1
22.38;-3.39290782281508;-0.083091449045945;0;1
22.385;-3.39332496019897;-0.079227727641672;0;1
22.39;-3.39329952659096;-0.074130512826638;0;1
22.395;-3.39371723053511;-0.070400379588242;0;1
22.4;-3.39369245452607;-0.065434955875294;0;1
22.405;-3.39366806680718;-0.060547350389971;0;1
22.41;-3.39364406129315;-0.055736343563332;0;1
22.415;-3.39362043199405;-0.051000734939542;0;1
22.42;-3.39359717301384;-0.046339342876342;0;1
22.425;-3.39357427854887;-0.041751004250188;0;1
22.43;-3.39355174288645;-0.03723457416604;0;1
22.435;-3.39352956040341;-0.032788925671675;0;1
22.44;-3.39350772556473;-0.028412949476489;0;1
22.445;-3.39348623292211;-0.024105553674709;0;1
22.45;-3.39302233815653;-0.018578465556908;0;1
22.455;-3.39300164724771;-0.014431747286609;0;1
22.46;-3.39298128060725;-0.010350016474565;0;1
22.465;-3.39251839272311;-0.005044762422829;0;1
22.47;-3.39249879283371;-0.001116698163148;0;1
22.475;-3.39203676116172;0.004037001848645;0;1
22.48;-3.39201790415166;0.00781618374863;0;1
22.485;-3.39155660371841;0.01282333396221;0;1
22.49;-3.39109562606423;0.017745752824433;0;1
22.495;-3.39107790647306;0.021296981679847;0;1
22.5;-3.39061772563664;0.0260797498853;0;1
22.505;-3.390157951516;0.03078100677711;0;1
22.51;-3.38969847626485;0.035402324100524;0;1
22.515;-3.38923949659476;0.039944362392728;0;1
22.52;-3.3887809048265;0.044408659919896;0;1
22.525;-3.38832259340866;0.048796729338403;0;1
22.53;-3.387864759343;0.053109173023594;0;1
22.535;-3.38740729523597;0.057347471990827;0;1
22.54;-3.38695019529313;0.061512787518754;0;1
22.545;-3.38649335233504;0.065606557711181;0;1
22.55;-3.38603696372965;0.06962931156058;0;1
22.555;-3.38558092244381;0.073582457848843;0;1
22.56;-3.38468238263821;0.078754566766916;0;1
22.565;-3.38422715320038;0.082545007447092;0;1
22.57;-3.38377215145392;0.086269773557105;0;1
22.575;-3.382874836309;0.091216484264164;0;1
22.58;-3.38242061096816;0.094785647874025;0;1
22.585;-3.38196679898832;0.09829201039406;0;1
22.59;-3.38107045359311;0.103024326264565;0;1
22.595;-3.38061738421681;0.106381860654458;0;1
22.6;-3.37972181039298;0.110967558633647;0;1
22.605;-3.37882665061093;0.115468271849877;0;1
22.61;-3.37837468787524;0.118598007217224;0;1
22.615;-3.37748022320183;0.12295940985504;0;1
22.62;-3.37658617536114;0.127239276802039;0;1
22.625;-3.37613529717455;0.130151653177153;0;1
22.63;-3.37524190007882;0.134299096406025;0;1
22.635;-3.37434890311879;0.138368350248733;0;1
22.64;-3.37345627989789;0.142360696514479;0;1
22.645;-3.37256404471157;0.146277278624647;0;1
22.65;-3.37167217135279;0.150119340400169;0;1
22.655;-3.37078067430357;0.153887987869628;0;1
22.66;-3.37033230699816;0.156297147701074;0;1
22.665;-3.36899861219187;0.161236492747748;0;1
22.67;-3.36810817157413;0.164791409875325;0;1
22.675;-3.3672180848651;0.16827740212983;0;1
22.68;-3.36632833653984;0.171695576705188;0;1
22.685;-3.36543891116073;0.175047023302258;0;1
22.69;-3.36454982381878;0.178332725898124;0;1
22.695;-3.36366104909008;0.181553771367699;0;1
22.7;-3.36232982279768;0.185998380458401;0;1
22.705;-3.36144182227712;0.189066265855499;0;1
22.71;-3.3605541275298;0.192072869166886;0;1
22.715;-3.35922395435781;0.196306412952894;0;1
22.72;-3.35833698036144;0.199166561327696;0;1
22.725;-3.35745030608671;0.201968644652577;0;1
22.73;-3.3561211374498;0.20600086033663;0;1
22.735;-3.35523516244811;0.208662797411112;0;1
22.74;-3.35390668216429;0.212557053791988;0;1
22.745;-3.35302138476673;0.215083187372139;0;1
22.75;-3.35169357150629;0.218843759240304;0;1
22.755;-3.35036615132952;0.222525549435713;0;1
22.76;-3.34948189748643;0.224842536668709;0;1
22.765;-3.34815511148694;0.22839722519784;0;1
22.77;-3.34682870254479;0.231876343978666;0;1
22.775;-3.34594544414866;0.233993826293374;0;1
22.78;-3.34461963805557;0.237352122052998;0;1
22.785;-3.34329420388199;0.24063788199345;0;1
22.79;-3.34196911568661;0.243852296698138;0;1
22.795;-3.34108714727237;0.245709239710102;0;1
22.8;-3.33976263116473;0.248811000652544;0;1
22.805;-3.33843844671739;0.251844285886833;0;1
22.81;-3.33711459875016;0.254810133684718;0;1
22.815;-3.33579109216309;0.257709566232314;0;1
22.82;-3.33446790149249;0.260543678384262;0;1
22.825;-3.3331450318044;0.263313459064507;0;1
22.83;-3.33182248824123;0.266019881884878;0;1
22.835;-3.33050024557789;0.268663993886785;0;1
22.84;-3.32917830911523;0.271246736930415;0;1
22.845;-3.32785667407926;0.273769067802003;0;1
22.85;-3.32653534591819;0.276231898826762;0;1
22.855;-3.32477153055125;0.279923406135005;0;1
22.86;-3.32345090572853;0.282243269442489;0;1
22.865;-3.32213056188188;0.284506819208978;0;1
22.87;-3.32081050477932;0.286714903674129;0;1
22.875;-3.31904794067201;0.290155628994544;0;1
22.88;-3.31772854761944;0.29222861979162;0;1
22.885;-3.3164094163409;0.294249145455265;0;1
22.89;-3.31464778377795;0.297505171427263;0;1
22.895;-3.31332929776898;0.29939637159203;0;1
22.9;-3.31201105939532;0.301237940253792;0;1
22.905;-3.31025029568455;0.304317823028701;0;1
22.91;-3.30893267499051;0.306035595696214;0;1
22.915;-3.30717252948729;0.308993579192626;0;1
22.92;-3.30585550738077;0.310591382252524;0;1
22.925;-3.30409594099599;0.313431292138092;0;1
22.93;-3.30277949898265;0.314912832183685;0;1
22.935;-3.30102050365829;0.317638287710526;0;1
22.94;-3.29970463396128;0.319007127613244;0;1
22.945;-3.29794619204969;0.321621665716866;0;1
22.95;-3.29663085700171;0.322881346168082;0;1
22.955;-3.29487295140806;0.325388392993284;0;1
22.96;-3.29311537526057;0.327829411048937;0;1
22.965;-3.29180089249569;0.32891827579644;0;1
22.97;-3.29004383606204;0.33125713464056;0;1
22.975;-3.28828708181354;0.333532622395162;0;1
22.98;-3.28697341519234;0.33445851572268;0;1
22.985;-3.2852171500651;0.336636973493667;0;1
22.99;-3.28346118888251;0.338754513545208;0;1
22.995;-3.28170552691478;0.340812083824301;0;1
23;-3.28039293016546;0.341523471724753;0;1
23.005;-3.27863771844953;0.343490760029958;0;1
23.01;-3.2768827940872;0.345400415737721;0;1
23.015;-3.27512815321292;0.347253333843566;0;1
23.02;-3.27337379101593;0.349050398357423;0;1
23.025;-3.27161970214537;0.350792481280481;0;1
23.03;-3.26986588436249;0.35248043216451;0;1
23.035;-3.26855510145971;0.352827965750083;0;1
23.04;-3.26680167613557;0.354437057259156;0;1
23.045;-3.26504851056821;0.355994087279096;0;1
23.05;-3.2632956007161;0.357499865819503;0;1
23.055;-3.26154295274826;0.358955160778398;0;1
23.06;-3.25979054244982;0.360360816751663;0;1
23.065;-3.25803837611585;0.361717576376021;0;1
23.07;-3.2562864499507;0.363026200384189;0;1
23.075;-3.25453476021783;0.36428743766852;0;1
23.08;-3.25278330323884;0.36550202546659;0;1
23.085;-3.25103207539257;0.366670689543859;0;1
23.09;-3.24928107311422;0.367794144373482;0;1
23.095;-3.24708752392624;0.370160207212077;0;1
23.1;-3.24533709652261;0.371168444215846;0;1
23.105;-3.24358688222458;0.372133969710143;0;1
23.11;-3.24183687771678;0.373057448174565;0;1
23.115;-3.24008707973541;0.373939533756955;0;1
23.12;-3.23833748506743;0.374780870435342;0;1
23.125;-3.23658809054971;0.37558209217733;0;1
23.13;-3.23483889306831;0.376343823097008;0;1
23.135;-3.23264712061368;0.378353781821181;0;1
23.14;-3.23089844231577;0.379011456892328;0;1
23.145;-3.22914994990093;0.379631876528192;0;1
23.15;-3.22740164047707;0.380215620377487;0;1
23.155;-3.2256535213446;0.380763229588444;0;1
23.16;-3.22390556940238;0.381275325559948;0;1
23.165;-3.2217150129661;0.383039558524732;0;1
23.17;-3.21996755191225;0.383455274120054;0;1
23.175;-3.2182202477983;0.383837530903837;0;1
23.18;-3.21647310817486;0.384186819884585;0;1
23.185;-3.21428336156392;0.38579074799859;0;1
23.19;-3.21253667759233;0.386048714633811;0;1
23.195;-3.21079014844983;0.386275649867195;0;1
23.2;-3.20904377172675;0.386472036666932;0;1
23.205;-3.20729754505078;0.386638350514347;0;1
23.21;-3.20510869717893;0.388062149090346;0;1
23.215;-3.20336289795829;0.388142792012338;0;1
23.22;-3.20161723978466;0.388195165848772;0;1
23.225;-3.19987172046222;0.388219710708531;0;1
23.23;-3.19768356892942;0.389503946370311;0;1
23.235;-3.19593845520399;0.389447201375657;0;1
23.24;-3.19419347184206;0.389364328579531;0;1
23.245;-3.19244861681351;0.389255734882275;0;1
23.25;-3.19026111922666;0.390408904659203;0;1
23.255;-3.18851664925947;0.390223137100739;0;1
23.26;-3.18677229961901;0.390013253409414;0;1
23.265;-3.18502806843072;0.38977962930851;0;1
23.27;-3.18284118496191;0.390809716138584;0;1
23.275;-3.18109731954094;0.390502785335216;0;1
23.28;-3.1793535650171;0.390173628383269;0;1
23.285;-3.17760995010458;0.389822503242563;0;1
23.29;-3.17586634117395;0.389450136342952;0;1
23.295;-3.17368020109351;0.390343257909877;0;1
23.3;-3.17193703795713;0.389901588411902;0;1
23.305;-3.17019387374907;0.389440090909827;0;1
23.31;-3.16845090988532;0.388958483199752;0;1
23.315;-3.1662652034065;0.389744659614665;0;1
23.32;-3.16452256702662;0.389197418558643;0;1
23.325;-3.16278002282381;0.388631703477159;0;1
23.33;-3.16103746788339;0.388048097780729;0;1
23.335;-3.15929510377068;0.387446289335607;0;1
23.34;-3.15711008915242;0.388113846666642;0;1
23.345;-3.15536793242913;0.387450431772566;0;1
23.35;-3.15362596030677;0.386770062187194;0;1
23.355;-3.1518840699796;0.386073299492638;0;1
23.36;-3.15014215869308;0.38536069500204;0;1
23.365;-3.14795768974095;0.385918891833535;0;1
23.37;-3.14621607015016;0.385147827355022;0;1
23.375;-3.14447462675603;0.384361492726432;0;1
23.38;-3.14273325688234;0.383560423562413;0;1
23.385;-3.14099195937781;0.382744850638079;0;1
23.39;-3.13925063163309;0.381915296171698;0;1
23.395;-3.13750947551405;0.38107138779706;0;1
23.4;-3.1357683884145;0.380213647099139;0;1
23.405;-3.13402726777638;0.379342586020723;0;1
23.41;-3.13184357708689;0.379744808879466;0;1
23.415;-3.13010272356286;0.378820215134253;0;1
23.42;-3.12836203422635;0.377882758395679;0;1
23.425;-3.12662140658561;0.376932937315782;0;1
23.43;-3.12488083967088;0.375970946286331;0;1
23.435;-3.12314023105151;0.374997271712659;0;1
23.44;-3.12139978276927;0.374011505976485;0;1
23.445;-3.11965939239112;0.373014135963351;0;1
23.45;-3.11791895752939;0.372005639460737;0;1
23.455;-3.1161786802682;0.370985600367275;0;1
23.46;-3.11443845821616;0.36995449721849;0;1
23.465;-3.11269829050231;0.368912504604889;0;1
23.47;-3.11140091470442;0.366572805118561;0;1
23.475;-3.10966061725361;0.365536772531779;0;1
23.48;-3.107920475221;0.364489634916169;0;1
23.485;-3.10618038624747;0.363431864341123;0;1
23.49;-3.10444024801812;0.362363924010749;0;1
23.495;-3.10270026268869;0.36128538346768;0;1
23.5;-3.10096032793831;0.360196707116939;0;1
23.505;-3.0996631814077;0.357811063569167;0;1
23.51;-3.09792321105918;0.356729523150334;0;1
23.515;-3.09618318955385;0.355638194155353;0;1
23.52;-3.0944433190753;0.354536640543731;0;1
23.525;-3.09314623577713;0.352138327237603;0;1
23.53;-3.09140632763659;0.351044323445862;0;1
23.535;-3.08966636732474;0.349940734551795;0;1
23.54;-3.08836929549055;0.347540126058287;0;1
23.545;-3.08662939860661;0.346443869522072;0;1
23.55;-3.08488955081795;0.345337774919584;0;1
23.555;-3.0835924897979;0.34293500170875;0;1
23.56;-3.08185260352818;0.341836621474576;0;1
23.565;-3.08055550461;0.339441445281093;0;1
23.57;-3.07881547953963;0.338350842821688;0;1
23.575;-3.07751834389101;0.335963029720114;0;1
23.58;-3.07577838411968;0.334879385067153;0;1
23.585;-3.07448121280825;0.332498721184571;0;1
23.59;-3.07274121791007;0.331422119048567;0;1
23.595;-3.07144401199889;0.329048391429514;0;1
23.6;-3.06970398301917;0.327978622443848;0;1
23.605;-3.06840674353606;0.32561162519225;0;1
23.61;-3.06710941995879;0.32326148241156;0;1
23.615;-3.06536917364509;0.32221523204861;0;1
23.62;-3.06407182011333;0.319871094788138;0;1
23.625;-3.06277438424248;0.317543460317095;0;1
23.63;-3.06147686731289;0.315232072052746;0;1
23.635;-3.05973653210236;0.314223685581768;0;1
23.64;-3.05843899109952;0.311917124339204;0;1
23.645;-3.0571413706508;0.309626486124668;0;1
23.65;-3.05584367199046;0.307351523591656;0;1
23.655;-3.05454589633327;0.305091993304738;0;1
23.66;-3.05324804487477;0.30284765567826;0;1
23.665;-3.05195011879161;0.300618274916002;0;1
23.67;-3.0506521192418;0.298403618951788;0;1
23.675;-3.04891130886713;0.297490473760843;0;1
23.68;-3.04805603853767;0.293990665145709;0;1
23.685;-3.04675782325031;0.291819249283797;0;1
23.69;-3.04545953898104;0.289661659491574;0;1
23.695;-3.04416128827431;0.28751738661331;0;1
23.7;-3.04286286919976;0.285386816003998;0;1
23.705;-3.0415643842995;0.283269438974132;0;1
23.71;-3.04026583459229;0.281165051368739;0;1
23.715;-3.03896722108076;0.279073452266979;0;1
23.72;-3.03811128326793;0.275707422211125;0;1
23.725;-3.03681241087637;0.273667708152257;0;1
23.73;-3.03551347970199;0.271639776266868;0;1
23.735;-3.03465722917477;0.268336420525975;0;1
23.74;-3.03335804893931;0.266358405919865;0;1
23.745;-3.03205881470876;0.264391214013082;0;1
23.75;-3.03120236731959;0.261147356403082;0;1
23.755;-3.02990289335988;0.259228211615677;0;1
23.76;-3.029046108503;0.256031946360266;0;1
23.765;-3.02774640226039;0.254159356416044;0;1
23.77;-3.02688949021638;0.251008624716469;0;1
23.775;-3.02558955884326;0.249181156233189;0;1
23.78;-3.02473232370061;0.246075137209953;0;1
23.785;-3.02343217418767;0.244291389213476;0;1
23.79;-3.02257472430282;0.241228408925554;0;1
23.795;-3.02171720341449;0.238199701334577;0;1
23.8;-3.02085941123672;0.235205322231906;0;1
23.805;-3.01955871337989;0.23353147391096;0;1
23.81;-3.01870072370587;0.230576677296604;0;1
23.815;-3.01784267145654;0.227654464292839;0;1
23.82;-3.0169843562136;0.224764917209175;0;1
23.825;-3.01612598348339;0.221906934041805;0;1
23.83;-3.01526735276775;0.219080613101686;0;1
23.835;-3.01440856801871;0.216285163124689;0;1
23.84;-3.01354973311867;0.213519806795492;0;1
23.845;-3.01269064745436;0.210784665498298;0;1
23.85;-3.01183141486448;0.208078970680122;0;1
23.855;-3.0109721391199;0.205401967380326;0;1
23.86;-3.01011261949754;0.202753798988489;0;1
23.865;-3.00925295972802;0.200133718611616;0;1
23.87;-3.00839326347583;0.197540992609076;0;1
23.875;-3.00797606848953;0.193688739577425;0;1
23.88;-3.00711596862247;0.191176904228442;0;1
23.885;-3.0062556377588;0.188691322263928;0;1
23.89;-3.00583801948398;0.184943944566764;0;1
23.895;-3.0049773015557;0.182535936396501;0;1
23.9;-3.00411646221359;0.180152261875206;0;1
23.905;-3.00369834341445;0.176505196536548;0;1
23.91;-3.00283713279119;0.174195932624997;0;1
23.915;-3.00241864852064;0.170622112953371;0;1
23.92;-3.00155717962033;0.16838465423791;0;1
23.925;-3.00113823971954;0.16488210718334;0;1
23.93;-3.00027642223663;0.162714510022915;0;1
23.935;-2.99985713920709;0.159280730896956;0;1
23.94;-2.99943772256011;0.155893772611738;0;1
23.945;-2.99901807447155;0.152553198333536;0;1
23.95;-2.99815535849236;0.150545631166189;0;1
23.955;-2.9977353924242;0.147268784620289;0;1
23.96;-2.997315102041;0.144036893077246;0;1
23.965;-2.99689469381519;0.140848660902615;0;1
23.97;-2.99647406967539;0.137703700816978;0;1
23.975;-2.99605313152757;0.134601630077531;0;1
23.98;-2.99563208568262;0.131541185426382;0;1
23.985;-2.99521083391015;0.128522011453545;0;1
23.99;-2.99478927795959;0.125543756786478;0;1
23.995;-2.99436762398777;0.122605189045343;0;1
24;-2.99394577361261;0.119705983214565;0;1
24.005;-2.9935236284343;0.116845817839973;0;1
24.01;-2.99310139446269;0.11402348999063;0;1
24.015;-2.9926789731711;0.111238703638626;0;1
24.02;-2.99269910610631;0.107203810296582;0;1
24.025;-2.99227608342872;0.104519507456984;0;1
24.03;-2.99185298570355;0.101870287329909;0;1
24.035;-2.99187245280412;0.097968835622405;0;1
24.04;-2.99144887620042;0.095415588992637;0;1
24.045;-2.99146787192635;0.091608606686939;0;1
24.05;-2.9910437298586;0.089148644364027;0;1
24.055;-2.99106226889747;0.085433187887078;0;1
24.06;-2.9906377787745;0.083063022441574;0;1
24.065;-2.99065587529568;0.079436252074334;0;1
24.07;-2.9906736882078;0.075866320530588;0;1
24.075;-2.99024848333684;0.073639399787726;0;1
24.08;-2.99026587631048;0.070153629192307;0;1
24.085;-2.99028299670107;0.066722487668911;0;1
24.09;-2.98985700868497;0.064632477261856;0;1
24.095;-2.98987373070195;0.061281174816099;0;1
24.1;-2.98989019065113;0.057982394054623;0;1
24.105;-2.98990639263963;0.054735311856457;0;1
24.11;-2.98992234071022;0.0515391180006;0;1
24.115;-2.98993803884229;0.048393014963854;0;1
24.12;-2.98995349095291;0.04529621772182;0;1
24.125;-2.98996870089771;0.042247953553019;0;1
24.13;-2.98998367247193;0.03924746184608;0;1
24.135;-2.98999840941132;0.036293993909948;0;1
24.14;-2.99001291539307;0.033386812787074;0;1
24.145;-2.99002719403676;0.030525193069519;0;1
24.15;-2.9904840890008;0.026421062525647;0;1
24.155;-2.9904977895574;0.023675298731183;0;1
24.16;-2.99051127539857;0.020972566606183;0;1
24.165;-2.99096728850808;0.017025129000733;0;1
24.17;-2.9909802209456;0.014433305925173;0;1
24.175;-2.99099295070569;0.011882101956809;0;1
24.18;-2.99144821958232;0.008083818194789;0;1
24.185;-2.99146041944952;0.005638811423652;0;1
24.19;-2.9919152682124;0.001944765977512;0;1
24.195;-2.99192695463265;-0.000397339571976;0;1
24.2;-2.99238119651853;-0.003989801035078;0;1
24.205;-2.9923923854878;-0.00623221115234;0;1
24.21;-2.99284613771766;-0.009726539176639;0;1
24.215;-2.99285684470373;-0.011872353801249;0;1
24.22;-2.99331022397869;-0.015271894739616;0;1
24.225;-2.99376320254981;-0.018611171392084;0;1
24.23;-2.99377314799978;-0.020604364606894;0;1
24.235;-2.99422567619555;-0.023853380162277;0;1
24.24;-2.99467801841316;-0.027045081121905;0;1
24.245;-2.99512997617327;-0.030179773767135;0;1
24.25;-2.99513891680718;-0.03197158921014;0;1
24.255;-2.99559045593118;-0.035022381702739;0;1
24.26;-2.99604182457135;-0.038018964861922;0;1
24.265;-2.99649282400555;-0.040961596307416;0;1
24.27;-2.99694355993399;-0.04385141767201;0;1
24.275;-2.99739413795994;-0.046689551163865;0;1
24.28;-2.9978443591641;-0.049476214890439;0;1
24.285;-2.99829432905261;-0.052212511591191;0;1
24.29;-2.99830131296149;-0.053612174737606;0;1
24.295;-2.9991937660941;-0.057564307827068;0;1
24.3;-2.99964300327749;-0.060153760582641;0;1
24.305;-3.00009210603422;-0.062696230318588;0;1
24.31;-3.0005408750771;-0.065191861416029;0;1
24.315;-3.00098941555016;-0.067641684042957;0;1
24.32;-3.00143783250924;-0.070046710688761;0;1
24.325;-3.00188592649614;-0.072407051463347;0;1
24.33;-3.00233380248656;-0.074723702800324;0;1
24.335;-3.00278156537066;-0.076997643983095;0;1
24.34;-3.00367175411635;-0.080516003368976;0;1
24.345;-3.00411886228573;-0.082678772902233;0;1
24.35;-3.004565869374;-0.084801242289571;0;1
24.355;-3.00501257557144;-0.086883451191647;0;1
24.36;-3.00590192556768;-0.090213670613362;0;1
24.365;-3.00634810820137;-0.092190950157849;0;1
24.37;-3.00679410277327;-0.09413053955833;0;1
24.375;-3.00724001370445;-0.096033324088993;0;1
24.38;-3.00812837949117;-0.099186335590626;0;1
24.385;-3.00857379471696;-0.10098977394194;0;1
24.39;-3.00946167255822;-0.104044993867095;0;1
24.395;-3.0099066074769;-0.105752172049788;0;1
24.4;-3.01079401252972;-0.108712638068056;0;1
24.405;-3.01123848206085;-0.110326546156875;0;1
24.41;-3.01168269044047;-0.111908158031322;0;1
24.415;-3.01256958172097;-0.114745614066684;0;1
24.42;-3.01301334412834;-0.11623784692467;0;1
24.425;-3.01389979641737;-0.118987322416913;0;1
24.43;-3.01478586526964;-0.12167999363358;0;1
24.435;-3.01522901951569;-0.123030300359389;0;1
24.44;-3.01611467176868;-0.125639478728113;0;1
24.445;-3.01655741593608;-0.126907599981753;0;1
24.45;-3.01744266452891;-0.129435878675615;0;1
24.455;-3.01832774991168;-0.131911405272625;0;1
24.46;-3.01876973468732;-0.13304737598028;0;1
24.465;-3.01965443716785;-0.135446163070121;0;1
24.47;-3.02053878358713;-0.137793632312286;0;1
24.475;-3.02098024235873;-0.138804142281019;0;1
24.48;-3.02186422567355;-0.141078839761192;0;1
24.485;-3.02274806557204;-0.143304752079859;0;1
24.49;-3.02363166437868;-0.14548234586305;0;1
24.495;-3.02407218584398;-0.146325048656722;0;1
24.5;-3.02495544791552;-0.14843515545395;0;1
24.505;-3.02583837645795;-0.150498460158393;0;1
24.51;-3.02672117808337;-0.152516286396656;0;1
24.515;-3.02760375485792;-0.154489049018214;0;1
24.52;-3.02848600882304;-0.156417157921544;0;1
24.525;-3.02936814642298;-0.158301903094128;0;1
24.53;-3.03025006955868;-0.160143666273966;0;1
24.535;-3.03068894157625;-0.16065579648255;0;1
24.54;-3.03157058001259;-0.162440501351876;0;1
24.545;-3.03245191031555;-0.164183493791369;0;1
24.55;-3.03333313869962;-0.165886017737975;0;1
24.555;-3.03421406536382;-0.167548114615094;0;1
24.56;-3.03509489642223;-0.169171008235672;0;1
24.565;-3.03597553345077;-0.170755015201232;0;1
24.57;-3.03685587800831;-0.172300448703461;0;1
24.575;-3.03773613606415;-0.173808503535854;0;1
24.58;-3.03861620905165;-0.175279467735707;0;1
24.585;-3.03949599838943;-0.176713626378563;0;1
24.59;-3.0408184484242;-0.179399168003303;0;1
24.595;-3.04169784920115;-0.180735410654241;0;1
24.6;-3.04257707831808;-0.182037249889558;0;1
24.605;-3.04345603698369;-0.183304928717414;0;1
24.61;-3.04433493082253;-0.184539572845646;0;1
24.615;-3.04521366092869;-0.185741402309627;0;1
24.62;-3.04609212838676;-0.186910635249727;0;1
24.625;-3.04741327720392;-0.189335389990072;0;1
24.63;-3.04829139710203;-0.190414924120987;0;1
24.635;-3.04916926389569;-0.191463774409472;0;1
24.64;-3.05004708293793;-0.192483012144386;0;1
24.645;-3.05136749355416;-0.194759818432429;0;1
24.65;-3.05224488678978;-0.195693717824339;0;1
24.655;-3.05312203828498;-0.19659921089162;0;1
24.66;-3.05399915321493;-0.197477333275444;0;1
24.665;-3.05531887072406;-0.199615228638635;0;1
24.67;-3.05619558168561;-0.200412389391215;0;1
24.675;-3.05707206157614;-0.201183282124885;0;1
24.68;-3.05794851540384;-0.201928909014903;0;1
24.685;-3.05926758214315;-0.203936378530924;0;1
24.69;-3.06014365250568;-0.204605152952164;0;1
24.695;-3.0610195018145;-0.205249666970513;0;1
24.7;-3.06233807340393;-0.207157899692053;0;1
24.705;-3.06321365635563;-0.207728989188085;0;1
24.71;-3.0645318658315;-0.209564648047065;0;1
24.715;-3.0654069908545;-0.21006400374638;0;1
24.72;-3.06628211100304;-0.2105423400668;0;1
24.725;-3.06759986490897;-0.212286694608988;0;1
24.73;-3.06847464295781;-0.212696468741352;0;1
24.735;-3.06979206011173;-0.214373332310958;0;1
24.74;-3.07066640519692;-0.2147163760327;0;1
24.745;-3.07154075760471;-0.215040844849765;0;1
24.75;-3.07285775576973;-0.216633735562717;0;1
24.755;-3.07373178988983;-0.216894414494826;0;1
24.76;-3.07504847474263;-0.218424511977316;0;1
24.765;-3.07592209897247;-0.218623084773098;0;1
24.77;-3.07723848026262;-0.220092343010054;0;1
24.775;-3.07811190715077;-0.220231323057874;0;1
24.78;-3.07942799426387;-0.221641623088255;0;1
24.785;-3.08030103009783;-0.221722272050477;0;1
24.79;-3.08161683218996;-0.223075448915677;0;1
24.795;-3.08248968893412;-0.223100163100366;0;1
24.8;-3.08380521481583;-0.224397982593957;0;1
24.805;-3.08467779966735;-0.224368205205116;0;1
24.81;-3.08599305790678;-0.22561238453714;0;1
24.815;-3.08686527782424;-0.225529510957342;0;1
24.82;-3.08818027675464;-0.226721720265993;0;1
24.825;-3.08905234289248;-0.226587984483285;0;1
24.83;-3.09036709052718;-0.227729829786048;0;1
24.835;-3.09123880782213;-0.227546222753511;0;1
24.84;-3.09255331198762;-0.228639272625107;0;1
24.845;-3.09342489109531;-0.228407928358311;0;1
24.85;-3.09473915931389;-0.229453690410546;0;1
24.855;-3.09561050616343;-0.229175797978972;0;1
24.86;-3.09692454575506;-0.23017573927023;0;1
24.865;-3.09823840599747;-0.23113973612185;0;1
24.87;-3.09910924977539;-0.230781062765216;0;1
24.875;-3.10042289408251;-0.231701782499844;0;1
24.88;-3.101293626777;-0.23130080397183;0;1
24.885;-3.10260706181769;-0.23217958316509;0;1
24.89;-3.10347758851782;-0.231737320180085;0;1
24.895;-3.10479071930948;-0.232575165195215;0;1
24.9;-3.10566104643775;-0.232092904937137;0;1
24.905;-3.10697408225401;-0.232891672838748;0;1
24.91;-3.10828695441113;-0.233657640919154;0;1
24.915;-3.10915692703139;-0.233104331959225;0;1
24.92;-3.11046961388523;-0.233833162184563;0;1
24.925;-3.11133930262445;-0.233243001440462;0;1
24.93;-3.11265180995651;-0.233935852544613;0;1
24.935;-3.11352142345738;-0.233310570611576;0;1
24.94;-3.11483375680856;-0.233968553108523;0;1
24.945;-3.11614593748451;-0.234595937202865;0;1
24.95;-3.11701522944029;-0.233906212936302;0;1
24.955;-3.11832724627766;-0.234500761144904;0;1
24.96;-3.11919627548215;-0.233778419875862;0;1
24.965;-3.12050813359778;-0.234341157724122;0;1
24.97;-3.1213771080394;-0.233587798926338;0;1
24.975;-3.12268881233018;-0.234119707861708;0;1
24.98;-3.12400037378545;-0.23462299050012;0;1
24.985;-3.12486895473423;-0.233810812346204;0;1
24.99;-3.12618037160949;-0.234285118929903;0;1
24.995;-3.12704891171655;-0.233444713301402;0;1
25;-3.12836018847095;-0.233890937551058;0;1
25.005;-3.12922859065027;-0.233022889249142;0;1
25.01;-3.13053973163591;-0.233441903425052;0;1
25.015;-3.13140789869608;-0.232546776127019;0;1
25.02;-3.1327189081613;-0.232939431696685;0;1
25.025;-3.13358704723584;-0.232018653545557;0;1
25.03;-3.13489792923603;-0.232385763310854;0;1
25.035;-3.13620868127053;-0.232726826213492;0;1
25.04;-3.13707646547064;-0.231754968606395;0;1
25.045;-3.13838709807205;-0.232072095483563;0;1
25.05;-3.13925486618549;-0.231076971805371;0;1
25.055;-3.14056538303539;-0.231370900536334;0;1
25.06;-3.14143303721073;-0.230352942189409;0;1
25.065;-3.14230060200345;-0.229337112459528;0;1
25.07;-3.14361101863478;-0.229610956091015;0;1
25.075;-3.14447857416197;-0.22857322740918;0;1
25.08;-3.14578888175698;-0.228825218819347;0;1
25.085;-3.14665632995699;-0.227765980455419;0;1
25.09;-3.14796643043172;-0.227996504460165;0;1
25.095;-3.14883377467431;-0.226916431791623;0;1
25.1;-3.1501438742975;-0.227126743235175;0;1
25.105;-3.15101111778685;-0.226026478449354;0;1
25.11;-3.15232111823716;-0.226216914573573;0;1
25.115;-3.1531881626337;-0.225096791241967;0;1
25.12;-3.15405532859955;-0.223980989963277;0;1
25.125;-3.15536525274387;-0.224156133730046;0;1
25.13;-3.15623232350877;-0.22302125315975;0;1
25.135;-3.15709931404034;-0.221890334926361;0;1
25.14;-3.1584091654193;-0.22205089601547;0;1
25.145;-3.15927616456278;-0.220901661913293;0;1
25.15;-3.16014318607416;-0.219756910714308;0;1
25.155;-3.16145286655969;-0.219903265147724;0;1
25.16;-3.1623197974085;-0.218740344297066;0;1
25.165;-3.16318675169922;-0.21758212161463;0;1
25.17;-3.16449646749819;-0.217715511881362;0;1
25.175;-3.16536323172028;-0.216539239392177;0;1
25.18;-3.16623012191615;-0.215368171738381;0;1
25.185;-3.16709703619673;-0.214201931099995;0;1
25.19;-3.16840671262005;-0.214327430906246;0;1
25.195;-3.16927343809134;-0.213143392906522;0;1
25.2;-3.17014029015019;-0.211964682775981;0;1
25.205;-3.17100716689814;-0.210790920812813;0;1
25.21;-3.17187396647422;-0.209621734825886;0;1
25.215;-3.17318362991771;-0.209744634641057;0;1
25.22;-3.17405044409951;-0.20855833423705;0;1
25.225;-3.17491728357177;-0.207377102542813;0;1
25.23;-3.1757840464643;-0.206200565524231;0;1
25.235;-3.17665093537103;-0.205029241503688;0;1
25.24;-3.17751774692718;-0.203862457678497;0;1
25.245;-3.17838468373884;-0.202700734812743;0;1
25.25;-3.17925164392893;-0.201543697485472;0;1
25.255;-3.18011852565747;-0.20039097771889;0;1
25.26;-3.18098553154813;-0.19924309979725;0;1
25.265;-3.18229529818281;-0.199386683601389;0;1
25.27;-3.18271940449008;-0.196933548892931;0;1
25.275;-3.18358644793606;-0.195799210825791;0;1
25.28;-3.18445350248732;-0.194669102838715;0;1
25.285;-3.18532058811142;-0.193543218282786;0;1
25.29;-3.18618768418468;-0.192421432322262;0;1
25.295;-3.18705481068504;-0.191303740389459;0;1
25.3;-3.18792194699905;-0.190190019697222;0;1
25.305;-3.18878911311471;-0.189080267694372;0;1
25.31;-3.18965628842847;-0.187974363578636;0;1
25.315;-3.19052348279051;-0.186872277254701;0;1
25.32;-3.19139070605267;-0.185773978954357;0;1
25.325;-3.19181516873376;-0.183392267408856;0;1
25.33;-3.19268256298915;-0.182328238735084;0;1
25.335;-3.19354996287991;-0.181267343954858;0;1
25.34;-3.19441738845985;-0.180209593706851;0;1
25.345;-3.1952848191902;-0.179154880171843;0;1
25.35;-3.19570949608963;-0.176816101348322;0;1
25.355;-3.19657710121629;-0.175794335289658;0;1
25.36;-3.19744470868725;-0.174775043575726;0;1
25.365;-3.19786955956328;-0.172471132245553;0;1
25.37;-3.19873733594595;-0.171483688845638;0;1
25.375;-3.19960511199704;-0.170498183526029;0;1
25.38;-3.20003013896492;-0.16822755942328;0;1
25.385;-3.20089806854674;-0.167272824095434;0;1
25.39;-3.20176600539604;-0.166319545604373;0;1
25.395;-3.20219119064844;-0.164080644139221;0;1
25.4;-3.20305927604061;-0.163157136028714;0;1
25.405;-3.20348459736426;-0.160947509420741;0;1
25.41;-3.20435283683835;-0.160052877595333;0;1
25.415;-3.20477829984154;-0.157871645618263;0;1
25.42;-3.20564667877883;-0.157004964518861;0;1
25.425;-3.20607227906366;-0.154851245783417;0;1
25.43;-3.2069407829877;-0.15401161835888;0;1
25.435;-3.20736651629628;-0.151884559536948;0;1
25.44;-3.20779239240366;-0.149784115282611;0;1
25.445;-3.20866115784161;-0.148996899295984;0;1
25.45;-3.20908714857137;-0.1469214312991;0;1
25.455;-3.20951327806947;-0.144871770117163;0;1
25.46;-3.21038229293282;-0.144134542898896;0;1
25.465;-3.21080852918485;-0.142108281046356;0;1
25.47;-3.21123490036134;-0.140107055649439;0;1
25.475;-3.21210415312148;-0.13941750673986;0;1
25.48;-3.212530623548;-0.137438176802272;0;1
25.485;-3.21295721508546;-0.135483119125183;0;1
25.49;-3.21338393598442;-0.133551983019792;0;1
25.495;-3.21381076407938;-0.131644334645543;0;1
25.5;-3.21423770768301;-0.129759835766007;0;1
25.505;-3.21510754404922;-0.129185246100887;0;1
25.51;-3.21553457895481;-0.127319045599099;0;1
25.515;-3.21596172613215;-0.125475345877014;0;1
25.52;-3.2163889838228;-0.123653794519372;0;1
25.525;-3.21681636044345;-0.121854074133431;0;1
25.53;-3.21724383399211;-0.120075783652799;0;1
25.535;-3.21767141294245;-0.118318617101617;0;1
25.54;-3.21809909564369;-0.116582243647785;0;1
25.545;-3.21852688047096;-0.114866337645301;0;1
25.55;-3.21895477597243;-0.113170608051175;0;1
25.555;-3.21938276027553;-0.111494679735765;0;1
25.56;-3.21936807305971;-0.108551177028341;0;1
25.565;-3.21979638494384;-0.106940900184053;0;1
25.57;-3.22022478909792;-0.10534911551064;0;1
25.575;-3.2206532942246;-0.103775562926907;0;1
25.58;-3.22108187860338;-0.102219897779732;0;1
25.585;-3.221510550985;-0.100681869622455;0;1
25.59;-3.22149654106698;-0.097874105907362;0;1
25.595;-3.22192551963714;-0.096397441900396;0;1
25.6;-3.22235459018226;-0.094937206743554;0;1
25.605;-3.22234096219724;-0.092205987205985;0;1
25.61;-3.22277031671593;-0.090804668243226;0;1
25.615;-3.22319974717246;-0.089418568297895;0;1
25.62;-3.22318648345111;-0.08676035177946;0;1
25.625;-3.2236161965259;-0.085430892204726;0;1
25.63;-3.22360321099421;-0.082828428389532;0;1
25.635;-3.22403319789945;-0.081553847999271;0;1
25.64;-3.22402048190732;-0.079005403302553;0;1
25.645;-3.22445074427607;-0.077784025180321;0;1
25.65;-3.22443828943936;-0.075287919313536;0;1
25.655;-3.22486879872373;-0.074118030509051;0;1
25.66;-3.2248565969252;-0.071672636672877;0;1
25.665;-3.22528735528272;-0.070552665381589;0;1
25.67;-3.22527539865447;-0.06815640675206;0;1
25.675;-3.22526362941075;-0.065797702339505;0;1
25.68;-3.22569481354469;-0.064763062117215;0;1
25.685;-3.22568327602068;-0.06245079724813;0;1
25.69;-3.225671919313;-0.060174770243994;0;1
25.695;-3.22610351966589;-0.059221541451454;0;1
25.7;-3.22609238184683;-0.056989382479475;0;1
25.705;-3.22608141857991;-0.054792205951093;0;1
25.71;-3.22607062712955;-0.052629463620697;0;1
25.715;-3.22606000480303;-0.050500615834796;0;1
25.72;-3.22604954894984;-0.048405131397353;0;1
25.725;-3.22648202589206;-0.047629586452665;0;1
25.73;-3.22647176091663;-0.045572356318035;0;1
25.735;-3.22646165681411;-0.043547367138489;0;1
25.74;-3.22645171106331;-0.041554113633083;0;1
25.745;-3.22644192118254;-0.039592098439644;0;1
25.75;-3.22643228472898;-0.037660831990674;0;1
25.755;-3.22642279929813;-0.035759832391185;0;1
25.76;-3.22641346252316;-0.033888625298461;0;1
25.765;-3.22640427207433;-0.03204674380369;0;1
25.77;-3.22639522565841;-0.030233728315468;0;1
25.775;-3.22638632101812;-0.02844912644512;0;1
25.78;-3.22593478700049;-0.025405393878399;0;1
25.785;-3.22592629356341;-0.023703202301231;0;1
25.79;-3.22591793323565;-0.022027687507208;0;1
25.795;-3.22590970393114;-0.020378431417211;0;1
25.8;-3.22590160359646;-0.01875502250426;0;1
25.805;-3.2258936302104;-0.017157055690841;0;1
25.81;-3.22544300270542;-0.01429700398057;0;1
25.815;-3.22543541156632;-0.012775644264104;0;1
25.82;-3.22542793939572;-0.011278127329958;0;1
25.825;-3.22497781539932;-0.008516980989743;0;1
25.83;-3.2249707098868;-0.007092946945275;0;1
25.835;-3.22496371573202;-0.005691230393094;0;1
25.84;-3.22495683118979;-0.004311481572982;0;1
25.845;-3.22450728561305;-0.001666257926273;0;1
25.85;-3.22450074945579;-0.000356329834159;0;1
25.855;-3.22405154680472;0.002220167073881;0;1
25.86;-3.22404534819941;0.003462445512466;0;1
25.865;-3.22403924673877;0.004685254936544;0;1
25.87;-3.22359046182478;0.007176027759109;0;1
25.875;-3.22358468440197;0.008333895927374;0;1
25.88;-3.22313622859566;0.010760715516547;0;1
25.885;-3.22313076513173;0.011855662378876;0;1
25.89;-3.22312538729132;0.01293344921034;0;1
25.895;-3.22267732480574;0.01528144226035;0;1
25.9;-3.22222947957279;0.017585895032484;0;1
25.905;-3.2222246171145;0.018560392809651;0;1
25.91;-3.22177706193513;0.020806715079871;0;1
25.915;-3.22177248498527;0.021723993375859;0;1
25.92;-3.22132520069286;0.023914022173102;0;1
25.925;-3.22132090037682;0.024775859574124;0;1
25.93;-3.22087389853097;0.026911286615359;0;1
25.935;-3.22086986624395;0.027719407631318;0;1
25.94;-3.22042312822715;0.029801959899407;0;1
25.945;-3.22041935563501;0.030558034795089;0;1
25.95;-3.21997287324373;0.032589356379663;0;1
25.955;-3.21952657320122;0.034582128657814;0;1
25.96;-3.21952324171221;0.035249800941315;0;1
25.965;-3.21907719351222;0.037194104902864;0;1
25.97;-3.21907409992779;0.037814098117352;0;1
25.975;-3.2186282859045;0.039711470009954;0;1
25.98;-3.21818265390629;0.04157236167331;0;1
25.985;-3.21817997000206;0.042110249825592;0;1
25.99;-3.217734549092;0.043926832455649;0;1
25.995;-3.21728931404001;0.045708170883123;0;1
26;-3.21728702086216;0.046167752556237;0;1
26.005;-3.2168419947037;0.047907225984018;0;1
26.01;-3.21639713822734;0.04961269287259;0;1
26.015;-3.21595244877494;0.051284685951849;0;1
26.02;-3.21595069264768;0.051636635934504;0;1
26.025;-3.21550618497721;0.05327019331712;0;1
26.03;-3.21506184885799;0.054871373766191;0;1
26.035;-3.21506044052755;0.055153620892505;0;1
26.04;-3.21461628535188;0.056718537872285;0;1
26.045;-3.21417228621369;0.058252182871526;0;1
26.05;-3.21372843052105;0.059755075268636;0;1
26.055;-3.21372750508116;0.059940545057926;0;1
26.06;-3.21328382522976;0.061410200757263;0;1
26.065;-3.21284029396974;0.062850076772068;0;1
26.07;-3.2123969089734;0.064260639599155;0;1
26.075;-3.21239643686301;0.064355256457542;0;1
26.08;-3.21195319309052;0.065735511944749;0;1
26.085;-3.2115101010699;0.067087358547423;0;1
26.09;-3.21106714843231;0.068411270935806;0;1
26.095;-3.21062433299436;0.069707686689601;0;1
26.1;-3.21062442151828;0.06968994538399;0;1
26.105;-3.21018173974344;0.070959573268556;0;1
26.11;-3.20973918077772;0.072202584356607;0;1
26.115;-3.20929676283666;0.073419336434213;0;1
26.12;-3.20885447371948;0.074610270485165;0;1
26.125;-3.20885508031767;0.074488700582286;0;1
26.13;-3.20841290849982;0.075656126273921;0;1
26.135;-3.20797085150302;0.076798536083505;0;1
26.14;-3.20752892766796;0.077916262712701;0;1
26.145;-3.20708712491706;0.079009722453999;0;1
26.15;-3.20664544135367;0.080079295424253;0;1
26.155;-3.20620386496327;0.081125385282466;0;1
26.16;-3.20576241420638;0.082148300713861;0;1
26.165;-3.20576384602942;0.081861345372805;0;1
26.17;-3.20532248650687;0.08286597620009;0;1
26.175;-3.20488123922934;0.083848111620478;0;1
26.18;-3.20444010243865;0.084808103994556;0;1
26.185;-3.20399906425662;0.085746329660048;0;1
26.19;-3.20355814327794;0.086663070409107;0;1
26.195;-3.20311732767511;0.087558692422524;0;1
26.2;-3.20267661579758;0.088433526490816;0;1
26.205;-3.2022359958731;0.089287927719645;0;1
26.21;-3.20223825550304;0.088835069470549;0;1
26.215;-3.20179771081763;0.089676395957061;0;1
26.22;-3.20135726561438;0.090497784878507;0;1
26.225;-3.20091691833509;0.091299548519208;0;1
26.23;-3.20047665729841;0.092082023768654;0;1
26.235;-3.20003650129278;0.092845453589079;0;1
26.24;-3.1995964386814;0.09359016593986;0;1
26.245;-3.19915646800147;0.094316453989095;0;1
26.25;-3.19871658781307;0.095024606311637;0;1
26.255;-3.1982767865513;0.095714936459068;0;1
26.26;-3.19783708311924;0.096387664421488;0;1
26.265;-3.19739746599292;0.097043095546158;0;1
26.27;-3.19695793382057;0.097681500743432;0;1
26.275;-3.19651847512405;0.098303176177219;0;1
26.28;-3.1965218777887;0.09762123940031;0;1
26.285;-3.19608245822985;0.098237075273468;0;1
26.29;-3.19564312053114;0.098836505266403;0;1
26.295;-3.19520386341044;0.099419786331509;0;1
26.3;-3.19476467545817;0.099987200893468;0;1
26.305;-3.19432557573028;0.100538938303371;0;1
26.31;-3.19388655285329;0.101075273749603;0;1
26.315;-3.19344760562356;0.101596448456298;0;1
26.32;-3.19300873285631;0.102102699868413;0;1
26.325;-3.19256992323776;0.102594291208891;0;1
26.33;-3.19213119591819;0.103071392928048;0;1
26.335;-3.19169253961692;0.103534261609694;0;1
26.34;-3.19125395322171;0.103983120164961;0;1
26.345;-3.19081542549015;0.10441821751073;0;1
26.35;-3.19037697564279;0.104839710015493;0;1
26.355;-3.18993859246811;0.105247840401911;0;1
26.36;-3.18950027492195;0.10564281793719;0;1
26.365;-3.18906201182892;0.106024878108113;0;1
26.37;-3.18862382247551;0.106394164063569;0;1
26.375;-3.18818569571516;0.106750905513779;0;1
26.38;-3.1877476305676;0.107095298917451;0;1
26.385;-3.18730962606791;0.107427537655678;0;1
26.39;-3.18687167111873;0.107747841578062;0;1
26.395;-3.18643378508337;0.10805633844142;0;1
26.4;-3.18599595689086;0.108353242805113;0;1
26.405;-3.18555818563533;0.108638736214429;0;1
26.41;-3.18512046027756;0.108913026868653;0;1
26.415;-3.18468280023807;0.109176231056889;0;1
26.42;-3.18424519450221;0.109428552050489;0;1
26.425;-3.18380764221957;0.109670160283646;0;1
26.43;-3.18337013240548;0.109901253018673;0;1
26.435;-3.1829326845342;0.11012193577912;0;1
26.44;-3.18249528764394;0.110332401239505;0;1
26.445;-3.18205794093634;0.110532809403251;0;1
26.45;-3.18162063347796;0.110723347265364;0;1
26.455;-3.1807406159088;0.112191190689842;0;1
26.46;-3.18074631834553;0.11104835067266;0;1
26.465;-3.17986635305476;0.112497699806351;0;1
26.47;-3.17942940847708;0.112623528334905;0;1
26.475;-3.17899250746535;0.112740625643171;0;1
26.48;-3.17855554786168;0.112849423433543;0;1
26.485;-3.1781187319767;0.112949460159177;0;1
26.49;-3.17768195764246;0.113041169542015;0;1
26.495;-3.17724512273261;0.113124976958656;0;1
26.5;-3.17680842958888;0.113200414635752;0;1
26.505;-3.17637177607387;0.11326791016625;0;1
26.51;-3.17593506009135;0.113327882893734;0;1
26.515;-3.17549848401267;0.113379859106538;0;1
26.52;-3.17506194572961;0.113424260552279;0;1
26.525;-3.17462534317464;0.113461500820754;0;1
26.53;-3.17418887874738;0.113491100536822;0;1
26.535;-3.17375245036741;0.113513475873312;0;1
26.54;-3.17331605747029;0.113528739954288;0;1
26.545;-3.1728795980247;0.113537299110442;0;1
26.55;-3.17244327446592;0.113538666821471;0;1
26.555;-3.17200698474863;0.113533252226933;0;1
26.56;-3.17157062686722;0.113521456506013;0;1
26.565;-3.17113440328228;0.113502788067753;0;1
26.57;-3.17069821197337;0.113477651060466;0;1
26.575;-3.17026195095943;0.113446441750249;0;1
26.58;-3.16982582272515;0.11340866371018;0;1
26.585;-3.16938972527386;0.113364716328336;0;1
26.59;-3.16895355664786;0.113314991185124;0;1
26.595;-3.16851751935487;0.113258987241475;0;1
26.6;-3.16808151142088;0.113197099345553;0;1
26.605;-3.16764543091048;0.113129714608936;0;1
26.61;-3.16720948035333;0.113056327593882;0;1
26.615;-3.16677355779703;0.112977328818754;0;1
26.62;-3.16633756132743;0.112893101133144;0;1
26.625;-3.16590169349513;0.112803134904212;0;1
26.63;-3.16546585236834;0.112707816520921;0;1
26.635;-3.16502993605318;0.112607524768127;0;1
26.64;-3.1650368855536;0.111214757511042;0;1
26.645;-3.16415824927472;0.1124177946655;0;1
26.65;-3.16416525142211;0.111014476292116;0;1
26.655;-3.16372930392298;0.110920434096677;0;1
26.66;-3.16329348429579;0.110820806749996;0;1
26.665;-3.16285769062069;0.1107159782448;0;1
26.67;-3.1624218210156;0.110606325007166;0;1
26.675;-3.16198607806265;0.110491331081698;0;1
26.68;-3.16155035986111;0.110371376633746;0;1
26.685;-3.16111456454767;0.110246834321956;0;1
26.69;-3.16067889472299;0.110117184482627;0;1
26.695;-3.16024324850453;0.109982803630878;0;1
26.7;-3.15980752404693;0.109844060832295;0;1
26.705;-3.15937192396849;0.109700432886499;0;1
26.71;-3.15893634640403;0.109552292827327;0;1
26.715;-3.15850079100098;0.109399711315913;0;1
26.72;-3.15806515593661;0.109243052884949;0;1
26.725;-3.15807238228246;0.107794802322304;0;1
26.73;-3.15763675694586;0.107656236323741;0;1
26.735;-3.15720115452012;0.107513078677357;0;1
26.74;-3.15676547317073;0.107365696273541;0;1
26.745;-3.15632991552666;0.107213563770979;0;1
26.75;-3.15589437973326;0.107057052096035;0;1
26.755;-3.15545876397263;0.106896524813007;0;1
26.76;-3.15502327089007;0.106731453306683;0;1
26.765;-3.15503053707723;0.105275218043989;0;1
26.77;-3.15459495095833;0.105128792168586;0;1
26.775;-3.15415928566152;0.104978192496553;0;1
26.78;-3.15372374381972;0.104822892895699;0;1
26.785;-3.15328822358216;0.10466326351385;0;1
26.79;-3.15285262313477;0.104499667148917;0;1
26.795;-3.15285988355635;0.103044587379957;0;1
26.8;-3.1524242917627;0.102899298704006;0;1
26.805;-3.15198872235667;0.102749523251293;0;1
26.81;-3.15155307351187;0.102595626284008;0;1
26.815;-3.15111754786528;0.102437080858372;0;1
26.82;-3.15068204357011;0.102274256323291;0;1
26.825;-3.15068929872127;0.100820232814657;0;1
26.83;-3.15025360026448;0.100676278669418;0;1
26.835;-3.14981802578385;0.100527520156683;0;1
26.84;-3.14938247342039;0.100374329072632;0;1
26.845;-3.14938968125678;0.098929788038783;0;1
26.85;-3.14895393622693;0.098795167682061;0;1
26.855;-3.14851831590351;0.098655596605073;0;1
26.86;-3.14808271841605;0.098511448901511;0;1
26.865;-3.1476470419311;0.098363091253232;0;1
26.87;-3.14765422750762;0.096923011376989;0;1
26.875;-3.14721856204266;0.096792487200645;0;1
26.88;-3.14678292012143;0.096657244556526;0;1
26.885;-3.14679003980391;0.095230370673335;0;1
26.89;-3.14635420800201;0.095113140468389;0;1
26.895;-3.14591850226699;0.094990686892251;0;1
26.9;-3.14548282070706;0.094863388319326;0;1
26.905;-3.14548990137217;0.093444334007332;0;1
26.91;-3.14505413264017;0.093334505805444;0;1
26.915;-3.14461828759498;0.093219929694604;0;1
26.92;-3.14462530725321;0.09181310193002;0;1
26.925;-3.14418947847048;0.091715308639092;0;1
26.93;-3.14375367579146;0.091612283831034;0;1
26.935;-3.14376063723579;0.090217122864618;0;1
26.94;-3.14332464967583;0.090131108490378;0;1
26.945;-3.1428887906242;0.090039381457592;0;1
26.95;-3.1428956965794;0.088655341207367;0;1
26.955;-3.14245975587568;0.08857997827626;0;1
26.96;-3.14246658145847;0.08721204566912;0;1
26.965;-3.14203046016625;0.087152832915377;0;1
26.97;-3.14159446947827;0.087087487455896;0;1
26.975;-3.14160124586016;0.085729415326302;0;1
26.98;-3.14116517761382;0.085679613535206;0;1
26.985;-3.14117187765287;0.084336841473284;0;1
26.99;-3.14073563278443;0.084302394944317;0;1
26.995;-3.14074225888557;0.082974440968731;0;1
27;-3.14030604271367;0.082954285320561;0;1
27.005;-3.14031259714544;0.081640694786581;0;1
27.01;-3.13987631042738;0.081634677478407;0;1
27.015;-3.13988279541858;0.080335003708074;0;1
27.02;-3.13944633887251;0.080342980041012;0;1
27.025;-3.13945275661342;0.079056784075378;0;1
27.03;-3.13901633534669;0.079077732016234;0;1
27.035;-3.13902268789784;0.077804600895032;0;1
27.04;-3.13858620246301;0.077838408934184;0;1
27.045;-3.13859249185169;0.076577936367587;0;1
27.05;-3.13815584276855;0.076624499561329;0;1
27.055;-3.13816207098977;0.075376285722527;0;1
27.06;-3.13772546317346;0.075434620556512;0;1
27.065;-3.13773163209859;0.074198290400413;0;1
27.07;-3.13773770434419;0.07298133603721;0;1
27.075;-3.13730094299668;0.073070440457844;0;1
27.08;-3.13730696079673;0.071864397666843;0;1
27.085;-3.13687004438123;0.071964537642251;0;1
27.09;-3.13687600945966;0.070769060928861;0;1
27.095;-3.13688188105324;0.069592319752331;0;1
27.1;-3.13644492219828;0.069721007161998;0;1
27.105;-3.13645074558616;0.068553927014752;0;1
27.11;-3.13645647770978;0.067405137372768;0;1
27.115;-3.1360193815706;0.067561338273988;0;1
27.12;-3.13602506982574;0.066421340426365;0;1
27.125;-3.13603066893443;0.065299208649621;0;1
27.13;-3.13559334038919;0.065481944626253;0;1
27.135;-3.13559889979668;0.064367769468085;0;1
27.14;-3.13560437207702;0.063271055687051;0;1
27.145;-3.13560975859566;0.062191529628067;0;1
27.15;-3.13517232226775;0.062415908643883;0;1
27.155;-3.13517767566552;0.061343020422206;0;1
27.16;-3.13518294516474;0.060286946527901;0;1
27.165;-3.13518813208025;0.059247423446466;0;1
27.17;-3.13475049927734;0.059511178530195;0;1
27.175;-3.13475565927924;0.058477049273981;0;1
27.18;-3.13476073841348;0.057459126913795;0;1
27.185;-3.13476573794742;0.056457157454812;0;1
27.19;-3.13477065912855;0.055470890882824;0;1
27.195;-3.13433266328013;0.055787362835494;0;1
27.2;-3.13433756584228;0.054804827740657;0;1
27.205;-3.13434239157138;0.053837690957037;0;1
27.21;-3.13434714167155;0.05288571116197;0;1
27.215;-3.13435181732804;0.051948650814803;0;1
27.22;-3.13435641970755;0.051026276097627;0;1
27.225;-3.13391821152939;0.05140534363355;0;1
27.23;-3.13392280517325;0.050484719650581;0;1
27.235;-3.13392732682542;0.049578523706547;0;1
27.24;-3.13393177761416;0.048686529684914;0;1
27.245;-3.13393615865004;0.047808515012843;0;1
27.25;-3.13394047102623;0.046944260605668;0;1
27.255;-3.13394471581877;0.046093550812221;0;1
27.26;-3.13394889408683;0.045256173361021;0;1
27.265;-3.13395300687298;0.044431919307316;0;1
27.27;-3.13395705520346;0.043620582980935;0;1
27.275;-3.13396104008841;0.042821961934976;0;1
27.28;-3.13396496252217;0.042035856895292;0;1
27.285;-3.13396882348345;0.04126207171076;0;1
27.29;-3.13397262393567;0.040500413304346;0;1
27.295;-3.13397636482712;0.039750691624919;0;1
27.3;-3.13398004709123;0.039012719599838;0;1
27.305;-3.13398367164683;0.038286313088266;0;1
27.31;-3.13398723939831;0.037571290835226;0;1
27.315;-3.13399075123591;0.036867474426372;0;1
27.32;-3.13399420803592;0.03617468824347;0;1
27.325;-3.13399761066088;0.035492759420586;0;1
27.33;-3.13400095995983;0.034821517800936;0;1
27.335;-3.1340042567685;0.03416079589444;0;1
27.34;-3.13400750190951;0.033510428835926;0;1
27.345;-3.1340106961926;0.032870254343993;0;1
27.35;-3.13401384041481;0.032240112680518;0;1
27.355;-3.13401693536071;0.031619846610797;0;1
27.36;-3.13401998180255;0.031009301364312;0;1
27.365;-3.13446571892955;0.02912133781949;0;1
27.37;-3.1344685362407;0.028556713244388;0;1
27.375;-3.13447130939889;0.028000937477819;0;1
27.38;-3.13447403909608;0.027453871841061;0;1
27.385;-3.13447672601339;0.026915379828773;0;1
27.39;-3.13447937082128;0.026385327074927;0;1
27.395;-3.13448197417969;0.025863581319282;0;1
27.4;-3.13448453673821;0.025350012374383;0;1
27.405;-3.13448705913625;0.024844492093077;0;1
27.41;-3.13493238190792;0.023059612602883;0;1
27.415;-3.13493469144131;0.022596753074826;0;1
27.42;-3.13493696477964;0.022141147491283;0;1
27.425;-3.13493920249016;0.021692682168281;0;1
27.43;-3.13494140513124;0.021251245203505;0;1
27.435;-3.13494357325247;0.020816726448369;0;1
27.44;-3.13494570739487;0.020389017480546;0;1
27.445;-3.1353905465199;0.018681024839911;0;1
27.45;-3.13539247990249;0.018293550661391;0;1
27.455;-3.13539438298507;0.017912148986562;0;1
27.46;-3.13539625624249;0.017536724647014;0;1
27.465;-3.13539810014218;0.01716718396582;0;1
27.47;-3.13539991514424;0.016803434734161;0;1
27.475;-3.13584444013047;0.015158399469218;0;1
27.48;-3.13584606429739;0.014832895997175;0;1
27.485;-3.13584766301034;0.014512493822571;0;1
27.49;-3.13584923666822;0.014197112997767;0;1
27.495;-3.1358507856637;0.013886674828055;0;1
27.5;-3.13585231038329;0.013581101852041;0;1
27.505;-3.13585381120745;0.013280317822305;0;1
27.51;-3.13629812841522;0.011696966006429;0;1
27.515;-3.1362994481438;0.011432475807025;0;1
27.52;-3.13630074718956;0.011172130703735;0;1
27.525;-3.13630202587665;0.010915865734525;0;1
27.53;-3.13630328452413;0.010663616955445;0;1
27.535;-3.13630452344605;0.010415321424675;0;1
27.54;-3.13674848138041;0.008883930499692;0;1
27.545;-3.13674954738224;0.008670290331293;0;1
27.55;-3.13675059667766;0.008459998336225;0;1
27.555;-3.1367516295285;0.008253002041844;0;1
27.56;-3.13675264619248;0.008049249797857;0;1
27.565;-3.13675364692328;0.007848690763436;0;1
27.57;-3.13719737039941;0.006364288221459;0;1
27.575;-3.13719820561742;0.006196900033217;0;1
27.58;-3.13719902774586;0.006032135156277;0;1
27.585;-3.13719983698989;0.005869952478044;0;1
27.59;-3.13720063355143;0.005710311530245;0;1
27.595;-3.13720141762924;0.005553172478827;0;1
27.6;-3.13764502932344;0.004111214476265;0;1
27.605;-3.13764565459515;0.003985902163589;0;1
27.61;-3.13764627006759;0.003862553748183;0;1
27.615;-3.13764687589433;0.003741138451807;0;1
27.62;-3.13764747222655;0.003621625978576;0;1
27.625;-3.13764805921303;0.003503986507406;0;1
27.63;-3.13764863700025;0.003388190684569;0;1
27.635;-3.13764920573237;0.003274209616367;0;1
27.64;-3.13809250398006;0.001875028213142;0;1
27.645;-3.13809292063375;0.001791525576307;0;1
27.65;-3.13809333075762;0.001709331594598;0;1
27.655;-3.13809373445403;0.001628425758744;0;1
27.66;-3.1380941318237;0.001548787880898;0;1
27.665;-3.13809452296579;0.001470398089592;0;1
27.67;-3.13809490797788;0.001393236824789;0;1
27.675;-3.13853802538478;3.0298194435376E-05;0;1
27.68;-3.13853826403179;-1.75296669736428E-05;0;1
27.685;-3.13853849893872;-6.46079691054534E-05;0;1
27.69;-3.13853873016419;-0.000110948459069;0;1
27.695;-3.13853895776588;-0.000156562699874;0;1
27.7;-3.13853918180059;-0.000201462073314;0;1
27.705;-3.13853940232423;-0.000245657782803;0;1
27.71;-3.13853961939182;-0.000289160856179;0;1
27.715;-3.1389826729619;-0.001619263755514;0;1
27.72;-3.13898274885637;-0.001634473960327;0;1
27.725;-3.13898282356141;-0.001649445790482;0;1
27.73;-3.13898289709568;-0.001664182981792;0;1
27.735;-3.13898296947751;-0.001678689211521;0;1
27.74;-3.13898304072498;-0.001692968099304;0;1
27.745;-3.13898311085585;-0.001707023208049;0;1
27.75;-3.13898317988763;-0.001720858044827;0;1
27.755;-3.13898324783754;-0.001734476061744;0;1
27.76;-3.13898331472254;-0.001747880656806;0;1
27.765;-3.139426118988;-0.003048061796704;0;1
27.77;-3.13942604940109;-0.003034115704278;0;1
27.775;-3.13942598090474;-0.003020388175313;0;1
27.78;-3.13942591348187;-0.00300687578448;0;1
27.785;-3.13942584711565;-0.002993575160127;0;1
27.79;-3.13942578178953;-0.002980482983447;0;1
27.795;-3.1394257174872;-0.002967595987642;0;1
27.8;-3.13942565419261;-0.002954910957113;0;1
27.805;-3.13942559188998;-0.002942424726656;0;1
27.81;-3.13942553056376;-0.002930134180672;0;1
27.815;-3.13942547019864;-0.002918036252391;0;1
27.82;-3.13942541077957;-0.002906127923102;0;1
27.825;-3.13942535229171;-0.002894406221408;0;1
27.83;-3.13942529472048;-0.002882868222476;0;1
27.835;-3.1394252380515;-0.002871511047312;0;1
27.84;-3.13942518227065;-0.002860331862043;0;1
27.845;-3.13986786579265;-0.004136314492754;0;1
27.85;-3.13986767735456;-0.004098549130653;0;1
27.855;-3.13986749186968;-0.004061375628123;0;1
27.86;-3.13986730929172;-0.004024784709526;0;1
27.865;-3.13986712957513;-0.003988767244596;0;1
27.87;-3.13986695267506;-0.003953314246153;0;1
27.875;-3.13986677854737;-0.003918416867865;0;1
27.88;-3.13986660714861;-0.003884066402045;0;1
27.885;-3.13986643843602;-0.003850254277467;0;1
27.89;-3.13986627236749;-0.003816972057234;0;1
27.895;-3.1398661089016;-0.003784211436677;0;1
27.9;-3.13986594799754;-0.00375196424127;0;1
27.905;-3.13986578961518;-0.003720222424609;0;1
27.91;-3.13986563371499;-0.003688978066383;0;1
27.915;-3.13986548025807;-0.003658223370413;0;1
27.92;-3.13986532920613;-0.003627950662702;0;1
27.925;-3.13986518052148;-0.00359815238952;0;1
27.93;-3.13986503416702;-0.003568821115519;0;1
27.935;-3.13986489010623;-0.003539949521878;0;1
27.94;-3.13986474830316;-0.003511530404475;0;1
27.945;-3.13986460872244;-0.003483556672094;0;1
27.95;-3.13986447132923;-0.00345602134465;0;1
27.955;-3.13986433608924;-0.003428917551452;0;1
27.96;-3.13986420296874;-0.003402238529487;0;1
27.965;-3.13986407193451;-0.003375977621729;0;1
27.97;-3.13986394295385;-0.003350128275485;0;1
27.975;-3.13986381599457;-0.003324684040753;0;1
27.98;-3.13986369102501;-0.003299638568617;0;1
27.985;-3.13986356801397;-0.003274985609661;0;1
27.99;-3.13986344693076;-0.00325071901241;0;1
27.995;-3.13986332774517;-0.003226832721796;0;1
28;-3.13986321042746;-0.003203320777644;0;1
28.005;-3.13986309494835;-0.003180177313188;0;1
28.01;-3.13986298127904;-0.003157396553607;0;1
28.015;-3.13986286939115;-0.003134972814581;0;1
28.02;-3.13986275925678;-0.003112900500878;0;1
28.025;-3.13986265084843;-0.003091174104951;0;1
28.03;-3.13986254413906;-0.003069788205571;0;1
28.035;-3.13986243910204;-0.003048737466468;0;1
28.04;-3.13986233571117;-0.003028016635003;0;1
28.045;-3.13986223394063;-0.003007620540855;0;1
28.05;-3.13986213376505;-0.002987544094734;0;1
28.055;-3.13986203515942;-0.002967782287112;0;1
28.06;-3.13986193809915;-0.002948330186965;0;1
28.065;-3.13986184256;-0.002929182940551;0;1
28.07;-3.13986174851814;-0.002910335770196;0;1
28.075;-3.13986165595011;-0.002891783973102;0;1
28.08;-3.13986156483281;-0.002873522920172;0;1
28.085;-3.1398614751435;-0.002855548054857;0;1
28.09;-3.1398613868598;-0.002837854892021;0;1
28.095;-3.13986129995969;-0.002820439016814;0;1
28.1;-3.13986121442148;-0.002803296083579;0;1
28.105;-3.13986113022382;-0.002786421814765;0;1
28.11;-3.13986104734571;-0.002769811999856;0;1
28.115;-3.13986096576647;-0.002753462494324;0;1
28.12;-3.13986088546574;-0.002737369218598;0;1
28.125;-3.13986080642349;-0.002721528157034;0;1
28.13;-3.13986072861999;-0.002705935356928;0;1
28.135;-3.13986065203582;-0.002690586927524;0;1
28.14;-3.13986057665189;-0.002675479039036;0;1
28.145;-3.13986050244937;-0.002660607921702;0;1
28.15;-3.13986042940976;-0.00264596986484;0;1
28.155;-3.13986035751482;-0.002631561215921;0;1
28.16;-3.13986028674662;-0.00261737837966;0;1
28.165;-3.13986021708751;-0.002603417817115;0;1
28.17;-3.13986014852009;-0.002589676044808;0;1
28.175;-3.13986008102727;-0.002576149633853;0;1
28.18;-3.13986001459219;-0.002562835209101;0;1
28.185;-3.13985994919828;-0.002549729448301;0;1
28.19;-3.13985988482923;-0.002536829081269;0;1
28.195;-3.13985982146898;-0.002524130889067;0;1
28.2;-3.1398597591017;-0.002511631703207;0;1
28.205;-3.13985969771185;-0.002499328404858;0;1
28.21;-3.1398596372841;-0.002487217924066;0;1
28.215;-3.13985957780337;-0.002475297238991;0;1
28.22;-3.13985951925483;-0.002463563375149;0;1
28.225;-3.13985946162386;-0.002452013404674;0;1
28.23;-3.13985940489609;-0.002440644445587;0;1
28.235;-3.13985934905736;-0.002429453661073;0;1
28.24;-3.13985929409373;-0.002418438258774;0;1
28.245;-3.13985923999149;-0.002407595490099;0;1
28.25;-3.13985918673714;-0.002396922649528;0;1
28.255;-3.1398591343174;-0.002386417073945;0;1
28.26;-3.13985908271918;-0.00237607614197;0;1
28.265;-3.13985903192961;-0.002365897273303;0;1
28.27;-3.13985898193601;-0.002355877928086;0;1
28.275;-3.13985893272592;-0.002346015606263;0;1
28.28;-3.13985888428704;-0.002336307846961;0;1
28.285;-3.1398588366073;-0.002326752227873;0;1
28.29;-3.1398587896748;-0.002317346364653;0;1
28.295;-3.13985874347783;-0.002308087910325;0;1
28.3;-3.13985869800486;-0.002298974554692;0;1
28.305;-3.13985865324454;-0.002290004023765;0;1
28.31;-3.1398586091857;-0.002281174079193;0;1
28.315;-3.13985856581736;-0.002272482517704;0;1
28.32;-3.13985852312868;-0.002263927170552;0;1
28.325;-3.13985848110902;-0.002255505902987;0;1
28.33;-3.1398584397479;-0.00224721661371;0;1
28.335;-3.13985839903499;-0.002239057234352;0;1
28.34;-3.13985835896013;-0.002231025728963;0;1
28.345;-3.13985831951333;-0.0022231200935;0;1
28.35;-3.13985828068473;-0.002215338355328;0;1
28.355;-3.13985824246466;-0.002207678572723;0;1
28.36;-3.13985820484358;-0.002200138834396;0;1
28.365;-3.13985816781209;-0.002192717259012;0;1
28.37;-3.13985813136097;-0.002185411994718;0;1
28.375;-3.1398580954811;-0.002178221218683;0;1
28.38;-3.13985806016355;-0.002171143136646;0;1
28.385;-3.13985802539949;-0.002164175982463;0;1
28.39;-3.13985799118025;-0.00215731801767;0;1
28.395;-3.1398579574973;-0.00215056753105;0;1
28.4;-3.13985792434223;-0.002143922838203;0;1
28.405;-3.13985789170677;-0.002137382281124;0;1
28.41;-3.13985785958277;-0.002130944227798;0;1
28.415;-3.13985782796222;-0.002124607071782;0;1
28.42;-3.13985779683723;-0.002118369231813;0;1
28.425;-3.13985776620003;-0.002112229151406;0;1
28.43;-3.13985773604297;-0.002106185298471;0;1
28.435;-3.13985770635854;-0.002100236164932;0;1
28.44;-3.13985767713932;-0.00209438026634;0;1
28.445;-3.13985764837803;-0.002088616141517;0;1
28.45;-3.13985762006748;-0.002082942352182;0;1
28.455;-3.13985759220062;-0.002077357482598;0;1
28.46;-3.13985756477049;-0.002071860139209;0;1
28.465;-3.13985753777024;-0.002066448950306;0;1
28.47;-3.13985751119314;-0.002061122565671;0;1
28.475;-3.13985748503256;-0.002055879656251;0;1
28.48;-3.13985745928197;-0.00205071891382;0;1
28.485;-3.13985743393494;-0.002045639050656;0;1
28.49;-3.13985740898515;-0.002040638799218;0;1
28.495;-3.13985738442637;-0.002035716911829;0;1
28.5;-3.13985736025249;-0.002030872160367;0;1
28.505;-3.13985733645745;-0.002026103335952;0;1
28.51;-3.13985731303533;-0.002021409248656;0;1
28.515;-3.13985728998028;-0.002016788727199;0;1
28.52;-3.13985726728655;-0.002012240618653;0;1
28.525;-3.13985724494848;-0.002007763788162;0;1
28.53;-3.13985722296049;-0.002003357118655;0;1
28.535;-3.1398572013171;-0.001999019510568;0;1
28.54;-3.1398571800129;-0.001994749881569;0;1
28.545;-3.13985715904258;-0.001990547166288;0;1
28.55;-3.13985713840091;-0.001986410316051;0;1
28.555;-3.13985711808274;-0.001982338298621;0;1
28.56;-3.13985709808299;-0.001978330097936;0;1
28.565;-3.13985707839668;-0.001974384713857;0;1
28.57;-3.1398570590189;-0.001970501161924;0;1
28.575;-3.1398570399448;-0.0019666784731;0;1
28.58;-3.13985702116963;-0.001962915693538;0;1
28.585;-3.13985700268871;-0.001959211884337;0;1
28.59;-3.13985698449742;-0.001955566121317;0;1
28.595;-3.13985696659123;-0.001951977494772;0;1
28.6;-3.13985694896566;-0.001948445109259;0;1
28.605;-3.13985693161632;-0.00194496808337;0;1
28.61;-3.13985691453888;-0.001941545549506;0;1
28.615;-3.13985689772907;-0.001938176653665;0;1
28.62;-3.13985688118272;-0.001934860555233;0;1
28.625;-3.13985686489567;-0.001931596426768;0;1
28.63;-3.13985684886388;-0.001928383453793;0;1
28.635;-3.13985683308333;-0.001925220834601;0;1
28.64;-3.1398568175501;-0.001922107780045;0;1
28.645;-3.13985680226031;-0.001919043513346;0;1
28.65;-3.13985678721014;-0.001916027269903;0;1
28.655;-3.13985677239584;-0.00191305829709;0;1
28.66;-3.1398567578137;-0.001910135854085;0;1
28.665;-3.1398567434601;-0.00190725921167;0;1
28.67;-3.13985672933145;-0.001904427652055;0;1
28.675;-3.13985671542422;-0.001901640468705;0;1
28.68;-3.13985670173495;-0.001898896966152;0;1
28.685;-3.13985668826021;-0.001896196459831;0;1
28.69;-3.13985667499665;-0.001893538275903;0;1
28.695;-3.13985666194096;-0.001890921751089;0;1
28.7;-3.13985664908988;-0.00188834623251;0;1
28.705;-3.1398566364402;-0.001885811077513;0;1
28.71;-3.13985662398876;-0.00188331565352;0;1
28.715;-3.13985661173247;-0.001880859337866;0;1
28.72;-3.13985659966825;-0.001878441517644;0;1
28.725;-3.13985658779311;-0.001876061589554;0;1
28.73;-3.13985657610407;-0.001873718959747;0;1
28.735;-3.13985656459823;-0.001871413043685;0;1
28.74;-3.1398565532727;-0.001869143265988;0;1
28.745;-3.13985654212467;-0.001866909060298;0;1
28.75;-3.13985653115135;-0.001864709869127;0;1
28.755;-3.13985652035001;-0.001862545143728;0;1
28.76;-3.13985650971794;-0.001860414343954;0;1
28.765;-3.1398564992525;-0.001858316938117;0;1
28.77;-3.13985648895107;-0.001856252402871;0;1
28.775;-3.13985647881109;-0.001854220223065;0;1
28.78;-3.13985646883002;-0.001852219891626;0;1
28.785;-3.13985645900538;-0.001850250909423;0;1
28.79;-3.13985644933471;-0.001848312785152;0;1
28.795;-3.1398564398156;-0.001846405035209;0;1
28.8;-3.13985643044567;-0.001844527183562;0;1
28.805;-3.13985642122258;-0.001842678761646;0;1
28.81;-3.13985641214404;-0.001840859308239;0;1
28.815;-3.13985640320778;-0.001839068369346;0;1
28.82;-3.13985639441157;-0.001837305498086;0;1
28.825;-3.13985638575322;-0.001835570254581;0;1
28.83;-3.13985637723055;-0.001833862205851;0;1
28.835;-3.13985636884146;-0.001832180925697;0;1
28.84;-3.13985636058384;-0.001830525994601;0;1
28.845;-3.13985635245563;-0.001828896999622;0;1
28.85;-3.13985634445481;-0.001827293534286;0;1
28.855;-3.13985633657937;-0.001825715198495;0;1
28.86;-3.13985632882736;-0.001824161598416;0;1
28.865;-3.13985632119685;-0.001822632346392;0;1
28.87;-3.13985631368591;-0.001821127060838;0;1
28.875;-3.13985630629269;-0.001819645366152;0;1
28.88;-3.13985629901533;-0.001818186892616;0;1
28.885;-3.13985629185203;-0.001816751276309;0;1
28.89;-3.13985628480099;-0.001815338159012;0;1
28.895;-3.13985627786045;-0.00181394718812;0;1
28.9;-3.13985627102869;-0.001812578016553;0;1
28.905;-3.13985626430399;-0.001811230302673;0;1
28.91;-3.13985625768468;-0.001809903710193;0;1
28.915;-3.13985625116911;-0.0018085979081;0;1
28.92;-3.13985624475565;-0.001807312570566;0;1
28.925;-3.13985623844271;-0.00180604737687;0;1
28.93;-3.1398562322287;-0.001804802011317;0;1
28.935;-3.13985622611208;-0.001803576163161;0;1
28.94;-3.13985622009131;-0.001802369526522;0;1
28.945;-3.13985621416491;-0.00180118180032;0;1
28.95;-3.13985620833138;-0.001800012688187;0;1
28.955;-3.13985620258928;-0.001798861898404;0;1
28.96;-3.13985619693716;-0.001797729143823;0;1
28.965;-3.13985619137363;-0.001796614141796;0;1
28.97;-3.13985618589729;-0.001795516614106;0;1
28.975;-3.13985618050677;-0.001794436286895;0;1
28.98;-3.13985617520074;-0.001793372890594;0;1
28.985;-3.13985616997786;-0.001792326159861;0;1
28.99;-3.13985616483683;-0.001791295833517;0;1
28.995;-3.13985615977637;-0.001790281654469;0;1
29;-3.13985615479523;-0.001789283369656;0;1
29.005;-3.13985614989214;-0.001788300729985;0;1
29.01;-3.1398561450659;-0.001787333490264;0;1
29.015;-3.13985614031529;-0.001786381409146;0;1
29.02;-3.13985613563914;-0.001785444249062;0;1
29.025;-3.13985613103627;-0.001784521776173;0;1
29.03;-3.13985612650554;-0.001783613760298;0;1
29.035;-3.13985612204581;-0.001782719974867;0;1
29.04;-3.13985611765598;-0.001781840196863;0;1
29.045;-3.13985611333494;-0.001780974206756;0;1
29.05;-3.13985610908162;-0.001780121788465;0;1
29.055;-3.13985610489496;-0.001779282729293;0;1
29.06;-3.13985610077392;-0.001778456819873;0;1
29.065;-3.13985609671745;-0.001777643854124;0;1
29.07;-3.13985609272457;-0.001776843629192;0;1
29.075;-3.13985608879426;-0.001776055945402;0;1
29.08;-3.13985608492554;-0.00177528060621;0;1
29.085;-3.13985608111746;-0.001774517418149;0;1
29.09;-3.13985607736905;-0.001773766190789;0;1
29.095;-3.13985607367939;-0.001773026736682;0;1
29.1;-3.13985607004756;-0.001772298871315;0;1
29.105;-3.13985606647264;-0.00177158241307;0;1
29.11;-3.13985606295375;-0.001770877183173;0;1
29.115;-3.13985605949001;-0.001770183005654;0;1
29.12;-3.13985605608055;-0.001769499707301;0;1
29.125;-3.13985605272452;-0.001768827117613;0;1
29.13;-3.13985604942109;-0.001768165068766;0;1
29.135;-3.13985604616944;-0.001767513395564;0;1
29.14;-3.13985604296874;-0.001766871935397;0;1
29.145;-3.1398560398182;-0.001766240528208;0;1
29.15;-3.13985603671704;-0.001765619016446;0;1
29.155;-3.13985603366448;-0.001765007245029;0;1
29.16;-3.13985603065976;-0.001764405061307;0;1
29.165;-3.13985602770213;-0.001763812315023;0;1
29.17;-3.13985602479085;-0.001763228858269;0;1
29.175;-3.1398560219252;-0.001762654545464;0;1
29.18;-3.13985601910446;-0.001762089233301;0;1
29.185;-3.13985601632792;-0.001761532780722;0;1
29.19;-3.1398560135949;-0.001760985048879;0;1
29.195;-3.13985601090471;-0.001760445901102;0;1
29.2;-3.13985600825668;-0.001759915202863;0;1
29.205;-3.13985600565015;-0.001759392821736;0;1
29.21;-3.13985600308447;-0.001758878627377;0;1
29.215;-3.139856000559;-0.001758372491483;0;1
29.22;-3.13985599807311;-0.001757874287761;0;1
29.225;-3.13985599562618;-0.001757383891901;0;1
29.23;-3.1398559932176;-0.001756901181534;0;1
29.235;-3.13985599084676;-0.001756426036215;0;1
29.24;-3.13985598851308;-0.001755958337383;0;1
29.245;-3.13985598621598;-0.001755497968339;0;1
29.25;-3.13985598395487;-0.001755044814206;0;1
29.255;-3.1398559817292;-0.001754598761915;0;1
29.26;-3.13985597953841;-0.001754159700165;0;1
29.265;-3.13985597738195;-0.001753727519401;0;1
29.27;-3.13985597525929;-0.001753302111783;0;1
29.275;-3.1398559731699;-0.001752883371162;0;1
29.28;-3.13985597111325;-0.001752471193053;0;1
29.285;-3.13985596908884;-0.001752065474608;0;1
29.29;-3.13985596709615;-0.001751666114592;0;1
29.295;-3.13985596513469;-0.001751273013355;0;1
29.3;-3.13985596320397;-0.001750886072809;0;1
29.305;-3.13985596130351;-0.001750505196403;0;1
29.31;-3.13985595943283;-0.001750130289099;0;1
29.315;-3.13985595759147;-0.001749761257352;0;1
29.32;-3.13985595577897;-0.001749398009078;0;1
29.325;-3.13985595399487;-0.001749040453639;0;1
29.33;-3.13985595223873;-0.001748688501818;0;1
29.335;-3.13985595051012;-0.001748342065792;0;1
29.34;-3.13985594880859;-0.001748001059119;0;1
29.345;-3.13985594713374;-0.001747665396711;0;1
29.35;-3.13985594548513;-0.00174733499481;0;1
29.355;-3.13985594386236;-0.001747009770976;0;1
29.36;-3.13985594226502;-0.001746689644057;0;1
29.365;-3.13985594069271;-0.001746374534174;0;1
29.37;-3.13985593914505;-0.001746064362698;0;1
29.375;-3.13985593762164;-0.001745759052238;0;1
29.38;-3.1398559361221;-0.001745458526609;0;1
29.385;-3.13985593464607;-0.001745162710823;0;1
29.39;-3.13985593319317;-0.00174487153107;0;1
29.395;-3.13985593176304;-0.001744584914693;0;1
29.4;-3.13985593035532;-0.001744302790173;0;1
29.405;-3.13985592896966;-0.001744025087114;0;1
29.41;-3.13985592760572;-0.001743751736224;0;1
29.415;-3.13985592626315;-0.001743482669295;0;1
29.42;-3.13985592494163;-0.001743217819189;0;1
29.425;-3.13985592364082;-0.00174295711982;0;1
29.43;-3.13985592236039;-0.001742700506139;0;1
29.435;-3.13985592110003;-0.001742447914111;0;1
29.44;-3.13985591985942;-0.001742199280711;0;1
29.445;-3.13985591863826;-0.001741954543898;0;1
29.45;-3.13985591743623;-0.001741713642605;0;1
29.455;-3.13985591625304;-0.001741476516724;0;1
29.46;-3.1398559150884;-0.001741243107084;0;1
29.465;-3.139855913942;-0.001741013355445;0;1
29.47;-3.13985591281358;-0.001740787204478;0;1
29.475;-3.13985591170283;-0.001740564597754;0;1
29.48;-3.1398559106095;-0.001740345479729;0;1
29.485;-3.1398559095333;-0.001740129795725;0;1
29.49;-3.13985590847396;-0.001739917491926;0;1
29.495;-3.13985590743123;-0.001739708515356;0;1
29.5;-3.13985590640484;-0.001739502813873;0;1
29.505;-3.13985590539454;-0.001739300336147;0;1
29.51;-3.13985590440007;-0.001739101031657;0;1
29.515;-3.13985590342118;-0.00173890485067;0;1
29.52;-3.13985590245764;-0.001738711744237;0;1
29.525;-3.13985590150919;-0.001738521664172;0;1
29.53;-3.13985590057561;-0.001738334563045;0;1
29.535;-3.13985589965666;-0.001738150394172;0;1
29.54;-3.13985589875212;-0.001737969111598;0;1
29.545;-3.13985589786175;-0.001737790670087;0;1
29.55;-3.13985589698533;-0.001737615025116;0;1
29.555;-3.13985589612265;-0.001737442132855;0;1
29.56;-3.13985589527349;-0.001737271950166;0;1
29.565;-3.13985589443763;-0.001737104434584;0;1
29.57;-3.13985589361488;-0.00173693954431;0;1
29.575;-3.13985589280502;-0.0017367772382;0;1
29.58;-3.13985589200785;-0.001736617475755;0;1
29.585;-3.13985589122318;-0.001736460217109;0;1
29.59;-3.1398558904508;-0.001736305423026;0;1
29.595;-3.13985588969053;-0.001736153054879;0;1
29.6;-3.13985588894217;-0.001736003074648;0;1
29.605;-3.13985588820554;-0.00173585544491;0;1
29.61;-3.13985588748046;-0.001735710128829;0;1
29.615;-3.13985588676673;-0.001735567090145;0;1
29.62;-3.1398558860642;-0.001735426293166;0;1
29.625;-3.13985588537267;-0.001735287702759;0;1
29.63;-3.13985588469199;-0.001735151284345;0;1
29.635;-3.13985588402197;-0.001735017003884;0;1
29.64;-3.13985588336245;-0.001734884827869;0;1
29.645;-3.13985588271326;-0.001734754723319;0;1
29.65;-3.13985588207425;-0.001734626657771;0;1
29.655;-3.13985588144526;-0.001734500599267;0;1
29.66;-3.13985588082612;-0.001734376516357;0;1
29.665;-3.13985588021669;-0.001734254378074;0;1
29.67;-3.1398558796168;-0.001734134153949;0;1
29.675;-3.13985587902632;-0.001734015813977;0;1
29.68;-3.13985587844509;-0.001733899328632;0;1
29.685;-3.13985587787297;-0.001733784668849;0;1
29.69;-3.13985587730982;-0.001733671806015;0;1
29.695;-3.1398558767555;-0.001733560711971;0;1
29.7;-3.13985587620986;-0.001733451358995;0;1
29.705;-3.13985587567277;-0.001733343719799;0;1
29.71;-3.1398558751441;-0.001733237767529;0;1
29.715;-3.13985587462371;-0.001733133475744;0;1
29.72;-3.13985587411148;-0.001733030818422;0;1
29.725;-3.13985587360728;-0.001732929769948;0;1
29.73;-3.13985587311098;-0.001732830305109;0;1
29.735;-3.13985587262246;-0.001732732399084;0;1
29.74;-3.13985587214159;-0.001732636027445;0;1
29.745;-3.13985587166826;-0.001732541166142;0;1
29.75;-3.13985587120235;-0.00173244779151;0;1
29.755;-3.13985587074374;-0.001732355880247;0;1
29.76;-3.13985587029231;-0.001732265409419;0;1
29.765;-3.13985586984797;-0.001732176356453;0;1
29.77;-3.13985586941058;-0.001732088699127;0;1
29.775;-3.13985586898005;-0.001732002415567;0;1
29.78;-3.13985586855627;-0.001731917484245;0;1
29.785;-3.13985586813913;-0.001731833883968;0;1
29.79;-3.13985586772853;-0.001731751593877;0;1
29.795;-3.13985586732436;-0.001731670593439;0;1
29.8;-3.13985586692652;-0.00173159086244;0;1
29.805;-3.13985586653492;-0.001731512380988;0;1
29.81;-3.13985586614946;-0.001731435129498;0;1
29.815;-3.13985586577004;-0.001731359088695;0;1
29.82;-3.13985586539657;-0.001731284239605;0;1
29.825;-3.13985586502894;-0.001731210563553;0;1
29.83;-3.13985586466708;-0.001731138042153;0;1
29.835;-3.13985586431089;-0.001731066657311;0;1
29.84;-3.13985586396029;-0.001730996391213;0;1
29.845;-3.13985586361517;-0.001730927226325;0;1
29.85;-3.13985586327547;-0.001730859145392;0;1
29.855;-3.13985586294109;-0.001730792131425;0;1
29.86;-3.13985586261195;-0.001730726167702;0;1
29.865;-3.13985586228797;-0.001730661237765;0;1
29.87;-3.13985586196906;-0.001730597325412;0;1
29.875;-3.13985586165516;-0.001730534414694;0;1
29.88;-3.13985586134617;-0.001730472489913;0;1
29.885;-3.13985586104203;-0.001730411535619;0;1
29.89;-3.13985586074265;-0.001730351536603;0;1
29.895;-3.13985586044797;-0.001730292477892;0;1
29.9;-3.1398558601579;-0.00173023434475;0;1
29.905;-3.13985585987238;-0.001730177122673;0;1
29.91;-3.13985585959133;-0.001730120797381;0;1
29.915;-3.13985585931469;-0.00173006535482;0;1
29.92;-3.13985585904238;-0.001730010781156;0;1
29.925;-3.13985585877434;-0.001729957062771;0;1
29.93;-3.1398558585105;-0.001729904186262;0;1
29.935;-3.1398558582508;-0.001729852138436;0;1
29.94;-3.13985585799517;-0.001729800906305;0;1
29.945;-3.13985585774354;-0.001729750477083;0;1
29.95;-3.13985585749586;-0.00172970083819;0;1
29.955;-3.13985585725205;-0.001729651977239;0;1
29.96;-3.13985585701207;-0.001729603882037;0;1
29.965;-3.13985585677585;-0.001729556540584;0;1
29.97;-3.13985585654334;-0.001729509941068;0;1
29.975;-3.13985585631446;-0.001729464071861;0;1
29.98;-3.13985585608917;-0.001729418921518;0;1
29.985;-3.13985585586742;-0.001729374478771;0;1
29.99;-3.13985585564914;-0.001729330732532;0;1
29.995;-3.13985585543428;-0.001729287671884;0;1
30;-3.13985585522278;-0.001729245286085;0;1
30.005;-3.13985585501461;-0.001729203564556;0;1
30.01;-3.13985585480969;-0.001729162496889;0;1
30.015;-3.13985585460799;-0.001729122072834;0;1
30.02;-3.13985585440944;-0.001729082282306;0;1
30.025;-3.13985585421401;-0.001729043115375;0;1
30.03;-3.13985585402164;-0.001729004562269;0;1
30.035;-3.13985585383229;-0.001728966613369;0;1
30.04;-3.1398558536459;-0.001728929259205;0;1
30.045;-3.13985585346244;-0.001728892490456;0;1
30.05;-3.13985585328185;-0.001728856297947;0;1
30.055;-3.13985585310409;-0.001728820672648;0;1
30.06;-3.13985585292911;-0.001728785605669;0;1
30.065;-3.13985585275688;-0.001728751088262;0;1
30.07;-3.13985585258735;-0.001728717111813;0;1
30.075;-3.13985585242047;-0.001728683667842;0;1
30.08;-3.13985585225621;-0.001728650748007;0;1
30.085;-3.13985585209453;-0.001728618344092;0;1
30.09;-3.13985585193538;-0.001728586448012;0;1
30.095;-3.13985585177872;-0.001728555051807;0;1
30.1;-3.13985585162452;-0.001728524147645;0;1
30.105;-3.13985585147273;-0.001728493727813;0;1
30.11;-3.13985585132332;-0.001728463784723;0;1
30.115;-3.13985585117626;-0.0017284343109;0;1
30.12;-3.1398558510315;-0.001728405298992;0;1
30.125;-3.139855850889;-0.001728376741758;0;1
30.13;-3.13985585074874;-0.001728348632075;0;1
30.135;-3.13985585061068;-0.001728320962928;0;1
30.14;-3.13985585047479;-0.001728293727411;0;1
30.145;-3.13985585034102;-0.00172826691873;0;1
30.15;-3.13985585020935;-0.001728240530195;0;1
30.155;-3.13985585007974;-0.001728214555222;0;1
30.16;-3.13985584995216;-0.001728188987329;0;1
30.165;-3.13985584982659;-0.001728163820137;0;1
30.17;-3.13985584970298;-0.001728139047366;0;1
30.175;-3.13985584958131;-0.001728114662834;0;1
30.18;-3.13985584946154;-0.001728090660457;0;1
30.185;-3.13985584934365;-0.001728067034246;0;1
30.19;-3.13985584922761;-0.001728043778306;0;1
30.195;-3.13985584911339;-0.001728020886832;0;1
30.2;-3.13985584900096;-0.001727998354115;0;1
30.205;-3.13985584889029;-0.001727976174532;0;1
30.21;-3.13985584878135;-0.001727954342547;0;1
30.215;-3.13985584867413;-0.001727932852714;0;1
30.22;-3.13985584856858;-0.00172791169967;0;1
30.225;-3.13985584846469;-0.001727890878136;0;1
30.23;-3.13985584836242;-0.001727870382917;0;1
30.235;-3.13985584826176;-0.001727850208899;0;1
30.24;-3.13985584816267;-0.001727830351051;0;1
30.245;-3.13985584806514;-0.001727810804415;0;1
30.25;-3.13985584796914;-0.001727791564113;0;1
30.255;-3.13985584787464;-0.001727772625347;0;1
30.26;-3.13985584778162;-0.001727753983389;0;1
30.265;-3.13985584769006;-0.001727735633588;0;1
30.27;-3.13985584759994;-0.001727717571367;0;1
30.275;-3.13985584751122;-0.001727699792216;0;1
30.28;-3.1398558474239;-0.0017276822917;0;1
30.285;-3.13985584733795;-0.001727665065453;0;1
30.29;-3.13985584725334;-0.001727648109176;0;1
30.295;-3.13985584717006;-0.001727631418638;0;1
30.3;-3.13985584708808;-0.001727614989676;0;1
30.305;-3.13985584700739;-0.001727598818187;0;1
30.31;-3.13985584692797;-0.001727582900139;0;1
30.315;-3.13985584684978;-0.001727567231559;0;1
30.32;-3.13985584677283;-0.001727551808536;0;1
30.325;-3.13985584669708;-0.001727536627224;0;1
30.33;-3.13985584662251;-0.001727521683833;0;1
30.335;-3.13985584654912;-0.001727506974635;0;1
30.34;-3.13985584647688;-0.001727492495962;0;1
30.345;-3.13985584640576;-0.001727478244199;0;1
30.35;-3.13985584633577;-0.001727464215788;0;1
30.355;-3.13985584626687;-0.001727450407232;0;1
30.36;-3.13985584619904;-0.001727436815082;0;1
30.365;-3.13985584613229;-0.001727423435951;0;1
30.37;-3.13985584606658;-0.001727410266496;0;1
30.375;-3.13985584600189;-0.001727397303433;0;1
30.38;-3.13985584593822;-0.001727384543528;0;1
30.385;-3.13985584587555;-0.001727371983596;0;1
30.39;-3.13985584581387;-0.001727359620505;0;1
30.395;-3.13985584575314;-0.001727347451168;0;1
30.4;-3.13985584569338;-0.00172733547255;0;1
30.405;-3.13985584563454;-0.00172732368166;0;1
30.41;-3.13985584557663;-0.001727312075557;0;0


==> data/data_NLOWPED_observer.csv <==
time;data (phi1);data (omega1);data (omega2);state
0;-0.0754670748005671;1;1;0
0.005;-0.146214284662773;-4.82460715188418;0;1
0.01;-0.228498237818849;-9.29246933215276;0;1
0.015;-0.312550513587249;-12.1753735003839;0;1
0.02;-0.390104521254704;-13.4484459389777;0;1
0.025;-0.454735669198265;-13.2379591555454;0;1
0.03;-0.502257106238774;-11.793537457928;0;1
0.035;-0.530776355531069;-9.44499878145958;0;1
0.04;-0.540523379117948;-6.55825233055367;0;1
0.045;-0.533500424553577;-3.49448547028929;0;1
0.05;-0.513014654328977;-0.576061338863917;0;1
0.055;-0.483158486003401;1.9384672216429;0;1
0.06;-0.448294226956684;3.8693899250833;0;1
0.065;-0.412591699154445;5.12100874085765;0;1
0.07;-0.379656989223893;5.6778126348725;0;1
0.075;-0.352272447305906;5.59357538408517;0;1
0.08;-0.332355787121351;4.96780684139714;0;1
0.085;-0.320647644696376;3.95216879639134;0;1
0.09;-0.317045008102673;2.70474288402079;0;1
0.095;-0.320680440219249;1.38147507812784;0;1
0.1;-0.330123863336146;0.121489570617962;0;1
0.105;-0.343706918211368;-0.971367628305805;0;1
0.11;-0.359459005362403;-1.81000672542928;0;1
0.115;-0.375566546211297;-2.35295628742948;0;1
0.12;-0.390562739657968;-2.60137692515275;0;1
0.125;-0.403152267931588;-2.56914977725695;0;1
0.13;-0.412533558397324;-2.30276369974791;0;1
0.135;-0.418438385859081;-1.87179963268991;0;1
0.14;-0.420812466120108;-1.33546908252806;0;1
0.145;-0.420112163565069;-0.769436857662593;0;1
0.15;-0.416857055524463;-0.225070423291076;0;1
0.155;-0.411894682322151;0.240828997372872;0;1
0.16;-0.406044195317097;0.595526103415652;0;1
0.165;-0.399983124533092;0.829784927620129;0;1
0.17;-0.394466817324067;0.931933765392646;0;1
0.175;-0.389919122728435;0.920286908164206;0;1
0.18;-0.386767376067853;0.805824412203857;0;1
0.185;-0.385176438552219;0.615476493749208;0;1
0.19;-0.385135765007766;0.379282079919621;0;1
0.195;-0.386386511918575;0.134799913955978;0;1
0.2;-0.388747772931499;-0.100879918430308;0;1
0.205;-0.391897907853124;-0.306427241341847;0;1
0.21;-0.3954888056589;-0.466693029264029;0;1
0.215;-0.399184097952843;-0.573265681304755;0;1
0.22;-0.402588710433504;-0.616455321692715;0;1
0.225;-0.40555890799594;-0.609633878414235;0;1
0.23;-0.407953238951374;-0.561192249840719;0;1
0.235;-0.409707339025082;-0.482214196867472;0;1
0.24;-0.410828813815497;-0.385045864119554;0;1
0.245;-0.411384868244569;-0.281858738825981;0;1
0.25;-0.411486533439904;-0.18350463701535;0;1
0.255;-0.411271801827353;-0.0987278392697834;0;1
0.26;-0.410987939129212;-0.0413092104038465;0;1
0.265;-0.410688738961276;-0.00483967551572352;0;1
0.27;-0.410482551160884;0.0104221320700189;0;1
0.275;-0.410452391272661;0.00626430368369277;0;1
0.28;-0.410651350498425;-0.0139138500849883;0;1
0.285;-0.411202530686592;-0.0534092696058352;0;1
0.29;-0.412013952925321;-0.0977062064824745;0;1
0.295;-0.413044794288751;-0.141817736359615;0;1
0.3;-0.41433955296071;-0.189241390657127;0;1
0.305;-0.415748530236166;-0.227189857562767;0;1
0.31;-0.417195565527286;-0.253459109621704;0;1
0.315;-0.418713258255921;-0.275059198139372;0;1
0.32;-0.420160318244986;-0.282923192756909;0;1
0.325;-0.421586003209872;-0.286133686393085;0;1
0.33;-0.422872109401718;-0.277392088260926;0;1
0.335;-0.424094051054941;-0.267104183095367;0;1
0.34;-0.425159627769031;-0.248773141734537;0;1
0.345;-0.426168225097794;-0.233141546028515;0;1
0.35;-0.427147585115836;-0.221301850793279;0;1
0.355;-0.428023696653191;-0.206099132538898;0;1
0.36;-0.428905836714936;-0.197233570982325;0;1
0.365;-0.429824183953462;-0.194583769166651;0;1
0.37;-0.430700485373278;-0.189735202566178;0;1
0.375;-0.431634538605137;-0.191211051921806;0;1
0.38;-0.43264352777581;-0.197896097912993;0;1
0.385;-0.433734764883771;-0.20834591616472;0;1
0.39;-0.434906511806;-0.220976853309135;0;1
0.395;-0.436149546683394;-0.234240042026234;0;1
0.4;-0.437449208785025;-0.246765166252775;0;1
0.405;-0.43878765098238;-0.257464809393528;0;1
0.41;-0.440146050846101;-0.265595431000434;0;1
0.415;-0.441506573851926;-0.270775805006219;0;1
0.42;-0.442853937976324;-0.272967719903305;0;1
0.425;-0.444176490644107;-0.272426633038176;0;1
0.43;-0.44546676971062;-0.269631675253033;0;1
0.435;-0.446721574221578;-0.265204937968133;0;1
0.44;-0.447941613918372;-0.259829471447835;0;1
0.445;-0.449231116358366;-0.261887437052564;0;1
0.45;-0.450509603016386;-0.262324274534133;0;1
0.455;-0.451771722197308;-0.261353063344186;0;1
0.46;-0.45311480552705;-0.267002868371838;0;1
0.465;-0.454451437049495;-0.269998853796237;0;1
0.47;-0.45576996061845;-0.270467310591118;0;1
0.475;-0.457162545579141;-0.276471722706166;0;1
0.48;-0.458538076360235;-0.278870843472193;0;1
0.485;-0.459983300049885;-0.285726541989305;0;1
0.49;-0.461402566309709;-0.287964768580038;0;1
0.495;-0.46287955713753;-0.29380165619742;0;1
0.5;-0.464417834696483;-0.302124895455374;0;1
0.505;-0.465914229061987;-0.3040413813904;0;1
0.51;-0.46744768726579;-0.308092506044222;0;1
0.515;-0.469019386541912;-0.313546536982388;0;1
0.52;-0.470626781153694;-0.319667454750741;0;1
0.525;-0.472164001701372;-0.318055482109185;0;1
0.53;-0.473710437248923;-0.317796758983421;0;1
0.535;-0.475270320293958;-0.318695337630055;0;1
0.54;-0.476846075470967;-0.320491808180574;0;1
0.545;-0.478438454206476;-0.322898091342805;0;1
0.55;-0.480046119673919;-0.325576540047069;0;1
0.555;-0.481666611018023;-0.328233180756083;0;1
0.56;-0.483296842729646;-0.330639272708493;0;1
0.565;-0.484932896973125;-0.332590179880386;0;1
0.57;-0.486571042191594;-0.333974415717643;0;1
0.575;-0.488308432284631;-0.342483277866692;0;1
0.58;-0.490055369165155;-0.348472585248719;0;1
0.585;-0.491797098362458;-0.351778793365906;0;1
0.59;-0.493521276301021;-0.352486617769794;0;1
0.595;-0.495319808876963;-0.358666542143949;0;1
0.6;-0.49710095793079;-0.361154096274713;0;1
0.605;-0.498951117491814;-0.368017494854881;0;1
0.61;-0.500774404155483;-0.370195918872521;0;1
0.615;-0.502654621273323;-0.375940780924339;0;1
0.62;-0.504494858421962;-0.376424088596664;0;1
0.625;-0.506379312821803;-0.380149599391007;0;1
0.63;-0.508212631175655;-0.378533887638528;0;1
0.635;-0.510081401382282;-0.380295132566114;0;1
0.64;-0.51199341526189;-0.384731478295217;0;1
0.645;-0.513851187400242;-0.383314093819713;0;1
0.65;-0.515739059581628;-0.384785890955844;0;1
0.655;-0.517664182703348;-0.38858365521096;0;1
0.66;-0.519628873865914;-0.393989574600943;0;1
0.665;-0.521631051834788;-0.400224253926484;0;1
0.67;-0.523665718708072;-0.406584353077824;0;1
0.675;-0.525725379358791;-0.412445489627913;0;1
0.68;-0.527801060529581;-0.417310152364035;0;1
0.685;-0.529884004721354;-0.420889064162558;0;1
0.69;-0.531965967424176;-0.423043780943827;0;1
0.695;-0.534140353035199;-0.431507617358837;0;1
0.7;-0.536315091425542;-0.436768250727626;0;1
0.705;-0.538474308385143;-0.43883938562795;0;1
0.71;-0.540706216779345;-0.445735250214072;0;1
0.715;-0.542916487397927;-0.448341654356244;0;1
0.72;-0.545088852382575;-0.447060409264792;0;1
0.725;-0.547313859895603;-0.450354134201847;0;1
0.73;-0.54960122415506;-0.457207294307162;0;1
0.735;-0.551852873150179;-0.458705399501029;0;1
0.74;-0.554151240422487;-0.463252565777461;0;1
0.745;-0.556499891708101;-0.469948427184873;0;1
0.75;-0.558796719479348;-0.470111713689534;0;1
0.755;-0.561122296740307;-0.47245707186709;0;1
0.76;-0.563480346476913;-0.4764301556278;0;1
0.765;-0.565870889198172;-0.481405569846264;0;1
0.77;-0.568290813310208;-0.486758073661398;0;1
0.775;-0.570734658913311;-0.491922761911461;0;1
0.78;-0.573195506556889;-0.496440133570535;0;1
0.785;-0.575665869147867;-0.499984043735694;0;1
0.79;-0.578138500641927;-0.502372493586192;0;1
0.795;-0.580607056511724;-0.503562872337924;0;1
0.8;-0.583166845307831;-0.511347646276111;0;1
0.805;-0.585727750774602;-0.516254875534987;0;1
0.81;-0.588275106020974;-0.518265598625098;0;1
0.815;-0.590898096071205;-0.52535580439717;0;1
0.82;-0.593502929637737;-0.5283546054574;0;1
0.825;-0.596173968817938;-0.535327534219472;0;1
0.83;-0.598914762846899;-0.545016651501162;0;1
0.835;-0.601620943955028;-0.548348447990808;0;1
0.84;-0.604369658768573;-0.553706627045442;0;1
0.845;-0.607160405774005;-0.560272108559989;0;1
0.85;-0.609988943435652;-0.567253857370958;0;1
0.855;-0.612847675425942;-0.573907649399942;0;1
0.86;-0.615727413378804;-0.579653562672754;0;1
0.865;-0.618618596409815;-0.584106423264887;0;1
0.87;-0.621511667986034;-0.587029720690726;0;1
0.875;-0.624398508155327;-0.588388465437332;0;1
0.88;-0.62727308200603;-0.588321409071397;0;1
0.885;-0.630131097112228;-0.587047757592085;0;1
0.89;-0.633071170184479;-0.592617409203621;0;1
0.895;-0.636006493246726;-0.595716895266414;0;1
0.9;-0.638925902973724;-0.596439605693259;0;1
0.905;-0.641922003821108;-0.602824042396384;0;1
0.91;-0.645003931640161;-0.613391603079274;0;1
0.915;-0.648070635307865;-0.618758759581321;0;1
0.92;-0.651200428841153;-0.626953225214921;0;1
0.925;-0.654391446319288;-0.636742532452339;0;1
0.93;-0.657536305964076;-0.639253557979532;0;1
0.935;-0.660710205825302;-0.643074806659403;0;1
0.94;-0.663912666964622;-0.647664765458398;0;1
0.945;-0.667140392613106;-0.652473908068162;0;1
0.95;-0.670387932562519;-0.656998845014586;0;1
0.955;-0.67374942220931;-0.668589660813237;0;1
0.96;-0.677131423523397;-0.677337676757975;0;1
0.965;-0.680514594588686;-0.682851200974137;0;1
0.97;-0.683882240508733;-0.685092838413905;0;1
0.975;-0.687322393135967;-0.692094285521217;0;1
0.98;-0.69074044484193;-0.694745221409668;0;1
0.985;-0.694220448300844;-0.701186929382271;0;1
0.99;-0.697765869434892;-0.710225631198313;0;1
0.995;-0.701273058794509;-0.712889140404478;0;1
1;-0.704819978360252;-0.717630432015492;0;1
1.005;-0.708407084492615;-0.723684202718415;0;1
1.01;-0.712030892945401;-0.730277051093106;0;1
1.015;-0.715684693526864;-0.736685511271284;0;1
1.02;-0.719360296263853;-0.742351063729476;0;1
1.025;-0.723048536078885;-0.746855353860666;0;1
1.03;-0.726840957390815;-0.757686974483829;0;1
1.035;-0.730642641477879;-0.765108006672503;0;1
1.04;-0.734434219704119;-0.768943370687324;0;1
1.045;-0.738300570193874;-0.777103054537313;0;1
1.05;-0.74214434148044;-0.780433697447475;0;1
1.055;-0.746047313159916;-0.787086022709006;0;1
1.06;-0.75001152354583;-0.795937187590108;0;1
1.065;-0.754032427159671;-0.805790788811827;0;1
1.07;-0.75800058287616;-0.807843800204476;0;1
1.075;-0.761990454720491;-0.810829176570694;0;1
1.08;-0.76600150548557;-0.814346406119447;0;1
1.085;-0.770131149707123;-0.825682933948142;0;1
1.09;-0.774288785512431;-0.834858087399945;0;1
1.095;-0.778456378133671;-0.841318107008589;0;1
1.1;-0.782617862697644;-0.844873935520885;0;1
1.105;-0.786860755263186;-0.853375660235669;0;1
1.11;-0.791189433310916;-0.865254582283199;0;1
1.115;-0.795498826456951;-0.871128992522669;0;1
1.12;-0.799864243367675;-0.879104839562626;0;1
1.125;-0.804281955285917;-0.888085970396519;0;1
1.13;-0.808744144878768;-0.897084217005822;0;1
1.135;-0.813239778306454;-0.905244793180053;0;1
1.14;-0.817756076258088;-0.911907981006232;0;1
1.145;-0.822280615660945;-0.916695565798196;0;1
1.15;-0.826801958137048;-0.919450676455201;0;1
1.155;-0.83141102054741;-0.927948829405824;0;1
1.16;-0.836014078119935;-0.932769162066215;0;1
1.165;-0.84069475296263;-0.941760241935443;0;1
1.17;-0.845354214493998;-0.945714420319881;0;1
1.175;-0.850072861534446;-0.952755955713722;0;1
1.18;-0.854851334491751;-0.961744724036442;0;1
1.185;-0.859684413051344;-0.971529294724496;0;1
1.19;-0.864562424824478;-0.981059551089782;0;1
1.195;-0.869472864936156;-0.989472145527048;0;1
1.2;-0.8744020379921;-0.996144760310006;0;1
1.205;-0.879336560857973;-1.00071877133614;0;1
1.21;-0.884364883062509;-1.0108053019511;0;1
1.215;-0.889390837368985;-1.01688470353019;0;1
1.22;-0.894495260106738;-1.02671802513047;0;1
1.225;-0.899677533768054;-1.03881168642339;0;1
1.23;-0.904929267320505;-1.05164990317684;0;1
1.235;-0.910136538568611;-1.05618494647108;0;1
1.24;-0.915369227221162;-1.06099037114153;0;1
1.245;-0.920722840833927;-1.07330714096086;0;1
1.25;-0.926104194892598;-1.08307504591139;0;1
1.255;-0.931493839961353;-1.08978073249671;0;1
1.26;-0.936974442195847;-1.10096171751304;0;1
1.265;-0.942445588796798;-1.1071717008231;0;1
1.27;-0.947984838664062;-1.11629081918545;0;1
1.275;-0.953589941656322;-1.12702533330256;0;1
1.28;-0.959252511471102;-1.13810818347835;0;1
1.285;-0.964959693083067;-1.14841686926829;0;1
1.29;-0.97069669272099;-1.15711225077868;0;1
1.295;-0.976447989356984;-1.16362248786167;0;1
1.3;-0.982198853019394;-1.16765677970575;0;1
1.305;-0.988037522225423;-1.17695486810902;0;1
1.31;-0.99396836457196;-1.18982462954798;0;1
1.315;-0.999885915139058;-1.19677966552898;0;1
1.32;-1.00586420324429;-1.20579204073322;0;1
1.325;-1.01189833119923;-1.2156925330511;0;1
1.33;-1.01797877962703;-1.22540704974111;0;1
1.335;-1.02409303853132;-1.2340453471123;0;1
1.34;-1.0302272741964;-1.24095833233077;0;1
1.345;-1.0364681458713;-1.25347496815155;0;1
1.35;-1.04271673280658;-1.26182928894039;0;1
1.355;-1.04905057461199;-1.27358793336492;0;1
1.36;-1.05546560918816;-1.28712702653689;0;1
1.365;-1.06195021058616;-1.30086679157851;0;1
1.37;-1.06848799045986;-1.31346990760337;0;1
1.375;-1.07506020094526;-1.32393280355784;0;1
1.38;-1.08164730328908;-1.33157764136774;0;1
1.385;-1.088231484236;-1.3361202877364;0;1
1.39;-1.09489847317803;-1.34534823753377;0;1
1.395;-1.10165099463354;-1.35766573976605;0;1
1.4;-1.10838260323633;-1.36369704276838;0;1
1.405;-1.11516737620344;-1.37156034147667;0;1
1.41;-1.12200141242231;-1.38024965009766;0;1
1.415;-1.12887652612957;-1.38881713305141;0;1
1.42;-1.13588211882478;-1.40418429977198;0;1
1.425;-1.14291905917979;-1.41610860396228;0;1
1.43;-1.15006280596701;-1.43171903374565;0;1
1.435;-1.15720480820633;-1.44124837509012;0;1
1.44;-1.16441537659255;-1.45244601741921;0;1
1.445;-1.17168571109385;-1.46399240478475;0;1
1.45;-1.17900261390666;-1.47473822265938;0;1
1.455;-1.18635044010564;-1.48378874932627;0;1
1.46;-1.19381326238821;-1.49826160537202;0;1
1.465;-1.20128916338037;-1.50823081462363;0;1
1.47;-1.20885286517074;-1.52117694032069;0;1
1.475;-1.21639679214201;-1.52768107437175;0;1
1.48;-1.22399395804071;-1.53583897445956;0;1
1.485;-1.23163932196518;-1.54462549759866;0;1
1.49;-1.23942448752423;-1.56084166270322;0;1
1.495;-1.24725114251903;-1.57406555211032;0;1
1.5;-1.25509395321218;-1.58350184603503;0;1
1.505;-1.26303045270165;-1.59657097966238;0;1
1.51;-1.2710553829869;-1.61146875192008;0;1
1.515;-1.27915554956212;-1.6264758847759;0;0
1.52;-1.28728040010319;-1.63794108038087;0.0114651956049656;0
1.525;-1.29547020435874;-1.64952705502063;0.0124240915750771;0
1.53;-1.30371389138111;-1.66100484386535;0.0132741653147694;0
1.535;-1.31200959617215;-1.67232120169423;0.0139622438303857;0
1.54;-1.32036523913255;-1.68382440901498;0.01483671514859;0
1.545;-1.32878025605555;-1.69545394021699;0.0158369299467405;0
1.55;-1.33725379421148;-1.70714987839203;0.0169028878585447;0
1.555;-1.34578472260439;-1.71885320080826;0.0179755225173459;0
1.56;-1.35437164339955;-1.73050605396481;0.0189969759908062;0
1.565;-1.36301290444062;-1.74205201707574;0.0199108614628059;0
1.57;-1.37171664077122;-1.75383662706042;0.0210627872474045;0
1.575;-1.38047245574348;-1.76539645094946;0.0219891623838473;0
1.58;-1.38928795146087;-1.77707926789512;0.023037915726154;0
1.585;-1.39816227387006;-1.78882565155415;0.0241495397066085;0
1.59;-1.40709424713731;-1.80057523498345;0.0252636256538008;0
1.595;-1.41608244599003;-1.81226978387237;0.026321937623039;0
1.6;-1.42512521261588;-1.823853441483;0.0272686558945385;0
1.605;-1.43423063336413;-1.83567013157131;0.028447778290879;0
1.61;-1.44339833004412;-1.84765725754983;0.0297965539740754;0
1.615;-1.452627597937;-1.8597517314787;0.0312517824025178;0
1.62;-1.4619073835022;-1.87149053064643;0.032350370210245;0
1.625;-1.47125472442412;-1.8836231339711;0.0338420330237204;0
1.63;-1.4806598728396;-1.89568124062657;0.0352582091262938;0
1.635;-1.49012098807798;-1.90760547573992;0.0365395737468641;0
1.64;-1.49964605261097;-1.91973972222415;0.0380300992750662;0
1.645;-1.50922448976305;-1.93161956733976;0.0392652341477888;0
1.65;-1.51886372121191;-1.94359053733252;0.0405906741178854;0
1.655;-1.5285626827245;-1.95559093897761;0.041944666023521;0
1.66;-1.53833005620751;-1.96795950966524;0.043665928304498;0
1.665;-1.54815594420689;-1.98022736906155;0.0452853368634396;0
1.67;-1.55803838030326;-1.99233524222245;0.0467436843582774;0
1.675;-1.56798517886302;-2.00462500317488;0.0483829517148924;0
1.68;-1.57799566326356;-2.01703211959085;0.0501384865257406;0
1.685;-1.58806880513616;-2.02949095249204;0.0519445726438384;0
1.69;-1.59820329662645;-2.04193785230257;0.053737526941557;0
1.695;-1.60839756732854;-2.05431143366634;0.0554559727785984;0
1.7;-1.61865976116989;-2.06694893634925;0.0574371993733744;0
1.705;-1.62897949467862;-2.07938329875092;0.0592139707135173;0
1.71;-1.63936431866165;-2.0919539657339;0.0611258673619499;0
1.715;-1.64981331038001;-2.10459557415152;0.063107436487075;0
1.72;-1.6603251973475;-2.11724190155681;0.0650924093991199;0
1.725;-1.67089845377783;-2.12982987119791;0.0670177070870759;0
1.73;-1.68153125364561;-2.14229705751039;0.0688209435939702;0
1.735;-1.69223153244826;-2.15498130101998;0.0708400404595793;0
1.74;-1.70298863749839;-2.16741448938722;0.0726067420743006;0
1.745;-1.7138099438641;-2.17993805078946;0.0744626441344582;0
1.75;-1.72469429837768;-2.19248647999169;0.0763421822012003;0
1.755;-1.73564024917443;-2.20499547085959;0.0781810344525997;0
1.76;-1.7466561101556;-2.2178011954145;0.0803153999138484;0
1.765;-1.75773156623502;-2.23043324965343;0.0822746784448678;0
1.77;-1.76887428718364;-2.24322885627016;0.0843962089475876;0
1.775;-1.78007338114164;-2.25572139781719;0.0862132662851343;0
1.78;-1.79133595145842;-2.26825126705453;0.0880664453014868;0
1.785;-1.80266059786347;-2.28075357719808;0.0898908352379841;0
1.79;-1.8140556816591;-2.29356345590292;0.0920215828574915;0
1.795;-1.82551092875338;-2.30621023595023;0.0939878176064424;0
1.8;-1.83702404257053;-2.31863340296686;0.0957291343016524;0
1.805;-1.84860246337733;-2.33117039576366;0.0975831210358606;0
1.81;-1.86024515062795;-2.34375521371625;0.0994837024036919;0
1.815;-1.87195073678707;-2.35632203512054;0.101365025775414;0
1.82;-1.88371753639923;-2.36880554204728;0.103161786003626;0
1.825;-1.89555365355572;-2.38154112563144;0.105209430349289;0
1.83;-1.90744858770122;-2.39406055049169;0.107039556915065;0
1.835;-1.91940981561738;-2.40670064732097;0.108989140764085;0
1.84;-1.93142623231979;-2.41899553399792;0.110592220489207;0
1.845;-1.94350478303802;-2.43128652142606;0.112190336974536;0
1.85;-1.95564389492543;-2.44350981388768;0.113719697796579;0
1.855;-1.96785176647797;-2.45600085984425;0.11551579705107;0
1.86;-1.98011796647148;-2.46829136210822;0.117110160511689;0
1.865;-1.99245006197647;-2.48071804826976;0.118839649664038;0
1.87;-2.00483705852464;-2.49281664502347;0.120239901517527;0
1.875;-2.01728597114287;-2.5049272501791;0.12165123240224;0
1.88;-2.02979533497143;-2.5169870541542;0.12301082538238;0
1.885;-2.04236336172415;-2.52893294253071;0.124255600379217;0
1.89;-2.05499804324994;-2.54110073323318;0.125721451523905;0
1.895;-2.06768881769109;-2.55302648694315;0.126944292766052;0
1.9;-2.08044307753976;-2.5650476355409;0.128261717275683;0
1.905;-2.09324970763521;-2.57670365964347;0.129213142893331;0
1.91;-2.10612562909878;-2.58873244568495;0.130536698972714;0
1.915;-2.11906092245597;-2.60066567311312;0.131763817972371;0
1.92;-2.13205364861637;-2.61244305466845;0.132834276639658;0
1.925;-2.14510159253054;-2.62400538004983;0.133688968651586;0
1.93;-2.15820227547376;-2.6352947895475;0.134270177506355;0
1.935;-2.17136306539089;-2.64665325910582;0.13492006066367;0
1.94;-2.18458280490788;-2.65801860626553;0.135576390084006;0
1.945;-2.19786005467274;-2.66932986313419;0.136178193596415;0
1.95;-2.21119310647783;-2.6805275552103;0.136666032889159;0
1.955;-2.22457999744817;-2.69155396695136;0.136982268059724;0
1.96;-2.23801852520296;-2.70235339304105;0.137071307688312;0
1.965;-2.25151629189433;-2.71326741823952;0.137274887328579;0
1.97;-2.2650623615444;-2.72383964026294;0.137136528674569;0
1.975;-2.27866386856334;-2.73441583450149;0.137002234066652;0
1.98;-2.292309395878;-2.74454274130368;0.136418741155965;0
1.985;-2.3060056245438;-2.75456945277903;0.135735440192498;0
1.99;-2.31975078605034;-2.76444325284429;0.134899681337273;0
1.995;-2.33355294351953;-2.77450874056828;0.134256164847985;0
2;-2.34740157949062;-2.78431116612031;0.133350013299453;0
2.005;-2.36129421669019;-2.79380219979164;0.132133071298241;0
2.01;-2.37523824912813;-2.80333130471011;0.130955008249039;0
2.015;-2.38923257307971;-2.81284454070106;0.12976185817256;0
2.02;-2.40326581701246;-2.8218949994028;0.128106722720649;0
2.025;-2.4173447289404;-2.83083652527594;0.126343752981367;0
2.03;-2.4314676247995;-2.83962150511589;0.124425407321549;0
2.035;-2.44563261996133;-2.84820388013789;0.122305730082046;0
2.04;-2.45983764891922;-2.85653961505044;0.119940819598527;0
2.045;-2.47408047992773;-2.8645868759415;0.117289004724366;0
2.05;-2.48836875816548;-2.87269998975483;0.114704802826596;0
2.055;-2.50269164411635;-2.8804373935991;0.111746606138014;0
2.06;-2.51705642663767;-2.88815657214272;0.108772147553672;0
2.065;-2.53146196948868;-2.89581360968143;0.105737522162593;0
2.07;-2.5458969057561;-2.90297181322134;0.1022060769046;0
2.075;-2.56036804363454;-2.90999400570159;0.0985409644665501;0
2.08;-2.57487379572842;-2.91684192926782;0.0947040157112351;0
2.085;-2.58941242763778;-2.92347914490067;0.0906589056699403;0
2.09;-2.60398206382758;-2.92987090627302;0.0863710261757;0
2.095;-2.61858069961949;-2.93598429866611;0.0818076236399121;0
2.1;-2.63320622047857;-2.94178863637094;0.076938195222851;0
2.105;-2.64786644390469;-2.94764863788498;0.0721276625365235;0
2.11;-2.66256078065273;-2.9535275197622;0.0673392030448023;0
2.115;-2.67727843509146;-2.95899584818628;0.0621433682810206;0
2.12;-2.69201677381134;-2.96402882305013;0.0565156285199122;0
2.125;-2.70678313783754;-2.9689973175294;0.0508271435997165;0
2.13;-2.72157650413548;-2.97387142121354;0.04504804342749;0
2.135;-2.7363957256944;-2.97862230304813;0.039149557091664;0
2.14;-2.75122950512352;-2.98282941021278;0.0327112110104526;0
2.145;-2.76608479450273;-2.98686970389314;0.0261103246835073;0
2.15;-2.78096022201586;-2.99071997898675;0.0193238008890524;0
2.155;-2.79585433181663;-2.99435836125114;0.0123298885953287;0
2.16;-2.81077563688371;-2.99815745783758;0.00550133260084218;0
2.165;-2.82571422370704;-3.00169541096457;-0.00158383462566869;1
2.17;-2.84017923839745;-2.96557647403739;0;1
2.175;-2.85456059373062;-2.93674577334968;0;1
2.18;-2.86891564572706;-2.91680259863302;0;1
2.185;-2.88339575685081;-2.91395005890919;0;1
2.19;-2.897954766495;-2.91806123874889;0;1
2.195;-2.91260776862734;-2.92761238731364;0;1
2.2;-2.92745881396942;-2.94849822126623;0;1
2.205;-2.94241471614575;-2.96919479719956;0;1
2.21;-2.95754866365766;-2.99539302462334;0;1
2.215;-2.97274330442871;-3.01595850115644;0;1
2.22;-2.98795530138966;-3.02972855529163;0;1
2.225;-3.00324668738105;-3.04408118916465;0;1
2.23;-3.01850017904396;-3.0497821971318;0;1
2.235;-3.03378236383098;-3.05527460664105;0;1
2.24;-3.04908500246879;-3.06000420685549;0;1
2.245;-3.06429881844822;-3.05587062906111;0;1
2.25;-3.07950205054382;-3.05229392629123;0;1
2.255;-3.09459978010167;-3.04176910614637;0;1
2.26;-3.10968399116933;-3.03403507588025;0;1
2.265;-3.12467166831875;-3.02164142766672;0;1
2.27;-3.13966401893974;-3.01415454682269;0;1
2.275;-3.15458403650127;-3.00377100778913;0;1
2.28;-3.16953566997724;-2.99958892964928;0;1
2.285;-3.18444167369353;-2.99328798212934;0;1
2.29;-3.19940321204314;-2.99345274841062;0;1
2.295;-3.21433837863676;-2.99130304873978;0;1
2.3;-3.22924219408362;-2.98734698221704;0;1
2.305;-3.24421381793614;-2.98989477772746;0;1
2.31;-3.25916846380309;-2.98993041711204;0;1
2.315;-3.27409781310023;-2.98778165078768;0;1
2.32;-3.28909762660146;-2.9916432046767;0;1
2.325;-3.30407998303683;-2.99244841060857;0;1
2.33;-3.31903396309301;-2.99053488839736;0;1
2.335;-3.33395306952409;-2.98645013826155;0;1
2.34;-3.34883516229673;-2.98086571809935;0;1
2.345;-3.36368199877539;-2.97449411990317;0;1
2.35;-3.37849845024341;-2.96801278783557;0;1
2.355;-3.39329157118408;-2.96200608313991;0;1
2.36;-3.40806956736611;-2.9569218271819;0;1
2.365;-3.42274048322284;-2.94534341390025;0;1
2.37;-3.43739896704898;-2.93704049625859;0;1
2.375;-3.45196413233037;-2.92454099270101;0;1
2.38;-3.46653869777363;-2.91734998490671;0;1
2.385;-3.48104650681711;-2.90757596988287;0;1
2.39;-3.49549133352459;-2.89650413908389;0;1
2.395;-3.50998278340121;-2.89305253487098;0;1
2.4;-3.52444692978761;-2.88861076343892;0;1
2.405;-3.53888567072025;-2.88370646034236;0;1
2.41;-3.55330302190425;-2.87882684211055;0;1
2.415;-3.56770447720109;-2.87438511710953;0;1
2.42;-3.58209620004871;-2.87068684945205;0;1
2.425;-3.59638396884614;-2.8602106609233;0;1
2.43;-3.61066025450157;-2.8526687991657;0;1
2.435;-3.62484222743435;-2.8405716570747;0;1
2.44;-3.63903106142349;-2.8334444032351;0;1
2.445;-3.65314951864614;-2.8234432205715;0;1
2.45;-3.66720082364981;-2.81192362303454;0;1
2.455;-3.68119419541488;-2.80017978549584;0;1
2.46;-3.69514297305099;-2.78932411869794;0;1
2.465;-3.70906274594408;-2.78021356166634;0;1
2.47;-3.72296949082874;-2.7734048014795;0;1
2.475;-3.7367776246913;-2.76144034249688;0;1
2.48;-3.75058639379331;-2.75392893944923;0;1
2.485;-3.76431753260457;-2.74314693359008;0;1
2.49;-3.77797409568373;-2.73058982255256;0;1
2.495;-3.79156585143791;-2.71769313721401;0;1
2.5;-3.80510730382685;-2.70570349132933;0;1
2.505;-3.81861556388913;-2.69558775608822;0;1
2.51;-3.83210829925964;-2.6879832117383;0;1
2.515;-3.84560194706577;-2.68318714177625;0;1
2.52;-3.85900994957056;-2.67347196635291;0;1
2.525;-3.87232914557203;-2.66049057696259;0;1
2.53;-3.88556540562618;-2.64595342164554;0;1
2.535;-3.89873166189021;-2.6314549141801;0;1
2.54;-3.91184563155091;-2.61834315043051;0;1
2.545;-3.92492731997768;-2.60762288313218;0;1
2.55;-3.93799673196127;-2.59991185664958;0;1
2.555;-3.95097165681655;-2.58773914155836;0;1
2.56;-3.96385338488255;-2.57292372088332;0;1
2.565;-3.97665200182868;-2.55725998336242;0;1
2.57;-3.98938406685067;-2.54234874757896;0;1
2.575;-4.00206995743825;-2.52946774677099;0;1
2.58;-4.01473136837489;-2.51950384525847;0;1
2.585;-4.02728865606981;-2.50521872666626;0;1
2.59;-4.03984661724803;-2.49632762959791;0;1
2.595;-4.05233168164636;-2.48510495481138;0;1
2.6;-4.06475041557118;-2.47295485700467;0;0
2.605;-4.07711514732316;-2.46118511877147;-0.0117697382331996;0
2.61;-4.08942301699017;-2.44959343961555;-0.01273413658941;0
2.615;-4.10166629921973;-2.43760633749238;-0.0140933178254579;0
2.62;-4.11384463388293;-2.4252897009632;-0.0157811313560869;0
2.625;-4.12596803189691;-2.41310282447173;-0.0173380646187775;0
2.63;-4.13802848057808;-2.40070838632745;-0.0191015261714984;0
2.635;-4.1500265158515;-2.38817045548151;-0.0210073099867905;0
2.64;-4.16195294338885;-2.37515911443073;-0.0233852391061666;0
2.645;-4.17381722353252;-2.36214065642297;-0.0257687069109784;0
2.65;-4.18561083718256;-2.34878471516325;-0.0284880760200892;0
2.655;-4.19733386358505;-2.33516309750064;-0.0314713166410998;0
2.66;-4.20898674133916;-2.32134757503086;-0.0346464820423118;0
2.665;-4.22057026153707;-2.30740961803643;-0.0379419745575102;0
2.67;-4.23208552294506;-2.29341869297892;-0.0412882478619951;0
2.675;-4.24352396219256;-2.27905151831874;-0.0450085497912891;0
2.68;-4.25489562358557;-2.26477858166359;-0.0486321444886122;0
2.685;-4.26619261976049;-2.25027402573215;-0.0524849534215051;0
2.69;-4.27741568225137;-2.23561443583808;-0.0564902391429456;0
2.695;-4.28855583323051;-2.22048018414778;-0.0609675282851465;0
2.7;-4.29962280017672;-2.20534894561647;-0.0654388326162607;0
2.705;-4.31060839975662;-2.18990103182672;-0.0702238445259575;0
2.71;-4.32152311077808;-2.17461257874819;-0.0748462198315685;0
2.715;-4.3323594747586;-2.15916140160262;-0.0796282512560156;0
2.72;-4.34310860875388;-2.1432328466735;-0.0848844865493423;0
2.725;-4.35378033462464;-2.12730909246803;-0.0901324324672803;0
2.73;-4.3643665835776;-2.11107432115982;-0.0956879123380152;0
2.735;-4.37487796545019;-2.09500895385219;-0.101070300942771;0
2.74;-4.38530714793943;-2.07879351719176;-0.106599186518499;0
2.745;-4.39565545868314;-2.06251190928454;-0.112190573726701;0
2.75;-4.40591453761872;-2.04585062293299;-0.118157928281535;0
2.755;-4.41609476814915;-2.02929491200802;-0.124015746776228;0
2.76;-4.4261885983617;-2.01252902184042;-0.130079856580923;0
2.765;-4.43619713736809;-1.99564009266401;-0.136262980542794;0
2.77;-4.44612192525344;-1.97871500046379;-0.142478163685128;0
2.775;-4.45596485198066;-1.96183721611175;-0.14864191385773;0
2.78;-4.46571817261794;-1.94469463968674;-0.15506636511868;0
2.785;-4.47539283135716;-1.92777214993849;-0.16126646568654;0
2.79;-4.48498186717916;-1.91075423027022;-0.167557881063421;0
2.795;-4.49448694350726;-1.89372708651543;-0.173854344808661;0
2.8;-4.50390008520839;-1.87638045982411;-0.180466112421566;0
2.805;-4.51323202123354;-1.85920171642163;-0.186905608404294;0
2.81;-4.52247559314104;-1.84187761805184;-0.19348618535258;0
2.815;-4.53164228825901;-1.82489104708545;-0.199724867257897;0
2.82;-4.5407156831442;-1.80753018262775;-0.206333701936435;0
2.825;-4.54970624383497;-1.79028301347467;-0.212824454915671;0
2.83;-4.5586166326627;-1.77323363589584;-0.219113108298758;0
2.835;-4.56743979188185;-1.75606651835662;-0.225515327757247;0
2.84;-4.57617733653282;-1.7388702270413;-0.231942471731139;0
2.845;-4.58483123811094;-1.72172984011225;-0.238309445515236;0
2.85;-4.59340386721496;-1.7047293161938;-0.244532330421169;0
2.855;-4.60189797797179;-1.68795110020465;-0.250528777164464;0
2.86;-4.61030659387975;-1.67107766695885;-0.256616461221887;0
2.865;-4.61863137622379;-1.65419485690792;-0.262709481586162;0
2.87;-4.62687437395897;-1.63738679069625;-0.268723714071113;0
2.875;-4.63503800541971;-1.62073548641075;-0.274577192882677;0
2.88;-4.64311498757251;-1.60392403676501;-0.280586932002162;0
2.885;-4.65111673692325;-1.58743590582843;-0.286269363647589;0
2.89;-4.65903672288555;-1.57095075769699;-0.291945040962451;0
2.895;-4.66687698145813;-1.5545496607613;-0.297532900039094;0
2.9;-4.67463994908172;-1.53831341067916;-0.302952203506167;0
2.905;-4.68231833126431;-1.52192271594646;-0.308522354740962;0
2.91;-4.68992352141867;-1.50585914446312;-0.313761685723373;0
2.915;-4.69744893396175;-1.48979910890754;-0.318994003345947;0
2.92;-4.70489660401348;-1.47382344267686;-0.324138478866441;0
2.925;-4.71226887398276;-1.45800907585016;-0.329118240508058;0
2.93;-4.71955840736868;-1.44203544355801;-0.334253962463588;0
2.935;-4.72677650425849;-1.4263815230767;-0.339066563943256;0
2.94;-4.73391652112364;-1.41072259425401;-0.343880979559789;0
2.945;-4.74098038492306;-1.39513682678509;-0.348619038413957;0
2.95;-4.74797036529014;-1.37970041220255;-0.353204599652416;0
2.955;-4.75487902807513;-1.36409099428547;-0.357960120711323;0
2.96;-4.76171756920092;-1.3487862931909;-0.362407768628431;0
2.965;-4.76847923729308;-1.33346000337235;-0.366874053290813;0
2.97;-4.77516582323385;-1.31818812510661;-0.37128296205215;0
2.975;-4.78177949913477;-1.30304663498305;-0.375558556404439;0
2.98;-4.78831268868756;-1.28771103341658;-0.380025424415775;0
2.985;-4.79477648449368;-1.27265927352211;-0.384205486019702;0
2.99;-4.80116398960519;-1.25756315483297;-0.388427132041134;0
2.995;-4.80747688949546;-1.24249895336131;-0.39261405886763;0
3;-4.81371723188111;-1.22754211693094;-0.396690841719106;0
3.005;-4.81988734452497;-1.21276417809697;-0.400586021144858;0
3.01;-4.82597984965857;-1.19783853548327;-0.404626319054254;0
3.015;-4.83199594895076;-1.18284278873489;-0.408734039484675;0
3.02;-4.8379372020269;-1.16785327779195;-0.41283279774655;0
3.025;-4.84380551122142;-1.15294472923031;-0.416847873212337;0
3.03;-4.84960310494327;-1.1381899180292;-0.420706546444499;0
3.035;-4.85532249176607;-1.12326249086308;-0.424735274575367;0
3.04;-4.86097479178247;-1.10863748405261;-0.428458908415988;0
3.045;-4.8665531432644;-1.09398383419878;-0.432208713861576;0
3.05;-4.87205927471002;-1.0793762499524;-0.435909964890794;0
3.055;-4.87748517094827;-1.06448884628016;-0.439888578763326;0
3.06;-4.8828414897622;-1.04979974595758;-0.443666248613273;0
3.065;-4.88812091110416;-1.03498024272909;-0.447571814066141;0
3.07;-4.89332472839644;-1.02010799315901;-0.45152753367113;0
3.075;-4.89845454500856;-1.00525748137852;-0.455458890008919;0
3.08;-4.90351231964647;-0.990502446852162;-0.459292159785271;0
3.085;-4.90849030274581;-0.975517435941596;-0.463352861740228;0
3.09;-4.9133993672131;-0.960779306173671;-0.467163987396377;0
3.095;-4.91823244241988;-0.945959311729886;-0.47105444822021;0
3.1;-4.92299101877427;-0.931133193910656;-0.474948450255223;0
3.105;-4.9276769281307;-0.916375149420501;-0.478771794446536;0
3.11;-4.93228229953077;-0.901360158510156;-0.482849547440212;0
3.115;-4.93681788969128;-0.886565932072471;-0.486703829488003;0
3.12;-4.9412765189656;-0.871664397254634;-0.490662861764145;0
3.125;-4.94565955183397;-0.856731312798137;-0.494650816002656;0
3.13;-4.94996874345834;-0.841842840544002;-0.498591511166524;0
3.135;-4.95419611193084;-0.826674040695185;-0.502809918419435;0
3.14;-4.95835235219228;-0.811704912237196;-0.506825854453693;0
3.145;-4.96243018980489;-0.796607636078121;-0.510967272744769;0
3.15;-4.9664309670964;-0.781461189669698;-0.515155112556237;0
3.155;-4.97035634172357;-0.766341326111352;-0.519313589977931;0
3.16;-4.97420833166727;-0.751322999806324;-0.52336777009492;0
3.165;-4.97797925123086;-0.736081478427805;-0.52764245445789;0
3.17;-4.98167001119846;-0.720697509222447;-0.532056749467811;0
3.175;-4.98528190332084;-0.705250864739926;-0.536530789913075;0
3.18;-4.98881658591776;-0.689819966131996;-0.540986114987877;0
3.185;-4.99227606795671;-0.674481521056791;-0.545346029455789;0
3.19;-4.99566269171931;-0.659310177685269;-0.549535948471477;0
3.195;-4.99896908617099;-0.643980444951749;-0.553881475929463;0
3.2;-5.00219646509771;-0.628572136507838;-0.5583026948982;0
3.205;-5.00534638800904;-0.613162879473151;-0.562721928020344;0
3.21;-5.00842080956241;-0.597830510784211;-0.567061339677413;0
3.215;-5.01142200173351;-0.582649948389367;-0.571246064899905;0
3.22;-5.01434250328835;-0.567295031337021;-0.575602367307405;0
3.225;-5.01718345971907;-0.551846007379929;-0.580049885268497;0
3.23;-5.01994641211922;-0.53638282997014;-0.584508604789833;0
3.235;-5.02263321682233;-0.52098202877312;-0.588901988771285;0
3.24;-5.02524608940187;-0.505719137929109;-0.593154546436907;0
3.245;-5.0277875907127;-0.490668341064166;-0.597192187629437;0
3.25;-5.03025051450644;-0.475501442939163;-0.601343250231677;0
3.255;-5.03263624471471;-0.460296512824776;-0.605529589693255;0
3.26;-5.0349465210172;-0.445130178753198;-0.609674554568134;0
3.265;-5.03718342274177;-0.430077276229046;-0.613703336812705;0
3.27;-5.03933930041061;-0.414811594153823;-0.617942224637831;0
3.275;-5.04142516672735;-0.399812616878779;-0.621911594241656;0
3.28;-5.04343407749979;-0.384751549002984;-0.625940419908883;0
3.285;-5.04536762316355;-0.369703863895581;-0.629953188808382;0
3.29;-5.04722777776017;-0.354745217209499;-0.63387425594437;0
3.295;-5.04900677025845;-0.339549346778728;-0.63802994434686;0
3.3;-5.05071549459212;-0.324595932729751;-0.641940418167289;0
3.305;-5.0523468687472;-0.30955545870569;-0.645935356515574;0
3.31;-5.05390241417828;-0.294505615155738;-0.649937012881998;0
3.315;-5.05538395675584;-0.279520689222359;-0.653871095665235;0
3.32;-5.05679367113929;-0.264674005243967;-0.657664325376592;0
3.325;-5.05812401624326;-0.249638539658612;-0.661643819064573;0
3.33;-5.05938608339171;-0.234892192162625;-0.665331553406314;0
3.335;-5.06057297412396;-0.220103355623911;-0.669059329179493;0
3.34;-5.06168635540522;-0.205346595991807;-0.672752553858602;0
3.345;-5.06272822535628;-0.19069476060554;-0.676338403036556;0
3.35;-5.06369084538164;-0.175819574063758;-0.680145223381632;0
3.355;-5.06458513097365;-0.161198870853957;-0.683695033744055;0
3.36;-5.06540403490981;-0.146501994497094;-0.687318661184717;0
3.365;-5.06614906086579;-0.131803732054242;-0.690941269648906;0
3.37;-5.06682202586065;-0.117176400344839;-0.694490542993498;0
3.375;-5.06742510907209;-0.102692277397457;-0.697894251863672;0
3.38;-5.06795072258851;-0.0880213966518419;-0.701482459433272;0
3.385;-5.06840992036329;-0.0736398153976837;-0.704778985957717;0
3.39;-5.06879575828743;-0.0592139942261811;-0.708117564439425;0
3.395;-5.06910987215761;-0.0448175938382587;-0.711424506266879;0
3.4;-5.0693541791791;-0.030520761414054;-0.714629685257721;0
3.405;-5.06952089436293;-0.0159943886061965;-0.718062277301026;0
3.41;-5.06962083780312;-0.00171378602350218;-0.721246820850114;0
3.415;-5.06964687964439;0.0126532955866979;-0.724515729791608;0
3.42;-5.06960043503159;0.0270335367017695;-0.727795628608146;0
3.425;-5.06948325032852;0.0413550857210262;-0.731014658404875;0
3.43;-5.06929738749794;0.0555478859202702;-0.73410280285739;0
3.435;-5.06904520723712;0.069543986633958;-0.736992198170951;0
3.44;-5.06871932297926;0.0836760436026763;-0.740015631999291;0
3.445;-5.068320897543;0.097870886544945;-0.743099845097312;0
3.45;-5.06785140752794;0.112057476195736;-0.746173757859765;0
3.455;-5.06731269381499;0.126164473473164;-0.749166038041268;0
3.46;-5.06670688495849;0.140123340696792;-0.752008202142302;0
3.465;-5.06603637598728;0.153868624172961;-0.754634896103774;0
3.47;-5.06529384732296;0.167733664580677;-0.757379603615847;0
3.475;-5.06449050567322;0.181249697267431;-0.759773481698431;0
3.48;-5.06361961140129;0.194754028782523;-0.762154069752219;0
3.485;-5.06268288882858;0.208180622905415;-0.764455340377488;0
3.49;-5.06168237234957;0.22146429798922;-0.766612164571662;0
3.495;-5.06061034340712;0.234940111012681;-0.768959695185008;0
3.5;-5.05947768012311;0.248137923761768;-0.771027667428442;0
3.505;-5.05827723735746;0.261396945972488;-0.773155476585559;0
3.51;-5.0570204315499;0.274251781432863;-0.774877686729616;0
3.515;-5.05570066471022;0.287045060074301;-0.776537196994906;0
3.52;-5.05431981864833;0.299714415158596;-0.778071682258187;0
3.525;-5.05287001196256;0.312597522895832;-0.779818901710738;0
3.53;-5.05136192790526;0.325227695192994;-0.781312026064287;0
3.535;-5.04979828808789;0.337547377891687;-0.782493669807628;0
3.54;-5.04817198285247;0.349900776178754;-0.783708244862521;0
3.545;-5.0464844332565;0.362224800923602;-0.78489264024131;0
3.55;-5.04473731727671;0.374458740733855;-0.785986164582376;0
3.555;-5.04293255149736;0.386544514370897;-0.78693079695974;0
3.56;-5.0410723409943;0.398424165868596;-0.787668680229368;0
3.565;-5.03914905149634;0.410441848065141;-0.78854410445231;0
3.57;-5.03717362082484;0.422135913357905;-0.789095330737693;0
3.575;-5.03513891959366;0.433853871166012;-0.789670083680267;0
3.58;-5.03304633310422;0.445535983576994;-0.790208609752523;0
3.585;-5.03089746471497;0.457125764660384;-0.790654447068378;0
3.59;-5.02869420613003;0.46856654221171;-0.790950984942446;0
3.595;-5.02643863912195;0.479805395045678;-0.791045401281983;0
3.6;-5.02412305302491;0.49118855874964;-0.791284065825803;0
3.605;-5.02175825476177;0.502258387382131;-0.79120923689248;0
3.61;-5.01933701331205;0.513364257311541;-0.791170498921297;0
3.615;-5.01686055954893;0.52445010752016;-0.791111766940367;0
3.62;-5.01433037387884;0.535461146876359;-0.79097826308842;0
3.625;-5.01173814565372;0.546741985289968;-0.791114646902634;0
3.63;-5.00909410494216;0.557832903941854;-0.791061020434894;0
3.635;-5.00639046865514;0.569080485509961;-0.791164092476164;0
3.64;-5.00363797136744;0.580027569396371;-0.790966598425089;0
3.645;-5.00082928609251;0.591024642286598;-0.790819224457955;0
3.65;-4.997965590585;0.602014938892939;-0.790665172021514;0
3.655;-4.99504829398214;0.612943824265313;-0.790449810598299;0
3.66;-4.9920689923675;0.624156787160345;-0.790518669636739;0
3.665;-4.98903786647874;0.635193304978233;-0.790411037895134;0
3.67;-4.98594704314812;0.646400692779061;-0.790474347573465;0
3.675;-4.98280721146176;0.657320853152963;-0.790250387805172;0
3.68;-4.97961098176568;0.668303953495305;-0.790089516651183;0
3.685;-4.9763594493103;0.67929388393762;-0.789935582370057;0
3.69;-4.97304393451409;0.690633319761742;-0.790131255639508;0
3.695;-4.96967434040866;0.701859797333049;-0.790213840784506;0
3.7;-4.96624253276801;0.713318181203436;-0.790528277415435;0
3.705;-4.96275893539903;0.724548819776482;-0.790614760052143;0
3.71;-4.95921595377141;0.735897994955421;-0.790819721894764;0
3.715;-4.95561447980858;0.747306545480034;-0.791083923046438;0
3.72;-4.9519556789422;0.758716246827928;-0.791349099666646;0
3.725;-4.94823095059074;0.770467577384345;-0.791955729493196;0
3.73;-4.94445026279529;0.782097173793811;-0.792440222542379;0
3.735;-4.94060557221267;0.79394784380704;-0.793145467629141;0
3.74;-4.93669739654455;0.805954798667331;-0.794006529479945;0
3.745;-4.93273656949384;0.817657332884323;-0.794562599186219;0
3.75;-4.9287058504483;0.82979899818472;-0.795557430903086;0
3.755;-4.92461484205241;0.841911575607354;-0.796522514455652;0
3.76;-4.9204651969793;0.853935091578476;-0.797397896014524;0
3.765;-4.91624877545316;0.866209472885079;-0.798523561903419;0
3.77;-4.91197604355864;0.878269833346551;-0.799434459823805;0
3.775;-4.90763942815917;0.890458464722284;-0.800473024080185;0
3.78;-4.90323988498782;0.90271163902821;-0.801575441954199;0
3.785;-4.89877868752421;0.914965721414007;-0.802678036214805;0
3.79;-4.89424732158527;0.927557379510541;-0.804117474375799;0
3.795;-4.88965588150432;0.94001928124054;-0.805426200790947;0
3.8;-4.88499648991675;0.952688809068643;-0.806941684680471;0
3.805;-4.88026980747972;0.965498076047726;-0.808595901868837;0
3.81;-4.87547681776872;0.978379910676679;-0.810321588775311;0
3.815;-4.87061881562736;0.991268176307804;-0.812052561316541;0
3.82;-4.86569739421137;1.00409807872305;-0.81372402176631;0
3.825;-4.86071443081871;1.01680646059549;-0.815272852296875;0
3.83;-4.8556620436015;1.02972900593337;-0.817034818308002;0
3.835;-4.85054089733803;1.04279630200807;-0.81894036560949;0
3.84;-4.84535196425077;1.05594056730792;-0.820921617392347;0
3.845;-4.84009657716419;1.06909322404136;-0.822909945618669;0
3.85;-4.83477635547112;1.08218798707123;-0.824839060454542;0
3.855;-4.82939318650522;1.09516114559901;-0.826645290402373;0
3.86;-4.82393924697083;1.10834582610112;-0.828661843499352;0
3.865;-4.81841522552229;1.12167212852009;-0.830818680092983;0
3.87;-4.81283221709786;1.13467241724541;-0.832648071464259;0
3.875;-4.80717324744042;1.14808227278193;-0.83488581544893;0
3.88;-4.80144819574674;1.16142890419204;-0.837058850078872;0
3.885;-4.79565903018835;1.17464639475541;-0.83910130158246;0
3.89;-4.78979797131609;1.18806735896999;-0.841345871127838;0
3.895;-4.78387585009458;1.20122241868991;-0.843323046420026;0
3.9;-4.777885471605;1.21444817425389;-0.845369605271778;0
3.905;-4.77182818879984;1.22767636476848;-0.847417240738624;0
3.91;-4.76570566211224;1.24084013171702;-0.849399093589324;0
3.915;-4.75950981675708;1.25427066096224;-0.851646393347652;0
3.92;-4.75325117988958;1.26749812739735;-0.853689138725232;0
3.925;-4.74692228561158;1.28085710597412;-0.855862040440015;0
3.93;-4.74052425579766;1.29427631843813;-0.858093733850637;0
3.935;-4.73406854566676;1.30729038608055;-0.859918801227227;0
3.94;-4.72753854395092;1.3206351649352;-0.86207336848814;0
3.945;-4.72094450538371;1.33383901808643;-0.864085580023119;0
3.95;-4.71428873551492;1.34683798789485;-0.865891572676653;0
3.955;-4.70756375104381;1.35996739701483;-0.867826805974063;0
3.96;-4.70077063013887;1.37315783670022;-0.869821785389992;0
3.965;-4.69391079405814;1.38634012175099;-0.871807286069932;0
3.97;-4.68698592845416;1.39944835486855;-0.873717417006477;0
3.975;-4.6799980293247;1.41241746120358;-0.875487153374461;0
3.98;-4.6729493911418;1.42518349560375;-0.877052643203811;0
3.985;-4.66583249674147;1.43808244387755;-0.878750007864866;0
3.99;-4.65864838795978;1.45104576959711;-0.880510623402213;0
3.995;-4.65139842326904;1.46400603168752;-0.882267006760275;0
4;-4.64408426438511;1.4768971973012;-0.88395312790044;0
4.005;-4.63670786164521;1.4896549411399;-0.885504708158673;0
4.01;-4.62927143825461;1.50221693001784;-0.886859503646246;0
4.015;-4.62176744550439;1.51491861707037;-0.888353098107862;0
4.02;-4.61420690213767;1.52729658356538;-0.889521980688202;0
4.025;-4.60658278952263;1.53969066025528;-0.890706197656398;0
4.03;-4.59889663933953;1.55203608149606;-0.891840973190771;0
4.035;-4.59115024580479;1.56427056685216;-0.892864059670865;0
4.04;-4.58333561868165;1.57672988313951;-0.894111298042501;0
4.045;-4.57546339065514;1.58894911505241;-0.895117624226613;0
4.05;-4.56752615116974;1.60126667851868;-0.896221614048484;0
4.055;-4.55952503385413;1.61361713503924;-0.897357764188039;0
4.06;-4.55146149418882;1.62593532479372;-0.898460893479557;0
4.065;-4.54333723106637;1.6381594042643;-0.899469180321723;0
4.07;-4.53515423312462;1.65022836563894;-0.900321679851016;0
4.075;-4.52690471632454;1.66247821426128;-0.901354500809739;0
4.08;-4.51858943920136;1.67484186745201;-0.902500440836211;0
4.085;-4.5102195277403;1.68685726206056;-0.903297361700847;0
4.09;-4.50178803809272;1.69886541665687;-0.904086513623467;0
4.095;-4.49328651791336;1.711199121128;-0.905200691647501;0
4.1;-4.48472511821612;1.7233928559536;-0.906174160527316;0
4.105;-4.47610603583718;1.73538642475635;-0.906946817276619;0
4.11;-4.4674216626737;1.74751742683996;-0.907856394481501;0
4.115;-4.4586729668289;1.75971906456681;-0.908836003627947;0
4.12;-4.44986120319157;1.77192646963117;-0.909820729928833;0
4.125;-4.44098789661986;1.78407698520732;-0.91074791316211;0
4.13;-4.43205489313457;1.79610771698794;-0.91155469721276;0
4.135;-4.4230642840775;1.80795856651584;-0.912181063534539;0
4.14;-4.41400835799922;1.81996683960218;-0.912964437684908;0
4.145;-4.40488796070746;1.83206653562334;-0.913838714831498;0
4.15;-4.39570426986789;1.84419165308113;-0.914737833142278;0
4.155;-4.38645871771202;1.85627923157243;-0.915598815726621;0
4.16;-4.37715303846759;1.86826688837857;-0.916359305177196;0
4.165;-4.36778925792025;1.8800931177874;-0.916957862480815;0
4.17;-4.35835958473954;1.89209436896595;-0.917731044281613;0
4.175;-4.34887481913245;1.90380996952861;-0.918218062292761;0
4.18;-4.33932773866274;1.91557847547086;-0.918757662441455;0
4.185;-4.32971963667505;1.92733691305401;-0.919286836089352;0
4.19;-4.32005208904914;1.93902365451259;-0.919743962391238;0
4.195;-4.31032694040658;1.95057869697576;-0.920069086295295;0
4.2;-4.30053626126777;1.96233771550794;-0.920597970478162;0
4.205;-4.29069069801477;1.97384061217483;-0.920870381766417;0
4.21;-4.28078287535976;1.98542578705408;-0.921224890463084;0
4.215;-4.27081391539674;1.99703115332809;-0.921599355261116;0
4.22;-4.26078526860141;2.00859399559601;-0.921931047514486;0
4.225;-4.25069863976463;2.02005400478146;-0.922159686535654;0
4.23;-4.24055599260284;2.03135262519047;-0.922226785028828;0
4.235;-4.23034948351805;2.0428276651901;-0.92247025857821;0
4.24;-4.22008987796039;2.05402011107491;-0.922430976415295;0
4.245;-4.20976986531224;2.06527070202664;-0.92244986539153;0
4.25;-4.19939066502553;2.0765182841697;-0.922465733022162;0
4.255;-4.18895379483528;2.08770207669552;-0.922417800503939;0
4.26;-4.17846099243716;2.09876467333844;-0.922248703916437;0
4.265;-4.16791427131577;2.10964919062617;-0.921901640205987;0
4.27;-4.15730583263598;2.12069465129182;-0.921715750225489;0
4.275;-4.14664644951986;2.13144513048225;-0.921235002148068;0
4.28;-4.13592883788568;2.14224245723021;-0.92080142070876;0
4.285;-4.12515421690862;2.15302773442769;-0.920356077494266;0
4.29;-4.11432407207001;2.16374325002655;-0.919841268262935;0
4.295;-4.10344014257436;2.17433274009673;-0.91920077519046;0
4.3;-4.09250440086575;2.18474190948971;-0.918380386546802;0
4.305;-4.08151904385289;2.19491839101706;-0.917327854543265;0
4.31;-4.07047644045772;2.20520509557766;-0.916386244156158;0
4.315;-4.05937747072462;2.21554395515344;-0.915497413746879;0
4.32;-4.04823331793697;2.22548489051301;-0.914211249053076;0
4.325;-4.03703706639222;2.23537527146207;-0.912875383597899;0
4.33;-4.02579027133134;2.24516232587225;-0.911437078240203;0
4.335;-4.01449471297493;2.25479488748199;-0.909845234709521;0
4.34;-4.00315238286938;2.2642236175838;-0.908050616204222;0
4.345;-3.99175543456596;2.27379395865751;-0.906398799789304;0
4.35;-3.98031456036476;2.28305775570197;-0.904441535683458;0
4.355;-3.96882235393337;2.29236341026435;-0.902527428164634;0
4.36;-3.95727989158994;2.30165876733264;-0.900604293577058;0
4.365;-3.94569851611977;2.31050030746331;-0.898228618468633;0
4.37;-3.93407143453569;2.31924138291684;-0.895754055458574;0
4.375;-3.92240028951395;2.32783578223268;-0.893134458719904;0
4.38;-3.91068691832117;2.33623880402291;-0.890325223126033;0
4.385;-3.89892329629926;2.34480024871392;-0.887676274969829;0
4.39;-3.88711992480445;2.35307657719178;-0.88474396875192;0
4.395;-3.87527922085461;2.36102773083486;-0.88148843392016;0
4.4;-3.86339371103531;2.3690082595657;-0.87826443492937;0
4.405;-3.85146436631783;2.37697278882602;-0.875026576290404;0
4.41;-3.83949236257199;2.38487688083;-0.87173042941631;0
4.415;-3.82748910565977;2.39228500072291;-0.867940498139258;0
4.42;-3.8154478195709;2.39955801438382;-0.86401797607131;0
4.425;-3.80337013286594;2.40665732612037;-0.859924355522858;0
4.43;-3.79124778686993;2.41393833685472;-0.856015150977;0
4.435;-3.77909102447014;2.42096356326901;-0.851852756715857;0
4.44;-3.76690198499828;2.42769826240345;-0.847402597825933;0
4.445;-3.75467289311754;2.43450192544392;-0.843024356487309;0
4.45;-3.74241444021861;2.44094189922027;-0.838285331796969;0
4.455;-3.73011914387328;2.44738062789835;-0.833548207378724;0
4.46;-3.71778793139319;2.4537807864597;-0.828775656952876;0
4.465;-3.7054319307323;2.45971398612398;-0.823539315251917;0
4.47;-3.69304405918961;2.46554738903934;-0.818206652250075;0
4.475;-3.68062561252091;2.47124876963098;-0.812745506302608;0
4.48;-3.66817801521596;2.47678724357424;-0.807125078361159;0
4.485;-3.65570281057393;2.48213339429203;-0.801316057566757;0
4.49;-3.64320165039435;2.48725938949883;-0.79529073680615;0
4.495;-3.63067628434324;2.49213908741948;-0.789023117866089;0
4.5;-3.61811851185379;2.4971400282055;-0.782880901715474;0
4.505;-3.60553857407266;2.50183751640958;-0.776439309675053;0
4.51;-3.59292850749503;2.5066010998448;-0.77006808825871;0
4.515;-3.58029876976466;2.51100857461356;-0.763344986862699;0
4.52;-3.56765163320371;2.51504029484854;-0.756250593168348;0
4.525;-3.55497937665561;2.51907064056783;-0.749159533626687;0
4.53;-3.54228263269262;2.52307437152419;-0.742046565777537;0
4.535;-3.52957218377391;2.5266350475749;-0.734495264019102;0
4.54;-3.51684055289793;2.53013082337148;-0.726884073932482;0
4.545;-3.50408859181486;2.53354051396624;-0.719191850318885;0
4.55;-3.49131724150589;2.53684365028029;-0.711398177882724;0
4.555;-3.47852751947307;2.54002083627483;-0.703483727918486;0
4.56;-3.46572051246111;2.5430538238696;-0.695430332508004;0
4.565;-3.45289737588647;2.54592531127915;-0.687220782086239;0
4.57;-3.44005932048914;2.54861927956864;-0.678839161361078;0
4.575;-3.42720760453531;2.55112104636369;-0.670270902164074;0
4.58;-3.41434353284634;2.55341704249054;-0.661502559196561;0
4.585;-3.40146844316896;2.55549512643591;-0.65252212374424;0
4.59;-3.3885836982138;2.55734461571596;-0.643319054092599;0
4.595;-3.37568064973611;2.55934767679973;-0.634275664476745;0
4.6;-3.36276902006494;2.56109450590041;-0.624982045127554;0
4.605;-3.34985030742005;2.56257678018608;-0.615430039294783;0
4.61;-3.33691597490985;2.56417951451953;-0.606004833336658;0
4.615;-3.32397584655074;2.56549556418862;-0.596299198381852;0
4.62;-3.31103150043227;2.56651960057539;-0.586307991937838;0
4.625;-3.29807446670482;2.56763956344895;-0.576419343312327;0
4.63;-3.28511461828619;2.56845133997904;-0.56622907160571;0
4.635;-3.27215356670537;2.568952655945;-0.555735102789623;0
4.64;-3.25918285854725;2.56953459600596;-0.545328723092092;0
4.645;-3.24621236787977;2.56979612508718;-0.53460883930401;0
4.65;-3.23323365552358;2.57012983255401;-0.523968248868649;0
4.655;-3.22025660194895;2.57013615679668;-0.513007337547903;0
4.66;-3.20728280237248;2.56981745600687;-0.501728676135828;0
4.665;-3.19430376520937;2.56956945440274;-0.490528199746658;0
4.67;-3.18132930326335;2.56899562699696;-0.479009331500332;0
4.675;-3.16836093220302;2.56810127338026;-0.467177582309636;0
4.68;-3.15539006518728;2.56728514407645;-0.455431910362693;0
4.685;-3.14242641069345;2.56615340263592;-0.443378422079002;0
4.69;-3.12946132926917;2.56510600993706;-0.431417282639826;0
4.695;-3.11650447204399;2.56375021139265;-0.41915567616446;0
4.7;-3.10355717314216;2.56209519386345;-0.406602988938694;0
4.705;-3.09062069200052;2.56015131002445;-0.3937697668327;0
4.71;-3.07768616530662;2.55832228536884;-0.381059921535386;0
4.715;-3.06476300710335;2.55621873114477;-0.368083982407636;0
4.72;-3.05185230582628;2.55385295634278;-0.354854435050951;0
4.725;-3.03895505885514;2.55123845846456;-0.341384945291066;0
4.73;-3.02607217574767;2.54838956254999;-0.327689997421655;0
4.735;-3.01320446939747;2.54532160278537;-0.31378507526936;0
4.74;-3.00035265340484;2.54205082568021;-0.299686564707171;0
4.745;-2.98751734689755;2.53859402110394;-0.28541138409237;0
4.75;-2.97469906727583;2.53496869759823;-0.270977159225543;0
4.755;-2.96189822916217;2.53119298078238;-0.256402121286309;0
4.76;-2.94911515078544;2.5272852411214;-0.241704734199702;0
4.765;-2.93635004826643;2.52326426764886;-0.226903868204463;0
4.77;-2.92361307327776;2.51875679760527;-0.211626329221795;0
4.775;-2.91089591791403;2.51418460328972;-0.196294205926674;0
4.78;-2.89820844750596;2.50917610245366;-0.180535952299066;0
4.785;-2.88554206656228;2.50415460283382;-0.164775158905581;0
4.79;-2.87290634774029;2.49874980660137;-0.148641529603059;0
4.795;-2.86029240607001;2.49338607201179;-0.132559670104454;0
4.8;-2.84770952441444;2.48769380244196;-0.116159949426145;0
4.805;-2.8351585712481;2.48170520129502;-0.0994747819410869;0
4.81;-2.82263019511666;2.47584600228373;-0.0829300908178938;0
4.815;-2.81014325438356;2.4693545677304;-0.0657641451423348;0
4.82;-2.79768983944155;2.46266640332193;-0.048412862938422;0
4.825;-2.78527009579514;2.45581622910836;-0.030911087267147;0
4.83;-2.77288399171095;2.44883890299687;-0.0132937759207494;0
4.835;-2.76053132195943;2.44176924476436;0.00440417464091647;0
4.84;-2.74822174954286;2.43472465109522;0.000826376158746811;1
4.845;-2.73500720846401;2.50330424344564;0;1
4.85;-2.72174270469313;2.5491621418285;0;0
4.855;-2.70895263832289;2.53910018441523;0.0100619574132703;0
4.86;-2.69622152849898;2.52879303731923;0.00974295719240548;0
4.865;-2.68355916445614;2.51766967507706;0.0102403838435241;0
4.87;-2.67096790632559;2.50580048021861;0.0114833129604826;0
4.875;-2.65844970562259;2.49325804201422;0.0133986604704237;0
4.88;-2.64601613932819;2.47972353045382;0.016304810088033;0
4.885;-2.63366001474895;2.46567646154911;0.0197215881895958;0
4.89;-2.62139199582872;2.45080214732858;0.0239633438338909;1
4.895;-2.60979792369724;2.387240151426;0;0
4.9;-2.59792653580392;2.37175764040476;0.0154825110212378;0
4.905;-2.58613831006303;2.35617208023392;0.0204383261626404;0
4.91;-2.57442165006652;2.34072288101735;0.0252544910919394;0
4.915;-2.562784117466;2.32508896920107;0.0302521720512954;0
4.92;-2.55123469483958;2.30895673209804;0.0357448612525202;0
4.925;-2.53976363616434;2.29280904585285;0.0412493540057346;0
4.93;-2.5283690572872;2.27672522948806;0.0466863234541504;0
4.935;-2.51705876406382;2.26038871375574;0.0523723836620502;0
4.94;-2.50583191284968;2.24388473229911;0.0582221356604964;0
4.945;-2.49468725492317;2.22729762077928;0.0641511351433888;0
4.95;-2.48361311620243;2.21110436213195;0.0696823465771277;0
4.955;-2.47262583424295;2.19458811935149;0.075532870985962;0
4.96;-2.46171481764635;2.17823073858097;0.0812206502934423;0
4.965;-2.45087736546852;2.16210920653705;0.0866688057995479;0
4.97;-2.44011045935536;2.14629777762367;0.0918032421427082;0
4.975;-2.42942082003959;2.13047344073062;0.0969471786538096;0
4.98;-2.41880658269118;2.1147141655385;0.102022639346822;0
4.985;-2.40826553465245;2.09909619602691;0.106953425690698;0
4.99;-2.39779513966223;2.08369343603713;0.111665729866973;0
4.995;-2.38739255534673;2.06857722082294;0.116088361632132;0
5;-2.37705465601518;2.05381592536473;0.12015313826625;0
5.005;-2.36678808254421;2.03908040425126;0.124189442695035;0
5.01;-2.35658089031559;2.02483726588244;0.127730685416044;0
5.015;-2.34643916548452;2.01075189374547;0.13111181152287;0
5.02;-2.33636049173491;1.99689011139762;0.134267103730335;0
5.025;-2.32634215874079;1.98331629292459;0.137132337842475;0
5.03;-2.31638121816388;1.97009144433384;0.139646700368288;0
5.035;-2.30648454134435;1.95687808225063;0.142147907561874;0
5.04;-2.29664041325572;1.94413682861414;0.144175346215467;0
5.045;-2.28685521063749;1.93152519379252;0.146071820409067;0
5.05;-2.27712681225883;1.91910284213234;0.147777752719425;0
5.055;-2.26745285159793;1.90692728947508;0.149235753770894;0
5.06;-2.25783071071684;1.89505456755157;0.150389956388809;0
5.065;-2.2482576029674;1.88353625896065;0.151188979610438;0
5.07;-2.23874055845464;1.87202704534574;0.151978377530917;0
5.075;-2.22926810212278;1.86097884429207;0.152306238953481;0
5.08;-2.21984684220449;1.85004173834893;0.152522787658381;0
5.085;-2.21047494331387;1.83926768229628;0.152576142745777;0
5.09;-2.20115035617577;1.82870677090698;0.152416317757146;0
5.095;-2.19188086027308;1.81801174907441;0.152390709290317;0
5.1;-2.18265572087711;1.80763389002136;0.152047955040743;0
5.105;-2.17348227126131;1.7972228180379;0.15173864121333;0
5.11;-2.16435940824583;1.78683011454078;0.151411164196369;0
5.115;-2.15528575232321;1.77650803959835;0.151013275976722;0
5.12;-2.14625974317337;1.76630562946143;0.150495987036674;0
5.125;-2.13727956830297;1.75627214852295;0.149810112231547;0
5.13;-2.12835328820901;1.74605755492482;0.149305805312701;0
5.135;-2.1194804380854;1.73571747509667;0.148927319340868;0
5.14;-2.11066033261402;1.72530521333997;0.14862126650509;0
5.145;-2.1018920140882;1.71487425777492;0.14833411061007;0
5.15;-2.09317425830336;1.70447801060746;0.148012436907651;0
5.155;-2.08451567864897;1.69377088597884;0.148001854166645;0
5.16;-2.07590632210909;1.68320882945055;0.147846210349247;0
5.165;-2.06735426076534;1.67244563926229;0.147891803495235;0
5.17;-2.05885906790613;1.66153933916482;0.148080476289505;0
5.175;-2.05042003736889;1.65054748048713;0.148354582438687;0
5.18;-2.04204622088846;1.63913069873904;0.149053429729402;0
5.185;-2.03372808472879;1.62775118798759;0.149714542186789;0
5.19;-2.02547410152687;1.61606799234528;0.150678900743573;0
5.195;-2.01728416288321;1.60414684319378;0.15188057274856;0
5.2;-2.00915788045139;1.59205148962495;0.153255651600971;0
5.205;-2.00109451084822;1.57984705860013;0.154738895246403;0
5.21;-1.99310307764025;1.56719960715097;0.156664174862437;0
5.215;-1.98517394651972;1.55457912092093;0.1585612114189;0
5.22;-1.97731547610836;1.54165083748982;0.160764786081369;0
5.225;-1.96952741587443;1.52848685545222;0.16320259680077;0
5.23;-1.96181923505655;1.51476049844889;0.166201164469939;0
5.235;-1.95418172054412;1.50094891871147;0.169282964673419;0
5.24;-1.9466235597932;1.48672638010629;0.172773678302042;0
5.245;-1.93913479575407;1.47256947142064;0.176196445165816;0
5.25;-1.93172339335935;1.45815097440315;0.179878528613508;0
5.255;-1.92439875450959;1.443151724351;0.184138921235156;0
5.26;-1.91715158588133;1.42805585158289;0.188493108878551;0
5.265;-1.90998043383261;1.41294102109499;0.192863364294194;0
5.27;-1.90289352073756;1.3974863897398;0.197570519965117;0
5.275;-1.89589046262666;1.38177555177837;0.202530758023911;0
5.28;-1.88897042115833;1.36589346796081;0.207658949745438;0
5.285;-1.8821422281458;1.34952524905329;0.213269872889855;0
5.29;-1.87539596705313;1.33316106426497;0.218873037851035;0
5.295;-1.86873962041171;1.31648471176504;0.224784651609027;0
5.3;-1.86217250119883;1.29958621650451;0.230914484490176;0
5.305;-1.85569346644257;1.28255575364518;0.237172216496959;0
5.31;-1.84930099686951;1.2654804630174;0.243470622910255;0
5.315;-1.84300318048892;1.24804945222944;0.250120569125489;0
5.32;-1.83678940157179;1.23075480262024;0.256629740480847;0
5.325;-1.83066690537563;1.21328287840843;0.263311866192331;0
5.33;-1.82463429620543;1.19572486430599;0.270075646755266;0
5.335;-1.818689757335;1.17817048049097;0.276831307795887;0
5.34;-1.8128410968554;1.1603100206723;0.283888560994343;0
5.345;-1.80708744818689;1.14223926731101;0.291151423717803;0
5.35;-1.8014174595019;1.12445067393541;0.298127305971465;0
5.355;-1.79583767950091;1.10662889615314;0.305131742621459;0
5.36;-1.79034599588885;1.08886476576542;0.31207388291452;0
5.365;-1.78494996901904;1.07084739641576;0.319264654554278;0
5.37;-1.77964845066772;1.05267314877394;0.326607531850152;0
5.375;-1.77442985751339;1.03483311891878;0.333611317768241;0
5.38;-1.7693004503372;1.0170127738602;0.340590770359277;0
5.385;-1.7642679520657;0.998902144633764;0.347855874738132;0
5.39;-1.75932136339713;0.980995769419594;0.354911903132786;0
5.395;-1.75446754332133;0.962981117727947;0.362071524800229;0
5.4;-1.7496946860059;0.945348523682798;0.368844336859892;0
5.405;-1.74500888509357;0.927780333383879;0.375548249944081;0
5.41;-1.74040764215555;0.91036312560861;0.382096731004785;0
5.415;-1.73589811632985;0.892782896769118;0.388803886792725;0
5.42;-1.73146880179399;0.875529046604855;0.395180212253364;0
5.425;-1.72712611237235;0.858282137045316;0.401545365034859;0
5.43;-1.72286782473405;0.841129226340683;0.407812294302522;0
5.435;-1.71869135884023;0.824154178493545;0.413897201246362;0
5.44;-1.71459380283299;0.807437312327733;0.419719887853824;0
5.445;-1.71058189805677;0.790659623600488;0.425599532407715;0
5.45;-1.70664380234358;0.774303603665322;0.431053605750576;0
5.455;-1.7027855671229;0.758044995233145;0.436406647630263;0
5.46;-1.69900473182489;0.741962192643104;0.441580330763912;0
5.465;-1.69530851042229;0.725733704593383;0.446896265496755;0
5.47;-1.691685487995;0.70984203209686;0.451871856401133;0
5.475;-1.68814217849088;0.693961329798041;0.456833174724466;0
5.48;-1.68467653423585;0.678170789065614;0.461701038571013;0
5.485;-1.68128616279086;0.662547501127913;0.466398418739751;0
5.49;-1.67796834607168;0.64716611725458;0.47085077711392;0
5.495;-1.67472006068985;0.632098528190599;0.474986385573622;0
5.5;-1.67154802738789;0.617015118933704;0.479135069353366;0
5.505;-1.66845041896476;0.601991632600925;0.483221076657814;0
5.51;-1.66542509818387;0.587101019818146;0.48717149846051;0
5.515;-1.66246957048642;0.572415875751169;0.490913829586031;0
5.52;-1.65958106370174;0.558005344520611;0.49437906402704;0
5.525;-1.65676658024282;0.543536306329092;0.497900505494648;0
5.53;-1.65402456206134;0.529082296336039;0.501404581523877;0
5.535;-1.65135309938436;0.514716154062148;0.504818464119765;0
5.54;-1.64875001198568;0.500506932982348;0.508073159670283;0
5.545;-1.64621280587736;0.48652237826246;0.511101028664726;0
5.55;-1.64374873869535;0.472429079123381;0.514235632430797;0
5.555;-1.64134647468858;0.458699259691188;0.517004676000758;0
5.56;-1.63901270237915;0.44499439752842;0.519746924440517;0
5.565;-1.63674558468826;0.431382438974055;0.522394449195475;0
5.57;-1.63455304173242;0.417529852370328;0.525280844793098;0
5.575;-1.63242436128349;0.403910431662224;0.527932158745808;0
5.58;-1.63036680894933;0.390188640420105;0.530684083510884;0
5.585;-1.62837914137973;0.376434210035286;0.533466820919921;0
5.59;-1.62645975165129;0.362717406379022;0.536210084650796;0
5.595;-1.62460674468435;0.349105925565605;0.538846204788559;0
5.6;-1.62281795729565;0.335664610547383;0.541310409493869;0
5.605;-1.62110093816676;0.3220591642448;0.543937109949443;0
5.61;-1.6194547367476;0.308359985455969;0.546655799506007;0
5.615;-1.61787805125786;0.294637382678591;0.549396108611147;0
5.62;-1.61636923791926;0.280961226182874;0.552088152645396;0
5.625;-1.6149263906966;0.267397865473184;0.554665614138728;0
5.63;-1.61355732445805;0.253613802929748;0.557462066761276;0
5.635;-1.61226129818819;0.239682380117158;0.560404023600351;0
5.64;-1.61103722268913;0.22567613876788;0.563418846349895;0
5.645;-1.6098836732843;0.21166647641962;0.566435089109869;0
5.65;-1.60879890392633;0.197723314950272;0.569382829059897;0
5.655;-1.60779089060965;0.18351593590276;0.572592830123519;0
5.66;-1.60684900752113;0.169519508364713;0.575589749145998;0
5.665;-1.60598059764751;0.155399631910994;0.578708127978602;0
5.67;-1.60518441840301;0.141230158984477;0.581874033563541;0
5.675;-1.60445891200424;0.127082729846825;0.585015794094845;0
5.68;-1.60381225241114;0.112627590415232;0.5884631796808;0
5.685;-1.60324400700502;0.0979431610610308;0.592137567101585;0
5.69;-1.60274331088082;0.0835071548454717;0.595561092631014;0
5.695;-1.60231728419081;0.0689865103480519;0.599066984190847;0
5.7;-1.60197451139053;0.0540564274648447;0.602979987217291;0
5.705;-1.60170490732468;0.0391995789125241;0.606817158786945;0
5.71;-1.60151632760324;0.0240886191636619;0.610905894757851;0
5.715;-1.60139798917357;0.00920296028110258;0.614766616099642;0
5.72;-1.60135703749906;-0.00578686778949755;0.618728944203804;0
5.725;-1.60139205875677;-0.0208040756834335;0.622716022267516;0
5.73;-1.6015113185225;-0.0361722275538455;0.627051398016954;0
5.735;-1.60170443755344;-0.0514086394730441;0.631252156353398;0
5.74;-1.60197896166821;-0.0668400247865719;0.635645099970231;0
5.745;-1.60233380760667;-0.0823846133652077;0.64014833118163;0
5.75;-1.60276753333956;-0.0979626964841879;0.644682068063101;0
5.755;-1.60327835734473;-0.113496980530504;0.649168996754507;0
5.76;-1.60387413817;-0.129309046056023;0.653930728875101;0
5.765;-1.60454413580226;-0.144916487006161;0.658484675978641;0
5.77;-1.60529547669847;-0.160643875901734;0.663155548496352;0
5.775;-1.60612675001675;-0.176411393219655;0.667863449299784;0
5.78;-1.60703615808867;-0.192139774061157;0.672529088913875;0
5.785;-1.60802152886299;-0.207750691076939;0.677074168038785;0
5.79;-1.60909042695304;-0.223568709257243;0.68182333168278;0
5.795;-1.61023177168173;-0.239112006866465;0.686294622655929;0
5.8;-1.61145240628026;-0.254707846942193;0.690815488424585;0
5.805;-1.6127506112142;-0.270277578195153;0.695307244795847;0
5.81;-1.61412431668105;-0.28574432368239;0.699693034147158;0
5.815;-1.61558114823867;-0.301432130205527;0.704296973612232;0
5.82;-1.61711010503997;-0.316859583021674;0.708637503658282;0
5.825;-1.61871813318531;-0.332355112126075;0.713043229109812;0
5.83;-1.62039354527254;-0.347440560124464;0.71703594930127;0
5.835;-1.62214263429759;-0.362448257908474;0.720948269242824;0
5.84;-1.62397322058592;-0.37770488849005;0.725106925309415;0
5.845;-1.62587446036996;-0.392729738615779;0.729031040750205;0
5.85;-1.62784342841003;-0.407452952863146;0.732650915811233;0
5.855;-1.62988697432033;-0.422207277838422;0.736299499028228;0
5.86;-1.63200336620775;-0.436917797796107;0.739901855601602;0
5.865;-1.63419058689777;-0.451513209220352;0.743386712696908;0
5.87;-1.63644629012766;-0.46592335684744;0.746683993036807;0
5.875;-1.63876781451494;-0.480079558905667;0.749725139347444;0
5.88;-1.64116229580283;-0.494316324075349;0.752844830309595;0
5.885;-1.64361828488437;-0.50816253842133;0.755571899856697;0
5.89;-1.6461423193106;-0.521956166056974;0.758244572691551;0
5.895;-1.64873243501436;-0.535629727607679;0.760795405543568;0
5.9;-1.65139640763327;-0.549516354589066;0.763557610795612;0
5.905;-1.65412342807162;-0.563143952015605;0.766058953170738;0
5.91;-1.65691062498614;-0.576450177485093;0.76823726340582;0
5.915;-1.65976493810515;-0.589775061776597;0.770432786681789;0
5.92;-1.66268475981764;-0.603051036668983;0.772577943352926;0
5.925;-1.66566820786178;-0.616213101585944;0.774607766272086;0
5.93;-1.6687131450294;-0.629199093349921;0.776460168810661;0
5.935;-1.67182715872665;-0.642345681051574;0.778471937816201;0
5.94;-1.67499932001997;-0.655186550957719;0.780176653781318;0
5.945;-1.6782366516305;-0.668061762726112;0.781914580160033;0
5.95;-1.6815377190096;-0.680907453548358;0.783621832101641;0
5.955;-1.68490078115834;-0.693660325340673;0.7852351318815;0
5.96;-1.68832380111232;-0.706257948138105;0.786692111892285;0
5.965;-1.69180452668143;-0.718641793906582;0.787934347851984;0
5.97;-1.69535047434017;-0.731153054412521;0.789303174056251;0
5.975;-1.69896065060996;-0.743726776446458;0.790733553275549;0
5.98;-1.70262373408318;-0.755900744174529;0.791763228822243;0
5.985;-1.7063564593082;-0.768419289637107;0.793136798690469;0
5.99;-1.71014878012992;-0.780814580321014;0.794386202118608;0
5.995;-1.71399859038451;-0.793027462556301;0.795452367848064;0
6;-1.71791356879392;-0.80539913671092;0.796676617864731;0
6.005;-1.72188285211386;-0.817466438352664;0.797595682813202;0
6.01;-1.72591361185901;-0.829574698971641;0.798555096740046;0
6.015;-1.73001452091363;-0.842059933894207;0.799890848191325;0
6.02;-1.73417570541649;-0.854454784813307;0.801135329078439;0
6.025;-1.73839518356138;-0.866698434392956;0.802227782643213;0
6.03;-1.74268079300055;-0.879131973198529;0.803509400354112;0
6.035;-1.74702177889776;-0.891290442052491;0.804515097482175;0
6.04;-1.75142543249181;-0.903517880981932;0.805589097187623;0
6.045;-1.75589050894066;-0.915750907571559;0.806667971721595;0
6.05;-1.76042555161124;-0.928327209952761;0.808089405979973;0
6.055;-1.76502049972696;-0.940778858317676;0.809385242792246;0
6.06;-1.76968326038161;-0.953444190883474;0.810893903736722;0
6.065;-1.77441320668272;-0.966255452713438;0.812547492621727;0
6.07;-1.77919933763545;-0.978746819669293;0.813880089117878;0
6.075;-1.78405875114915;-0.991660038435009;0.815633652957188;0
6.08;-1.78898167341883;-1.00452299605919;0.817335791785156;0
6.085;-1.79396626541989;-1.01727243810711;0.818923285298707;0
6.09;-1.79902044583116;-1.03024470610792;0.820732551119009;0
6.095;-1.80414358907216;-1.04337021454319;0.822693856533621;0
6.1;-1.8093347602743;-1.05658097195398;0.824739109172385;0
6.105;-1.81459266198345;-1.06980814985234;0.826799424830136;0
6.11;-1.81991570803936;-1.08298517911062;0.828808224381678;0
6.115;-1.82531207009016;-1.09644558717624;0.831099069466513;0
6.12;-1.83077128113003;-1.1097175425157;0.833199941352784;0
6.125;-1.83630087867059;-1.12313690372806;0.835446824727961;0
6.13;-1.8418998400787;-1.13663329436586;0.837769246234301;0
6.135;-1.8475667934048;-1.15013650279719;0.84009694410398;0
6.14;-1.8533000959399;-1.16357956286598;0.842362948678894;0
6.145;-1.85910781621196;-1.17729362985426;0.844898456187958;0
6.15;-1.86497942081217;-1.19080684215368;0.847231426149198;0
6.155;-1.87092233635887;-1.20445285178449;0.849695645010442;0
6.16;-1.87693544406506;-1.21816030774869;0.852219674661584;0
6.165;-1.88301729635841;-1.2318590316575;0.854733297016417;0
6.17;-1.88916613096397;-1.24548034255758;0.857167838029097;0
6.175;-1.89538991425889;-1.25935448984838;0.859853599586693;0
6.18;-1.9016780087079;-1.27300925148461;0.862318192904613;0
6.185;-1.90803773760386;-1.28677757466824;0.864894711977908;0
6.19;-1.91446787789334;-1.30058772962595;0.867511352746246;0
6.195;-1.92096690145037;-1.31437017352352;0.87009854574598;0
6.2;-1.92753292463796;-1.32805511938787;0.87258652354899;0
6.205;-1.93417383597519;-1.34197341583653;0.87530620062362;0
6.21;-1.94087887901122;-1.35565216802323;0.877784528340872;0
6.215;-1.9476553037323;-1.36942511303957;0.880355403980001;0
6.22;-1.95450177356042;-1.3832197999877;0.882946315217524;0
6.225;-1.96141666907758;-1.39696698795345;0.885488007841315;0
6.23;-1.96839804214665;-1.41059819329463;0.887912030876404;0
6.235;-1.97545367891569;-1.42444355932779;0.890548605738627;0
6.24;-1.98257274259567;-1.43803099872238;0.892925504023217;0
6.245;-1.98976240888062;-1.4516946302946;0.895377016898074;0
6.25;-1.99702129366632;-1.46536361989967;0.897832260695464;0
6.255;-2.00434769328039;-1.4789685692902;0.900221834691735;0
6.26;-2.01173959965107;-1.49244183159378;0.902478135600601;0
6.265;-2.01920476767399;-1.50611509112647;0.904932936193735;0
6.27;-2.02673231479401;-1.51951744852051;0.907115205355789;0
6.275;-2.034329355023;-1.5329828152577;0.909359035452261;0
6.28;-2.04198443807995;-1.54604515070844;0.911198344994516;0
6.285;-2.04970412573773;-1.55904269458779;0.912971642184706;0
6.29;-2.05748647892346;-1.57191060251969;0.914614126460285;0
6.295;-2.0653393338192;-1.58498301653538;0.916460026675234;0
6.3;-2.07325189941263;-1.59779195950847;0.918041230692567;0
6.305;-2.0812314165811;-1.61067453056785;0.91969501332449;0
6.31;-2.08927657967564;-1.62356334855188;0.921353945237727;0
6.315;-2.09737572778275;-1.63599557324546;0.922555182799521;0
6.32;-2.10553527931064;-1.64831401448297;0.923641839623666;0
6.325;-2.11376318325652;-1.66085376586384;0.924949085358763;0
6.33;-2.12204878636066;-1.67314916750175;0.926011113709936;0
6.335;-2.13038944739539;-1.68514321027842;0.926771078313786;0
6.34;-2.13879231111813;-1.69717631518179;0.927569600643058;0
6.345;-2.14725601777232;-1.70918575710392;0.928343929998391;0
6.35;-2.15577892796977;-1.72111021735331;0.929032763745567;0
6.355;-2.16435913671353;-1.73289005961107;0.929576522310569;0
6.36;-2.17299448844998;-1.74446759174294;0.929917609847987;0
6.365;-2.18169262105368;-1.75618273093592;0.93039607806098;0
6.37;-2.19044262503825;-1.76757663880151;0.930552997379184;0
6.375;-2.19925162546254;-1.77899248774541;0.930731753625713;0
6.38;-2.20810822912094;-1.7899753999619;0.930477454501298;0
6.385;-2.21701913224896;-1.80087369171476;0.930138703695857;0
6.39;-2.22599255925754;-1.81202677111709;0.930054965374502;0
6.395;-2.23501821598792;-1.82297702538998;0.929768457502226;0
6.4;-2.24409375957141;-1.83367086110494;0.92922572123212;0
6.405;-2.25322671174388;-1.84445388555064;0.928772533915946;0
6.41;-2.26240603223427;-1.85487205683313;0.927954794224592;0
6.415;-2.27163878856882;-1.86527447338519;0.927121842550397;0
6.42;-2.28092354307776;-1.87560609684005;0.92621865062303;0
6.425;-2.29025866484125;-1.88581517938536;0.925193517249791;0
6.43;-2.29964225897338;-1.89584982988098;0.92399463222511;0
6.435;-2.30907226450469;-1.90566189780176;0.92257396034574;0
6.44;-2.31855643623731;-1.91559907389256;0.92127933956021;0
6.445;-2.32808401755708;-1.92521169696024;0.919661025013134;0
6.45;-2.33766232845919;-1.93485043282159;0.918069897362309;0
6.455;-2.34729023126805;-1.94446373066124;0.916454387747957;0
6.46;-2.35696635899589;-1.95400121989733;0.914764141770938;0
6.465;-2.36668912007671;-1.96341366513623;0.912949973641409;0
6.47;-2.37645672805671;-1.97265391156089;0.910964810791527;0
6.475;-2.38627723796933;-1.98207109918192;0.909157906723975;0
6.48;-2.39614017707224;-1.99121680826018;0.907080723386272;0
6.485;-2.40604312724297;-2.00004802214236;0.904690423513994;0
6.49;-2.41599355062885;-2.00891857957294;0.902341053672329;0
6.495;-2.42599045711722;-2.01778010140159;0.899984207545001;0
6.5;-2.43603263945254;-2.02658524154777;0.897572544013604;0
6.505;-2.4461186838302;-2.03528790141433;0.895060000864225;0
6.51;-2.45624698129775;-2.04384343360958;0.892401997660672;0
6.515;-2.46641573988959;-2.05220883418731;0.889555627001019;0
6.52;-2.47662299741952;-2.06034292268796;0.886479833448345;0
6.525;-2.48687667205371;-2.06860065702576;0.883529727188728;0
6.53;-2.49716618439373;-2.07654049593305;0.880263683533727;0
6.535;-2.50749908391978;-2.08451994139117;0.877039414157644;0
6.54;-2.51787448628498;-2.09249473812965;0.87381263606371;0
6.545;-2.52829130337474;-2.10042137723449;0.870539842003022;0
6.55;-2.53874826133278;-2.10825765870758;0.867178862519035;0
6.555;-2.54924390254923;-2.11596251343567;0.863688687028634;0
6.56;-2.55977660280891;-2.12349645523948;0.860029915102121;0
6.565;-2.57034458337112;-2.13082174467389;0.856164919194642;0
6.57;-2.58094591666645;-2.13790227006003;0.852057724501674;0
6.575;-2.59158858225632;-2.14509762128904;0.848068081665754;0
6.58;-2.60226208376259;-2.15197181063748;0.84375992494229;0
6.585;-2.61297408167795;-2.15888692050769;0.839495548136652;0
6.59;-2.62372381819478;-2.16580347495725;0.835235446248956;0
6.595;-2.63451035477093;-2.17268270799728;0.830940850452974;0
6.6;-2.64532255219788;-2.17909368115493;0.826180845170063;0
6.605;-2.65616746255494;-2.18540351314679;0.821322858016898;0
6.61;-2.66705379721303;-2.19197188285856;0.816726632911397;0
6.615;-2.67797177605324;-2.19836291335053;0.811956119177983;0
6.62;-2.68891972357489;-2.20454428993864;0.806979117810887;0
6.625;-2.69989584229145;-2.21048531191342;0.801765065149948;0
6.63;-2.71089822614996;-2.21615710226776;0.796285241523001;0
6.635;-2.72193490726379;-2.22192573436474;0.790905896689765;0
6.64;-2.73299547521025;-2.22736283654557;0.785198592301989;0
6.645;-2.74408771236896;-2.232836930996;0.779532068217706;0
6.65;-2.75520097707095;-2.23792251142997;0.77348079108428;0
6.655;-2.76634283595756;-2.24299084357117;0.767416281992463;0
6.66;-2.77751248793271;-2.24801244465947;0.761309066964389;0
6.665;-2.78870900451393;-2.25295866981391;0.755130529463767;0
6.67;-2.79993133720638;-2.25780183767944;0.748853035473458;0
6.675;-2.81116829042085;-2.26212265604654;0.74205735846303;0
6.68;-2.8224269217968;-2.26629874422163;0.735121461665689;0
6.685;-2.83370596572922;-2.27030767640394;0.728023012346891;0
6.69;-2.84500407612425;-2.27412831943517;0.720740985237189;0
6.695;-2.85632986977455;-2.27813345397984;0.713648282844756;0
6.7;-2.86767354445632;-2.28190197605837;0.706323675532012;0
6.705;-2.87903346778144;-2.28541528987036;0.698748721417761;0
6.71;-2.89040795749249;-2.28865654284473;0.690906734090312;0
6.715;-2.90180532402564;-2.29200298537725;0.683175141179848;0
6.72;-2.91321548650812;-2.2950384775586;0.675137729506433;0
6.725;-2.92463657028944;-2.29774969638887;0.666781379047207;0
6.73;-2.93607671587039;-2.30051751120124;0.658487170820386;0
6.735;-2.94752569708587;-2.30292985562085;0.649842997206265;0
6.74;-2.95898151339306;-2.30497734045419;0.640839701289252;0
6.745;-2.97045220451674;-2.30704488824944;0.631862443973025;0
6.75;-2.9819274640013;-2.30872467887606;0.622503387844795;0
6.755;-2.99341527375188;-2.31040388406033;0.613149958037131;0
6.76;-3.00490528218462;-2.31167710603955;0.603396753053048;0
6.765;-3.01640544161644;-2.31293395683225;0.593633650248597;0
6.77;-3.02790537921643;-2.31377143833903;0.583457658093699;0
6.775;-3.03941303858394;-2.31458147258814;0.573260972658238;0
6.78;-3.05091805453852;-2.31496366379614;0.562643211893233;0
6.785;-3.06242839115027;-2.31531242378745;0.551999067097889;0
6.79;-3.07394374594669;-2.31562171700872;0.54132252023038;0
6.795;-3.0854537612393;-2.3154939761797;0.530216025516251;0
6.8;-3.09696642024545;-2.31532619850766;0.519076865526393;0
6.805;-3.10847142178809;-2.31472325878813;0.50750993673682;0
6.81;-3.11997681869356;-2.31408454060808;0.495914906651853;0
6.815;-3.1314723849855;-2.31301713895012;0.483898888905409;0
6.82;-3.14296625791185;-2.31192249991574;0.471863609015565;0
6.825;-3.15444830871986;-2.31040995349977;0.459418409761752;0
6.83;-3.1659267806256;-2.30888300748418;0.446967070996316;0
6.835;-3.17739165390362;-2.30695283918229;0.434120774107483;0
6.84;-3.18885128730817;-2.30502462528147;0.421284957922963;0
6.845;-3.20029578693811;-2.30271135041759;0.408072600122407;0
6.85;-3.21172360583298;-2.30002795891434;0.394498894946513;0
6.855;-3.22314334578796;-2.2973826934146;0.380972324870481;0
6.86;-3.23454536404657;-2.29439140241211;0.36710870710369;0
6.865;-3.2459384088837;-2.29146335831279;0.353317537756298;0
6.87;-3.25731298550941;-2.28821534330074;0.339215550927155;0
6.875;-3.26866795554441;-2.28466564846807;0.32482124400316;0
6.88;-3.28000230096138;-2.28083371551012;0.310154252697414;0
6.885;-3.29131512609313;-2.27673998772591;0.295235201294166;0
6.89;-3.30260565999566;-2.27240580404696;0.280085596021431;0
6.895;-3.31387325753224;-2.26785326388346;0.264727689311897;0
6.9;-3.32511740055959;-2.26310512243359;0.249184374616915;0
6.905;-3.336337697204;-2.2581846319441;0.233479027241612;0
6.91;-3.34753388210986;-2.25311545205092;0.217635414365756;0
6.915;-3.3587058143936;-2.2479214881372;0.201677533141607;0
6.92;-3.36985347668068;-2.24262680367311;0.185629522881188;0
6.925;-3.38096693583826;-2.23686377928599;0.169123824031978;0
6.93;-3.39205474129497;-2.23105836522744;0.152586690621195;0
6.935;-3.40310728754497;-2.22484436021622;0.135651942231244;0
6.94;-3.41413344801366;-2.21864870240951;0.11874678092305;0
6.945;-3.4251239391816;-2.21210590380441;0.101505699056279;0
6.95;-3.43608795197732;-2.20564329662374;0.0843562518098655;0
6.955;-3.44701651441724;-2.19889546835194;0.0669329658488125;0
6.96;-3.4579090843548;-2.19189779085981;0.0492713947952703;0
6.965;-3.46876531465647;-2.18468634088653;0.0314077735422607;0
6.97;-3.47958504495072;-2.17729743683411;0.0133785545958984;0
6.975;-3.49036829816736;-2.16976745343897;-0.00477977739742475;1
6.98;-3.50019861245506;-2.08812709745888;0;1
6.985;-3.50987277639094;-2.02576440835197;0;1
6.99;-3.51952621589731;-1.98566300802987;0;1
6.995;-3.52917504652548;-1.96049355787159;0;1
7;-3.53899545224582;-1.95803996977896;0;1
7.005;-3.54895774659561;-1.96727760092891;0;1
7.01;-3.5591852855137;-1.99317839439366;0;1
7.015;-3.56959470166959;-2.02292322790091;0;1
7.02;-3.58015976895404;-2.05301611147289;0;1
7.025;-3.59094364083525;-2.08817105262659;0;1
7.03;-3.60181660045192;-2.11647497506679;0;1
7.035;-3.61262174877662;-2.12851413390013;0;1
7.04;-3.62339506381431;-2.13331264116767;0;1
7.045;-3.63410832362892;-2.13149064103128;0;1
7.05;-3.6447434164892;-2.12420648648549;0;1
7.055;-3.65519222436167;-2.10526069314772;0;1
7.06;-3.66554338229934;-2.08595163010682;0;1
7.065;-3.67571911443739;-2.06044792908252;0;1
7.07;-3.6857323040358;-2.03212614808557;0;1
7.075;-3.69560949632963;-2.00411235399972;0;1
7.08;-3.70538623057957;-1.97901983518772;0;1
7.085;-3.71510222767296;-1.95877673613486;0;1
7.09;-3.72479691899774;-1.94454631077561;0;1
7.095;-3.73440534536453;-1.92902640140354;0;1
7.1;-3.74404297459277;-1.92158291201179;0;1
7.105;-3.75364253906698;-1.91394136822239;0;1
7.11;-3.7632125417037;-1.90683206314851;0;1
7.115;-3.77286340615586;-1.90853165392203;0;1
7.12;-3.78251861244886;-1.90977240391303;0;1
7.125;-3.79207443191855;-1.90276494003992;0;1
7.13;-3.80161479620146;-1.89713179558505;0;1
7.135;-3.81115046369137;-1.89317105141811;0;1
7.14;-3.82059062158797;-1.88326510543796;0;1
7.145;-3.83002974728051;-1.87696007749594;0;1
7.15;-3.83938577741021;-1.86656800353652;0;1
7.155;-3.84865902763769;-1.85368789275992;0;1
7.16;-3.85785777575442;-1.83991483047063;0;1
7.165;-3.86699615953051;-1.82667992786583;0;1
7.17;-3.87609196084956;-1.8151431690188;0;1
7.175;-3.88506399004461;-1.79841650333188;0;1
7.18;-3.89401756661247;-1.78658863743723;0;1
7.185;-3.90288144870889;-1.77230327414847;0;1
7.19;-3.91166577246475;-1.7572865750151;0;1
7.195;-3.92038677078599;-1.74306843685968;0;1
7.2;-3.92906426783614;-1.73086551782268;0;1
7.205;-3.93771923802857;-1.72151427460329;0;1
7.21;-3.94627117645679;-1.7077348144788;0;1
7.215;-3.95482407197733;-1.69922039383325;0;1
7.22;-3.96330366151451;-1.68824126701029;0;1
7.225;-3.97171594803329;-1.67620871259108;0;1
7.23;-3.98007249015027;-1.66441743554665;0;1
7.235;-3.98838843035278;-1.65393892076562;0;1
7.24;-3.99658011093076;-1.63784351720871;0;1
7.245;-4.00475088434646;-1.62623356436113;0;1
7.25;-4.012828032644;-1.61179816200973;0;1
7.255;-4.0209212068554;-1.6040486486494;0;1
7.26;-4.02895948094714;-1.59496426814255;0;1
7.265;-4.03694988261342;-1.58559988339839;0;1
7.27;-4.0448026309394;-1.56916851432307;0;1
7.275;-4.05261717633852;-1.55603128105518;0;1
7.28;-4.06031916822151;-1.53921046172798;0;1
7.285;-4.06801867603712;-1.52858023398708;0;1
7.29;-4.07564692476013;-1.51647573683159;0;1
7.295;-4.0832143578166;-1.5042680268081;0;1
7.3;-4.09063531405884;-1.48541846432055;0;1
7.305;-4.09801355242808;-1.47045571886103;0;1
7.31;-4.10537920947771;-1.46019952368917;0;1
7.315;-4.11265856828908;-1.44717661745526;0;1
7.32;-4.11985939286643;-1.43304989115937;0;1
7.325;-4.12699579766797;-1.41932983408377;0;1
7.33;-4.13408592098375;-1.40725441373781;0;1
7.335;-4.14104918436885;-1.39000219113096;0;1
7.34;-4.14799179079464;-1.37772556942246;0;0
7.345;-4.15487672012812;-1.36580551544161;-0.0119200539808446;0
7.35;-4.16170053075836;-1.35399757607006;-0.013100612785591;0
7.355;-4.16846531352599;-1.34212479330765;-0.0143452314244772;0
7.36;-4.17517221761061;-1.3302461352553;-0.0155948992789785;0
7.365;-4.18182266290286;-1.31841956231919;-0.016791652591672;0
7.37;-4.18840828409812;-1.30630793251176;-0.0182726684703918;0
7.375;-4.19492927651446;-1.29397619712612;-0.019972806952175;0
7.38;-4.20139619944346;-1.28188294294851;-0.0214333358154404;0
7.385;-4.20779151802835;-1.26929459382805;-0.023387990243986;0
7.39;-4.21412457490302;-1.25667626943977;-0.0253713226033405;0
7.395;-4.22039677673387;-1.24409016530803;-0.0273211183351263;0
7.4;-4.2265997779983;-1.23120366364597;-0.0295700174850124;0
7.405;-4.23273380672281;-1.21808602691895;-0.0320485590676893;0
7.41;-4.23879943154557;-1.20480623208228;-0.0346876137102872;0
7.415;-4.24479755177358;-1.19143263324813;-0.0374187207654273;0
7.42;-4.25072938600171;-1.17803263450732;-0.0401744150455536;0
7.425;-4.25659645938044;-1.16467237432231;-0.0428885417692448;0
7.43;-4.26239056162378;-1.15102289112078;-0.0458900900979207;0
7.435;-4.26811204789502;-1.13715623023225;-0.0491068239355055;0
7.44;-4.27376167070504;-1.12314582774248;-0.0524651643739822;0
7.445;-4.27934050793236;-1.10906340759783;-0.0558932934803325;0
7.45;-4.28483991812828;-1.0945850240525;-0.0597151106804317;0
7.455;-4.29026995815157;-1.08018463779755;-0.0634563939858153;0
7.46;-4.295622701243;-1.06553671762375;-0.0674427280574181;0
7.465;-4.30089884215628;-1.05071841930892;-0.071596794473088;0
7.47;-4.30609946705515;-1.0358070456809;-0.0758411790782301;0
7.475;-4.31122597546341;-1.020876949411;-0.0801014692558277;0
7.48;-4.31627009868012;-1.00560814612348;-0.0846976388248149;0
7.485;-4.32124223079997;-0.990476683577799;-0.0891534170969348;0
7.49;-4.32613483030409;-0.975160284912237;-0.0937911741139818;0
7.495;-4.33094896082728;-0.959738224054085;-0.0985315151663058;0
7.5;-4.33568605578311;-0.944288651100566;-0.103296222069936;0
7.505;-4.34033787550027;-0.928494319606697;-0.108402525097829;0
7.51;-4.34491485606703;-0.912834223657373;-0.113371203441999;0
7.515;-4.34940951163987;-0.896988751391953;-0.118521960306905;0
7.52;-4.35382295046207;-0.881038999497521;-0.123773578156885;0
7.525;-4.35815670455424;-0.865066701905856;-0.12904425611703;0
7.53;-4.36240260230615;-0.848756176439108;-0.134649663714674;0
7.535;-4.36657119998693;-0.832589943599583;-0.140107058281821;0
7.54;-4.37065510056149;-0.816249767467991;-0.1457347739765;0
7.545;-4.37465557474103;-0.799820853509145;-0.151447492288903;0
7.55;-4.37857424149628;-0.783385264705719;-0.157163093818685;0
7.555;-4.38241311263864;-0.767024290675899;-0.162800287034024;0
7.56;-4.38617457913229;-0.750818059212932;-0.168278996182587;0
7.565;-4.38985129880628;-0.734448287374314;-0.173917609395421;0
7.57;-4.39344454962923;-0.717998375973151;-0.1796326197284;0
7.575;-4.3969560406246;-0.701552193378292;-0.185340108106626;0
7.58;-4.40038783443211;-0.685190935724862;-0.190958883387419;0
7.585;-4.40374234810616;-0.668993682873787;-0.196409924590227;0
7.59;-4.40701230567411;-0.652642794997772;-0.202010982870276;0
7.595;-4.41019905286349;-0.636222345389103;-0.207677885366419;0
7.6;-4.41330429912508;-0.619814094567343;-0.213328827857185;0
7.605;-4.41633016597602;-0.603499844805494;-0.218882018662491;0
7.61;-4.41927910790689;-0.587358318797226;-0.224258799968108;0
7.615;-4.42214386065943;-0.571070495954731;-0.229778309447791;0
7.62;-4.42493584847896;-0.555115304436316;-0.234961524212148;0
7.625;-4.4276485026454;-0.539169426721289;-0.240131984986326;0
7.63;-4.43028385306911;-0.523311584720983;-0.245210978324031;0
7.635;-4.43283424452222;-0.507224022679498;-0.250516320689637;0
7.64;-4.43531070337879;-0.49138653669772;-0.255568065750603;0
7.645;-4.43770627733405;-0.47547695337569;-0.260688555223684;0
7.65;-4.44002262802381;-0.459575577487396;-0.265797438708069;0
7.655;-4.44226177706689;-0.443760995470457;-0.270816137469228;0
7.66;-4.4444260884738;-0.428109720187156;-0.275668198501996;0
7.665;-4.44651824971913;-0.412695853436656;-0.280279630607473;0
7.67;-4.44853120059957;-0.397195376878704;-0.284974611835375;0
7.675;-4.45046651132521;-0.381687830217192;-0.289673547028856;0
7.68;-4.4523260875494;-0.366250221308348;-0.29429942570737;0
7.685;-4.45411214932344;-0.350956695869515;-0.298778150642415;0
7.69;-4.45582727792594;-0.335880942981799;-0.303036130421298;0
7.695;-4.45746428454893;-0.320697680363575;-0.307398793837915;0
7.7;-4.45902460769326;-0.305485368607427;-0.311787610819392;0
7.705;-4.4605099962002;-0.290319162860493;-0.31612740886003;0
7.71;-4.46192255396573;-0.275273322922637;-0.32034396069466;0
7.715;-4.46326472658744;-0.260420862237622;-0.324364334680099;0
7.72;-4.46452918959018;-0.245435916481382;-0.328514525346949;0
7.725;-4.46572725128906;-0.230790225324516;-0.332322706863098;0
7.73;-4.46685223998969;-0.216154735799346;-0.336118159193448;0
7.735;-4.46790603352518;-0.201601879595201;-0.339828459097243;0
7.74;-4.46888079694126;-0.186807557638093;-0.34377776216557;0
7.745;-4.46978732666216;-0.172244928650744;-0.347492751045287;0
7.75;-4.47061843599509;-0.157585909575587;-0.351301664312228;0
7.755;-4.47137555149933;-0.142906247827543;-0.355128692212277;0
7.76;-4.47206041980722;-0.128279304355003;-0.358900461774057;0
7.765;-4.47267508769005;-0.113775738511027;-0.362546350320396;0
7.77;-4.47322195004659;-0.0994659283223507;-0.365996063373903;0
7.775;-4.47369361979327;-0.0850213696177551;-0.369578235310773;0
7.78;-4.47409132600276;-0.0705176117834826;-0.373217228829574;0
7.785;-4.47441659876784;-0.0560271084519674;-0.376840552584432;0
7.79;-4.47467131519714;-0.0416216373093048;-0.380376439289539;0
7.795;-4.47484763635999;-0.0269764094282505;-0.384149735905578;0
7.8;-4.47495637435437;-0.0125648820028498;-0.387686827665554;0
7.805;-4.47499033626176;0.00194172048323271;-0.391316646858938;0
7.81;-4.47495091610904;0.0164692041555406;-0.394964938066517;0
7.815;-4.47483984404177;0.0309448229119483;-0.398558942925978;0
7.82;-4.4746591706824;0.0452976102511693;-0.402027730966797;0
7.825;-4.47440119922032;0.0598542426731433;-0.405698061797421;0
7.83;-4.47407689388268;0.0741423823927021;-0.409097463865345;0
7.835;-4.47367922747988;0.0884911667762942;-0.412555254356991;0
7.84;-4.47320973081524;0.102827832872826;-0.415998631567887;0
7.845;-4.47267023723673;0.117082104908909;-0.419357329290983;0
7.85;-4.4720529036375;0.131578407825143;-0.422955828670077;0
7.855;-4.47136847086367;0.145845649511042;-0.426322878434292;0
7.86;-4.47060975670076;0.160211251083092;-0.429786053317116;0
7.865;-4.46977810338406;0.174602402377864;-0.433272479355262;0
7.87;-4.4688752066438;0.188946783334108;-0.436709821055297;0
7.875;-4.46790310441727;0.203172913936815;-0.440026630980312;0
7.88;-4.46685406709339;0.217607812927853;-0.443550007871141;0
7.885;-4.46573900220765;0.231780427080803;-0.446808761399398;0
7.89;-4.46455084387329;0.246020137220832;-0.450132448025224;0
7.895;-4.46329108394659;0.260254422437905;-0.453448503741396;0
7.9;-4.46196153959197;0.274412305071459;-0.456685955952112;0
7.905;-4.46056433743305;0.288424671739661;-0.45977574344601;0
7.91;-4.45909186849476;0.302619144282461;-0.463045586070593;0
7.915;-4.45755513191721;0.316526372886538;-0.466026014506924;0
7.92;-4.45594711961109;0.330478355503434;-0.469049218795608;0
7.925;-4.45426941269953;0.344403472612318;-0.47204355102476;0
7.93;-4.45252388787521;0.35823264057653;-0.474939946720593;0
7.935;-4.45071269733168;0.371899602234648;-0.477672213723807;0
7.94;-4.44882828874345;0.385732996702444;-0.480569100085149;0
7.945;-4.44688166539759;0.399266458282598;-0.483164130846663;0
7.95;-4.44486587732747;0.412832149807983;-0.485789669187858;0
7.955;-4.44278246950148;0.426362345630243;-0.488377969211984;0
7.96;-4.44063330989203;0.439790006933871;-0.490862016819233;0
7.965;-4.43842057796629;0.453049101344843;-0.493175848829661;0
7.97;-4.43613665486664;0.466472074269176;-0.49565202362424;0
7.975;-4.43379252897987;0.479593709637653;-0.497825217384117;0
7.98;-4.43138118406342;0.492748982567197;-0.500030606319821;0
7.985;-4.42890413240523;0.50587116651825;-0.502201442523317;0
7.99;-4.42636318211874;0.518895093377355;-0.504272580814376;0
7.995;-4.42376042195512;0.531757445253695;-0.506180769473361;0
8;-4.42109820503621;0.544397030963061;-0.507864925468475;0
8.005;-4.41836910361172;0.557149405774761;-0.509660752763271;0
8.01;-4.41557420284879;0.569948981493602;-0.511502589044437;0
8.015;-4.41271493472634;0.582729495142413;-0.513324140797864;0
8.02;-4.4097930037387;0.595427066724678;-0.515061541490219;0
8.025;-4.40681036816785;0.607980467047848;-0.516653617781427;0
8.03;-4.40376928948465;0.620328653780645;-0.518039423794457;0
8.035;-4.40066220383486;0.632808957944038;-0.519556427455332;0
8.04;-4.3974901238055;0.645354804602768;-0.521137966750707;0
8.045;-4.39426435154359;0.657508255379468;-0.522326060469829;0
8.05;-4.39097818633434;0.669609660613821;-0.523461320088826;0
8.055;-4.38762334722914;0.681994184571516;-0.524878944940267;0
8.06;-4.38421016348179;0.694199161371181;-0.526116081732228;0
8.065;-4.38074099144413;0.706166793667186;-0.52711505291204;0
8.07;-4.37720841254592;0.7182349170536;-0.52821385214829;0
8.075;-4.37361348650324;0.730341336760803;-0.529350218413802;0
8.08;-4.36995758051309;0.742424060106174;-0.530462134092085;0
8.085;-4.36624233755597;0.754422505107422;-0.531489033429112;0
8.09;-4.36246966244776;0.766277772549425;-0.532372073636539;0
8.095;-4.35863165588006;0.778327862859835;-0.533449350623738;0
8.1;-4.35473902802499;0.790112710352935;-0.534260669786778;0
8.105;-4.35078444262884;0.801972268421034;-0.535146161038647;0
8.11;-4.34676907507725;0.813844861898719;-0.536044099984669;0
8.115;-4.34269435674706;0.825670939717346;-0.536894927294457;0
8.12;-4.33856202698603;0.837390615839454;-0.537638788199334;0
8.125;-4.33436400708841;0.849341522562519;-0.538613385992178;0
8.13;-4.33011083415463;0.86106329112368;-0.539358198766177;0
8.135;-4.32579498170138;0.872896058771076;-0.540213516281648;0
8.14;-4.32141748472122;0.884776460572071;-0.541115900262102;0
8.145;-4.31697962315656;0.896644021447298;-0.542004844389367;0
8.15;-4.31248297032665;0.90843868615879;-0.542820302345734;0
8.155;-4.30791933249392;0.920495814949553;-0.543897683148214;0
8.16;-4.30329912296306;0.932353820585966;-0.544775225720591;0
8.165;-4.29861470064229;0.944351235354467;-0.545791594985294;0
8.17;-4.2938669738057;0.956424012645128;-0.546882652190789;0
8.175;-4.28905714825356;0.968509064208167;-0.547985259515648;0
8.18;-4.28418671508242;0.980544554177352;-0.549037573427632;0
8.185;-4.27925743729071;0.992470180710267;-0.54997932546491;0
8.19;-4.27427133531112;1.0042274441025;-0.550752089304844;0
8.195;-4.26922062056407;1.01615441838492;-0.551694051138609;0
8.2;-4.26410608281427;1.02818568937888;-0.552739684488011;0
8.205;-4.25893882415326;1.03986402247389;-0.553431685934025;0
8.21;-4.25370184829329;1.05192519520313;-0.554506067721269;0
8.215;-4.24840503496618;1.063904983026;-0.555498351516893;0
8.22;-4.24305028703313;1.07574383692145;-0.556349042789652;0
8.225;-4.23763975752893;1.08738414830253;-0.557000626929945;0
8.23;-4.23216578270543;1.09916483958266;-0.557792158501934;0
8.235;-4.22662924679611;1.11102254252513;-0.558660176383452;0
8.24;-4.22103135176982;1.12289392131529;-0.559541293994594;0
8.245;-4.21537354022523;1.13471869431012;-0.560375220997839;0
8.25;-4.20965754310429;1.14643716288272;-0.561102290087472;0
8.255;-4.2038853695685;1.15799049691873;-0.56166374207254;0
8.26;-4.19804919870093;1.16971700291851;-0.562397993376252;0
8.265;-4.19215979257505;1.18115943552393;-0.56284768395067;0
8.27;-4.18620987443929;1.19265817218051;-0.563353380109052;0
8.275;-4.18020067557364;1.20415279042738;-0.563854622218684;0
8.28;-4.17413369858839;1.21558414434869;-0.564292267319933;0
8.285;-4.16801070425818;1.22689463235887;-0.564608756037649;0
8.29;-4.16182366244616;1.23842185009784;-0.565141764425263;0
8.295;-4.15558312559075;1.24970831322324;-0.565433664432683;0
8.3;-4.1492815999411;1.26109417563955;-0.565824769992068;0
8.305;-4.14292011322061;1.27251846547754;-0.566254043389803;0
8.31;-4.13649997231894;1.28392128677121;-0.566661563327237;0
8.315;-4.13002275093335;1.2952440951916;-0.566988799913558;0
8.32;-4.12349027384029;1.30643005141592;-0.567178967111387;0
8.325;-4.11690460899344;1.31742399806826;-0.567176998520068;0
8.33;-4.1102580112345;1.32856615188786;-0.567323238402601;0
8.335;-4.10356129775043;1.339402362469;-0.567163437984806;0
8.34;-4.09680721395056;1.35027603544956;-0.567041206028649;0
8.345;-4.08999700908078;1.36112972151703;-0.566899068286801;0
8.35;-4.08313218380241;1.37190744463153;-0.566681061931206;0
8.355;-4.07621448574043;1.38255458951103;-0.566332622035083;0
8.36;-4.0692458873056;1.39301850556889;-0.565801184582745;0
8.365;-4.06221854225135;1.40364144993576;-0.565429128163385;0
8.37;-4.05514316130162;1.41397150119481;-0.564764425576315;0
8.375;-4.04801237261934;1.4243538973511;-0.564152509060762;0
8.38;-4.04083733687334;1.43434018344003;-0.56314488861713;0
8.385;-4.03361110359054;1.44427939966193;-0.562090867081091;0
8.39;-4.0263351880587;1.45412036252441;-0.560939291757454;0
8.395;-4.01901132360085;1.46381344060757;-0.559640595974404;0
8.4;-4.01163141346402;1.47370357381925;-0.558539817286103;0
8.405;-4.00420590841456;1.48334173950093;-0.55718780167313;0
8.41;-3.99672717326293;1.49307525993137;-0.5559320381644;0
8.415;-3.98920609688793;1.50245805706716;-0.554326384832381;0
8.42;-3.98163545653663;1.51184072367533;-0.55272166667186;0
8.425;-3.97401649196107;1.52117363575502;-0.551068259061279;0
8.43;-3.96635066003951;1.53040844793306;-0.549317848943485;0
8.435;-3.95863962295509;1.5394983075414;-0.547423648032618;0
8.44;-3.95088523559974;1.54839805678737;-0.545340593972369;0
8.445;-3.94307949508204;1.55745708179294;-0.543418198229728;0
8.45;-3.93523292605226;1.56623118747641;-0.541212159091361;0
8.455;-3.92733793661981;1.57507230518497;-0.539074596163361;0
8.46;-3.91940543943462;1.58353929183216;-0.536564320910442;0
8.465;-3.91142820794583;1.59198732232869;-0.534036755618749;0
8.47;-3.90340745299178;1.6003716704499;-0.531447185539335;0
8.475;-3.89534458337097;1.60864867690996;-0.528751992539959;0
8.48;-3.88724118635838;1.61677630442914;-0.525909209444626;0
8.485;-3.87909902433351;1.62471395343129;-0.522878334635197;0
8.49;-3.87090997911425;1.63281534264644;-0.52001321168134;0
8.495;-3.8626844412794;1.64064093661454;-0.516874195110717;0
8.5;-3.85441466492057;1.64854675049181;-0.513817481867338;0
8.505;-3.84611139210134;1.65609600632828;-0.510406239375128;0
8.51;-3.8377672058234;1.66364773011671;-0.506999728933887;0
8.515;-3.82938311658346;1.67116089325127;-0.50355691879703;0
8.52;-3.82096031475885;1.67859551352009;-0.500037850845416;0
8.525;-3.81250016087852;1.68591283248105;-0.496403817250499;0
8.53;-3.80400417755038;1.69307539315142;-0.4926174373342;0
8.535;-3.7954740320021;1.700047469172;-0.488643085852124;0
8.54;-3.78690149581242;1.70718706326897;-0.484838890290343;0
8.545;-3.778296826057;1.71405943952604;-0.480770001797216;0
8.55;-3.76965212726418;1.72102465624983;-0.476796654360522;0
8.555;-3.76097797085756;1.72765044376164;-0.472486514889353;0
8.56;-3.75226675552355;1.73429955526954;-0.468202560126306;0
8.565;-3.74351929111535;1.74093481128368;-0.463907593202312;0
8.57;-3.73473655313728;1.74751987802431;-0.459565287646573;0
8.575;-3.72591967437496;1.7540194308734;-0.45514035026049;0
8.58;-3.71706993361746;1.76039939922435;-0.450598765281621;0
8.585;-3.70818875263713;1.76662684057191;-0.445907667625683;0
8.59;-3.69927768007458;1.77267035077172;-0.441035752382377;0
8.595;-3.69033838287509;1.77850009859004;-0.435953308329647;0
8.6;-3.6813626005665;1.78447984524372;-0.431024236415847;0
8.605;-3.67236053018235;1.79018102782262;-0.425819871935185;0
8.61;-3.66332418454492;1.79596946364263;-0.420706214919835;0
8.615;-3.65426402146932;1.80141879939281;-0.415256851854805;0
8.62;-3.64517229699185;1.80689725641015;-0.409840226890827;0
8.625;-3.63604965224124;1.81237328209235;-0.404424765696765;0
8.63;-3.62689687468098;1.81781581950092;-0.398979410561736;0
8.635;-3.61771488277269;1.82319481120413;-0.393474123895102;0
8.64;-3.60851476180359;1.82808918101139;-0.387487869283851;0
8.645;-3.59928935320967;1.83287290470619;-0.381394941737971;0
8.65;-3.59002980521214;1.83791259439171;-0.375562024161278;0
8.655;-3.58074572866611;1.84278205558888;-0.369562749501707;0
8.66;-3.57143858562775;1.84745696624106;-0.363372906116606;0
8.665;-3.56210992781208;1.85191430732207;-0.356969601463465;0
8.67;-3.55275134373641;1.85652453102419;-0.350723429412406;0
8.675;-3.54337285434411;1.86086580316754;-0.344212451491979;0
8.68;-3.5339762997259;1.86491851997191;-0.337417239678103;0
8.685;-3.52455353938913;1.86905653591887;-0.330711837103157;0
8.69;-3.51510480428104;1.8732535158792;-0.324069849030014;0
8.695;-3.50564048155086;1.8770918907129;-0.317073664229403;0
8.7;-3.49615271901475;1.88094804810232;-0.310099905469991;0
8.705;-3.48664201605511;1.88479849480019;-0.303125064619983;0
8.71;-3.47711900733597;1.88822878557516;-0.295734697166227;0
8.715;-3.46757606638092;1.89161863592914;-0.288308794402617;0
8.72;-3.45801389599799;1.89494812137351;-0.280827455425927;0
8.725;-3.44843327644741;1.89819822499209;-0.273271700113914;0
8.73;-3.4388350658675;1.90135064410063;-0.265623275173702;0
8.735;-3.42922019245654;1.90438795656883;-0.257864819981389;0
8.74;-3.41958965061852;1.90729359971307;-0.249979844882279;0
8.745;-3.40994448811073;1.91005220444195;-0.241953064758359;0
8.75;-3.40028580564198;1.9126493777813;-0.233770180753848;0
8.755;-3.39061474836826;1.91507184424996;-0.225418020996344;0
8.76;-3.38092246429404;1.91769912460015;-0.217276218589236;0
8.765;-3.37121849721992;1.92011828126909;-0.208931696352027;0
8.77;-3.36150417753931;1.92231803263731;-0.200373307213823;0
8.775;-3.35178086132388;1.92428834069872;-0.19159115511558;0
8.78;-3.34204992093352;1.92602053413626;-0.182576717255472;0
8.785;-3.33230270218574;1.92789899478062;-0.173714529636165;0
8.79;-3.32254891606343;1.92951587673948;-0.164596645314294;0
8.795;-3.31279003464438;1.9308649956509;-0.155217049638114;0
8.8;-3.30301748876625;1.93233332034053;-0.14596288513551;0
8.805;-3.29324105937163;1.93351565072313;-0.136428868470452;0
8.81;-3.28345223792995;1.93480022115398;-0.127003419740819;0
8.815;-3.27366085886217;1.93578310763149;-0.117282542886642;0
8.82;-3.26386849435159;1.93646221216245;-0.107264335995331;0
8.825;-3.25406665224823;1.9372287242081;-0.097340185871069;0
8.83;-3.24426516832721;1.93768164144545;-0.0871090277638163;0
8.835;-3.23445556578804;1.93821354365956;-0.0769636452249869;0
8.84;-3.22464768849128;1.93842479671875;-0.0665043471922104;0
8.845;-3.21484309632164;1.93831763559218;-0.0557335769856435;0
8.85;-3.20503326363187;1.93828760761795;-0.0450470886727106;0
8.855;-3.19522797158922;1.93793794571489;-0.0340480592329191;0
8.86;-3.18541866902715;1.93766550234689;-0.0231335485689703;0
8.865;-3.17561510570597;1.93707474401769;-0.0119079670880595;0
8.87;-3.16581872879947;1.93617197751127;-0.000377828037111616;1
8.875;-3.15496802227439;2.02086865699907;0;1
8.88;-3.14399797198315;2.08197132579797;0;1
8.885;-3.13305636092072;2.11720966212914;0;1
8.89;-3.12216505194224;2.13485977060097;0;1
8.895;-3.11149975966602;2.1281973637411;0;1
8.9;-3.10112554249316;2.10158692855041;0;1
8.905;-3.09096902278947;2.06834586838526;0;1
8.91;-3.08110927831252;2.02495668458725;0;1
8.915;-3.0715228788738;1.97712929898945;0;1
8.92;-3.06216365622275;1.93012197340074;0;1
8.925;-3.05297071586241;1.8882995077024;0;1
8.93;-3.04377621392064;1.8625595970336;0;1
8.935;-3.03460047701766;1.84515185960122;0;1
8.94;-3.02539717602759;1.83642826667548;0;1
8.945;-3.01612975824966;1.83585383880307;0;1
8.95;-3.00677350705558;1.84218997295122;0;1
8.955;-2.99731607798928;1.85372424938894;0;1
8.96;-2.98775679780736;1.86850680503757;0;1
8.965;-2.97810486489268;1.8845800966336;0;1
8.97;-2.96847733774869;1.89245634736385;0;1
8.975;-2.95880877413705;1.90031741345537;0;1
8.98;-2.94910948609786;1.90737717019279;0;1
8.985;-2.93949151028478;1.90533955674202;0;1
8.99;-2.92987967949222;1.90348075280208;0;1
8.995;-2.9202715404175;1.90192106578347;0;1
9;-2.91076504654656;1.89302294874912;0;1
9.005;-2.90127110672852;1.88645537088427;0;1
9.01;-2.89187527875432;1.8747510247376;0;1
9.015;-2.8824783925044;1.86750560081141;0;1
9.02;-2.87315874393659;1.85699010608895;0;1
9.025;-2.86391339698435;1.84469035989469;0;1
9.03;-2.85473267450113;1.83203800702966;0;1
9.035;-2.84560220640305;1.82027397323775;0;1
9.04;-2.83650496449845;1.81036552633017;0;1
9.045;-2.82742338730453;1.8029483760901;0;1
9.05;-2.8183411021603;1.79832201767835;0;1
9.055;-2.80924430909418;1.79647286903021;0;1
9.06;-2.80022312103783;1.78941124359425;0;1
9.065;-2.79118435012275;1.78630254617478;0;1
9.07;-2.78221295342354;1.77910046644745;0;1
9.075;-2.77321222829776;1.77680959218296;0;1
9.08;-2.76426529982476;1.77115527722329;0;1
9.085;-2.7553755360448;1.76317484003013;0;1
9.09;-2.7464399043958;1.76167880466528;0;1
9.095;-2.73753782183587;1.75807151300972;0;1
9.1;-2.7286714573742;1.7530001658959;0;1
9.105;-2.71983920176352;1.74715308120933;0;1
9.11;-2.71113675547894;1.73347930262477;0;1
9.115;-2.70247045065843;1.72218837866266;0;1
9.12;-2.69381933766286;1.71397341240145;0;1
9.125;-2.68526458774748;1.70141651174041;0;1
9.13;-2.67670347081426;1.69408164332495;0;1
9.135;-2.66821181745642;1.68413473847951;0;1
9.14;-2.65978534496226;1.67291174185722;0;1
9.145;-2.65141411557476;1.66166867674662;0;0
9.15;-2.64310363685789;1.64991123980477;0.0117574369418485;0
9.155;-2.63484895829366;1.63842511140499;0.0126162927064877;0
9.16;-2.62664732833552;1.62702807947907;0.0133854819602621;0
9.165;-2.61849697758598;1.61577330130098;0.014011906942357;0
9.17;-2.61040594539606;1.6043189248703;0.0148375144082515;0
9.175;-2.60236371189304;1.59311804112183;0.0154090812223837;0
9.18;-2.59437782684634;1.58182600130593;0.016071424745439;0
9.185;-2.58644733502488;1.57049952773776;0.0167677624122216;0
9.19;-2.57857102606681;1.55919417063807;0.0174425214395206;0
9.195;-2.57074743981818;1.54796432683365;0.0180413193226325;0
9.2;-2.5629748783448;1.53686299320942;0.0185112095933233;0
9.205;-2.55525142577636;1.52594126161436;0.0188011859607782;0
9.21;-2.54758499128012;1.51485469360163;0.0192558062837103;0
9.215;-2.53996493638634;1.50405441825378;0.0194238322026188;0
9.22;-2.53239870734165;1.493193044741;0.0196528447648214;0
9.225;-2.52487522679064;1.48271852809138;0.0194948484643702;0
9.23;-2.51740152893665;1.4722797258339;0.0193012426365835;0
9.235;-2.5099761906403;1.46192662882011;0.0190220600645608;0
9.24;-2.50259757438642;1.45170777725559;0.018608817341428;0
9.245;-2.49527387579672;1.44127611497877;0.0184086596067383;0
9.25;-2.48799475108314;1.43108085445223;0.0179722329698222;0
9.255;-2.48076793879004;1.42077265588424;0.0176490340380548;0
9.26;-2.4735826608971;1.41079814034745;0.0169923665876464;0
9.265;-2.46644624552917;1.40080480441598;0.0163549553731481;0
9.27;-2.4593575652251;1.39084173174966;0.0156877039540455;0
9.275;-2.45231527759196;1.38095675797927;0.0149427965049995;0
9.28;-2.4453178300185;1.3711965297811;0.0140736378913287;0
9.285;-2.43837351267536;1.36121180569619;0.0134295520395888;0
9.29;-2.43147208718623;1.35145019034692;0.0125627849428112;0
9.295;-2.42462139831108;1.34156044965143;0.0118247184801514;0
9.3;-2.41782082056128;1.33159348054123;0.0111643702993285;0
9.305;-2.41106948500077;1.32159969816648;0.0105312736672458;0
9.31;-2.40436629694116;1.31162843350484;0.00987607951892655;0
9.315;-2.39770993780634;1.30172807211251;0.0091504169646679;0
9.32;-2.39109888465685;1.29194547146753;0.00830747529750298;0
9.325;-2.38454144863933;1.28193162085252;0.00769634307492928;0
9.33;-2.37802741297532;1.27213484506268;0.00686854164591866;0
9.335;-2.37156464218186;1.26220400145456;0.00617535746090825;0
9.34;-2.36515252497627;1.25219055764492;0.00556523355541505;0
9.345;-2.35879020571988;1.24214542209407;0.00498720634063754;0
9.35;-2.35247660022264;1.23211843106182;0.00439141825363443;0
9.355;-2.346220427918;1.22176396183034;0.00412350380043391;0
9.36;-2.34001186926714;1.21153390300571;0.00373135675970548;0
9.365;-2.33385913987666;1.20108138408251;0.00356193009213346;0
9.37;-2.32776195631557;1.19046242048223;0.00355906055297117;0
9.375;-2.3217197621615;1.17973269840504;0.00366695139528694;0
9.38;-2.31573173647168;1.16894730454998;0.00383044240649788;0
9.385;-2.30979680339337;1.15816046447157;0.00399527112932363;0
9.39;-2.30392367084241;1.14703063055905;0.00450298428667639;0
9.395;-2.29810248077479;1.13601447900228;0.0048966781105062;0
9.4;-2.29234141721664;1.12476825354913;0.00552018452951497;0
9.405;-2.28664010437472;1.1133530875707;0.00631221764210843;0
9.41;-2.28099791618373;1.1018278779798;0.00721376868147994;0
9.415;-2.27541390174547;1.09025266076732;0.0081647289678366;0
9.42;-2.26989690775423;1.07828982024289;0.00950268139781896;0
9.425;-2.2644371458154;1.06640228255861;0.010764442966128;0
9.43;-2.25904285961346;1.05425132873044;0.0122887832259579;0
9.435;-2.2537137063357;1.04190337033648;0.0140091163213163;0
9.44;-2.24844906568186;1.0294226093306;0.0158611102145934;0
9.445;-2.2432479888494;1.01687348229542;0.0177802409376888;0
9.45;-2.23811925657292;1.00392440772506;0.0200980454366282;0
9.455;-2.23305300897621;0.991043722168675;0.0223459225557754;0
9.46;-2.22805739299719;0.977897691617124;0.0248576527162503;0
9.465;-2.22313196957041;0.964556881898515;0.0275624949662422;0
9.47;-2.21827595777789;0.951091361429688;0.0303902527171717;0
9.475;-2.21348824588253;0.937570362849691;0.0332716117489045;0
9.48;-2.20877745477746;0.923665864339166;0.0365345583047296;0
9.485;-2.20413352794256;0.909850836835493;0.0397058681812091;0
9.49;-2.19956437441605;0.895796561246504;0.043114321291317;0
9.495;-2.19506932110565;0.881577635838904;0.0466851619723954;0
9.5;-2.19064736175505;0.867267019118481;0.0503453239392971;0
9.505;-2.18629710447182;0.852938420905593;0.0540210380876241;0
9.51;-2.18202689761173;0.838266955764774;0.0580371795305966;0
9.515;-2.17782640324885;0.823728764755838;0.0619173812610835;0
9.52;-2.17370326320008;0.808996807783624;0.0659887735997168;0
9.525;-2.1696564894374;0.794149061315295;0.0701732531829135;0
9.53;-2.16568477475112;0.779260639649349;0.0743956306542691;0
9.535;-2.16178644604033;0.764406201721557;0.0785812219245472;0
9.54;-2.15796952673695;0.749263205255506;0.0830525936857812;0
9.545;-2.15422337339848;0.734309185161233;0.0873320213506169;0
9.55;-2.15055532299395;0.719217913393821;0.0917458603604952;0
9.555;-2.14696413220837;0.704066201295124;0.0962172101624922;0
9.56;-2.14344815875292;0.688931374064137;0.100668707386734;0
9.565;-2.14001546577001;0.673492571116912;0.105421225793659;0
9.57;-2.13665546312641;0.65822835284627;0.109996005197624;0
9.575;-2.13337548864025;0.642815173972144;0.114716708847061;0
9.58;-2.13017430941062;0.627331725153124;0.119504549231006;0
9.585;-2.12705028390582;0.611857219929398;0.124280268249489;0
9.59;-2.12400143856476;0.596468267063053;0.128967265185581;0
9.595;-2.12102548912156;0.581238543619593;0.133491921860112;0
9.6;-2.11812982203166;0.565845497898954;0.13817689772111;0
9.605;-2.11531326984761;0.550368050323359;0.14294316593981;0
9.61;-2.11256422570604;0.535281456794727;0.14731541665919;0
9.615;-2.10988909863565;0.520255752217051;0.151623876491296;0
9.62;-2.10729576426491;0.504968475584582;0.156191048780961;0
9.625;-2.1047734576366;0.489896803974244;0.160539584739453;0
9.63;-2.10232935303204;0.47471524408773;0.164995122777689;0
9.635;-2.09996204484204;0.459501484117326;0.169479903684302;0
9.64;-2.09766977415664;0.444331749947052;0.173917682166291;0
9.645;-2.09545044490922;0.429280456307879;0.178234074688981;0
9.65;-2.09330164136119;0.414419874244159;0.182356890773925;0
9.655;-2.09123067481217;0.39942393535215;0.186612327304801;0
9.66;-2.08922624812134;0.384765855591996;0.190527080299045;0
9.665;-2.08729503649658;0.370115458843222;0.194431551994523;0
9.67;-2.08543519414619;0.355544451981296;0.198254042339638;0
9.675;-2.08365454488886;0.340728536072794;0.202318904680216;0
9.68;-2.08194232844251;0.326141484712968;0.206152204554635;0
9.685;-2.08030569466412;0.311455933928727;0.210081459627888;0
9.69;-2.0787332414841;0.297141970045693;0.213636519887275;0
9.695;-2.07723151145301;0.282867866042303;0.217149360713749;0
9.7;-2.07580858819271;0.268306829881533;0.22094680216608;0
9.705;-2.07445390819472;0.253933229071742;0.22455428784169;0
9.71;-2.07316482820072;0.239814569343005;0.227904438087347;0
9.715;-2.07194846150523;0.22561967118104;0.231328603215183;0
9.72;-2.07080337146792;0.211420688897242;0.234754579788882;0
9.725;-2.06972779659297;0.197288288623454;0.238111700474315;0
9.73;-2.06871966609127;0.183291327682126;0.241331153649842;0
9.735;-2.06778664465681;0.169100517868657;0.244742318892304;0
9.74;-2.06691779580728;0.155186517411292;0.247874410730935;0
9.745;-2.06612015918128;0.141216657388679;0.251060283312797;0
9.75;-2.06539225677104;0.127260665894202;0.254230172849324;0
9.755;-2.06473225287853;0.113388560723067;0.257314072153523;0
9.76;-2.06413803060918;0.0996675695398925;0.260244810633941;0
9.765;-2.06361724085249;0.0857657929746142;0.263354389316055;0
9.77;-2.06315890072254;0.0721531436440091;0.26617277688384;0
9.775;-2.06277005434249;0.0584942895628081;0.269035498591003;0
9.78;-2.06244919539235;0.0448581482070041;0.271873607536238;0
9.785;-2.06219448762274;0.0313129911167332;0.274618848515312;0
9.79;-2.06201387333282;0.0175273195299614;0.27760278192829;0
9.795;-2.06189667475809;0.0039708532378662;0.280355529559814;0
9.8;-2.06185018847918;-0.00968983486875083;0.283210671960971;0
9.805;-2.06187316779778;-0.0233845702923117;0.286097966673053;0
9.81;-2.06196404631053;-0.0370444767080731;0.288948516031288;0
9.815;-2.06212095239254;-0.0506022916588491;0.291695081966999;0
9.82;-2.06234172489726;-0.0639926676138546;0.294272385964947;0
9.825;-2.06263395796913;-0.0775485298987856;0.297013465692821;0
9.83;-2.06299671552563;-0.091199813780485;0.29984814771676;0
9.835;-2.06342868856263;-0.104875627920183;0.302705478572576;0
9.84;-2.0639282693444;-0.118507349962414;0.305516820872391;0
9.845;-2.06449357021683;-0.132028920555351;0.308216145787758;0
9.85;-2.06513240242042;-0.145770451539968;0.311133639507472;0
9.855;-2.06583402247385;-0.159263716608896;0.31380093092186;0
9.86;-2.06660562435128;-0.172841849683302;0.316551320015565;0
9.865;-2.06744590584715;-0.186436316228841;0.319316217100917;0
9.87;-2.06835323163835;-0.199979025052869;0.322027521356072;0
9.875;-2.06932564382889;-0.213402658098669;0.324617950294778;0
9.88;-2.0703709708799;-0.227039743871457;0.327420112649228;0
9.885;-2.07147842918349;-0.240421783689119;0.329965369206282;0
9.89;-2.07265521822858;-0.25388343576596;0.332588548692942;0
9.895;-2.07390000280793;-0.267355895147688;0.335220794436157;0
9.9;-2.07521113706971;-0.280771741557114;0.337794680141312;0
9.905;-2.07658667920699;-0.294065246032137;0.340244515580842;0
9.91;-2.07803443531321;-0.307568648901906;0.342902623418146;0
9.915;-2.07954362153112;-0.320814178150023;0.345301093402933;0
9.92;-2.08112146373983;-0.334138037613503;0.347776301698225;0
9.925;-2.08276661419064;-0.34747116727228;0.35025913735145;0
9.93;-2.08447743652847;-0.360746812656;0.352682840829848;0
9.935;-2.08625202453477;-0.373900808731115;0.354983286346891;0
9.94;-2.08808815282129;-0.386869120671122;0.357096520884455;0
9.945;-2.08999340546035;-0.399987711624117;0.359358631845712;0
9.95;-2.0919667827382;-0.41318697188204;0.361699910710817;0
9.955;-2.09399697988538;-0.426004265582813;0.363657669072622;0
9.96;-2.0960906715724;-0.438778559744697;0.365571128498396;0
9.965;-2.09825610643805;-0.451843684112699;0.367774148135094;0
9.97;-2.10048291705389;-0.464732333071445;0.369799230181361;0
9.975;-2.10276868664914;-0.477383776064506;0.371585762180939;0
9.98;-2.10512078321947;-0.49013556510187;0.373471454473492;0
9.985;-2.10753805032073;-0.502921789513997;0.375390330575129;0
9.99;-2.11001903086651;-0.515677743611629;0.377277662771937;0
9.995;-2.11256198066914;-0.528340223571426;0.379070268176796;0
10;-2.11516488312651;-0.540847810636619;0.380706790904704;0
10.005;-2.11782546495776;-0.553141139509227;0.382127969252375;0
10.01;-2.1205512408876;-0.56555889610517;0.383672632063416;0
10.015;-2.12334120320217;-0.578036240588794;0.385275857543458;0
10.02;-2.12618401718129;-0.59011367776269;0.386478111626064;0
10.025;-2.12908641299681;-0.602135704178998;0.387624156994833;0
10.03;-2.13205662904902;-0.614437974203763;0.389049685322478;0
10.035;-2.13508436605005;-0.626558118733701;0.390292142008174;0
10.04;-2.1381672523487;-0.638438269068528;0.391293779859368;0
10.045;-2.14131276024156;-0.650420400618212;0.392396734121534;0
10.05;-2.14451981109485;-0.662441301068699;0.393537725235215;0
10.055;-2.14778708317905;-0.674440698416249;0.394656455950972;0
10.06;-2.15111296344789;-0.68635877712049;0.395693125503034;0
10.065;-2.15449555710353;-0.698136466589147;0.396588717764498;0
10.07;-2.15794279536513;-0.710113972079379;0.397683531627896;0
10.075;-2.16144403319763;-0.721831347860834;0.398517489136145;0
10.08;-2.16500664796323;-0.73363064888795;0.399432818378437;0
10.085;-2.16862951486482;-0.745450783085579;0.400368373271833;0
10.09;-2.17231123176486;-0.757231827878565;0.401264217817071;0
10.095;-2.17605013196637;-0.768915304017098;0.40206189912077;0
10.1;-2.17985432604353;-0.780839841005363;0.403100111839707;0
10.105;-2.1837133589537;-0.792544898370114;0.403918155855892;0
10.11;-2.18763479032795;-0.804371494317411;0.404857195505055;0
10.115;-2.19161769089757;-0.816258353240726;0.405855874873831;0
10.12;-2.19565077424757;-0.827748047933163;0.406456727171441;0
10.125;-2.19975085598728;-0.839581594299423;0.4074010323471;0
10.13;-2.20390797541533;-0.851297646381723;0.408227216487576;0
10.135;-2.20812009611809;-0.862838642820289;0.408877796632013;0
10.14;-2.21239501878547;-0.874546124888095;0.40969443060471;0
10.145;-2.21672195479651;-0.885961323380624;0.41021823898843;0
10.15;-2.22110819339974;-0.897428797933353;0.410793975771919;0
10.155;-2.22555249041065;-0.908888544776467;0.411361602719609;0
10.16;-2.2300533787305;-0.920283659910885;0.411864221215054;0
10.165;-2.23460912041802;-0.931557838270322;0.412245569339171;0
10.17;-2.23922776745516;-0.943051616768719;0.412846264495087;0
10.175;-2.24389879420886;-0.954306180317484;0.413207346009894;0
10.18;-2.24862974611146;-0.965665478009677;0.413672922012258;0
10.185;-2.25341964870496;-0.977069699794064;0.414183113096194;0
10.19;-2.25826725284254;-0.98846005544332;0.414679099422598;0
10.195;-2.26317104665493;-0.999779045889986;0.415103391351949;0
10.2;-2.26812926857424;-1.0109707224608;0.415400087795761;0
10.205;-2.27313992132842;-1.0219809329721;0.415515121257642;0
10.21;-2.27821083781631;-1.03315331197295;0.415792246859426;0
10.215;-2.283341299287;-1.04442670556321;0.416170203117691;0
10.22;-2.28852029418887;-1.05534683864361;0.416194648010189;0
10.225;-2.2937548708836;-1.06626037391309;0.416212478867265;0
10.23;-2.29904360683731;-1.07711185670389;0.416168245411039;0
10.235;-2.30438486080614;-1.0878481979429;0.416008899761499;0
10.24;-2.30978674913193;-1.09881085274104;0.416075973431481;0
10.245;-2.31523888252357;-1.10954535093218;0.415914845976537;0
10.25;-2.32074886907138;-1.12039544420758;0.415869420548856;0
10.255;-2.32631586342187;-1.13130416906162;0.415882656849426;0
10.26;-2.33193873353786;-1.14221454675185;0.415897537201042;0
10.265;-2.33761606778941;-1.15306986773179;0.415857350966023;0
10.27;-2.34334625228957;-1.16381668323646;0.415708685928019;0
10.275;-2.34912742325475;-1.17440228805613;0.415398908876497;0
10.28;-2.35495747696989;-1.18477496783059;0.414876412384004;0
10.285;-2.36084418464103;-1.19528162830888;0.414488243385052;0
10.29;-2.36677675802279;-1.20547060282433;0.413782646057545;0
10.295;-2.37276249694257;-1.21569091709931;0.413108856806384;0
10.3;-2.37880022666074;-1.22588928386168;0.41241356724786;0
10.305;-2.38488853996977;-1.23601381026538;0.411644898806043;0
10.31;-2.39102580307808;-1.24601395572738;0.410752359600691;0
10.315;-2.397210170336;-1.25584084574699;0.409687157346233;0
10.32;-2.40344963276257;-1.2658419370819;0.408796863399716;0
10.325;-2.40973364908515;-1.27556751411357;0.407631646053025;0
10.33;-2.41606976278483;-1.28536759180058;0.406541702736016;0
10.335;-2.42244700903044;-1.29479558286457;0.405080396209695;0
10.34;-2.42887253397524;-1.3042049193197;0.40360140496823;0
10.345;-2.43534503737869;-1.3135472454208;0.402056385004084;0
10.35;-2.44186301202757;-1.32277562987541;0.400398448849174;0
10.355;-2.44842474913249;-1.33184449861851;0.398582097382863;0
10.36;-2.4550383919535;-1.34110430120084;0.396957885298791;0
10.365;-2.4616935626169;-1.35010868085248;0.395079328300892;0
10.37;-2.46839798301198;-1.35921041657114;0.393299374199883;0
10.375;-2.47514087147577;-1.36796584833256;0.391174297527104;0
10.38;-2.48192957198677;-1.37673080828278;0.389060159492234;0
10.385;-2.48876298458475;-1.38545922436312;0.386910880776449;0
10.39;-2.49563981104818;-1.39410633937381;0.384681727503443;0
10.395;-2.50255855722508;-1.40262854507228;0.382329144444717;0
10.4;-2.50951755287605;-1.41098393657412;0.379811308638297;0
10.405;-2.51651495539326;-1.41913212418932;0.377087940075204;0
10.41;-2.52355880578561;-1.42742862950198;0.374514696755063;0
10.415;-2.53064868444471;-1.43582666851975;0.372044695044898;0
10.42;-2.53777391113243;-1.44388603116967;0.369237656348553;0
10.425;-2.5449419459662;-1.45196529741337;0.366452384324766;0
10.43;-2.55214178106035;-1.45962759431225;0.363251991588031;0
10.435;-2.55938057376163;-1.4672350291925;0.359998860987144;0
10.44;-2.56665707581979;-1.47474844128159;0.35665386675257;0
10.445;-2.57397990928694;-1.48252357774232;0.353572817018549;0
10.45;-2.58133918959971;-1.4901200304228;0.35031512844879;0
10.455;-2.58873311216807;-1.49750124933046;0.3468443682889;0
10.46;-2.59615973476675;-1.50463250954517;0.343125953037928;0
10.465;-2.60362702500154;-1.51187454655462;0.339520782556428;0
10.47;-2.61112448516551;-1.51879284867505;0.335594269998172;0
10.475;-2.61865977723599;-1.52575066783693;0.331709880573768;0
10.48;-2.62623215300051;-1.53270984262097;0.327829424906101;0
10.485;-2.63384069214483;-1.53963299204697;0.323915519404061;0
10.49;-2.64148431045768;-1.54648368548042;0.31993175563437;0
10.495;-2.64916176867988;-1.5532266042558;0.315842861297607;0
10.5;-2.65687168194039;-1.55982769438515;0.311614852182732;0
10.505;-2.66461253202004;-1.56625439990885;0.307215264662944;0
10.51;-2.67238267127532;-1.57247552335423;0.302613015145055;0
10.515;-2.68019037446644;-1.57885479920097;0.298171972618907;0
10.52;-2.68802545835702;-1.5849610587097;0.293460861349351;0
10.525;-2.69588587334788;-1.59076682252269;0.288452381227814;0
10.53;-2.70377952088303;-1.59663984456465;0.283514483547723;0
10.535;-2.71170590414001;-1.60254640068839;0.278613397315131;0
10.54;-2.71965433979619;-1.60806045653018;0.273323063733918;0
10.545;-2.72763234664017;-1.61355284088555;0.268014569949643;0
10.55;-2.73563907703483;-1.61899364590975;0.26265802017078;0
10.555;-2.74367355729474;-1.62435392681317;0.257224501503287;0
10.56;-2.75173468875268;-1.6296055557817;0.251685937218608;0
10.565;-2.759821264169;-1.63472170538993;0.246015569611869;0
10.57;-2.76793196774796;-1.63967659487528;0.240187705400573;0
10.575;-2.77606539228487;-1.64444595701126;0.23417818189138;0
10.58;-2.78422003981904;-1.64900676723484;0.227964095091582;0
10.585;-2.79240437421597;-1.6537304428334;0.221916998060652;0
10.59;-2.80060843273098;-1.65819406927814;0.215613865435889;0
10.595;-2.80884045461533;-1.66277037107027;0.209427591653614;0
10.6;-2.81709027156153;-1.66703834829782;0.202937099240684;0
10.605;-2.82536593197022;-1.67137272772288;0.196517316874213;0
10.61;-2.83365708456581;-1.67535454219425;0.189749230471546;0
10.615;-2.84197161641887;-1.67936088915777;0.183010168653785;0
10.62;-2.85030906571042;-1.68336799436304;0.176276337906403;0
10.625;-2.85865882609571;-1.68695995336512;0.169131830312529;0
10.63;-2.86702855126638;-1.69051701294576;0.161957165227036;0
10.635;-2.87541756760568;-1.69401885912168;0.154732048682666;0
10.64;-2.88382511446739;-1.69744578163971;0.147436803911751;0
10.645;-2.89225035627013;-1.70077902958399;0.140052726543701;0
10.65;-2.90069238226754;-1.7040006149658;0.132561887549489;0
10.655;-2.90915021454191;-1.70709347653064;0.124947296534093;0
10.66;-2.91762281431725;-1.71004154554093;0.117192966896244;0
10.665;-2.92610908614326;-1.71282971532219;0.109283884708328;0
10.67;-2.93460789102252;-1.71544416637733;0.101206333185113;0
10.675;-2.94311804703508;-1.71787213865958;0.0929476640957831;0
10.68;-2.95163833800874;-1.72010206312844;0.0844964286105994;0
10.685;-2.9601675180304;-1.72212350476884;0.0758423195240474;0
10.69;-2.96871436195972;-1.72431975968727;0.0673687675932282;0
10.695;-2.97726926276539;-1.72628029455463;0.0586651196502404;0
10.7;-2.98583084272527;-1.72799697274949;0.0497233917922375;0
10.705;-2.99439771557712;-1.72946294886163;0.0405368966266433;0
10.71;-3.00297853038823;-1.73106488950488;0.0314924632234586;0
10.715;-3.01156358353229;-1.73239628571591;0.0221834883305789;0
10.72;-3.02015141632879;-1.73345276077863;0.0126057708125422;0
10.725;-3.0287506195807;-1.73462345971095;0.00314863405627208;0
10.73;-3.03735144524597;-1.73550452872399;-0.00659185575859844;0
10.735;-3.04596243951468;-1.73696197083134;0.00548943050079953;0
10.74;-3.0545761928372;-1.7376409251203;-0.00445472766411315;0
10.745;-3.06318874609811;-1.73849082071272;0.00701759363250853;0
10.75;-3.07181101890546;-1.73895254855038;-0.00314480525126615;0
10.755;-3.08043079253181;-1.7395762300942;0.0081004325792251;0
10.76;-3.08905897412522;-1.73980403585246;-0.00229660708236734;0
10.765;-3.09768333920758;-1.7401874466408;0.00870779702925995;0
10.77;-3.10631479611683;-1.74016993008286;-0.00193496806653592;0
10.775;-3.11494112802056;-1.7403043268538;0.00882018200179457;0
10.78;-3.12356322261055;-1.73964351678688;-0.00246595119477799;0
10.785;-3.13218724468546;-1.73953572089909;0.00804735863725514;0
10.79;-3.14080587622905;-1.73863461417691;-0.00347855827871002;0
10.795;-3.14942532035044;-1.738289549382;0.00679815473054735;0
10.8;-3.15803829974483;-1.73715526075053;-0.00496011497707127;0
10.805;-3.16664103221119;-1.73619043631737;0.00469782172803135;0
10.81;-3.17524465614374;-1.73484486664603;-0.00727033499313046;0
10.815;-3.18383721062961;-1.73367770551148;0.00218679834244173;0
10.82;-3.19241986421766;-1.73174776422216;-0.0103640633882527;0
10.825;-3.20099908588956;-1.73040883919106;-0.00107664058967138;0
10.83;-3.20956788093451;-1.72879575068873;0.00793045451901375;0
10.835;-3.21812513920083;-1.72644314759508;-0.00504688117719421;0
10.84;-3.22666745153502;-1.72431467451686;0.00344746447102628;0
10.845;-3.23519631223546;-1.72147299849909;-0.0100159687134256;0
10.85;-3.24371852716831;-1.71927539807391;-0.00158745234520818;0
10.855;-3.2522274472657;-1.71685992674021;0.00661759896644609;0
10.86;-3.260722315314;-1.71376406266575;-0.00710212634626006;0
10.865;-3.26920008088071;-1.71095394545361;0.000711939268819517;0
10.87;-3.27683234738015;-1.64048784703477;0;1
10.875;-3.28431170193263;-1.58528158121282;0;1
10.88;-3.29175267191789;-1.54825976856571;0;1
10.885;-3.29925577574359;-1.53014387769773;0;1
10.89;-3.30679965135853;-1.52201620162478;0;1
10.895;-3.31452440508937;-1.53079162472579;0;1
10.9;-3.322469332903;-1.55297975920771;0;1
10.905;-3.33064645483564;-1.58433823832299;0;1
10.91;-3.33904357408069;-1.62039746739012;0;1
10.915;-3.34752883685982;-1.64921900631206;0;1
10.92;-3.35614437703877;-1.67682265226489;0;1
10.925;-3.36475117990275;-1.692999272317;0;1
10.93;-3.373394652851;-1.705633861191;0;1
10.935;-3.38194754850655;-1.70631689651096;0;1
10.94;-3.39037277642482;-1.69680100041898;0;1
10.945;-3.39875160788306;-1.6872545863308;0;1
10.95;-3.40699511740629;-1.6708609791798;0;1
10.955;-3.41510292251297;-1.65022809112094;0;1
10.96;-3.42308772990268;-1.62796537140353;0;1
10.965;-3.43097213984637;-1.60643760280562;0;1
10.97;-3.43878494946116;-1.58757501690215;0;1
10.975;-3.44655736174273;-1.57274930741068;0;1
10.98;-3.45431968340645;-1.56273495774953;0;1
10.985;-3.46199812190593;-1.55001349398599;0;1
10.99;-3.46970046146173;-1.54390554360711;0;1
10.995;-3.47745381737668;-1.54394789663561;0;1
11;-3.48517581507804;-1.54144678163204;0;1
11.005;-3.49286157677903;-1.53700703648874;0;1
11.01;-3.50061084032907;-1.53903491240846;0;1
11.015;-3.50833969637119;-1.53859646703665;0;1
11.02;-3.51604091517592;-1.53608607979001;0;1
11.025;-3.52371104634324;-1.53203670608819;0;1
11.03;-3.53135016685022;-1.52704713814225;0;1
11.035;-3.53896132839073;-1.52171417066333;0;1
11.04;-3.54654980370871;-1.51657544512169;0;1
11.045;-3.55412225856949;-1.51206859174055;0;1
11.05;-3.56168583444817;-1.50849925211575;0;1
11.055;-3.56914708965905;-1.49833084930194;0;1
11.06;-3.57659895805315;-1.49124185233128;0;1
11.065;-3.58395883436386;-1.47970356025885;0;1
11.07;-3.59122744713654;-1.46548583222495;0;1
11.075;-3.59841423807588;-1.4503465148105;0;1
11.08;-3.60563540369331;-1.44356528157545;0;1
11.085;-3.61282379174021;-1.43676793933066;0;1
11.09;-3.61988716706416;-1.42287790983436;0;1
11.095;-3.62692164540964;-1.41200842766872;0;1
11.1;-3.63394957675792;-1.40471403047113;0;1
11.105;-3.64099047328314;-1.40111756665744;0;1
11.11;-3.64795923435799;-1.39326026084729;0;1
11.115;-3.65485256663508;-1.38253030229823;0;1
11.12;-3.66177533605015;-1.37808810769304;0;1
11.125;-3.66865125013843;-1.37165434749354;0;1
11.13;-3.67548208790363;-1.36413302458915;0;1
11.135;-3.68227365761302;-1.35638963840476;0;1
11.14;-3.68903468896414;-1.34918086412335;0;1
11.145;-3.69567511760607;-1.33538476296089;0;1
11.15;-3.7022925065817;-1.32503130867531;0;1
11.155;-3.708909852042;-1.31856215664509;0;1
11.16;-3.71544621437708;-1.30826646526271;0;1
11.165;-3.72190270667147;-1.29570383340359;0;1
11.17;-3.72828796173297;-1.28241110859684;0;1
11.175;-3.73461616140506;-1.26975968617;0;1
11.18;-3.74090475304699;-1.25884373363582;0;1
11.185;-3.74717231601577;-1.25042298798433;0;1
11.19;-3.7534365835141;-1.24489953192659;0;1
11.195;-3.75961251685755;-1.23462755065081;0;1
11.2;-3.76579880595877;-1.22901552561293;0;1
11.205;-3.77191581265949;-1.22015377511251;0;1
11.21;-3.77806495793253;-1.21708343199179;0;1
11.215;-3.7841668151717;-1.21147525658516;0;1
11.22;-3.79022051722405;-1.20424029788122;0;1
11.225;-3.79612959696979;-1.18859680525413;0;1
11.23;-3.80198853931596;-1.17503985660523;0;1
11.235;-3.80782031133235;-1.16453120289058;0;1
11.24;-3.81354659807606;-1.14988351315416;0;1
11.245;-3.81927340168516;-1.14083264353971;0;1
11.25;-3.82492825104392;-1.12965877702026;0;1
11.255;-3.83051851973039;-1.11774653717084;0;1
11.26;-3.83605663804599;-1.10633589004702;0;1
11.265;-3.84155817454708;-1.09643040833571;0;1
11.27;-3.84693942851434;-1.08102308341839;0;1
11.275;-3.85230331036519;-1.07013712729115;0;1
11.28;-3.8575764439727;-1.05639729061664;0;1
11.285;-3.86286757299495;-1.04925524569002;0;1
11.29;-3.86810483853701;-1.04065256315936;0;1
11.295;-3.87329440328091;-1.03162567055872;0;1
11.3;-3.87844609437582;-1.0230934423647;0;1
11.305;-3.88347148155604;-1.00807446032602;0;1
11.31;-3.88847005603101;-0.996708585420039;0;1
11.315;-3.8933664375127;-0.981800840287833;0;1
11.32;-3.89826881389831;-0.973025258035912;0;1
11.325;-3.90310599827626;-0.962554281284737;0;1
11.33;-3.90788581167597;-0.951642197653066;0;1
11.335;-3.91262036830759;-0.941390153004644;0;1
11.34;-3.91732430555806;-0.932669094230234;0;1
11.345;-3.92191258420205;-0.918358940896214;0;1
11.35;-3.92648652241837;-0.908394323079335;0;1
11.355;-3.93097106099152;-0.895338108369162;0;1
11.36;-3.93537311484783;-0.880912691049174;0;1
11.365;-3.93970643615347;-0.866702556433938;0;1
11.37;-3.94398930745962;-0.854030094211374;0;1
11.375;-3.94824202962812;-0.843863480022229;0;1
11.38;-3.95248464618355;-0.836778205439582;0;1
11.385;-3.95663474122721;-0.825258537796351;0;1
11.39;-3.96069329617174;-0.811088013074543;0;1
11.395;-3.96466991875652;-0.796026213405309;0;1
11.4;-3.96868098469677;-0.789355739915325;0;1
11.405;-3.9725591417845;-0.774992753161614;0;1
11.41;-3.97639950366653;-0.763205305582375;0;1
11.415;-3.98022441984016;-0.754719254157432;0;1
11.42;-3.98395388671325;-0.742119398824123;0;1
11.425;-3.98759117459141;-0.727241696685815;0;1
11.43;-3.99124833398933;-0.719570437937217;0;1
11.435;-3.99485605724403;-0.711008360396224;0;1
11.44;-3.99832187729736;-0.694796974146248;0;1
11.445;-4.0017433954061;-0.681378950805344;0;1
11.45;-4.00514565387095;-0.671603191443607;0;1
11.455;-4.00845132992278;-0.658129137352775;0;1
11.46;-4.01166605469119;-0.642814133130599;0;1
11.465;-4.0148033842464;-0.627409228900938;0;1
11.47;-4.01788219489165;-0.613399934044117;0;1
11.475;-4.02092411740131;-0.601911291157675;0;1
11.48;-4.02395097706912;-0.593649966906213;0;1
11.485;-4.02688230419872;-0.581193271086138;0;1
11.49;-4.02972100506682;-0.566380558548863;0;1
11.495;-4.0324784561552;-0.55099372866268;0;1
11.5;-4.03517212232207;-0.53659629213969;0;1
11.505;-4.0378228737646;-0.524411278132325;0;1
11.51;-4.04045250127646;-0.515261400995624;0;1
11.515;-4.04308146152467;-0.509549956079719;0;1
11.52;-4.04562676448625;-0.499579140474027;0;1
11.525;-4.0480880276294;-0.486960171299434;0;1
11.53;-4.0504730201409;-0.473310202769603;0;1
11.535;-4.05279565468187;-0.460095690361162;0;1
11.54;-4.05507369802556;-0.448514479636416;0;1
11.545;-4.0572261154797;-0.431714261696307;0;1
11.55;-4.0593585674806;-0.419821215382295;0;1
11.555;-4.06140020924971;-0.405505207484558;0;1
11.56;-4.06336165153705;-0.390515035012692;0;1
11.565;-4.0652595503902;-0.376390548452395;0;1
11.57;-4.06711414309726;-0.364353744557148;0;1
11.575;-4.06894669460808;-0.355234933793136;0;1
11.58;-4.07067693318737;-0.341745558424844;0;1
11.585;-4.072408956245;-0.333564913765096;0;1
11.59;-4.07406848931493;-0.322944534548051;0;1
11.595;-4.07566145622128;-0.311279439427462;0;1
11.6;-4.07719927492545;-0.299849600625499;0;1
11.605;-4.07859655975956;-0.282006667352536;0;1
11.61;-4.07995675071878;-0.268166138973968;0;1
11.615;-4.0812087612963;-0.251327679355125;0;1
11.62;-4.08236464693135;-0.233572556504311;0;1
11.625;-4.08354420454338;-0.224456405824639;0;1
11.63;-4.08458401299901;-0.208101158197814;0;1
11.635;-4.08558316310259;-0.194906208899629;0;1
11.64;-4.08656762093379;-0.185650027317287;0;1
11.645;-4.08746038139928;-0.172901861325272;0;1
11.65;-4.08826693191843;-0.158428459333143;0;1
11.655;-4.08910054779784;-0.151595670904843;0;1
11.66;-4.08989229376525;-0.1441671368176;0;1
11.665;-4.09054933257038;-0.129241797676844;0;1
11.67;-4.09116818297851;-0.117120648225403;0;1
11.675;-4.09167208703736;-0.100828903976171;0;1
11.68;-4.09216925436025;-0.0902849542746783;0;1
11.685;-4.09258978210391;-0.0779071022697558;0;1
11.69;-4.09294363765163;-0.0651677772407142;0;1
11.695;-4.09324568168727;-0.0533483660509718;0;1
11.7;-4.09341311765806;-0.035735717886659;0;1
11.705;-4.09355100339532;-0.0226309720614431;0;1
11.71;-4.09358889396915;-0.00688832469983584;0;1
11.715;-4.09353859866271;0.00956856045291802;0;1
11.72;-4.09351894175712;0.0173367397447498;0;1
11.725;-4.09346535818146;0.0247204092913556;0;1
11.73;-4.09328790315199;0.0387759005398458;0;1
11.735;-4.09308453442364;0.0494093664653484;0;1
11.74;-4.09277846854775;0.0638355324528651;0;1
11.745;-4.0923764393109;0.0800760365471177;0;1
11.75;-4.09199371486278;0.0885775335382357;0;1
11.755;-4.09156381504175;0.0974256128620238;0;1
11.76;-4.09099642877935;0.113423155498139;0;1
11.765;-4.09039055236937;0.126212529419185;0;1
11.77;-4.08977182619228;0.135058747345734;0;1
11.775;-4.08906285246983;0.147424460078386;0;1
11.78;-4.08826857261433;0.161574285806453;0;1
11.785;-4.08740141559406;0.175865777974045;0;1
11.79;-4.08647886936802;0.18890027944954;0;1
11.795;-4.08552106619112;0.199614614392956;0;1
11.8;-4.08454844413372;0.207331602643677;0;1
11.805;-4.08347932264942;0.219478737898659;0;1
11.81;-4.08241602485992;0.226490102745618;0;1
11.815;-4.08128242469356;0.236189927275741;0;1
11.82;-4.08008265544614;0.247225019128119;0;1
11.825;-4.07882658305131;0.258322791776811;0;1
11.83;-4.07752796989195;0.268401343197355;0;1
11.835;-4.07620254726532;0.276644156665328;0;1
11.84;-4.07476584722801;0.290245507188765;0;1
11.845;-4.07331924544742;0.299354736328679;0;1
11.85;-4.07178732896627;0.311493310380723;0;1
11.855;-4.07017625673514;0.325021040599933;0;1
11.86;-4.06849889491071;0.338413984378841;0;1
11.865;-4.06677248982348;0.350398518307348;0;1
11.87;-4.06501632133842;0.360035281153058;0;1
11.875;-4.0631492431604;0.374460418028608;0;1
11.88;-4.06127536684251;0.383832634199873;0;1
11.885;-4.05932133052323;0.395731698037497;0;1
11.89;-4.05739488896458;0.4009073836031;0;1
11.895;-4.05542238836777;0.40760528391788;0;1
11.9;-4.05340773241859;0.414939027372794;0;1
11.905;-4.05135830373942;0.422096260384252;0;1
11.91;-4.04918330606499;0.436118439951619;0;1
11.915;-4.04698015591134;0.446879050689493;0;1
11.92;-4.0446718502424;0.461547676789221;0;1
11.925;-4.0423655098602;0.470390880116635;0;1
11.93;-4.03998939855692;0.481160939567588;0;1
11.935;-4.0375513247822;0.492515502533679;0;1
11.94;-4.03506385663633;0.503263428869402;0;1
11.945;-4.03244202689525;0.520163762424257;0;1
11.95;-4.02978901292166;0.532921712786106;0;1
11.955;-4.02713332268966;0.540941672639316;0;1
11.96;-4.0243989432164;0.551885710361132;0;1
11.965;-4.02159094942284;0.564237453597991;0;1
11.97;-4.01872070636149;0.576581138592447;0;1
11.975;-4.0158038166405;0.587720616638651;0;1
11.98;-4.01285793995953;0.596762350250148;0;1
11.985;-4.00990083478075;0.603149373841197;0;1
11.99;-4.0069485817787;0.606668195922619;0;1
11.995;-4.00391393691676;0.615123809524663;0;1
12;-4.0007928372023;0.626926913739684;0;1
12.005;-3.99769048489537;0.632707540503955;0;1
12.01;-3.99453197953136;0.640536873463034;0;1
12.015;-3.99132109284355;0.649335842830282;0;1
12.02;-3.98806609498086;0.658095264276906;0;1
12.025;-3.98467783947661;0.673676759978914;0;1
12.03;-3.98125587936991;0.685806294757987;0;1
12.035;-3.97782592361599;0.693837426367144;0;1
12.04;-3.9743100911425;0.705329243032696;0;1
12.045;-3.97071254770406;0.718628526039375;0;1
12.05;-3.9670446837102;0.732163549924262;0;1
12.055;-3.96332290059538;0.744582828623198;0;1
12.06;-3.95956625686576;0.754851206284595;0;1
12.065;-3.95579422218025;0.762300633932838;0;1
12.07;-3.95192439002787;0.774345120355281;0;1
12.075;-3.94805858348147;0.781394020449323;0;1
12.08;-3.94412042507121;0.791236306547374;0;1
12.085;-3.94021438483302;0.794771863046203;0;1
12.09;-3.93626361787188;0.800330571477349;0;1
12.095;-3.93226916710887;0.807052895963707;0;1
12.1;-3.92823615841418;0.814096561481555;0;1
12.105;-3.92407227556558;0.828427573111501;0;1
12.11;-3.91987412637097;0.839819210590886;0;1
12.115;-3.91566499728762;0.847613751355743;0;1
12.12;-3.91136526977129;0.859310497497959;0;1
12.125;-3.90697805940332;0.873166845500118;0;1
12.13;-3.90261481088734;0.879790835260945;0;1
12.135;-3.89820532355155;0.887358072973251;0;1
12.14;-3.89375646386114;0.894977365461031;0;1
12.145;-3.8892777916309;0.90189377056972;0;1
12.15;-3.88467992543268;0.915242093725862;0;1
12.155;-3.88006087616823;0.92501736221037;0;1
12.16;-3.87544378187747;0.930817313861828;0;1
12.165;-3.87074768140114;0.940389982881837;0;1
12.17;-3.86597346269879;0.952213835263617;0;1
12.175;-3.86122977141012;0.957076871074874;0;1
12.18;-3.85644340776457;0.963280476608294;0;1
12.185;-3.85161833700273;0.970003389360853;0;1
12.19;-3.84676163936759;0.976501258536853;0;1
12.195;-3.84178199779536;0.989873474395454;0;1
12.2;-3.83677612553689;1.00004449589249;0;1
12.205;-3.83176658623555;1.00651296775402;0;1
12.21;-3.82667246040024;1.01691852762247;0;1
12.215;-3.82149520922442;1.0296322616899;0;1
12.22;-3.81634442217221;1.03534778594905;0;1
12.225;-3.81114812526176;1.04228654728578;0;1
12.23;-3.80591157977224;1.0495728540685;0;1
12.235;-3.80064308712119;1.05643464364511;0;1
12.24;-3.79535277968501;1.062256506683;0;1
12.245;-3.79005131079269;1.06662002990102;0;1
12.25;-3.78464839050736;1.07702053214687;0;1
12.255;-3.77923956878214;1.08379454704989;0;1
12.26;-3.7737441044137;1.09453857548229;0;1
12.265;-3.76826413399521;1.09987906870968;0;1
12.27;-3.76272247571521;1.10782339928942;0;1
12.275;-3.75712150935231;1.11718557392949;0;1
12.28;-3.75146899570693;1.126822835395;0;1
12.285;-3.74577642316557;1.13574608348522;0;1
12.29;-3.7400573995191;1.14318429808745;0;1
12.295;-3.73432593971124;1.14863213665613;0;1
12.3;-3.72859512766249;1.1518504588047;0;1
12.305;-3.7227755770152;1.16056203198157;0;1
12.31;-3.71696235516384;1.1653500415574;0;1
12.315;-3.71107317172744;1.17404434789204;0;1
12.32;-3.70520781161847;1.17747682682405;0;1
12.325;-3.69928627914208;1.18381640910813;0;1
12.33;-3.69330808187337;1.19198105276718;0;1
12.335;-3.68737863270354;1.1931717459238;0;1
12.34;-3.68142024236038;1.19603957810459;0;1
12.345;-3.67543176044211;1.20002682740846;0;1
12.35;-3.66931476375689;1.21226082194638;0;1
12.355;-3.66316049627028;1.22255816198521;0;1
12.36;-3.65698795895513;1.2302042561398;0;1
12.365;-3.650814975498;1.23485023588756;0;1
12.37;-3.64455630900641;1.24419663528093;0;1
12.375;-3.63831022714075;1.24888620700245;0;1
12.38;-3.6319965188829;1.25687130446506;0;1
12.385;-3.6257159622022;1.25914288708747;0;1
12.39;-3.61938848777856;1.26404940576966;0;1
12.395;-3.61301265036742;1.27068690445885;0;1
12.4;-3.60659188581562;1.27812445438884;0;1
12.405;-3.60013342565212;1.28549796513093;0;1
12.41;-3.59364701397578;1.29208305784216;0;1
12.415;-3.58714355775497;1.29734498666629;0;1
12.42;-3.58063395694525;1.3009555172638;0;1
12.425;-3.57412800468496;1.30279790996063;0;1
12.43;-3.56753328052627;1.31065021868969;0;1
12.435;-3.5609422538636;1.31509659700137;0;1
12.44;-3.55437105297504;1.31620920012424;0;1
12.445;-3.54773104129301;1.32207828278349;0;1
12.45;-3.54111598811819;1.32367090678934;0;1
12.455;-3.53444066411704;1.32917853813916;0;1
12.46;-3.52770058495943;1.33743780043215;0;1
12.465;-3.52099850727976;1.33949723927437;0;1
12.47;-3.5142556038258;1.34379708361766;0;1
12.475;-3.50747085601361;1.34955259834898;0;1
12.48;-3.50064746958081;1.35595663735181;0;1
12.485;-3.4937918385612;1.36226789638268;0;1
12.49;-3.48691251100133;1.36786505133496;0;1
12.495;-3.48001895855667;1.37229510641163;0;1
12.5;-3.47312059594779;1.3752839278312;0;1
12.505;-3.46622580888404;1.37674205824858;0;1
12.51;-3.45934137993413;1.37673771764696;0;1
12.515;-3.45247200892471;1.37547292687149;0;1
12.52;-3.44551990762153;1.38094273283256;0;1
12.525;-3.43857241161433;1.38384690684946;0;1
12.53;-3.43164122073885;1.38427438255058;0;1
12.535;-3.42463427020373;1.39024877877034;0;1
12.54;-3.41764311432129;1.39260310130923;0;1
12.545;-3.41058157879677;1.39934863788647;0;1
12.55;-3.4035456284705;1.40142456177521;0;1
12.555;-3.39645186610634;1.40703297574698;0;1
12.56;-3.38939745426337;1.40735176528983;0;1
12.565;-3.38229863143343;1.41084984578866;0;1
12.57;-3.37515060390847;1.4166710988508;0;1
12.575;-3.36805442899945;1.41615987215292;0;1
12.58;-3.36092843395117;1.41802623334169;0;1
12.585;-3.35376818585902;1.42169513911954;0;1
12.59;-3.34657323986101;1.42650652737298;0;1
12.595;-3.33934655802124;1.43179272623102;0;1
12.6;-3.33219405614713;1.42923661612581;0;1
12.605;-3.32503604489206;1.42797739458997;0;1
12.61;-3.31786741485845;1.42790828889125;0;1
12.615;-3.31068487246173;1.42882409832181;0;1
12.62;-3.30348697121703;1.43045670023364;0;1
12.625;-3.29627396687396;1.43251041955989;0;1
12.63;-3.28904752962002;1.434694760442;0;1
12.635;-3.28181036457515;1.43675157930141;0;1
12.64;-3.2745657889972;1.43847511872712;0;1
12.645;-3.26731732467662;1.43972315818166;0;1
12.65;-3.2600683206089;1.44042154178314;0;1
12.655;-3.25282165978011;1.44056049817034;0;1
12.66;-3.24557955420658;1.44018559459271;0;1
12.665;-3.23834343414432;1.43938493737273;0;1
12.67;-3.23111392968372;1.43827420182658;0;1
12.675;-3.22379058371601;1.44468774585452;0;1
12.68;-3.21645959112008;1.44910896995478;0;1
12.685;-3.20913282515264;1.45139283059998;0;1
12.69;-3.20181991597382;1.45162255505863;0;1
12.695;-3.19452766776742;1.45006651798324;0;1
12.7;-3.187259846398;1.44712324958397;0;1
12.705;-3.18001728131293;1.44326347179061;0;1
12.71;-3.17279824098809;1.43897343670972;0;1
12.715;-3.16559900011987;1.43470535211919;0;1
12.72;-3.15841448989165;1.43084051505989;0;1
12.725;-3.15123901140579;1.42766179284328;0;1
12.73;-3.14406687615247;1.42534230926432;0;1
12.735;-3.13689297513038;1.423943974091;0;1
12.74;-3.12971312103968;1.42343401458586;0;1
12.745;-3.12252436026918;1.42369746945294;0;1
12.75;-3.11532505241697;1.42456273189062;0;1
12.755;-3.10811482521562;1.42582683183208;0;1
12.76;-3.1008944143149;1.42727982992376;0;1
12.765;-3.09366544414891;1.42872434525298;0;1
12.77;-3.08643007394776;1.42999792091379;0;1
12.775;-3.0791907584186;1.43097797005774;0;1
12.78;-3.07194995152601;1.43158918470097;0;1
12.785;-3.06470987028335;1.4318034799755;0;1
12.79;-3.05747234087498;1.43163363342778;0;1
12.795;-3.05033897205145;1.42342428168751;0;1
12.8;-3.0432235721925;1.41689086859364;0;1
12.805;-3.03611326936375;1.41237745659349;0;1
12.81;-3.02899671230219;1.40997871854514;0;1
12.815;-3.02196521719627;1.40186785725329;0;1
12.82;-3.01492573017328;1.39739138641017;0;1
12.825;-3.00796244926026;1.38868423363072;0;1
12.83;-3.00097710433939;1.38492326093365;0;1
12.835;-2.99405082951222;1.37797360255743;0;1
12.84;-2.98708447468373;1.37667845737673;0;1
12.845;-2.98016011328826;1.37255791452848;0;1
12.85;-2.9731810249559;1.37412854584679;0;1
12.855;-2.96623280755004;1.37262541856896;0;1
12.86;-2.95932308913203;1.36864645391617;0;1
12.865;-2.95235429814179;1.37063907345752;0;1
12.87;-2.9454116708014;1.36975809405097;0;1
12.875;-2.93850305719315;1.36650729445119;0;1
12.88;-2.93163177998495;1.36154438371487;0;1
12.885;-2.92479708863249;1.35558680868943;0;1
12.89;-2.91799478699327;1.34934050296819;0;1
12.895;-2.91121824429246;1.34342662593739;0;1
12.9;-2.904459335652;1.3383419228961;0;1
12.905;-2.89770952968687;1.33442305995593;0;1
12.91;-2.89106104752772;1.32413886557369;0;1
12.915;-2.88442005888027;1.31714750938798;0;1
12.92;-2.87776820317561;1.31359219740782;0;1
12.925;-2.87119138895702;1.30555247963731;0;1
12.93;-2.86459292888192;1.30218171440015;0;1
12.935;-2.85805523865179;1.29535299585805;0;1
12.94;-2.8515803925719;1.28623910091267;0;1
12.945;-2.84506377948671;1.283755399881;0;1
12.95;-2.83858303917798;1.27938660027625;0;1
12.955;-2.83213862894445;1.27382396069722;0;1
12.96;-2.8257274124672;1.26776869017515;0;1
12.965;-2.81934357746187;1.26185759054199;0;1
12.97;-2.81297955770604;1.25661699533097;0;1
12.975;-2.80662704686523;1.25242739921309;0;1
12.98;-2.8003782617152;1.24180192190475;0;1
12.985;-2.79413910123923;1.23444701035981;0;1
12.99;-2.78789080643997;1.23054508263621;0;1
12.995;-2.78171874497914;1.22221044826474;0;1
13;-2.77562602205538;1.21091209225153;0;1
13.005;-2.76950727264263;1.20588492963778;0;1
13.01;-2.76343799639613;1.19891616871613;0;1
13.015;-2.75741553301586;1.19095843651386;0;1
13.02;-2.75143312414168;1.18291241108125;0;1
13.025;-2.7454811976132;1.1755481251567;0;1
13.03;-2.73954874714646;1.16944924858173;0;1
13.035;-2.73362455367929;1.16499099566708;0;1
13.04;-2.72769834984348;1.16233091982617;0;1
13.045;-2.72186199634583;1.15372142842005;0;1
13.05;-2.71602245167962;1.1486004461663;0;1
13.055;-2.71026339709123;1.13919793648071;0;1
13.06;-2.70448576869837;1.1347723251512;0;1
13.065;-2.69876969746037;1.1272531280387;0;1
13.07;-2.69311523901743;1.11782791930713;0;1
13.075;-2.68751654322888;1.10768076942383;0;1
13.08;-2.68196325613689;1.09788583856315;0;1
13.085;-2.6764422874722;1.08931386815041;0;1
13.09;-2.67093941982575;1.08258684920072;0;1
13.095;-2.66554127518566;1.07034156432348;0;1
13.1;-2.66014889212997;1.06230506333491;0;1
13.105;-2.65484015834315;1.05087491980065;0;1
13.11;-2.64951078072071;1.04536968164191;0;1
13.115;-2.64423662169467;1.03768154436953;0;1
13.12;-2.6390148141115;1.02887193319448;0;1
13.125;-2.63383787748;1.01994801991289;0;1
13.13;-2.62869516557279;1.01177236115384;0;1
13.135;-2.62357438093617;1.00500219739944;0;1
13.14;-2.61846299127748;1.00005967239867;0;1
13.145;-2.61344990465846;0.989412287219394;0;1
13.15;-2.6084386746201;0.982665859270239;0;1
13.155;-2.60350970423107;0.972142951262908;0;1
13.16;-2.59865022392521;0.960325766031845;0;1
13.165;-2.59385088855316;0.948662819837776;0;1
13.17;-2.58910942329638;0.936975820809386;0;1
13.175;-2.58442450166615;0.925322400028027;0;1
13.18;-2.5797945421806;0.913758823711639;0;1
13.185;-2.57521772156376;0.90233974170805;0;1
13.19;-2.57070202607236;0.890724274325541;0;1
13.195;-2.56623687230516;0.879367090314588;0;1
13.2;-2.56182974020219;0.867924685204327;0;1
13.205;-2.55747960762735;0.856454769579831;0;1
13.21;-2.553185184845;0.845014170869416;0;1
13.215;-2.54894493482576;0.833658208021466;0;1
13.22;-2.54475707777125;0.82244080867129;0;1
13.225;-2.54062964823984;0.811020182845077;0;1
13.23;-2.53655211447586;0.799850421185619;0;1
13.235;-2.53252197706427;0.788980886290152;0;1
13.24;-2.52854658256244;0.778064815123673;0;1
13.245;-2.524624797379;0.767156601626989;0;1
13.25;-2.52075524199262;0.756309558641776;0;1
13.255;-2.51693630480583;0.745575584884854;0;1
13.26;-2.5131661527175;0.735005026473805;0;1
13.265;-2.50944275132343;0.72464618796708;0;1
13.27;-2.50577390815674;0.714151507540983;0;1
13.275;-2.50215893847135;0.70357533334662;0;1
13.28;-2.49858686799907;0.6933652194596;0;1
13.285;-2.49506482885803;0.683169597056849;0;1
13.29;-2.49159149780753;0.673038195102656;0;1
13.295;-2.48816533604306;0.663019387219845;0;1
13.3;-2.48478460366212;0.653159888950476;0;1
13.305;-2.48145740098205;0.643110810782534;0;1
13.31;-2.47817330275982;0.63331953508876;0;1
13.315;-2.47493997727162;0.623434657485412;0;1
13.32;-2.47174659060864;0.613900686156439;0;1
13.325;-2.46860042236887;0.604363053883405;0;1
13.33;-2.46550031039647;0.594868687803037;0;1
13.335;-2.46244488925378;0.585463231379843;0;1
13.34;-2.45944263202177;0.575796892099647;0;1
13.345;-2.45648347681696;0.566316926921679;0;1
13.35;-2.45357545141816;0.556671762049303;0;1
13.355;-2.4507181012787;0.546912406976331;0;1
13.36;-2.44790069786808;0.537483385377931;0;1
13.365;-2.44513062575073;0.528029914892611;0;1
13.37;-2.44240682158873;0.518599115478881;0;1
13.375;-2.43973805252785;0.508842597721945;0;1
13.38;-2.43711453638228;0.499209514256629;0;1
13.385;-2.43454455955767;0.489350444193506;0;1
13.39;-2.432017878604;0.47971299541053;0;1
13.395;-2.42954233791808;0.469945693790101;0;1
13.4;-2.42711730825741;0.46009941258136;0;1
13.405;-2.42474192174431;0.45022435614749;0;1
13.41;-2.4224150811762;0.440369824055805;0;1
13.415;-2.42014550748275;0.430189561505541;0;1
13.42;-2.41792336044439;0.419659381166422;0;1
13.425;-2.41575923888368;0.409384070188279;0;1
13.43;-2.41365041781688;0.398944926042665;0;1
13.435;-2.41159633619748;0.388396863161205;0;1
13.44;-2.40959616783297;0.377794371798188;0;1
13.445;-2.40764883933439;0.367190894065268;0;1
13.45;-2.40575303233694;0.356638941447652;0;1
13.455;-2.40391723837751;0.345795076124509;0;1
13.46;-2.40213137949369;0.335113583184013;0;1
13.465;-2.40040343264666;0.324249335108419;0;1
13.47;-2.39873286151119;0.313260014013101;0;1
13.475;-2.39711885935958;0.302202538244303;0;1
13.48;-2.3955703876406;0.290738609607282;0;1
13.485;-2.39407780545778;0.279328018229325;0;1
13.49;-2.39263944888643;0.268026140894037;0;1
13.495;-2.39126345361603;0.256492176326628;0.0246284489620288;0
13.5;-2.38994942105023;0.244788155385478;0.0256966545609474;0
13.505;-2.38869665240328;0.232975658570388;0.0268726270477887;0
13.51;-2.38750415845658;0.2211155189131;0.0280954618641161;0
13.515;-2.38637067055684;0.20926753480232;0.0293053295179062;0
13.52;-2.38530468767514;0.197095685059477;0.0308382597942557;0
13.525;-2.3842961066142;0.185061682925762;0.032232325029877;0
13.53;-2.38335283799045;0.172827794726738;0.0338253510662709;0
13.535;-2.38247425072329;0.160458846579464;0.0355523797327483;0
13.54;-2.38165940077855;0.148019162176892;0.0373489983965594;0
13.545;-2.38090705070443;0.135571891376126;0.0391520110125489;0
13.55;-2.38021567363618;0.123179082147937;0.0408993653661726;0
13.555;-2.37958347294077;0.110901123451065;0.0425307094400133;0
13.56;-2.37901843215623;0.0984019368400713;0.0443821986774852;0
13.565;-2.37851997842436;0.0857482825950171;0.0463869266844792;0
13.57;-2.37807718220701;0.0734009308440234;0.0480840216257266;0
13.575;-2.37769715775385;0.0610201364833506;0.0498134327862053;0
13.58;-2.37737850068382;0.0486682337209598;0.0515128045091362;0
13.585;-2.37712956955435;0.0360113754129717;0.0535160038760784;0
13.59;-2.37694011109466;0.0235134905941039;0.0553589001967984;0
13.595;-2.37681787852056;0.0108388265996374;0.0573773525318423;0
13.6;-2.37675204018078;-0.00155127751501472;0.0591099053063184;0
13.605;-2.37674979832007;-0.013995739518016;0.0608956660447358;0
13.61;-2.3768098348159;-0.0264314817246106;0.0626715217473185;0
13.615;-2.37693054911036;-0.0387967890793604;0.0643757639327668;0
13.62;-2.37712010698423;-0.0514261429983449;0.0663429215482561;0
13.625;-2.37736807268085;-0.0638565233202479;0.0681097999310785;0
13.63;-2.37768202603667;-0.0764247737373081;0.0700133757021667;0
13.635;-2.37805097181067;-0.0886708191879949;0.0715934830716352;0
13.64;-2.37848196136758;-0.100935086547315;0.0731907636059082;0
13.645;-2.37897353242236;-0.113155976670491;0.0747436067620889;0
13.65;-2.37952395355139;-0.125273485031371;0.0761920375078608;0
13.655;-2.380131238894;-0.137229467035492;0.0774779805490344;0
13.66;-2.38080319181306;-0.1493621576421;0.0789397786906762;0
13.665;-2.38152904656218;-0.161212854302975;0.0801186126665792;0
13.67;-2.38231607822587;-0.173122829085147;0.0813559423518489;0
13.675;-2.38316305607189;-0.185031479911243;0.0825911268445259;0
13.68;-2.38406847482588;-0.196879388090568;0.0837647488777149;0
13.685;-2.38503056745192;-0.208608589360057;0.084818885048391;0
13.69;-2.38604732586866;-0.220163103286465;0.0856976342280854;0
13.695;-2.38711650769461;-0.231488808695154;0.0863469916494551;0
13.7;-2.38824569550195;-0.242928542724083;0.0871099467016262;0
13.705;-2.38942392438426;-0.254028213541258;0.087532332155946;0
13.71;-2.3906583028986;-0.265134008801852;0.0879605617093566;0
13.715;-2.39194745792637;-0.276190255421552;0.0883389583987187;0
13.72;-2.39328977231156;-0.287142690860158;0.0886132927587417;0
13.725;-2.3946833980143;-0.297938703723605;0.0887310224632777;0
13.73;-2.3961262701388;-0.308527561115057;0.0886415185566343;0
13.735;-2.39761612174714;-0.31886062188053;0.0882962774292598;0
13.74;-2.3991605342691;-0.329285991659623;0.0880435744578474;0
13.745;-2.4007485703269;-0.339355032199013;0.0874347099699415;0
13.75;-2.40238739258596;-0.349419250293516;0.0868214271507483;0
13.755;-2.40407570957901;-0.35942837418545;0.0861534571751038;0
13.76;-2.4058120061667;-0.369333276130715;0.0853817085956955;0
13.765;-2.40759456174942;-0.379086464270861;0.0844587584336762;0
13.77;-2.40942146358328;-0.388642284793504;0.0833390532316948;0
13.775;-2.4113006487739;-0.39835123810908;0.0823732239898163;0
13.78;-2.41322154330133;-0.407767021079996;0.0811148654403848;0
13.785;-2.41519167118043;-0.41724281446519;0.0799173524989592;0
13.79;-2.41720006672948;-0.426335349275292;0.0783373757919161;0
13.795;-2.41925389416385;-0.435401459917962;0.0767320235745471;0
13.8;-2.42135188556558;-0.44439609187419;0.0750562581699954;0
13.805;-2.42349257714205;-0.45327539710756;0.0732662782762611;0
13.81;-2.42568436195527;-0.462391526887331;0.0717143109686814;0
13.815;-2.42791711189706;-0.471299242382293;0.0699549594430882;0
13.82;-2.43018875846778;-0.479957988237303;0.0679478059887338;0
13.825;-2.43250712160351;-0.488723772064323;0.0660490226878847;0
13.83;-2.43487156857998;-0.497550125096622;0.0642120688467184;0
13.835;-2.43727121524719;-0.505996975727603;0.0619968318213856;0
13.84;-2.43971331900089;-0.514423987242526;0.0597632259700559;0
13.845;-2.44219671921831;-0.522789025877568;0.0574691297206036;0
13.85;-2.44473010852348;-0.531445380848797;0.0554678724375933;0
13.855;-2.44730365887087;-0.539948929154698;0.0533151367573639;0
13.86;-2.44991560220111;-0.548259931595119;0.0509712840185205;0
13.865;-2.45257405086029;-0.556734633518778;0.0487926864173887;0
13.87;-2.45527866071261;-0.565326699843075;0.0467328991887543;0
13.875;-2.45801882965024;-0.57359600948965;0.0443517223978145;0
13.88;-2.46080209211267;-0.581901783231226;0.0420085901289493;0
13.885;-2.46362755078225;-0.590201091078241;0.0396605471418077;0
13.89;-2.46649411842432;-0.598452021194092;0.037265684859113;0
13.895;-2.46941056262591;-0.607007979944098;0.0351774407209385;0
13.9;-2.47236712441622;-0.615424949239203;0.0329515931306096;0
13.905;-2.47537214310824;-0.624057369517193;0.0309426738556365;0
13.91;-2.47841544733436;-0.632462739822348;0.02870803796133;0
13.915;-2.48150497960635;-0.640997275381848;0.0266040504867848;0
13.92;-2.48464023234933;-0.649615009622215;0.0245846581449708;0
13.925;-2.48782047854495;-0.658270430010316;0.0226042922555411;0
13.93;-2.49104477948761;-0.666918695149724;0.0206180855195585;0
13.935;-2.4943120003324;-0.675516114903742;0.0185823516769926;0
13.94;-2.49762081155484;-0.68401998253488;0.0164544168623277;0
13.945;-2.50097974283488;-0.692783085705824;0.0145871299335844;0
13.95;-2.50437880244877;-0.701361422885767;0.012536316363571;0
13.955;-2.50782609825822;-0.710109189618489;0.0106562935057866;0
13.96;-2.51132127150609;-0.718978272703533;0.0088988348031056;0
13.965;-2.51485369463819;-0.727526977319178;0.00682216408591596;0
13.97;-2.51843087171507;-0.736112514175448;0.00478370393062533;0
13.975;-2.5220518680493;-0.744690340864129;0.00273888656802435;0
13.98;-2.52572558450863;-0.753610720292643;0.00103797912492232;0
13.985;-2.52944238095361;-0.762427087330022;-0.000765811788444815;1
13.99;-2.5327159557142;-0.732077016289927;0;1
13.995;-2.53602294542945;-0.715944732603815;0;1
14;-2.53932573629746;-0.705666981813514;0;1
14.005;-2.54275502269451;-0.709029452008816;0;1
14.01;-2.54634735884327;-0.7235876862077;0;1
14.015;-2.55011796112584;-0.746198770395638;0;1
14.02;-2.55406252725871;-0.773430173784726;0;1
14.025;-2.5581606678753;-0.801935042866811;0;1
14.03;-2.56238037968316;-0.828762997167255;0;1
14.035;-2.56668286231055;-0.851577636133236;0;1
14.04;-2.57112770547593;-0.876500301697694;0;1
14.045;-2.57558953317778;-0.893086936027774;0;1
14.05;-2.58012274512583;-0.90872491499805;0;1
14.055;-2.58470477498171;-0.92204501124986;0;1
14.06;-2.58921145685488;-0.924400944031578;0;1
14.065;-2.59370717892366;-0.924959989282387;0;1
14.07;-2.59818567370151;-0.923932326754281;0;1
14.075;-2.60274368647225;-0.929360174749876;0;1
14.08;-2.60729326629029;-0.932001482385473;0;1
14.085;-2.61182256569199;-0.932018748309923;0;1
14.09;-2.61632355757289;-0.929805505289921;0;1
14.095;-2.62089251526847;-0.933615594788422;0;1
14.1;-2.62544219198764;-0.934427629869786;0;1
14.105;-2.63006278970243;-0.94032441424013;0;1
14.11;-2.63476200191037;-0.94993853378872;0;1
14.115;-2.63953876166407;-0.961755948848059;0;1
14.12;-2.64438469855464;-0.974284449758096;0;1
14.125;-2.64928607372712;-0.986193969571123;0;1
14.13;-2.65422590970554;-0.996417826786502;0;1
14.135;-2.65918618597544;-1.00422002265002;0;1
14.14;-2.66414968415718;-1.00920969244551;0;1
14.145;-2.66920188514246;-1.01903513705316;0;1
14.15;-2.67424444310446;-1.02427950365012;0;1
14.155;-2.67935721240894;-1.032839798375;0;1
14.16;-2.68443887086093;-1.03565584827797;0;1
14.165;-2.68956884694944;-1.04103990061528;0;1
14.17;-2.6947478782775;-1.04805926803468;0;1
14.175;-2.69997187761065;-1.05576967695042;0;1
14.18;-2.70523305815509;-1.0633062175581;0;1
14.185;-2.71042090626645;-1.06224654338993;0;1
14.19;-2.71571149497914;-1.06942436751213;0;1
14.195;-2.72101995463426;-1.07514851626675;0;1
14.2;-2.72633454911938;-1.079076622365;0;1
14.205;-2.73164476451371;-1.08109212322698;0;1
14.21;-2.73704250456376;-1.08899005947695;0;1
14.215;-2.74243492828256;-1.09337377808822;0;1
14.22;-2.74790614266471;-1.10205592920095;0;1
14.225;-2.75335761620688;-1.1058126456881;0;1
14.23;-2.75886998294595;-1.11273317099194;0;1
14.235;-2.76444386162677;-1.12164617892274;0;1
14.24;-2.76997346467704;-1.12365835930035;0;1
14.245;-2.77553570586663;-1.12733382240756;0;1
14.25;-2.78113076507436;-1.13204546944179;0;1
14.255;-2.78675559571533;-1.13715976444169;0;1
14.26;-2.79240479117105;-1.14210580088836;0;1
14.265;-2.79807139594508;-1.14641352721249;0;1
14.27;-2.80374788915722;-1.14975048539919;0;1
14.275;-2.80952729385726;-1.15963470693028;0;1
14.28;-2.81531624648994;-1.16637355533149;0;1
14.285;-2.82109665620646;-1.16978783054678;0;1
14.29;-2.82695438486993;-1.17775172515374;0;1
14.295;-2.83279247884056;-1.18106616683598;0;1
14.3;-2.83859262252695;-1.18011400931459;0;1
14.305;-2.84444331950413;-1.18333526745583;0;1
14.31;-2.85035277552773;-1.18975286826666;0;1
14.315;-2.85622195654948;-1.19052916394711;0;1
14.32;-2.86213307379419;-1.19414999402158;0;1
14.325;-2.8680898658781;-1.19980679806224;0;1
14.33;-2.87399072196123;-1.19891088247516;0;1
14.335;-2.87991723444565;-1.20025152236676;0;1
14.34;-2.88587417200842;-1.20333350658188;0;1
14.345;-2.89186263510157;-1.20757043383383;0;1
14.35;-2.8978805170577;-1.21235527554952;0;1
14.355;-2.90392317973337;-1.21712025046189;0;1
14.36;-2.90998435161468;-1.221390730508;0;1
14.365;-2.9160569329259;-1.2248112439665;0;1
14.37;-2.92213382147661;-1.22716305201757;0;1
14.375;-2.92820859692989;-1.22836407521942;0;1
14.38;-2.93437638263586;-1.23616273932071;0;1
14.385;-2.94054656523585;-1.24105878524526;0;1
14.39;-2.94670403241546;-1.24300845749241;0;1
14.395;-2.95283723116141;-1.2422584164607;0;1
14.4;-2.95903907901571;-1.24698409489404;0;1
14.405;-2.9652194432986;-1.24815438236419;0;1
14.41;-2.97136589494812;-1.24618319134217;0;1
14.415;-2.97757159973015;-1.24943514451546;0;1
14.42;-2.98374746508254;-1.24905641598078;0;1
14.425;-2.98998319245415;-1.25333376859083;0;1
14.43;-2.99618670174592;-1.25340221216153;0;1
14.435;-3.00244539793259;-1.25759469740129;0;1
14.44;-3.0086657094988;-1.25713656754146;0;1
14.445;-3.01493437452416;-1.26047962447326;0;1
14.45;-3.02115791557783;-1.25898083124173;0;1
14.455;-3.02742379940193;-1.2612216283809;0;1
14.46;-3.0336397432557;-1.25867456012963;0;1
14.465;-3.03989468780477;-1.2600135353828;0;1
14.47;-3.04609791809284;-1.25677522034443;0;1
14.475;-3.0523398712337;-1.25766741116774;0;1
14.48;-3.05863149604346;-1.26194046583838;0;1
14.485;-3.06487692992414;-1.26093004020277;0;1
14.49;-3.07116165220646;-1.26323486077836;0;1
14.495;-3.07739206802109;-1.26039018167937;0;1
14.5;-3.08365635548656;-1.26115052968346;0;1
14.505;-3.08996407182569;-1.26486172196585;0;1
14.51;-3.09621876504144;-1.26297982253248;0;1
14.515;-3.10250607445609;-1.26423506350792;0;1
14.52;-3.10883353172196;-1.26799780667703;0;1
14.525;-3.1151032883872;-1.26578759292652;0;1
14.53;-3.12140025381738;-1.26642483978273;0;1
14.535;-3.1276315141243;-1.26167743570764;0;1
14.54;-3.13388692133411;-1.26051907068244;0;1
14.545;-3.14017838391634;-1.26248246193302;0;1
14.55;-3.14641214780927;-1.25916531645954;0;1
14.555;-3.1526765840016;-1.25938737463293;0;1
14.56;-3.15888137143671;-1.25484943631693;0;1
14.565;-3.16511797132147;-1.25440824326719;0;1
14.57;-3.17129856526978;-1.24974222441366;0;1
14.575;-3.17751637963675;-1.24963764685007;0;1
14.58;-3.18368457442416;-1.24566917529798;0;1
14.585;-3.18989658175696;-1.24649986385202;0;1
14.59;-3.19606508609933;-1.24357629193696;0;1
14.595;-3.20228255009653;-1.24544476525814;0;1
14.6;-3.20846033816104;-1.24345317002896;0;1
14.605;-3.21468942253327;-1.24607400908662;0;1
14.61;-3.22087968770773;-1.24461062712874;0;1
14.615;-3.22702041507879;-1.23981222023241;0;1
14.62;-3.2332076721726;-1.24034066458021;0;1
14.625;-3.2393561026147;-1.23758994278764;0;1
14.63;-3.24545901953731;-1.23230905146582;0;1
14.635;-3.25151514817266;-1.22537446468138;0;1
14.64;-3.25752791941525;-1.21768673826505;0;1
14.645;-3.26360476281511;-1.21778654284195;0;1
14.65;-3.26966823978789;-1.21672868093658;0;1
14.655;-3.27571590466595;-1.21477100615999;0;1
14.66;-3.28174721136261;-1.21221805661846;0;1
14.665;-3.2877632722674;-1.20938454286529;0;1
14.67;-3.29376649807722;-1.20656374785257;0;1
14.675;-3.29976015885953;-1.20400204486754;0;1
14.68;-3.30574794363133;-1.2018831152292;0;1
14.685;-3.31163317706199;-1.19261227895641;0;1
14.69;-3.31750609565362;-1.18587337427573;0;1
14.695;-3.32338243547395;-1.18190058160163;0;1
14.7;-3.32927517177582;-1.18062569636545;0;1
14.705;-3.33509334137604;-1.17402448467142;0;1
14.71;-3.34092930791773;-1.1712411228108;0;1
14.715;-3.3466973555147;-1.16422331946812;0;1
14.72;-3.35249364989571;-1.16198691562399;0;1
14.725;-3.35823467816225;-1.15627782015862;0;1
14.73;-3.36401725158483;-1.15586809182423;0;1
14.735;-3.36975713171009;-1.15224837997377;0;1
14.74;-3.37544892124479;-1.14624022429308;0;1
14.745;-3.3811930726174;-1.14647792445329;0;1
14.75;-3.38690735264767;-1.14424170860189;0;1
14.755;-3.39258688259111;-1.14010946864847;0;1
14.76;-3.39823086984892;-1.13475056834377;0;1
14.765;-3.40384204379076;-1.12884725009128;0;1
14.77;-3.40942590865587;-1.12303224996964;0;1
14.775;-3.4149897103041;-1.11782845837379;0;1
14.78;-3.42044117158229;-1.1059144342995;0;1
14.785;-3.42587519842057;-1.09716281292704;0;1
14.79;-3.43131193844241;-1.09190406084097;0;1
14.795;-3.43666785169836;-1.08237834510436;0;1
14.8;-3.44204213606164;-1.07784711994928;0;1
14.805;-3.44735482220832;-1.07024661323034;0;1
14.81;-3.45270633528474;-1.06847130360137;0;1
14.815;-3.45801572254391;-1.064061878558;0;1
14.82;-3.46328034486307;-1.05783009760076;0;1
14.825;-3.46850228169766;-1.05063771965306;0;1
14.83;-3.47368742443386;-1.0433075607325;0;1
14.835;-3.4788442596914;-1.0365449850869;0;1
14.84;-3.48398270225633;-1.03089344122354;0;1
14.845;-3.48911290546072;-1.0267053962099;0;1
14.85;-3.49424424663894;-1.02413791965781;0;1
14.855;-3.49938456713984;-1.02316953177798;0;1
14.86;-3.50443922257612;-1.01591635685047;0;1
14.865;-3.50949860027869;-1.01173993785874;0;1
14.87;-3.51447653146066;-1.00283866344444;0;1
14.875;-3.51936973047506;-0.990779901831286;0;1
14.88;-3.5242839879278;-0.984904544208053;0;1
14.885;-3.52914458422924;-0.977094358846534;0;1
14.89;-3.53395523752851;-0.9683803920609;0;1
14.895;-3.53872393766904;-0.959724878066869;0;1
14.9;-3.54346146520446;-0.95193392219574;0;1
14.905;-3.54817993607667;-0.945605782253267;0;1
14.91;-3.55289142853112;-0.941105392099312;0;1
14.915;-3.55750645392118;-0.930857029114926;0;1
14.92;-3.56212076114881;-0.924427608536998;0;1
14.925;-3.56665327546664;-0.914121134195076;0;1
14.93;-3.5712054088333;-0.909219170890272;0;1
14.935;-3.57569890704178;-0.901631790809864;0;1
14.94;-3.58013502479773;-0.892489810369224;0;1
14.945;-3.58452031121249;-0.882895414319143;0;1
14.95;-3.58886523504331;-0.873827517212828;0;1
14.955;-3.5931825194309;-0.866061258759446;0;1
14.96;-3.59748555942932;-0.860124865858242;0;1
14.965;-3.60178708846363;-0.856292257751826;0;1
14.97;-3.60599763119883;-0.846882365523525;0;1
14.975;-3.61021239678909;-0.841354938821194;0;1
14.98;-3.61434941584827;-0.831920700650753;0;1
14.985;-3.6185089169518;-0.827781787873023;0;1
14.99;-3.62261140721557;-0.82079506897564;0;1
14.995;-3.6266569233189;-0.812060294681629;0;1
15;-3.63065094552493;-0.802672014617426;0;1
15.005;-3.63460307977913;-0.793620285559887;0;1
15.01;-3.6385254808245;-0.785709724106382;0;1
15.015;-3.64243131080125;-0.779512461988192;0;1
15.02;-3.64623290697323;-0.767637086125068;0;1
15.025;-3.6500282862229;-0.759798033545572;0;1
15.03;-3.65373883539725;-0.748404660936426;0;1
15.035;-3.65736799041497;-0.735090098612393;0;1
15.04;-3.66102684286663;-0.729126657605669;0;1
15.045;-3.66464437500035;-0.722230697879862;0;1
15.05;-3.66822625430201;-0.715197037163967;0;1
15.055;-3.67178070547468;-0.708710899238537;0;1
15.06;-3.67521695116455;-0.695590452506452;0;1
15.065;-3.67863174319829;-0.685821238328088;0;1
15.07;-3.68204720115271;-0.679812593270179;0;1
15.075;-3.68538161239323;-0.669841806649272;0;1
15.08;-3.68863540489052;-0.657467899124403;0;1
15.085;-3.69191708972586;-0.651950519298534;0;1
15.09;-3.69515362745323;-0.645041084799819;0;1
15.095;-3.69834932157627;-0.637606573119046;0;1
15.1;-3.70151178061015;-0.630434045185515;0;1
15.105;-3.70455025124589;-0.616453436988973;0;1
15.11;-3.70756206218171;-0.605761604058395;0;1
15.115;-3.71057029921892;-0.598866195178949;0;1
15.12;-3.71349448895243;-0.588125873536874;0;1
15.125;-3.71633644164436;-0.575160737000791;0;1
15.13;-3.71920591848062;-0.569257884524811;0;1
15.135;-3.72203102384544;-0.562177334010713;0;1
15.14;-3.72481693911648;-0.554770963661599;0;1
15.145;-3.72757183271802;-0.547792113985061;0;1
15.15;-3.73020524867079;-0.5341297532425;0;1
15.155;-3.73281448783165;-0.523830661838918;0;1
15.16;-3.73542243374528;-0.517358239842653;0;1
15.165;-3.73794814807052;-0.507023711024991;0;1
15.17;-3.74039290117036;-0.494412292407668;0;1
15.175;-3.74276554890216;-0.48108163511857;0;1
15.18;-3.74518089341456;-0.476126422348268;0;1
15.185;-3.74746939373501;-0.463301827688322;0;1
15.19;-3.74972378600205;-0.452760581444136;0;1
15.195;-3.7519640139711;-0.445156078765637;0;1
15.2;-3.7542083024345;-0.440757934023289;0;1
15.205;-3.75637131905834;-0.431778529253703;0;1
15.21;-3.75845045250237;-0.419781730334435;0;1
15.215;-3.7605519585908;-0.414090565717268;0;1
15.22;-3.76260142333403;-0.406562827862816;0;1
15.225;-3.76460265120219;-0.398198328360555;0;1
15.23;-3.76656354060579;-0.389926434065887;0;1
15.235;-3.76839426718702;-0.374813556641055;0;1
15.24;-3.77019353873582;-0.363075329194778;0;1
15.245;-3.77198609226019;-0.355313205112325;0;1
15.25;-3.77369311578305;-0.343944179756311;0;1
15.255;-3.77531795729842;-0.330614841680082;0;1
15.26;-3.77687136074456;-0.316906005468279;0;1
15.265;-3.77836931114811;-0.304192426992039;0;1
15.27;-3.77983062505839;-0.29353698037796;0;1
15.275;-3.78127475225803;-0.285641824710327;0;1
15.28;-3.78271981387942;-0.280836553203182;0;1
15.285;-3.78408065373793;-0.271391868094461;0;1
15.29;-3.78545547920627;-0.266637005015232;0;1
15.295;-3.78676389399213;-0.258592251630263;0;1
15.3;-3.78800605131459;-0.248536545470816;0;1
15.305;-3.78918846077565;-0.237744758311704;0;1
15.31;-3.79032237893564;-0.227365565466094;0;1
15.315;-3.79142199159141;-0.218330346375702;0;1
15.32;-3.79250259498778;-0.211297091594267;0;1
15.325;-3.79347857926116;-0.198920634674658;0;1
15.33;-3.79444975518159;-0.190924536029306;0;1
15.335;-3.79533887762869;-0.179690442404091;0;1
15.34;-3.79615026999588;-0.166797808437466;0;1
15.345;-3.79689504910145;-0.153739865462099;0;1
15.35;-3.79758906471574;-0.14179846462399;0;1
15.355;-3.79825059042228;-0.131948022035904;0;1
15.36;-3.79889818048924;-0.124809216241766;0;1
15.365;-3.79944855101048;-0.112942284105816;0;1
15.37;-3.80000269224074;-0.105924546808316;0;1
15.375;-3.80048358147694;-0.0959741460204724;0;1
15.38;-3.80089484540016;-0.0844993838376583;0;1
15.385;-3.80124626853166;-0.0728394089452773;0;1
15.39;-3.80155188500582;-0.0621441914592705;0;1
15.395;-3.80182799327401;-0.0532948013924004;0;1
15.4;-3.80209117652482;-0.0468548376640778;0;1
15.405;-3.80225636414428;-0.0353636064287784;0;1
15.41;-3.8024231477027;-0.0284153966896055;0;1
15.415;-3.80251349432282;-0.0182686303295509;0;1
15.42;-3.80263089245611;-0.0141035007578629;0;1
15.425;-3.80269811540822;-0.00768628628210609;0;1
15.43;-3.80271644654993;0.0000169502951963411;0;1
15.435;-3.80269167872332;0.00806565274842104;0;1
15.44;-3.80253248734109;0.0233400917438853;0;1
15.445;-3.80233672160945;0.0355423618338193;0;1
15.45;-3.80202853696027;0.0516793307235995;0;1
15.455;-3.80171671362893;0.0618805535424424;0;1
15.46;-3.80133149101633;0.0737882487264956;0;1
15.465;-3.80088266358097;0.0859923596375848;0;1
15.47;-3.80038467344988;0.0972687284840397;0;1
15.475;-3.79985445000734;0.106673534852955;0;1
15.48;-3.79930940939359;0.11358907462434;0;1
15.485;-3.79876567923442;0.117734593098754;0;1
15.49;-3.79813645602267;0.126842852563877;0;1
15.495;-3.79751862531653;0.13156164393394;0;1
15.5;-3.79683096033008;0.139818867842636;0;1
15.505;-3.79607320447069;0.150271357356912;0;1
15.51;-3.79525190412858;0.161570426943592;0;1
15.515;-3.79447908452407;0.16478568109243;0;1
15.52;-3.79368267254994;0.168564416014617;0;1
15.525;-3.79276539989473;0.180159727424407;0;1
15.53;-3.79181877084627;0.18953381029895;0;1
15.535;-3.79086120764556;0.19612630909046;0;1
15.54;-3.78980900275106;0.20743646716949;0;1
15.545;-3.7887625772898;0.21393475371104;0;1
15.55;-3.78764419676114;0.223443330083028;0;1
15.555;-3.78645679848279;0.23457697173387;0;1
15.56;-3.78520953456577;0.246006341589729;0;1
15.565;-3.78391586977873;0.256582654004447;0;1
15.57;-3.78259166962637;0.265415082391806;0;1
15.575;-3.78125328737017;0.271918428162776;0;1
15.58;-3.77991591394916;0.275822224625145;0;1
15.585;-3.77859229490109;0.277148127567996;0;1
15.59;-3.77719150910033;0.283871310942789;0;1
15.595;-3.77580623383288;0.286795675491669;0;1
15.6;-3.77435123655955;0.293929436775387;0;1
15.605;-3.77282290079813;0.30392921925895;0;1
15.61;-3.77122523106465;0.315383337106648;0;1
15.615;-3.7695682661753;0.326960053642943;0;1
15.62;-3.76786623992561;0.337518157628268;0;1
15.625;-3.76613551071842;0.346192699519825;0;1
15.63;-3.76439264910356;0.352435572275125;0;1
15.635;-3.76255252052864;0.363720849861854;0;1
15.64;-3.76071455570952;0.370470089383319;0;1
15.645;-3.75880056789757;0.380433895230875;0;1
15.65;-3.75691383900937;0.38444186028048;0;1
15.655;-3.75497696151798;0.39073154850787;0;1
15.66;-3.75299106395829;0.398337359639449;0;1
15.665;-3.75096184373287;0.406314458203861;0;1
15.67;-3.74889825207098;0.413831842713127;0;1
15.675;-3.74681118040202;0.420229467033109;0;1
15.68;-3.7447121205287;0.425055370280312;0;1
15.685;-3.74251155610747;0.435789125551868;0;1
15.69;-3.74030567301519;0.442768377101735;0;1
15.695;-3.73811459643823;0.445892435084698;0;1
15.7;-3.7358535287156;0.453157707466974;0;1
15.705;-3.73351926156171;0.463215691700859;0;1
15.71;-3.73111613127513;0.474657422843528;0;1
15.715;-3.72875478390448;0.478451723878194;0;1
15.72;-3.72636266187131;0.483114880121181;0;1
15.725;-3.72394311456523;0.488054782361731;0;1
15.73;-3.72140126557446;0.500450950423383;0;1
15.735;-3.71883075799108;0.510240100407384;0;1
15.74;-3.71625179155362;0.516873831532149;0;1
15.745;-3.7135819090699;0.527899088357745;0;1
15.75;-3.71092223092299;0.533858348178521;0;1
15.755;-3.70819518701369;0.54265882413928;0;1
15.76;-3.70550376170192;0.545296869310687;0;1
15.765;-3.70276951349224;0.550168969447952;0;1
15.77;-3.69999195483429;0.556452076336548;0;1
15.775;-3.69717488130638;0.563310963226408;0;1
15.78;-3.694325292726;0.569985832527628;0;1
15.785;-3.69145223794421;0.575852050899076;0;1
15.79;-3.68856560376601;0.580461168080959;0;1
15.795;-3.68557474454645;0.591258249399061;0;1
15.8;-3.68257510272519;0.59853028301966;0;1
15.805;-3.67948617319114;0.609816481098029;0;1
15.81;-3.67641055605022;0.615690995906912;0;1
15.815;-3.67327160962048;0.624122759983266;0;1
15.82;-3.67007237997779;0.633892649608248;0;1
15.825;-3.66692161929765;0.636132720113993;0;1
15.83;-3.66374451043501;0.639487494226793;0;1
15.835;-3.66054204391747;0.64345145213094;0;1
15.84;-3.6573175132398;0.647536783953126;0;1
15.845;-3.65397547857243;0.659026022457298;0;1
15.85;-3.65060866837939;0.667946456602368;0;1
15.855;-3.64723609756388;0.673826017126282;0;1
15.86;-3.64387443364962;0.676554877115566;0;1
15.865;-3.64043633141399;0.684053706859337;0;1
15.87;-3.63691705058854;0.694849553724932;0;1
15.875;-3.63342074973513;0.699673076450792;0;1
15.88;-3.62987119648144;0.706677616831548;0;1
15.885;-3.62627079883927;0.714837999302222;0;1
15.89;-3.62272686069529;0.715467866020568;0;1
15.895;-3.61916254775371;0.717366968319442;0;1
15.9;-3.61547625853604;0.72784923095417;0;1
15.905;-3.6117559203096;0.736856796511652;0;1
15.91;-3.60801741881199;0.743736681622861;0;1
15.915;-3.60427593326323;0.748141711748576;0;1
15.92;-3.60054458395103;0.750016677621499;0;1
15.925;-3.59673313813751;0.75726506742625;0;1
15.93;-3.59293510182835;0.760636563734154;0;1
15.935;-3.58906615811494;0.768098721915201;0;1
15.94;-3.58522392953898;0.770578924184457;0;1
15.945;-3.58132629809566;0.776301347573302;0;1
15.95;-3.57737088039623;0.784200332456746;0;1
15.955;-3.57336126319723;0.793161826754718;0;1
15.96;-3.5694060328265;0.794436923582012;0;1
15.965;-3.56542967556431;0.796783853020477;0;1
15.97;-3.56143211397048;0.799795689912126;0;1
15.975;-3.55731495259065;0.810772649101367;0;1
15.98;-3.55316863775983;0.819701386535759;0;1
15.985;-3.54901069894954;0.826023490954974;0;1
15.99;-3.54485707531973;0.829517860663275;0;1
15.995;-3.54062045474883;0.83797810447567;0;1
16;-3.53639712910159;0.842096832560466;0;1
16.005;-3.53220548222574;0.842133270457635;0;1
16.01;-3.52795763387936;0.846407894944628;0;1
16.015;-3.52364644349715;0.853837067454966;0;1
16.02;-3.51937234584793;0.855492664253465;0;1
16.025;-3.51505458662703;0.859798897945;0;1
16.03;-3.5106908050429;0.865916239560683;0;1
16.035;-3.50628347414672;0.872957003895486;0;1
16.04;-3.50193919015291;0.872378880939619;0;1
16.045;-3.49757995977233;0.873104621635964;0;1
16.05;-3.49320297728342;0.874847629319238;0;1
16.055;-3.48880761737831;0.877264117039532;0;1
16.06;-3.48429473501089;0.887708562511486;0;1
16.065;-3.47975392000796;0.896209321496155;0;1
16.07;-3.47520189696083;0.902229595170628;0;1
16.075;-3.47065384730712;0.905557942977255;0;1
16.08;-3.4660218883278;0.913979481788588;0;1
16.085;-3.46140190339926;0.918169248091472;0;1
16.09;-3.45681203487133;0.918362772206204;0;1
16.095;-3.45216438585482;0.922848636015833;0;1
16.1;-3.44755231177338;0.922804639666481;0;1
16.105;-3.44288919619405;0.92662648133207;0;1
16.11;-3.43816847030123;0.933330017083851;0;1
16.115;-3.43349047720285;0.934099330126435;0;1
16.12;-3.42877385581385;0.937467118243478;0;1
16.125;-3.42401529383152;0.942687100516549;0;1
16.13;-3.41921599243341;0.948953540931352;0;1
16.135;-3.41448125318275;0.947776308100706;0;1
16.14;-3.4097318049089;0.948108864196088;0;1
16.145;-3.40496377592305;0.949667251320882;0;1
16.15;-3.40017570524803;0.952091603756699;0;1
16.155;-3.39536825047959;0.954997833926339;0;1
16.16;-3.39054384825241;0.958013061874666;0;1
16.165;-3.38570619044228;0.960811554968406;0;1
16.17;-3.38085967461922;0.963138805284714;0;1
16.175;-3.37590852250034;0.972531442138009;0;1
16.18;-3.37094391522691;0.979266330497492;0;1
16.185;-3.36598250533004;0.983087274119846;0;1
16.19;-3.36103806318928;0.98405827207994;0;1
16.195;-3.35602024759391;0.990214277055292;0;1
16.2;-3.3510218281725;0.992434329406519;0;1
16.205;-3.34605763564469;0.991094580573945;0;1
16.21;-3.341036556393;0.994562769035463;0;1
16.215;-3.33604913061192;0.994034521355976;0;1
16.22;-3.33100656891451;0.997867124344025;0;1
16.225;-3.32600120692651;0.997290414847758;0;1
16.23;-3.32104579128299;0.993023053153548;0;1
16.235;-3.31604593275882;0.993734950593341;0;1
16.24;-3.3110882016785;0.99086086213894;0;1
16.245;-3.30607964021053;0.992920379858279;0;1
16.25;-3.30100828792095;0.998932533360917;0;1
16.255;-3.29597043753626;0.999980254754363;0;1
16.26;-3.29088217524077;1.00441897733303;0;1
16.265;-3.28583950950626;1.00356980114238;0;1
16.27;-3.28075712248633;1.00602066828762;0;1
16.275;-3.27562844428566;1.01100550680591;0;1
16.28;-3.27055273351256;1.00992571299403;0;1
16.285;-3.2654467158018;1.01151135902658;0;1
16.29;-3.26030464068856;1.01517782723178;0;1
16.295;-3.25512511841261;1.02023052297983;0;1
16.3;-3.25001093575691;1.01824173925506;0;1
16.305;-3.24488060908375;1.01818018880334;0;1
16.31;-3.23972853823115;1.01973404238122;0;1
16.315;-3.2345520822238;1.02248414249946;0;1
16.32;-3.2294517120177;1.01825393544164;0;1
16.325;-3.22434295179842;1.01621857073945;0;1
16.33;-3.21921692485746;1.01621498168168;0;1
16.335;-3.21406778899704;1.01790968585239;0;1
16.34;-3.20899318818086;1.01315002207132;0;1
16.345;-3.20390640228764;1.01108108718653;0;1
16.35;-3.19879702394214;1.01146646801093;0;1
16.355;-3.1936584296789;1.0138699890893;0;1
16.36;-3.18848783277608;1.01772859357606;0;1
16.365;-3.18338631437653;1.01471910300665;0;1
16.37;-3.17827058942971;1.0138819959862;0;1
16.375;-3.1731333476547;1.01494248314096;0;1
16.38;-3.16797048488767;1.01748520210914;0;1
16.385;-3.16288134421755;1.01331008181214;0;1
16.39;-3.15778073531645;1.0115461977281;0;1
16.395;-3.15265944606105;1.01197294089804;0;1
16.4;-3.14751171640364;1.01418935959778;0;1
16.405;-3.14243555706709;1.00997934760779;0;1
16.41;-3.13734485862463;1.00843041671243;0;1
16.415;-3.13222995044726;1.00926097569225;0;1
16.42;-3.12708498751933;1.01200386681241;0;1
16.425;-3.12200827086778;1.00837340508497;0;1
16.43;-3.11691425668776;1.00739322564694;0;1
16.435;-3.11179401794993;1.00872875353078;0;1
16.44;-3.10674288125714;1.00416752572004;0;1
16.445;-3.10167268287661;1.00275099984961;0;1
16.45;-3.09657248772056;1.00410850976456;0;1
16.455;-3.09153627380394;0.999954688831051;0;1
16.46;-3.08647525347115;0.999230529305387;0;1
16.465;-3.08147882901918;0.993749804973919;0;1
16.47;-3.07645428530187;0.992464678123299;0;1
16.475;-3.07148802314813;0.98712458129899;0;1
16.48;-3.06648539801695;0.986559758049018;0;1
16.485;-3.06153197328482;0.982360718724716;0;1
16.49;-3.05663361993234;0.975476122664584;0;1
16.495;-3.05168964889828;0.974673365011016;0;1
16.5;-3.046781404411;0.97136396216609;0;1
16.505;-3.04191248805977;0.966236697099177;0;1
16.51;-3.03698180812168;0.967755742276904;0;1
16.515;-3.03207192294222;0.967021859231657;0;1
16.52;-3.02718889847286;0.964436707593572;0;1
16.525;-3.02233527587902;0.960518150104044;0;1
16.53;-3.0174100227211;0.963539256255855;0;1
16.535;-3.01249669732189;0.964410906276321;0;1
16.54;-3.00760308802238;0.963362534847496;0;1
16.545;-3.0027338429049;0.960776558363254;0;1
16.55;-2.99789055894921;0.957122603236011;0;1
16.555;-2.99307208575807;0.952900570615328;0;1
16.56;-2.98827506102783;0.948587820548695;0;1
16.565;-2.98349457623047;0.94459669122871;0;1
16.57;-2.97882526027906;0.933536157178029;0;1
16.575;-2.97417429598575;0.925257283965588;0;1
16.58;-2.96952318713183;0.920110391716837;0;1
16.585;-2.96485630995264;0.918090100572222;0;1
16.59;-2.96026232252397;0.911183865359624;0;1
16.595;-2.95564710612853;0.908501845600379;0;1
16.6;-2.95109517293074;0.901927355859931;0;1
16.605;-2.9465098154811;0.9003868928988;0;1
16.61;-2.94197459170868;0.895525181303018;0;1
16.615;-2.93739320243735;0.896017349802958;0;1
16.62;-2.93285076864134;0.893264771250471;0;1
16.625;-2.9283537981871;0.888017164194384;0;1
16.63;-2.9238030283817;0.888859235738097;0;1
16.635;-2.91928180966993;0.887045000062469;0;1
16.64;-2.91479605881449;0.883142963422695;0;1
16.645;-2.9103473248561;0.877838354765063;0;1
16.65;-2.9059333664306;0.871843800667261;0;1
16.655;-2.90154896238196;0.865826470825241;0;1
16.66;-2.89718681499469;0.860356162342266;0;1
16.665;-2.89283864799666;0.855858419326789;0;1
16.67;-2.88849608046321;0.852602922918589;0;1
16.675;-2.88425187329516;0.842987370002691;0;1
16.68;-2.8800128646837;0.836616356666634;0;1
16.685;-2.87576155529179;0.833585303795127;0;1
16.69;-2.87158466951222;0.825947856482892;0;1
16.695;-2.8673862614141;0.822847183412705;0;1
16.7;-2.86324939970586;0.816156903159166;0;1
16.705;-2.85917664582595;0.807062867161982;0;1
16.71;-2.855063619596;0.804508141568568;0;1
16.715;-2.8509880645515;0.800004281652267;0;1
16.72;-2.84695035856771;0.794273111327153;0;1
16.725;-2.8429471529315;0.788044849419511;0;1
16.73;-2.83897233101387;0.781981198487208;0;1
16.735;-2.83501797383032;0.776627520531896;0;1
16.74;-2.83107541533243;0.772376541293097;0;1
16.745;-2.8272365413552;0.761746768581149;0;1
16.75;-2.82340697573584;0.754443516059165;0;1
16.755;-2.81956773578394;0.750644620055385;0;1
16.76;-2.81580409030002;0.742452087379589;0;1
16.765;-2.81201875985047;0.739029796964389;0;1
16.77;-2.80829366346538;0.732249610284574;0;1
16.775;-2.80463053210996;0.723271945842242;0;1
16.78;-2.80092451291561;0.720996914469722;0;1
16.785;-2.7972531636767;0.716887245557196;0;1
16.79;-2.79361699009209;0.711610823657821;0;1
16.795;-2.79001303201313;0.705844664836059;0;1
16.8;-2.78643570724801;0.700206547814814;0;1
16.805;-2.78287769425928;0.695209984544381;0;1
16.81;-2.77943130633409;0.683518066005922;0;1
16.815;-2.77600176498289;0.674989104256127;0;1
16.82;-2.77256904377823;0.66994413784505;0;1
16.825;-2.7692168897068;0.660609798775214;0;1
16.83;-2.76584623584857;0.656247333644403;0;1
16.835;-2.76253719678055;0.648789448742938;0;1
16.84;-2.75928986890405;0.639421078564755;0;1
16.845;-2.75609835384756;0.629331504161088;0;1
16.85;-2.75295230442721;0.619593863446203;0;1
16.855;-2.74983861756553;0.611079771663317;0;1
16.86;-2.74674306187818;0.604411844984948;0;1
16.865;-2.74365189674606;0.599935172776949;0;1
16.87;-2.74055304525801;0.597734057163698;0;1
16.875;-2.73753742322003;0.589949462211687;0;1
16.88;-2.73451176866631;0.585895022834716;0;1
16.885;-2.73156031094791;0.577665325244833;0;1
16.89;-2.72858500514706;0.574399235974772;0;1
16.895;-2.72566736724277;0.567924779059066;0;1
16.9;-2.72280902209913;0.559352899154982;0;1
16.905;-2.72000563364092;0.549824787608982;0;1
16.91;-2.71724822085499;0.54039908649671;0;1
16.915;-2.71452480077111;0.531957411340634;0;1
16.92;-2.71182195508398;0.525152125338466;0;1
16.925;-2.70912633524864;0.520378961306825;0;1
16.93;-2.70652636919229;0.51006372059918;0;1
16.935;-2.70392545885357;0.503760596072332;0;1
16.94;-2.70140415172217;0.493738414652235;0;1
16.945;-2.69896114228071;0.481530025260627;0;1
16.95;-2.69648743814658;0.476349687184357;0;1
16.955;-2.69405592173636;0.469893682169709;0;1
16.96;-2.69166242445377;0.462973799380235;0;1
16.965;-2.68929976090577;0.456321018919552;0;1
16.97;-2.68695888714708;0.450527616680483;0;1
16.975;-2.68473043083926;0.438301921019005;0;1
16.98;-2.6825180770867;0.429519313111303;0;1
16.985;-2.68030058481181;0.424486232431168;0;1
16.99;-2.67816084000905;0.415392799901136;0;1
16.995;-2.67599935856963;0.411444413558938;0;1
17;-2.67389622142178;0.40450926278388;0;1
17.005;-2.67185175331476;0.395712826926169;0;1
17.01;-2.66986061641379;0.386182304817934;0;1
17.015;-2.6679131253486;0.376944876584258;0;1
17.02;-2.66599690319088;0.368838955972589;0;1
17.025;-2.66419884717564;0.354754667253951;0;1
17.03;-2.66241893560781;0.344677520616479;0;1
17.035;-2.66063261966512;0.338950911151898;0;1
17.04;-2.65892007375543;0.329741779548281;0;1
17.045;-2.65717994198118;0.326176890940765;0;1
17.05;-2.65549124859353;0.320013279611754;0;1
17.055;-2.65385410460944;0.312243377459875;0;1
17.06;-2.65226367713213;0.303857345736164;0;1
17.065;-2.65071136768276;0.295753382584122;0;1
17.07;-2.6491862134115;0.288665450195794;0;1
17.075;-2.64777671736999;0.27540464707422;0;1
17.08;-2.64638448035447;0.2659067562248;0;1
17.085;-2.64508672204708;0.252792072930323;0;1
17.09;-2.64377755773301;0.245587197638356;0;1
17.095;-2.64253063887391;0.236359748612069;0;1
17.1;-2.64134051697472;0.226307525960197;0;1
17.105;-2.64019711666359;0.216522589488604;0;1
17.11;-2.6390874211126;0.207902448647731;0;1
17.115;-2.63799718015356;0.201093714773458;0;1
17.12;-2.63691247310365;0.196468623221469;0;1
17.125;-2.63582099827398;0.194131604897482;0;1
17.13;-2.63481335624334;0.186242530039998;0;1
17.135;-2.63389637209466;0.174415307915033;0;1
17.14;-2.63296670009376;0.1681052116632;0;1
17.145;-2.63210027557436;0.159355516599627;0;1
17.15;-2.63129350766012;0.149381866917901;0;1
17.155;-2.63053757897285;0.139333377328469;0;1
17.16;-2.62982015390534;0.130186967059984;0;1
17.165;-2.62912711915605;0.122679910126537;0;1
17.17;-2.62854450637876;0.109573061765293;0;1
17.175;-2.62797238303759;0.10069939199712;0;1
17.18;-2.62748728688055;0.0885503783449984;0;1
17.185;-2.62698351183104;0.0825074396864989;0;1
17.19;-2.62653552323719;0.0744999528789832;0;1
17.195;-2.62613922022585;0.0655997809757219;0;1
17.2;-2.62578614482686;0.0568008176593908;0;1
17.205;-2.62546496109419;0.0489353364981882;0;1
17.21;-2.6251630517005;0.0426135339194196;0;1
17.215;-2.62496822866813;0.0304962594486582;0;1
17.22;-2.6247823487662;0.022354343331094;0;1
17.225;-2.62468364842034;0.010647992252309;0;1
17.23;-2.62456778291634;0.00476535012294604;0;1
17.235;-2.62451029699899;-0.00333842187226002;0;1
17.24;-2.62450770142095;-0.0125396451106086;0;1
17.245;-2.62455176085362;-0.0217826704518521;0;1
17.25;-2.62463102055482;-0.0301710118136564;0;1
17.255;-2.62473240703753;-0.037029065763591;0;1
17.26;-2.62484273716931;-0.0419330210409806;0;1
17.265;-2.62505037654454;-0.0524226565650098;0;1
17.27;-2.62525855425358;-0.0589134194139624;0;1
17.275;-2.6255474903496;-0.069106616899826;0;1
17.28;-2.62581515840905;-0.0737391316016946;0;1
17.285;-2.62613942102714;-0.0809326359524603;0;1
17.29;-2.62651895751247;-0.0895992165177101;0;1
17.295;-2.62694729177929;-0.0986737569985524;0;1
17.3;-2.62741426418181;-0.107218276316701;0;1
17.305;-2.62800793708029;-0.122200727948662;0;1
17.31;-2.62862845301231;-0.133471083908473;0;1
17.315;-2.62925056374112;-0.140518591508673;0;1
17.32;-2.62995308232573;-0.151022669586704;0;1
17.325;-2.63063286365458;-0.15572893207558;0;1
17.33;-2.63136692896366;-0.16278570060186;0;1
17.335;-2.6321534827881;-0.171149637664288;0;1
17.34;-2.63298593884175;-0.179811053015648;0;1
17.345;-2.63385428595874;-0.187885927051886;0;1
17.35;-2.63474664166666;-0.194686907794932;0;1
17.355;-2.63565061135132;-0.199752027684036;0;1
17.36;-2.63655463521426;-0.202861413197243;0;1
17.365;-2.63754927003903;-0.211723827657254;0;1
17.37;-2.6385402792299;-0.216885081145572;0;1
17.375;-2.6396104123905;-0.226126164921089;0;1
17.38;-2.64065991567983;-0.230213314461716;0;1
17.385;-2.64176854889453;-0.237257280216972;0;1
17.39;-2.64293631363433;-0.246119305720119;0;1
17.395;-2.6441575173167;-0.255661602596345;0;1
17.4;-2.64542220156285;-0.264856760177858;0;1
17.405;-2.64671776053538;-0.272869613532341;0;1
17.41;-2.64803056403154;-0.279107944250793;0;1
17.415;-2.64934742830726;-0.283241949952712;0;1
17.42;-2.65075716554256;-0.292903477375016;0;1
17.425;-2.65216384610614;-0.298595115520988;0;1
17.43;-2.65364875671956;-0.308088860195342;0;1
17.435;-2.65511097840299;-0.312168414034321;0;1
17.44;-2.65662946143476;-0.318982483970083;0;1
17.445;-2.65820381305827;-0.327447615159059;0;1
17.45;-2.65982834443185;-0.336490616379013;0;1
17.455;-2.66149337696813;-0.345145012253088;0;1
17.46;-2.66318684234971;-0.352632910365251;0;1
17.465;-2.66489579987646;-0.358408986475951;0;1
17.47;-2.66660784040207;-0.362178809540909;0;1
17.475;-2.66841248791161;-0.371591078399118;0;1
17.48;-2.67021447688805;-0.377155217150258;0;1
17.485;-2.67209555731414;-0.38663184574751;0;1
17.49;-2.67395519277669;-0.390791613837412;0;1
17.495;-2.67587248621405;-0.397757385542272;0;1
17.5;-2.6778470761506;-0.406420560468602;0;1
17.505;-2.67987310247764;-0.415676922905665;0;1
17.51;-2.68194069503511;-0.42453935771223;0;1
17.515;-2.68403749262724;-0.432209498482776;0;1
17.52;-2.68615020952519;-0.438125425832265;0;1
17.525;-2.6882661178354;-0.441984524338699;0;1
17.53;-2.69037411256059;-0.443725470014372;0;1
17.535;-2.69256595333287;-0.451211776720208;0;1
17.54;-2.6947490564456;-0.455119428680174;0;1
17.545;-2.69700806203995;-0.463327270885752;0;1
17.55;-2.69924514644674;-0.466665204025763;0;1
17.555;-2.70154176641753;-0.473264735728309;0;1
17.56;-2.70389936905414;-0.481980772937976;0;1
17.565;-2.70631329121764;-0.491639655257793;0;1
17.57;-2.70877416725187;-0.501158351435816;0;1
17.575;-2.71126955775843;-0.509634736060728;0;1
17.58;-2.71378562256147;-0.516406491091899;0;1
17.585;-2.71630866993891;-0.521077810663085;0;1
17.59;-2.71882645206985;-0.523516314868992;0;1
17.595;-2.72132912118908;-0.523825074975348;0;1
17.6;-2.72391015582903;-0.530004044673717;0;1
17.605;-2.72647896665749;-0.532834508158916;0;1
17.61;-2.72912221609626;-0.540261954160537;0;1
17.615;-2.73174393040535;-0.543144257375882;0;1
17.62;-2.73442713965324;-0.549608614909994;0;1
17.625;-2.73717435737683;-0.55846845360623;0;1
17.63;-2.739981558863;-0.568491711761932;0;1
17.635;-2.74283956526841;-0.578524741160643;0;1
17.64;-2.74573574721946;-0.587593038566988;0;1
17.645;-2.74865571416978;-0.594962088769656;0;1
17.65;-2.75158502363353;-0.600176293818595;0;1
17.655;-2.75451056575659;-0.603057959771543;0;1
17.66;-2.75742164267865;-0.603683213774434;0;1
17.665;-2.76041091464021;-0.610037754480668;0;1
17.67;-2.76338715331491;-0.612908149945551;0;1
17.675;-2.76633617329826;-0.612546044953727;0;1
17.68;-2.76934896576081;-0.617184780633437;0;1
17.685;-2.77243461478612;-0.625596292522695;0;1
17.69;-2.77549339811455;-0.628667952474175;0;1
17.695;-2.77860570491063;-0.634629901680436;0;1
17.7;-2.78177258275373;-0.642449323809282;0;1
17.705;-2.78498969924669;-0.651077713335241;0;1
17.71;-2.78824853956404;-0.659548962769116;0;1
17.715;-2.79153786404922;-0.667059653372314;0;1
17.72;-2.79484527186613;-0.673026568223422;0;1
17.725;-2.79815850030306;-0.677101744236808;0;1
17.73;-2.80146665851083;-0.679176678073442;0;1
17.735;-2.80476101283584;-0.679350456881753;0;1
17.74;-2.80813583447363;-0.685595576971351;0;1
17.745;-2.81150103730243;-0.688654797185618;0;1
17.75;-2.8148430965251;-0.688715644312696;0;1
17.755;-2.81825315517774;-0.693932768274138;0;1
17.76;-2.82173997178702;-0.702993200064183;0;1
17.765;-2.82520324740293;-0.706712974184004;0;1
17.77;-2.82872251298547;-0.71325639703864;0;1
17.775;-2.83229788928664;-0.721545068873716;0;1
17.78;-2.8358237028717;-0.722790092527505;0;1
17.785;-2.83937749817876;-0.725658994256662;0;1
17.79;-2.8429603991677;-0.729612590852316;0;1
17.795;-2.84657055289239;-0.73409057639596;0;1
17.8;-2.85020376811362;-0.738568740338601;0;1
17.805;-2.85385428034925;-0.742603864809967;0;1
17.81;-2.85751555014834;-0.745863882546506;0;1
17.815;-2.86118101258634;-0.748142669985583;0;1
17.82;-2.86494506235203;-0.757067690852328;0;1
17.825;-2.86871593478063;-0.763031438857946;0;1
17.83;-2.87247711784211;-0.765905316754836;0;1
17.835;-2.8762155845277;-0.765878109955337;0;1
17.84;-2.8800228575079;-0.77109596419541;0;1
17.845;-2.88380761151425;-0.772524876453884;0;1
17.85;-2.88765688058031;-0.77830795649086;0;1
17.855;-2.89147595778003;-0.77949446089533;0;1
17.86;-2.89534975720185;-0.784375616626464;0;1
17.865;-2.89918272254687;-0.784189446791585;0;1
17.87;-2.90306007470646;-0.787432054138635;0;1
17.875;-2.90698788386288;-0.793249213093322;0;1
17.88;-2.91086603652498;-0.792960153037804;0;1
17.885;-2.91477676472127;-0.795231374057549;0;1
17.89;-2.91872472597359;-0.799434595432336;0;1
17.895;-2.9227102720197;-0.80485259676948;0;1
17.9;-2.92673008056097;-0.810762029199759;0;1
17.905;-2.93077806612908;-0.816505781729713;0;1
17.91;-2.9348463330678;-0.821540716488494;0;1
17.915;-2.93892626694564;-0.825477649880012;0;1
17.92;-2.94300946102098;-0.828093261943999;0;1
17.925;-2.9470885166378;-0.829327726686186;0;1
17.93;-2.95115753967413;-0.829259899532221;0;1
17.935;-2.95521252681561;-0.828083586286855;0;1
17.94;-2.95925144460549;-0.826069345068237;0;1
17.945;-2.96327414374181;-0.823528335741002;0;1
17.95;-2.96738237104741;-0.828477756012584;0;1
17.955;-2.97149184762797;-0.831560573594216;0;1
17.96;-2.97559295115129;-0.832756085875375;0;1
17.965;-2.9796783153552;-0.832224964065531;0;1
17.97;-2.98384359089907;-0.83797797680966;0;1
17.975;-2.9879998946207;-0.840768886071695;0;1
17.98;-2.99213463595823;-0.840770813534939;0;1
17.985;-2.9963396095987;-0.846107318969238;0;1
17.99;-3.00052360435622;-0.84771900785338;0;1
17.995;-3.00467321786878;-0.846010382521657;0;1
18;-3.00888079287654;-0.849351749242051;0;1
18.005;-3.01305676296596;-0.848919772288831;0;1
18.01;-3.01729048864827;-0.853030025804451;0;1
18.015;-3.02148989317757;-0.852861830908712;0;1
18.02;-3.02574253660007;-0.856786911379445;0;1
18.025;-3.0299552035693;-0.856070022718299;0;1
18.03;-3.03421505035291;-0.859191854212106;0;1
18.035;-3.03842910359809;-0.857533827181348;0;1
18.04;-3.04268528439682;-0.859688507540781;0;1
18.045;-3.04699210139767;-0.864841223966434;0;1
18.05;-3.05125153673043;-0.864309519951535;0;1
18.055;-3.05554738570993;-0.866717245796501;0;1
18.06;-3.05978487007378;-0.863653528070166;0;1
18.065;-3.06405159575803;-0.86395304611114;0;1
18.07;-3.06835704561143;-0.867049130474673;0;1
18.075;-3.07260517242329;-0.864488433413442;0;1
18.08;-3.07688239504688;-0.865085761175413;0;1
18.085;-3.08109685765339;-0.860570704733185;0;1
18.09;-3.08533906032606;-0.859862047058256;0;1
18.095;-3.08962107704218;-0.862421581818226;0;1
18.1;-3.09384896925307;-0.859776419183529;0;1
18.105;-3.09811057059807;-0.860675943137469;0;1
18.11;-3.10241520022659;-0.864471021092835;0;1
18.115;-3.10666620683775;-0.862623824342411;0;1
18.12;-3.11094913381238;-0.863876231465461;0;1
18.125;-3.11527152207896;-0.867613874155496;0;1
18.13;-3.11953556049234;-0.865367847165162;0;1
18.135;-3.12382629016743;-0.865972899541937;0;1
18.14;-3.12805092168563;-0.861205190446171;0;1
18.145;-3.1322994877788;-0.860047800535857;0;1
18.15;-3.13658403339913;-0.862035829343131;0;1
18.155;-3.14081094175841;-0.858768499753303;0;1
18.16;-3.14506871737992;-0.85906620101532;0;1
18.165;-3.14926709660237;-0.854624266252144;0;1
18.17;-3.15349760234538;-0.854296422492911;0;1
18.175;-3.15767240143385;-0.849753340312816;0;1
18.18;-3.1618846933393;-0.849775613823296;0;1
18.185;-3.16614795463594;-0.853640532354108;0;1
18.19;-3.17036828420107;-0.85265697155229;0;1
18.195;-3.17463254457091;-0.855362369605096;0;1
18.2;-3.17884782583856;-0.853200993283513;0;1
18.205;-3.18300204580769;-0.847118693211563;0;1
18.21;-3.18719122108417;-0.845999193447484;0;1
18.215;-3.19133106864271;-0.841459182079443;0;1
18.22;-3.19551717375478;-0.842156481645766;0;1
18.225;-3.19966380498666;-0.839490739361318;0;1
18.23;-3.20386436919915;-0.841930206737855;0;1
18.235;-3.2080305555954;-0.840727180323598;0;1
18.24;-3.21215274386052;-0.836545182122321;0;1
18.245;-3.21632739456835;-0.837939223127424;0;1
18.25;-3.22046891870425;-0.836189460018922;0;1
18.255;-3.22456987659063;-0.831934938488127;0;1
18.26;-3.22862788599776;-0.825957270490933;0;1
18.265;-3.23264507061312;-0.819083333226726;0;1
18.27;-3.23672750888832;-0.819805144065716;0;1
18.275;-3.24079651024892;-0.8191551624585;0;1
18.28;-3.24484857726133;-0.817392912596339;0;1
18.285;-3.24888237987133;-0.814844539950246;0;1
18.29;-3.2528985535656;-0.811861637778099;0;1
18.295;-3.25689933522544;-0.808783458057039;0;1
18.3;-3.26088809417171;-0.805905622527052;0;1
18.305;-3.26486883872377;-0.803459002330161;0;1
18.31;-3.26884572832682;-0.801597161211079;0;1
18.315;-3.27282265061352;-0.800393625506502;0;1
18.32;-3.27670253258002;-0.792140135328316;0;1
18.325;-3.28057474089401;-0.786414446189828;0;1
18.33;-3.2844538336638;-0.783361810257913;0;1
18.335;-3.28835145366149;-0.782847468571444;0;1
18.34;-3.29217530465132;-0.776806200099863;0;1
18.345;-3.29601655015134;-0.774367236915043;0;1
18.35;-3.29988885536043;-0.775193345786835;0;1
18.355;-3.3037004225116;-0.770977696997726;0;1
18.36;-3.30754158323104;-0.770598710382178;0;1
18.365;-3.31132376653754;-0.765777408593429;0;1
18.37;-3.31513986340847;-0.765358030090057;0;1
18.375;-3.31890304686915;-0.760977924505283;0;1
18.38;-3.32260674163674;-0.753657251411461;0;1
18.385;-3.32625111704696;-0.744541616625987;0;1
18.39;-3.3299423840307;-0.742479326505428;0;1
18.395;-3.3336037305179;-0.738856226706725;0;1
18.4;-3.3372348325843;-0.73424857907657;0;1
18.405;-3.34083832859596;-0.729238364763443;0;1
18.41;-3.34441910723314;-0.724356360483041;0;1
18.415;-3.34798348888961;-0.720038944925777;0;1
18.42;-3.35153839805419;-0.71660084862688;0;1
18.425;-3.35509059714612;-0.714223123430088;0;1
18.43;-3.35864606553909;-0.712956903705342;0;1
18.435;-3.36210918753519;-0.705031441046433;0;1
18.44;-3.36557010941898;-0.699933902130767;0;1
18.445;-3.36904352313723;-0.697704251127887;0;1
18.45;-3.37244027317091;-0.690391760858653;0;1
18.455;-3.37585448324483;-0.687182117436548;0;1
18.46;-3.37930230258315;-0.687736233637296;0;1
18.465;-3.3826937986679;-0.683698606673885;0;1
18.47;-3.38602007059664;-0.676153714888721;0;1
18.475;-3.38938026008427;-0.674066059530303;0;1
18.48;-3.3926928249232;-0.669072731217317;0;1
18.485;-3.39595514291084;-0.662091358603599;0;1
18.49;-3.39916981253849;-0.654087383811357;0;1
18.495;-3.40234365588528;-0.645979006771226;0;1
18.5;-3.40548633451016;-0.638549007584443;0;1
18.505;-3.40860905448289;-0.632397371558618;0;1
18.51;-3.41172317428231;-0.627904707400302;0;1
18.515;-3.41483916181108;-0.625236576422344;0;1
18.52;-3.41786530080277;-0.616647311082546;0;1
18.525;-3.42089481971984;-0.611576679494043;0;1
18.53;-3.4239444437497;-0.609954889929303;0;1
18.535;-3.42692606482427;-0.603687961745634;0;1
18.54;-3.42993378398928;-0.601791263717006;0;1
18.545;-3.43288260187289;-0.596054855041552;0;1
18.55;-3.43576802224222;-0.587612096394733;0;1
18.555;-3.43869271172599;-0.585389934645479;0;1
18.56;-3.44157763003007;-0.580923731382076;0;1
18.565;-3.44442147674181;-0.57497787478904;0;1
18.57;-3.44722712149265;-0.568342835942276;0;1
18.575;-3.45000066886155;-0.561753254600738;0;1
18.58;-3.45275039348151;-0.555827596818533;0;1
18.585;-3.45548554765758;-0.551021261550558;0;1
18.59;-3.45821537061328;-0.547613237209343;0;1
18.595;-3.46084783770836;-0.537998312708863;0;1
18.6;-3.46347660240716;-0.531759005127606;0;1
18.605;-3.46601911939336;-0.521257070556;0;1
18.61;-3.46857600946015;-0.515861653092126;0;1
18.615;-3.47106883992292;-0.507583912592477;0;1
18.62;-3.4735995630675;-0.505363687251387;0;1
18.625;-3.47608864429923;-0.500761151465667;0;1
18.63;-3.4785345825441;-0.49457852767905;0;1
18.635;-3.48094026310882;-0.48764617719635;0;1
18.64;-3.48331200177994;-0.480738293699215;0;1
18.645;-3.4856584063658;-0.474507037797606;0;1
18.65;-3.48798917052569;-0.469436837857554;0;1
18.655;-3.4903140326459;-0.465828972064654;0;1
18.66;-3.4925414309071;-0.456089125638137;0;1
18.665;-3.49476542037086;-0.449801841824231;0;1
18.67;-3.49700411604962;-0.447029599438669;0;1
18.675;-3.49917106759675;-0.439780303716073;0;1
18.68;-3.50126180277849;-0.429434644261716;0;1
18.685;-3.50338026586753;-0.42516801587465;0;1
18.69;-3.50544957104237;-0.418735866779094;0;1
18.695;-3.50747115717802;-0.411082878232099;0;1
18.7;-3.50945087283702;-0.403128788506327;0;1
18.705;-3.51139768013265;-0.395678386177232;0;1
18.71;-3.51332230159272;-0.389361785843589;0;1
18.715;-3.51523597568611;-0.38460605493664;0;1
18.72;-3.51704887160161;-0.37391195091228;0;1
18.725;-3.51885686401812;-0.366929312089088;0;1
18.73;-3.52067971313638;-0.363747342478354;0;1
18.735;-3.52243238212703;-0.356372553156064;0;1
18.74;-3.5241114289234;-0.346155331566462;0;1
18.745;-3.52582141891273;-0.342221019838712;0;1
18.75;-3.52748565884609;-0.336261322550182;0;1
18.755;-3.52910545930967;-0.329157082712191;0;1
18.76;-3.53068620745816;-0.321763188640442;0;1
18.765;-3.53223624109917;-0.314832034106201;0;1
18.77;-3.53376552955726;-0.308951614148694;0;1
18.775;-3.53528451280103;-0.304519619576;0;1
18.78;-3.536702660261;-0.294026315793607;0;1
18.785;-3.53811524633707;-0.287122770468842;0;1
18.79;-3.53944121516749;-0.276202685787268;0;1
18.795;-3.5407825333669;-0.270643903752303;0;1
18.8;-3.54206179810629;-0.262438548409097;0;1
18.805;-3.54328128988411;-0.252781266233135;0;1
18.81;-3.5445490413066;-0.2505283233161;0;1
18.815;-3.54578966015888;-0.247039462318399;0;1
18.82;-3.5470037499931;-0.242837107531733;0;1
18.825;-3.54809402659483;-0.230725138834566;0;1
18.83;-3.54915224420264;-0.220795986041231;0;1
18.835;-3.55019733164454;-0.213663733343521;0;1
18.84;-3.55124655596247;-0.209578219710305;0;1
18.845;-3.55221374463275;-0.200749028727409;0;1
18.85;-3.55319606018055;-0.19646485155456;0;1
18.855;-3.55411209695553;-0.188724555412862;0;1
18.86;-3.55496112105606;-0.178802915762431;0;1
18.865;-3.55574900193321;-0.167991224118458;0;1
18.87;-3.55658692413285;-0.16517159289884;0;1
18.875;-3.55740198862648;-0.161669001203739;0;1
18.88;-3.55809612303822;-0.150214981537923;0;1
18.885;-3.55876017474871;-0.140848377442588;0;1
18.89;-3.55941207851109;-0.134143615288599;0;1
18.895;-3.56006820352211;-0.130333544231395;0;1
18.9;-3.56064159592509;-0.12162624926993;0;1
18.905;-3.56122882475251;-0.11732395531374;0;1
18.91;-3.5617480839033;-0.109448671301226;0;1
18.915;-3.56219852384633;-0.0993112964381374;0;1
18.92;-3.56258601592929;-0.0882343707267687;0;1
18.925;-3.56292159936295;-0.0774282258972435;0;1
18.93;-3.56331997721404;-0.075598291710628;0;1
18.935;-3.56360961093143;-0.06611535940601;0;1
18.94;-3.56387977055795;-0.0587821038217965;0;1
18.945;-3.56414609599992;-0.053972589767135;0;1
18.95;-3.56442214151113;-0.0517565094152176;0;1
18.955;-3.56461809524277;-0.0442383157661374;0;1
18.96;-3.56482781857326;-0.0406680843171911;0;1
18.965;-3.56496725991388;-0.0330712701758677;0;1
18.97;-3.56503385684863;-0.022801833426896;0;1
18.975;-3.56503245736596;-0.0112617819501158;0;1
18.98;-3.56507405649657;-0.00746525013425989;0;1
18.985;-3.56508627318544;-0.00287274471392313;0;1
18.99;-3.565072473175;0.00195046930022538;0;1
18.995;-3.5649376580971;0.0142108010660797;0;1
19;-3.56477524512984;0.0238699844007426;0;1
19.005;-3.56460513948773;0.0304000230858086;0;1
19.01;-3.56434456106271;0.0413623584773751;0;1
19.015;-3.564094315567;0.0473082129420123;0;1
19.02;-3.56377655317289;0.0561470345054678;0;1
19.025;-3.56349403726948;0.05887248034172;0;1
19.03;-3.56316815111275;0.0638754263477567;0;1
19.035;-3.56279837276517;0.0703187734800884;0;1
19.04;-3.56238847326883;0.0773578945211909;0;1
19.045;-3.56194548104136;0.0842231278362458;0;1
19.05;-3.56147856170419;0.0902770012388938;0;1
19.055;-3.5609977538343;0.0950604801932801;0;1
19.06;-3.5605128585371;0.0983095846484042;0;1
19.065;-3.55993224354193;0.107651858987637;0;1
19.07;-3.55934969892386;0.11353802204902;0;1
19.075;-3.558783010645;0.115932261858959;0;1
19.08;-3.5581453022368;0.122850578882932;0;1
19.085;-3.55753208034554;0.125216125346768;0;1
19.09;-3.55685961519477;0.131211654902313;0;1
19.095;-3.55612459068391;0.139693890264083;0;1
19.1;-3.55533019012396;0.14946037260949;0;1
19.105;-3.55448483629227;0.159369096982083;0;1
19.11;-3.55360057929664;0.168439132625334;0;1
19.115;-3.5527916643717;0.168218981812349;0;1
19.12;-3.55188500893206;0.175577438266617;0;1
19.125;-3.55096752707006;0.180921562624103;0;1
19.13;-3.55005197405177;0.18404686288447;0;1
19.135;-3.54914898478676;0.184990578919957;0;1
19.14;-3.54816595425782;0.191704285951311;0;1
19.145;-3.54719439182595;0.194938481894996;0;1
19.15;-3.54624882802234;0.194916570047775;0;1
19.155;-3.54523869472886;0.199847442558958;0;1
19.16;-3.5441553703962;0.208486085959323;0;1
19.165;-3.5430989859297;0.211714667686038;0;1
19.17;-3.54198948467119;0.217763817816397;0;1
19.175;-3.54082604297666;0.225610450187868;0;1
19.18;-3.53961315854391;0.234216550169621;0;1
19.185;-3.53835939471943;0.24263143430397;0;1
19.19;-3.5370759274304;0.250069792828374;0;1
19.195;-3.53577506517101;0.255961743872316;0;1
19.2;-3.53446888872124;0.259974406133474;0;1
19.205;-3.53316812307261;0.262007315604751;0;1
19.21;-3.53178096528878;0.269872647862993;0;1
19.215;-3.53040020028962;0.2741988306138;0;1
19.22;-3.52904192562649;0.275111798660073;0;1
19.225;-3.52761721278892;0.280754921361852;0;1
19.23;-3.52621939254723;0.282139234446663;0;1
19.235;-3.52476268680054;0.287491667245201;0;1
19.24;-3.52324197632652;0.295677282586169;0;1
19.245;-3.52175944539431;0.297757307475701;0;1
19.25;-3.5202357280707;0.302177159788758;0;1
19.255;-3.51866939881643;0.308145175407486;0;1
19.26;-3.51706339279763;0.31483946108098;0;1
19.265;-3.51542399785517;0.321497008375147;0;1
19.27;-3.51375972191185;0.327478061755653;0;1
19.275;-3.51208019068746;0.332303369124595;0;1
19.28;-3.51039499673232;0.335680817839234;0;1
19.285;-3.50861242302239;0.345211091748622;0;1
19.29;-3.5068264223704;0.351309467029527;0;1
19.295;-3.505055011005;0.353913102458966;0;1
19.3;-3.5032116433038;0.361013604651702;0;1
19.305;-3.50139219601694;0.363516202719443;0;1
19.31;-3.49951330656146;0.369592760822042;0;1
19.315;-3.49767233767933;0.370389772806619;0;1
19.32;-3.49578583495781;0.374348703511378;0;1
19.325;-3.49384939526315;0.380590099970293;0;1
19.33;-3.49186406750986;0.388154209648935;0;1
19.335;-3.4899358321465;0.388392297541598;0;1
19.34;-3.48798667418451;0.390115994467091;0;1
19.345;-3.4860143962284;0.392921975502584;0;1
19.35;-3.48401938985613;0.396363281589294;0;1
19.355;-3.4820041375465;0.400004402405384;0;1
19.36;-3.4799727247102;0.403454376521002;0;1
19.365;-3.47782977521239;0.414111056078716;0;1
19.37;-3.47566748869125;0.42211856109489;0;1
19.375;-3.47350394527531;0.427107659983639;0;1
19.38;-3.47125420221891;0.436763280194177;0;1
19.385;-3.46901684882556;0.441716843685674;0;1
19.39;-3.46681227496309;0.44221229636156;0;1
19.395;-3.46455422730286;0.446589816235463;0;1
19.4;-3.46223666395831;0.453818523106238;0;1
19.405;-3.45996057991555;0.455044153037658;0;1
19.41;-3.45764524873382;0.458777163988381;0;1
19.415;-3.45528794529277;0.464261239244269;0;1
19.42;-3.45299075633571;0.462981936443647;0;1
19.425;-3.45067212113191;0.463806676174229;0;1
19.43;-3.44832688103041;0.466321530091005;0;1
19.435;-3.4459532366847;0.470013812586927;0;1
19.44;-3.44355242501294;0.474334948219521;0;1
19.445;-3.44112807058096;0.478764142223191;0;1
19.45;-3.43868551878695;0.482848934490952;0;1
19.455;-3.4362310409801;0.486239970763452;0;1
19.46;-3.43377108744361;0.488708703814211;0;1
19.465;-3.43121126662598;0.497858912451483;0;1
19.47;-3.42864353296958;0.504055885946261;0;1
19.475;-3.4260846078598;0.50715193671803;0;1
19.48;-3.42344742177361;0.515027217560796;0;1
19.485;-3.42082801580475;0.518465607939135;0;1
19.49;-3.41824412937622;0.51781263145996;0;1
19.495;-3.41560699043721;0.521460779081873;0;1
19.5;-3.41300875549485;0.520676641569323;0;1
19.505;-3.41036151097564;0.523918038990336;0;1
19.51;-3.40765738159912;0.530239746879047;0;1
19.515;-3.4049955360273;0.530839635270403;0;1
19.52;-3.40229366340647;0.534241596226733;0;1
19.525;-3.39954773713607;0.539675839824143;0;1
19.53;-3.39685898121528;0.538585934916913;0;1
19.535;-3.39414537479922;0.539782514014852;0;1
19.54;-3.39140169809169;0.542786082907671;0;1
19.545;-3.38862643371658;0.547017272887256;0;1
19.55;-3.38582131748534;0.551869834549628;0;1
19.555;-3.38299072850361;0.556767870582414;0;1
19.56;-3.38014080758714;0.561221897465361;0;1
19.565;-3.37727860776538;0.564860853621;0;1
19.57;-3.37441125111828;0.567451289522294;0;1
19.575;-3.37154529245344;0.568893274825281;0;1
19.58;-3.3685857525283;0.576922863070511;0;1
19.585;-3.36562346064322;0.58202798582389;0;1
19.59;-3.36267372711565;0.584158333645711;0;1
19.595;-3.35974828623085;0.583557820580792;0;1
19.6;-3.35675434713258;0.588403799248221;0;1
19.605;-3.35378216931555;0.589667511525586;0;1
19.61;-3.35084422149138;0.587770410926355;0;1
19.615;-3.34784739432625;0.59107993433578;0;1
19.62;-3.34488073273536;0.590753060935834;0;1
19.625;-3.34185451910919;0.595079728255405;0;1
19.63;-3.33886072965296;0.595204650989531;0;1
19.635;-3.33581191114712;0.599461486118222;0;1
19.64;-3.3328015194921;0.599082134800611;0;1
19.645;-3.32974277070742;0.602516152596236;0;1
19.65;-3.32672904312993;0.601124092586491;0;1
19.655;-3.32367285594686;0.60348221008183;0;1
19.66;-3.32056607317209;0.608771389001902;0;1
19.665;-3.3175070465964;0.608309766563968;0;1
19.67;-3.31441223297683;0.610727142181403;0;1
19.675;-3.31127618408406;0.615333374819775;0;1
19.68;-3.3080982644513;0.621334244661695;0;1
19.685;-3.30498232677751;0.620216875595055;0;1
19.69;-3.30184810856751;0.620885613961784;0;1
19.695;-3.29869124941817;0.622987656836681;0;1
19.7;-3.29551024304179;0.626086728589547;0;1
19.705;-3.29230614110075;0.629717994298867;0;1
19.71;-3.28908205651641;0.633437234352854;0;1
19.715;-3.28594290327789;0.629153278149565;0;1
19.72;-3.28280710633002;0.626212221067553;0;1
19.725;-3.27966711210453;0.624677391190292;0;1
19.73;-3.27651693878479;0.62446692405727;0;1
19.735;-3.27335251025065;0.625384019671639;0;1
19.74;-3.27017175180198;0.627153854476286;0;1
19.745;-3.26697448245145;0.629461911637466;0;1
19.75;-3.26376213858275;0.631990508450679;0;1
19.755;-3.26053738635716;0.634449805325534;0;1
19.76;-3.25730367413359;0.636601481492226;0;1
19.765;-3.25406477955508;0.638273701631935;0;1
19.77;-3.2508243957205;0.639367313915433;0;1
19.775;-3.24748543208314;0.647561238891401;0;1
19.78;-3.24413739023025;0.653247936195468;0;1
19.785;-3.24079507355406;0.656255371703811;0;1
19.79;-3.23747044706937;0.65669592479449;0;1
19.795;-3.23417192264041;0.654911777715498;0;1
19.8;-3.23090409825407;0.651406442261183;0;1
19.805;-3.2276679048416;0.646771336792265;0;1
19.81;-3.22446108350959;0.641615248748632;0;1
19.815;-3.22117854025079;0.644210059974156;0;1
19.82;-3.21790080695057;0.645387016992573;0;1
19.825;-3.21463377269032;0.645239634353305;0;1
19.83;-3.21138138210832;0.643974853692084;0;1
19.835;-3.20814556127513;0.641875052978565;0;1
19.84;-3.2049263428538;0.639259371355642;0;1
19.845;-3.20162179974592;0.644154348783628;0;1
19.85;-3.19831606572787;0.6472069129968;0;1
19.855;-3.19501865059327;0.648395827363817;0;1
19.86;-3.19173679287048;0.647882599640386;0;1
19.865;-3.18847511621701;0.645967503982709;0;1
19.87;-3.18513522650519;0.65074681823919;0;1
19.875;-3.18180356085004;0.653004815122078;0;1
19.88;-3.17849066982427;0.652901759250294;0;1
19.885;-3.1752036650343;0.650800498408704;0;1
19.89;-3.17194607284603;0.647199678182463;0;1
19.895;-3.16871802180596;0.642667030743249;0;1
19.9;-3.1654164367631;0.645477592479753;0;1
19.905;-3.16212335717227;0.646503713691833;0;1
19.91;-3.15884555587309;0.645912188927862;0;1
19.915;-3.15558730152253;0.643998036840056;0;1
19.92;-3.15235034352005;0.641136271272714;0;1
19.925;-3.14913407284602;0.637738724051638;0;1
19.93;-3.1459360195766;0.634201631611651;0;1
19.935;-3.14265195508674;0.638583558892292;0;1
19.94;-3.13936413608294;0.641518345997373;0;1
19.945;-3.13608075989457;0.642933394203107;0;1
19.95;-3.13280829151226;0.642917208675003;0;1
19.955;-3.12955116015317;0.641680672196257;0;1
19.96;-3.12631165631624;0.639517821598243;0;1
19.965;-3.12308998169154;0.636769979652056;0;1
19.97;-3.11988462693274;0.633778512884046;0;1
19.975;-3.11669270719748;0.630859020391803;0;1
19.98;-3.1135105268585;0.628267861625054;0;1
19.985;-3.1103339863981;0.626193695027608;0;1
19.99;-3.10715909088578;0.624744477803279;0;1
19.995;-3.10398232733767;0.623949546277416;0;1
20;-3.10080086833421;0.623774244287256;0;1
20.005;-3.09761281259157;0.624126086565282;0;1
20.01;-3.0944171505732;0.624879670107538;0;1
20.015;-3.09121377514171;0.62588853835186;0;1
20.02;-3.08810371022687;0.619295846674617;0;1
20.025;-3.08500128699913;0.614607903973918;0;1
20.03;-3.08189504829183;0.611971684073832;0;1
20.035;-3.07877568936085;0.611312123076898;0;1
20.04;-3.0756366299676;0.61237367168014;0;1
20.045;-3.07257453867965;0.607069614646106;0;1
20.05;-3.06950162949885;0.60459296451384;0;1
20.055;-3.06640646986392;0.604733431531832;0;1
20.06;-3.06338190880263;0.59935273494892;0;1
20.065;-3.06033755348957;0.597519012547187;0;1
20.07;-3.05726059461679;0.598850635597139;0;1
20.075;-3.05424372834696;0.595009896369311;0;1
20.08;-3.05119742134072;0.594864546570351;0;1
20.085;-3.04821092883504;0.590137173985475;0;1
20.09;-3.0451918353187;0.589689682071232;0;1
20.095;-3.04222726364102;0.585183411445213;0;1
20.1;-3.03922350523588;0.585378124472759;0;1
20.105;-3.0362672238669;0.581808239775438;0;1
20.11;-3.03336537326364;0.575389345441344;0;1
20.115;-3.03041821878287;0.574878412752432;0;1
20.12;-3.02750791858574;0.571691246365932;0;1
20.125;-3.02463864026982;0.566538370635251;0;1
20.13;-3.02180995691154;0.560209765038138;0;1
20.135;-3.01891722642081;0.561195113003792;0;1
20.14;-3.01604026281294;0.560548820917489;0;1
20.145;-3.01318325956746;0.558577082266737;0;1
20.15;-3.01034787682661;0.555662864791909;0;1
20.155;-3.00753342185835;0.55222246574194;0;1
20.16;-3.0047372936274;0.548658507095237;0;1
20.165;-3.00195550524742;0.545325047011686;0;1
20.17;-2.99918334226286;0.542495694844118;0;1
20.175;-2.99641587778527;0.540355001117087;0;1
20.18;-2.99364849389571;0.538992687449753;0;1
20.185;-2.99087725554689;0.538411432824814;0;1
20.19;-2.98819959305839;0.530827866634502;0;1
20.195;-2.98552677502297;0.525753083111737;0;1
20.2;-2.98284504641401;0.523278012919295;0;1
20.205;-2.98014363630826;0.52322921228807;0;1
20.21;-2.9775156827321;0.517519501249591;0;1
20.215;-2.97487075410518;0.515274009961224;0;1
20.22;-2.97229614509143;0.508454872047986;0;1
20.225;-2.96969679502068;0.506124237011786;0;1
20.23;-2.9671567956428;0.500095874565737;0;1
20.235;-2.96457944892162;0.499220418024188;0;1
20.24;-2.96204867616344;0.495068819036545;0;1
20.245;-2.95956921458975;0.488538880261658;0;1
20.25;-2.95714012810335;0.48061864009442;0;1
20.255;-2.95465542543939;0.479984273496438;0;1
20.26;-2.95219293027441;0.477853811169808;0;1
20.265;-2.9497545712123;0.474655307590603;0;1
20.27;-2.94733965443362;0.470853499004308;0;1
20.275;-2.94494533589254;0.466899382882898;0;1
20.28;-2.94256722756734;0.463188914601966;0;1
20.285;-2.94020005866484;0.460033389101949;0;1
20.29;-2.93783831961547;0.457642553194314;0;1
20.295;-2.93547682950798;0.456120106677296;0;1
20.3;-2.93321155615995;0.447761296601918;0;1
20.305;-2.9309522551993;0.442129715855786;0;1
20.31;-2.92868379738254;0.439337767915494;0;1
20.315;-2.92649462275968;0.431499992091723;0;1
20.32;-2.92428979067165;0.427851294690703;0;1
20.325;-2.92215264209263;0.420378347566996;0;1
20.33;-2.91998500539399;0.418093883244373;0;1
20.335;-2.91786890919162;0.412700488891493;0;1
20.34;-2.9158070360116;0.405189474324642;0;1
20.345;-2.91369604619943;0.404313458031311;0;1
20.35;-2.91161539292176;0.401415804543653;0;1
20.355;-2.90956760023095;0.397081214798118;0;1
20.36;-2.90755166066157;0.391940608750395;0;1
20.365;-2.90556361801477;0.386608528153106;0;1
20.37;-2.90359747843266;0.381619426800343;0;1
20.375;-2.90164602825284;0.377395654212204;0;1
20.38;-2.89970176848092;0.374218816691617;0;1
20.385;-2.89775768983958;0.372224418273904;0;1
20.39;-2.89590816085066;0.363709543999914;0;1
20.395;-2.89406182048035;0.358202041647803;0;1
20.4;-2.89220281171437;0.35576233690977;0;1
20.405;-2.89041933466358;0.348435415641363;0;1
20.41;-2.88861657048182;0.345385824026543;0;1
20.415;-2.88687832630358;0.338530301271792;0;1
20.42;-2.88510712978368;0.336820872292489;0;1
20.425;-2.88338586053864;0.331910934459132;0;1
20.43;-2.88171803929403;0.324762638325813;0;1
20.435;-2.88010149584125;0.316404939327444;0;1
20.44;-2.87852943474665;0.307825957623416;0;1
20.445;-2.87699186483421;0.299878843378174;0;1
20.45;-2.87547700397112;0.293225790251747;0;1
20.455;-2.87397268158943;0.288303790679627;0;1
20.46;-2.87246763080102;0.28531207035353;0;1
20.465;-2.87095238231135;0.284234959944672;0;1
20.47;-2.86941988949613;0.284876623329048;0;1
20.475;-2.8679662415678;0.27919522668603;0;1
20.48;-2.86650299360477;0.276418530051759;0;1
20.485;-2.86511837111567;0.268652298017698;0;1
20.49;-2.86371731640901;0.265118913842528;0;1
20.495;-2.86238312229989;0.257791692061915;0;1
20.5;-2.86101769382696;0.255665920593778;0;1
20.505;-2.8597031813296;0.250429640934427;0;1
20.51;-2.85844240835487;0.243063914058416;0;1
20.515;-2.85723258725821;0.234603193315136;0;1
20.52;-2.85606645503943;0.226027461751493;0;1
20.525;-2.85493366453316;0.218176288483039;0;1
20.53;-2.85382225751981;0.211689691377019;0;1
20.535;-2.85272006524532;0.206977356591834;0;1
20.54;-2.85161591271338;0.204214795303262;0;1
20.545;-2.85050054112086;0.203362643588418;0;1
20.55;-2.84946755218505;0.196496370657668;0;1
20.555;-2.84842607184785;0.192911493755343;0;1
20.56;-2.84746218797946;0.184732917127321;0;1
20.565;-2.84647909796131;0.181164721229784;0;1
20.57;-2.84555890042718;0.174126526999776;0;1
20.575;-2.84470322224773;0.164829826345659;0;1
20.58;-2.84380687711642;0.162223624743954;0;1
20.585;-2.84294695127594;0.157811586082435;0;1
20.59;-2.84212334608889;0.152296841859078;0;1
20.595;-2.84133251791972;0.146376478558676;0;1
20.6;-2.84056827760935;0.140682415357074;0;1
20.605;-2.83982284669257;0.135725329496367;0;1
20.61;-2.8391882099343;0.124156892693099;0;1
20.615;-2.83856935354961;0.115820851802654;0;1
20.62;-2.83794619346554;0.111015821233526;0;1
20.625;-2.83740247655533;0.101950443688678;0;1
20.63;-2.83683931776041;0.0978604861349537;0;1
20.635;-2.83633702645198;0.0906624488715923;0;1
20.64;-2.83579560015697;0.0892341708904299;0;1
20.645;-2.83529629982563;0.0851130601376823;0;1
20.65;-2.83484208113088;0.079109139660422;0;1
20.655;-2.83443108771221;0.0720902801241887;0;1
20.66;-2.83395721594588;0.0725970392087153;0;1
20.665;-2.83349892932572;0.0717055300538864;0;1
20.67;-2.83305929990637;0.0697182066222441;0;1
20.675;-2.83273951445901;0.0592853977665941;0;1
20.68;-2.83245149041777;0.0504245991853293;0;1
20.685;-2.83217942737975;0.0437447106749887;0;1
20.69;-2.83190840754379;0.0395522687615881;0;1
20.695;-2.83172610487638;0.0301560125126405;0;1
20.7;-2.83153601015707;0.0249725145131269;0;1
20.705;-2.83141935660759;0.0161410013941947;0;1
20.71;-2.83127567501107;0.0127831628558142;0;1
20.715;-2.83118470300637;0.00666750958030676;0;1
20.72;-2.83114705226922;-0.00119075479633554;0;1
20.725;-2.83115810553825;-0.00976556407913735;0;1
20.73;-2.83120926953643;-0.0181204700856359;0;1
20.735;-2.8312894170651;-0.0254849609136953;0;1
20.74;-2.83138635016574;-0.0313030032570703;0;1
20.745;-2.83148814020294;-0.0352534283245117;0;1
20.75;-2.83158423485617;-0.0372445509490144;0;1
20.755;-2.83166626145922;-0.0373875232006436;0;1
20.76;-2.83172849627277;-0.0359542756628381;0;1
20.765;-2.83186835514524;-0.0410338386114155;0;1
20.77;-2.83199864711433;-0.0434216377890445;0;1
20.775;-2.83220865408704;-0.0510112152497158;0;1
20.78;-2.83240410720388;-0.0545589716586284;0;1
20.785;-2.83266880782355;-0.0620572198706999;0;1
20.79;-2.83300517352937;-0.0721701757760019;0;1
20.795;-2.83330801258825;-0.0758111863805766;0;1
20.8;-2.83365369593544;-0.0813374782151726;0;1
20.805;-2.834040961905;-0.0879259343395088;0;1
20.81;-2.8344647026628;-0.0947748689139185;0;1
20.815;-2.83491710190402;-0.101183209908767;0;1
20.82;-2.8353888150399;-0.10660245257306;0;1
20.825;-2.83587004510514;-0.110660591145661;0;1
20.83;-2.83635160734693;-0.113175955780301;0;1
20.835;-2.83692607685145;-0.121852626345126;0;1
20.84;-2.83750066133266;-0.127190925464334;0;1
20.845;-2.83805866318917;-0.129193337248553;0;1
20.85;-2.83868787464047;-0.135886984304283;0;1
20.855;-2.83929362346422;-0.138193925255097;0;1
20.86;-2.83996016778679;-0.144274395810061;0;1
20.865;-2.84059085038149;-0.145251364346324;0;1
20.87;-2.8412694451702;-0.149523933019576;0;1
20.875;-2.84200047510509;-0.156170367085203;0;1
20.88;-2.84268232872659;-0.156471975447757;0;1
20.885;-2.84339594798453;-0.159088307759256;0;1
20.89;-2.84414494208954;-0.163405203477604;0;1
20.895;-2.84492899314689;-0.168743224865968;0;1
20.9;-2.84574444254685;-0.174427871779878;0;1
20.905;-2.84658515083138;-0.179853767271941;0;1
20.91;-2.84744353252225;-0.184537564599737;0;1
20.915;-2.84831145877703;-0.188140325094124;0;1
20.92;-2.84928148727059;-0.198186903645838;0;1
20.925;-2.85025993953352;-0.205000732657582;0;1
20.93;-2.85122856887578;-0.208424551062321;0;1
20.935;-2.85227322997449;-0.216357365200877;0;1
20.94;-2.85329711086922;-0.219627009474414;0;1
20.945;-2.85438243976164;-0.226344138512285;0;1
20.95;-2.85543072007614;-0.227615976266851;0;1
20.955;-2.85652435950079;-0.231868211073445;0;1
20.96;-2.8575665712433;-0.230519388254035;0;1
20.965;-2.8586425559361;-0.232269846228542;0;1
20.97;-2.85975936674556;-0.236467927252898;0;1
20.975;-2.86091903525779;-0.242327022610023;0;1
20.98;-2.86201878011874;-0.241313145424618;0;1
20.985;-2.86313958937852;-0.242292747615963;0;1
20.99;-2.86428616433432;-0.244859328996678;0;1
20.995;-2.86545999845807;-0.248516413202874;0;1
21;-2.86665972947192;-0.252739263144837;0;1
21.005;-2.86798208398201;-0.264738791001821;0;1
21.01;-2.86933491750386;-0.274443006745727;0;1
21.015;-2.87069911072398;-0.281266509121139;0;1
21.02;-2.87205744315094;-0.284995310058456;0;1
21.025;-2.87339590647584;-0.285744724620258;0;1
21.03;-2.87480494304233;-0.291608122232012;0;1
21.035;-2.87619210745526;-0.293515984235276;0;1
21.04;-2.87764343907497;-0.299599248706731;0;1
21.045;-2.87906342411211;-0.300914083682528;0;1
21.05;-2.88053640606484;-0.305774177494953;0;1
21.055;-2.88196651299845;-0.305450890271252;0;1
21.06;-2.88343891876254;-0.308481544678774;0;1
21.065;-2.88495979535765;-0.314048665190544;0;1
21.07;-2.88652970740654;-0.321218668370613;0;1
21.075;-2.88804406145911;-0.321340753562895;0;1
21.08;-2.88958185642449;-0.323195790559866;0;1
21.085;-2.89114591983352;-0.326333602932547;0;1
21.09;-2.89273607545215;-0.33024654679546;0;1
21.095;-2.89434967588544;-0.334432576299985;0;1
21.1;-2.89598224835793;-0.338442720667411;0;1
21.105;-2.89762814743413;-0.341910811832558;0;1
21.11;-2.89928133119711;-0.344581243260831;0;1
21.115;-2.90103636217648;-0.354023640381093;0;1
21.12;-2.90280126639662;-0.360566188111647;0;1
21.125;-2.90455907630037;-0.364021702537002;0;1
21.13;-2.90629615330031;-0.364530952385713;0;1
21.135;-2.90810327529951;-0.370200237134719;0;1
21.14;-2.90988840522265;-0.371973770060981;0;1
21.145;-2.91173788832964;-0.377982867463402;0;1
21.15;-2.9135564651469;-0.379280162533737;0;1
21.155;-2.91542867523519;-0.384172491623402;0;1
21.16;-2.91725871344686;-0.383917270747936;0;1
21.165;-2.91913175700123;-0.387038170164948;0;1
21.17;-2.9209535631641;-0.384997017884212;0;1
21.175;-2.92281150302484;-0.386491675535588;0;1
21.18;-2.92471419920866;-0.390822958840007;0;1
21.185;-2.92656431976304;-0.38942307388099;0;1
21.19;-2.92844667875403;-0.391012546535145;0;1
21.195;-2.93036818636055;-0.394971050281329;0;1
21.2;-2.93233090058417;-0.400544261192871;0;1
21.205;-2.93433257030644;-0.406937207292379;0;1
21.21;-2.93636757832864;-0.413402400862509;0;1
21.215;-2.93842792831314;-0.419297408278477;0;1
21.22;-2.94050445683859;-0.424137537487786;0;1
21.225;-2.94258784487873;-0.427612825133699;0;1
21.23;-2.94466953034707;-0.429590873164614;0;1
21.235;-2.94674247568847;-0.430107448280404;0;1
21.24;-2.9488015585701;-0.42933174207644;0;1
21.245;-2.95094410920031;-0.435236465809831;0;1
21.25;-2.95308233679163;-0.43850669770883;0;1
21.255;-2.95520414964461;-0.439227786763384;0;1
21.26;-2.95730088272963;-0.43771557587951;0;1
21.265;-2.95946801148896;-0.442162647098378;0;1
21.27;-2.96161738441456;-0.443504139873759;0;1
21.275;-2.96373788957264;-0.442082153912899;0;1
21.28;-2.96592329851139;-0.446162504292026;0;1
21.285;-2.96808454796735;-0.4467862718891;0;1
21.29;-2.97031074389731;-0.452127635232912;0;1
21.295;-2.97250888866149;-0.453227554749253;0;1
21.3;-2.97476513683221;-0.458335662925745;0;1
21.305;-2.97698463150114;-0.458623273084311;0;1
21.31;-2.97925283055362;-0.46250949165567;0;1
21.315;-2.98157555093584;-0.469055299342767;0;1
21.32;-2.98385211126094;-0.469503803831159;0;1
21.325;-2.98616391402721;-0.472454190124818;0;1
21.33;-2.98851465803338;-0.477227064975037;0;1
21.335;-2.99080334841226;-0.475363883649302;0;1
21.34;-2.99311269028979;-0.475771439789886;0;1
21.345;-2.99544887447864;-0.478050900083917;0;1
21.35;-2.99781454992175;-0.481684828301742;0;1
21.355;-3.00010876714517;-0.478398455631074;0;1
21.36;-3.00241513819938;-0.477277740963626;0;1
21.365;-3.0047414299167;-0.478085455336606;0;1
21.37;-3.00709232727656;-0.48043887564396;0;1
21.375;-3.00946940739799;-0.483863829041904;0;1
21.38;-3.01187148225605;-0.487856255343137;0;1
21.385;-3.0142951405311;-0.491935363895645;0;1
21.39;-3.01673541978015;-0.495686332512517;0;1
21.395;-3.01908617506002;-0.491083208607383;0;1
21.4;-3.0214283659004;-0.487560289286174;0;1
21.405;-3.02376953443408;-0.485281155369678;0;1
21.41;-3.02611615516476;-0.484264326621972;0;1
21.415;-3.02847317656903;-0.484403902868612;0;1
21.42;-3.03094412950346;-0.493205812966523;0;1
21.425;-3.03344349375478;-0.500766474655344;0;1
21.43;-3.03595796025171;-0.506541037887015;0;1
21.435;-3.03847482294056;-0.510240856918674;0;1
21.44;-3.04098310905236;-0.51182167895578;0;1
21.445;-3.0434743447464;-0.511448359319402;0;1
21.45;-3.04594304491875;-0.509451961748362;0;1
21.455;-3.04838672806015;-0.506266886550144;0;1
21.46;-3.05080570504021;-0.502374834004131;0;1
21.465;-3.05330298951253;-0.5059596463472;0;1
21.47;-3.05579599392848;-0.507799793096128;0;1
21.475;-3.05827708797419;-0.507980780087324;0;1
21.48;-3.06074095344343;-0.506732884098657;0;1
21.485;-3.06318475306541;-0.504388366433053;0;1
21.49;-3.06560802019357;-0.501333713707998;0;1
21.495;-3.06811268627607;-0.505670781091121;0;1
21.5;-3.07061501117485;-0.508122276405297;0;1
21.505;-3.07310615232551;-0.50873480960679;0;1
21.51;-3.07557971085452;-0.507724854805316;0;1
21.515;-3.07813234197726;-0.513140134939915;0;1
21.52;-3.08067603172;-0.515747159424054;0;1
21.525;-3.08319895114946;-0.515718400984626;0;1
21.53;-3.08569313692937;-0.513457000240427;0;1
21.535;-3.08825498126058;-0.517225457801918;0;1
21.54;-3.09079734679679;-0.518009964171577;0;1
21.545;-3.0933101834808;-0.51618738383108;0;1
21.55;-3.0957878150921;-0.512325590660091;0;1
21.555;-3.09832924183473;-0.514813009147212;0;1
21.56;-3.10084988898413;-0.514709802496055;0;1
21.565;-3.10334199831293;-0.512417485152256;0;1
21.57;-3.1058017587228;-0.508486289510437;0;1
21.575;-3.108329412052;-0.511245859869587;0;1
21.58;-3.1108410899007;-0.511679108368902;0;1
21.585;-3.11332915452972;-0.510095010205866;0;1
21.59;-3.11578942251066;-0.506949024582027;0;1
21.595;-3.11832138256826;-0.510483242638855;0;1
21.6;-3.12084016370173;-0.511607605344992;0;1
21.605;-3.12333701136537;-0.51057742779169;0;1
21.61;-3.12580663622534;-0.507816014941273;0;1
21.615;-3.12834753680606;-0.511554564639092;0;1
21.62;-3.13087404499009;-0.51271119359527;0;1
21.625;-3.13337684927289;-0.511564684868278;0;1
21.63;-3.13585035994136;-0.508572492450187;0;1
21.635;-3.13839302098062;-0.512005688878759;0;1
21.64;-3.1409193227422;-0.512823310672643;0;1
21.645;-3.14342027717236;-0.511341963771027;0;1
21.65;-3.14589072626048;-0.508050676950362;0;1
21.655;-3.14832924664246;-0.503537158497262;0;1
21.66;-3.15083805833668;-0.506122547971964;0;1
21.665;-3.15333473405472;-0.506743388868832;0;1
21.67;-3.15581248504773;-0.505634568856804;0;1
21.675;-3.15826739419243;-0.503161211728983;0;1
21.68;-3.16069834926531;-0.499763386524839;0;1
21.685;-3.16310671644396;-0.495902147245967;0;1
21.69;-3.16549582563155;-0.492011893387297;0;1
21.695;-3.16787034625294;-0.488462661448531;0;1
21.7;-3.1702356305593;-0.485534443242462;0;1
21.705;-3.17269744169803;-0.491110710742121;0;1
21.71;-3.17517382138958;-0.495622707718468;0;1
21.715;-3.17765580614313;-0.498791421829463;0;1
21.72;-3.18013526907884;-0.500509607492312;0;1
21.725;-3.18260559720894;-0.500827679835177;0;1
21.73;-3.18506207136823;-0.499922191593295;0;1
21.735;-3.18750203954649;-0.49806057019259;0;1
21.74;-3.18982448937318;-0.487853538439558;0;1
21.745;-3.19211742928443;-0.479273522977474;0;1
21.75;-3.19439637414056;-0.472886271616;0;1
21.755;-3.19667578422585;-0.468958573695945;0;1
21.76;-3.19896784100021;-0.467479315286436;0;1
21.765;-3.20128162728894;-0.468203509245728;0;1
21.77;-3.20362272567528;-0.470711508948588;0;1
21.775;-3.20589287126355;-0.46676989251643;0;1
21.78;-3.20817791237259;-0.465454851223816;0;1
21.785;-3.21048725569791;-0.466477679209312;0;1
21.79;-3.21282651503183;-0.469369356393924;0;1
21.795;-3.21509720201819;-0.465846541498195;0;1
21.8;-3.21738474088348;-0.464939292987426;0;1
21.805;-3.2196979964899;-0.466321501794705;0;1
21.81;-3.22194163333874;-0.461790152213944;0;1
21.815;-3.22420384192748;-0.460394962647869;0;1
21.82;-3.22639530422119;-0.454069290233649;0;1
21.825;-3.22860941027941;-0.451883828445722;0;1
21.83;-3.23076084661414;-0.445692993648058;0;1
21.835;-3.23294560739119;-0.444411300378134;0;1
21.84;-3.23517990720763;-0.447394118329453;0;1
21.845;-3.23737233025972;-0.445978984788658;0;1
21.85;-3.23951135368108;-0.440974209059247;0;1
21.855;-3.24169273506845;-0.441115990144967;0;1
21.86;-3.24383126181441;-0.437878901904309;0;1
21.865;-3.24592075323268;-0.43208932617417;0;1
21.87;-3.24806106391773;-0.432398865797475;0;1
21.875;-3.25016962642963;-0.430118509809516;0;1
21.88;-3.25224142833362;-0.425860543975253;0;1
21.885;-3.25427577173244;-0.420333028218225;0;1
21.89;-3.25627567350277;-0.414256811239193;0;1
21.895;-3.25834735874562;-0.416001320334726;0;1
21.9;-3.26041162702324;-0.416473229067798;0;1
21.905;-3.26246396980512;-0.415816175819242;0;1
21.91;-3.26450172388528;-0.414260301949062;0;1
21.915;-3.26652404233605;-0.412086701402714;0;1
21.92;-3.2685316952014;-0.409592477268949;0;1
21.925;-3.27052674592074;-0.407059706241007;0;1
21.93;-3.27241179584411;-0.397023524618606;0;1
21.935;-3.27427718463852;-0.389311148452858;0;1
21.94;-3.27613944638351;-0.384298291830135;0;1
21.945;-3.27801286066913;-0.382042681839187;0;1
21.95;-3.27980806900339;-0.374620565223697;0;1
21.955;-3.28161914624101;-0.371246135671393;0;1
21.96;-3.28346236382146;-0.37161094173435;0;1
21.965;-3.28524802693712;-0.367387157385152;0;1
21.97;-3.28706793715211;-0.367391659312131;0;1
21.975;-3.28893467642299;-0.370962870425429;0;1
21.98;-3.29075401283172;-0.369490708148285;0;1
21.985;-3.29251257792688;-0.363890234305094;0;1
21.99;-3.29430528347903;-0.363040080742197;0;1
21.995;-3.29604698777533;-0.358572934461904;0;1
22;-3.29783271206616;-0.359178897447403;0;1
22.005;-3.2995764609992;-0.356300722888448;0;1
22.01;-3.30127130772619;-0.350747995574353;0;1
22.015;-3.30291610503486;-0.34346268570461;0;1
22.02;-3.30451470006702;-0.335407803731955;0;1
22.025;-3.30617515603127;-0.335179093332049;0;1
22.03;-3.30782078035246;-0.333873918077046;0;1
22.035;-3.30944989631708;-0.331778023678876;0;1
22.04;-3.31106267971855;-0.32920947564053;0;1
22.045;-3.31266085042947;-0.326482506149329;0;1
22.05;-3.31414691361519;-0.316171061038648;0;1
22.055;-3.31561132967894;-0.308142836918299;0;1
22.06;-3.31707092650614;-0.302811765172586;0;1
22.065;-3.31854039466782;-0.300268075967786;0;1
22.07;-3.32003120324305;-0.30031964945026;0;1
22.075;-3.32145063524189;-0.294847025019474;0;1
22.08;-3.32288927201886;-0.292933643558334;0;1
22.085;-3.32436010859429;-0.294207371588556;0;1
22.09;-3.32577067466601;-0.290339751211927;0;1
22.095;-3.32721068701791;-0.290200312265119;0;1
22.1;-3.32859106908711;-0.285513030809643;0;1
22.105;-3.32990398693173;-0.277427479579065;0;1
22.11;-3.33124967345904;-0.274950057920869;0;1
22.115;-3.33254762124623;-0.269739256621291;0;1
22.12;-3.33379609808013;-0.262714744450727;0;1
22.125;-3.3349984008447;-0.254828490416139;0;1
22.13;-3.33626212254795;-0.254675589072426;0;1
22.135;-3.33751021931867;-0.253362170904977;0;1
22.14;-3.33874079480588;-0.25118947673876;0;1
22.145;-3.33995393065045;-0.2484947438766;0;1
22.15;-3.34115137886957;-0.245613698434866;0;1
22.155;-3.3423361298067;-0.242847931447387;0;1
22.16;-3.34351193187461;-0.240441135072303;0;1
22.165;-3.34458246354367;-0.230858165159524;0;1
22.17;-3.3456385151459;-0.223834801528452;0;1
22.175;-3.34669650702941;-0.219647200930458;0;1
22.18;-3.34766977703906;-0.210548642359195;0;1
22.185;-3.34865530445344;-0.205878089732812;0;1
22.19;-3.34967216725109;-0.205396315825331;0;1
22.195;-3.35063311727979;-0.200790427080493;0;1
22.2;-3.3516318703576;-0.200845499199344;0;1
22.205;-3.35258192462654;-0.197124129146498;0;1
22.21;-3.35347657027799;-0.190565172065548;0;1
22.215;-3.35441582973117;-0.189942887590925;0;1
22.22;-3.35531787469868;-0.186687713127123;0;1
22.225;-3.35617884665199;-0.181517189372383;0;1
22.23;-3.3569994347982;-0.17522201383589;0;1
22.235;-3.35778411413018;-0.168579301050443;0;1
22.24;-3.35854012186524;-0.162279146247277;0;1
22.245;-3.35927634099251;-0.156872333638861;0;1
22.25;-3.36000218307493;-0.152738129517802;0;1
22.255;-3.36072660771613;-0.1500749829774;0;1
22.26;-3.36145732226433;-0.148908662122255;0;1
22.265;-3.36220024757121;-0.14911770332011;0;1
22.27;-3.36285883575736;-0.142758093055444;0;1
22.275;-3.36352169984564;-0.139164266367919;0;1
22.28;-3.36410122777842;-0.130543454164265;0;1
22.285;-3.36469349066698;-0.126209506094487;0;1
22.29;-3.36521636709306;-0.118205783244156;0;1
22.295;-3.36576922679836;-0.115576909250961;0;1
22.3;-3.36627107620738;-0.110033874435829;0;1
22.305;-3.36682046909006;-0.110267551940108;0;1
22.31;-3.36733403113959;-0.107651170688872;0;1
22.315;-3.36780646977049;-0.102875699444253;0;1
22.32;-3.36823727038743;-0.096733194927661;0;1
22.325;-3.36863003032756;-0.0900266731105082;0;1
22.33;-3.36899141667357;-0.0834857922312383;0;1
22.335;-3.36933010102868;-0.0777132326620505;0;1
22.34;-3.36965562349717;-0.0731462925636006;0;1
22.345;-3.36997727964804;-0.0700350462561047;0;1
22.35;-3.37030331452966;-0.0684525059743989;0;1
22.355;-3.37064029998947;-0.0683149623251879;0;1
22.36;-3.37089235136607;-0.061702555930969;0;1
22.365;-3.37114867686656;-0.0579593423777347;0;1
22.37;-3.37132220492416;-0.0492942637422808;0;1
22.375;-3.37150937457418;-0.0450089590903319;0;1
22.38;-3.37162832528843;-0.0371310550460145;0;1
22.385;-3.3717785208039;-0.0346826733301299;0;1
22.39;-3.37187892553193;-0.0293505179500987;0;1
22.395;-3.37202791730104;-0.0298002361921073;0;1
22.4;-3.37214190971909;-0.0273867681284984;0;1
22.405;-3.37221533669231;-0.0227851176435989;0;1
22.41;-3.3722473986698;-0.0167766458883291;0;1
22.415;-3.37224140279414;-0.010157391591449;0;1
22.42;-3.37220380961591;-0.00365915041313326;0;1
22.425;-3.37214312352635;0.00211105964295944;0;1
22.43;-3.37206875790889;0.00671016001880259;0;1
22.435;-3.37198998819392;0.00987633357651736;0;1
22.44;-3.37191508003991;0.011526214923314;0;1
22.445;-3.37185064951766;0.0117353316992531;0;1
22.45;-3.3717009320421;0.0184126856573752;0;1
22.455;-3.37155525716564;0.022207446977535;0;1
22.46;-3.37142702720169;0.0231998202348779;0;1
22.465;-3.37122552086244;0.0294356401570742;0;1
22.47;-3.37104321200839;0.0317941612394273;0;1
22.475;-3.37079433876245;0.0383540694443248;0;1
22.48;-3.37057488428696;0.0401262664566088;0;1
22.485;-3.37030108344529;0.0453866329845418;0;1
22.49;-3.36996905898139;0.05308964147195;0;1
22.495;-3.36968152559103;0.0544062329251831;0;1
22.5;-3.36935894359099;0.0579032960997556;0;1
22.505;-3.3689991727751;0.0629054795032463;0;1
22.51;-3.36860396174615;0.0686986674694645;0;1
22.515;-3.36817823853462;0.0745994364713064;0;1
22.52;-3.36772909328095;0.0800214180229552;0;1
22.525;-3.36726475243295;0.084516757263151;0;1
22.53;-3.36679367110074;0.0877925260264982;0;1
22.535;-3.36632363225777;0.0897202795075;0;1
22.54;-3.36586111535814;0.090321230956309;0;1
22.545;-3.36541085092617;0.0897428403438727;0;1
22.55;-3.36497569555526;0.0882198000076048;0;1
22.555;-3.36455659522875;0.086043250559874;0;1
22.56;-3.36405243173111;0.0912304374770667;0;1
22.565;-3.3635480241733;0.0944322781112116;0;1
22.57;-3.36305333730177;0.0956475907248611;0;1
22.575;-3.36247554758505;0.102769546573216;0;1
22.58;-3.36190622351827;0.106491539932409;0;1
22.585;-3.36136027150139;0.10697744932576;0;1
22.59;-3.36074765694176;0.112387378086702;0;1
22.595;-3.36016079737823;0.113727940481654;0;1
22.6;-3.35951323809362;0.119205051381682;0;1
22.605;-3.35879946897565;0.127648949025078;0;1
22.61;-3.35812156674896;0.130077722339905;0;1
22.615;-3.35740028211237;0.134892934277346;0;1
22.62;-3.35663453077524;0.141258747121505;0;1
22.625;-3.35592803230817;0.140612450067135;0;1
22.63;-3.35520067584314;0.141805829203527;0;1
22.635;-3.35444847979869;0.144436320130306;0;1
22.64;-3.35367046621071;0.148025560992482;0;1
22.645;-3.35286829801542;0.152076465232451;0;1
22.65;-3.35204570324775;0.156124687931186;0;1
22.655;-3.3512078042585;0.15977757025974;0;1
22.66;-3.35046075970493;0.155034447441861;0;1
22.665;-3.34962312190383;0.159062476931246;0;1
22.67;-3.34877403930557;0.162406318294728;0;1
22.675;-3.34791979635005;0.164846490175817;0;1
22.68;-3.34706620147401;0.166284632293992;0;1
22.685;-3.34621810050638;0.166734253078691;0;1
22.69;-3.34537906487674;0.166301605695551;0;1
22.695;-3.34455123729143;0.165161826367174;0;1
22.7;-3.34363499549908;0.171237843844934;0;1
22.705;-3.34271672226744;0.175117372741548;0;1
22.71;-3.34180790789922;0.176763307141234;0;1
22.715;-3.34081699745105;0.18406648265469;0;1
22.72;-3.33983658463737;0.187737555950404;0;1
22.725;-3.33888220786062;0.187981242700281;0;1
22.73;-3.33786413684431;0.193007947450761;0;1
22.735;-3.33687473825833;0.193882497040656;0;1
22.74;-3.33582724657089;0.198866589197593;0;1
22.745;-3.33481599554453;0.199133263505932;0;1
22.75;-3.33375515390321;0.203090133437538;0;1
22.755;-3.33263866832257;0.209781108193846;0;1
22.76;-3.33156713746331;0.210427491945306;0;1
22.765;-3.3304591874001;0.21360549912456;0;1
22.77;-3.3293112648168;0.218613136344574;0;1
22.775;-3.32822457289323;0.216973617341839;0;1
22.78;-3.32711668154556;0.217576419188498;0;1
22.785;-3.32598168132557;0.220012065074779;0;1
22.79;-3.32481718293116;0.223758243958397;0;1
22.795;-3.32372436414092;0.22054005842229;0;1
22.8;-3.32261977327593;0.219447682837637;0;1
22.805;-3.32149572200511;0.220253237088085;0;1
22.81;-3.32034758578074;0.222581137431901;0;1
22.815;-3.31917377641074;0.225967094903017;0;1
22.82;-3.31797541959589;0.22991706485088;0;1
22.825;-3.31675583213501;0.233958889048033;0;1
22.83;-3.31551986471837;0.237684377192725;0;1
22.835;-3.31427319171516;0.240779253545576;0;1
22.84;-3.31302164258099;0.243038371183131;0;1
22.845;-3.31177061514217;0.244368772808451;0;1
22.85;-3.31052462485494;0.24478112220689;0;1
22.855;-3.30918664449252;0.252080154443147;0;1
22.86;-3.30784559405952;0.25678532933621;0;1
22.865;-3.30651521036031;0.258839934164337;0;1
22.87;-3.30520608186176;0.258451074203991;0;1
22.875;-3.30382475388765;0.263736445850561;0;1
22.88;-3.30246126104883;0.265596834904951;0;1
22.885;-3.30112826947445;0.264377939352457;0;1
22.89;-3.29973319667142;0.268375320131076;0;1
22.895;-3.29836583516526;0.268684755616583;0;1
22.9;-3.29703769685821;0.265841939340647;0;1
22.905;-3.2956543813093;0.268310262255075;0;1
22.91;-3.29430348303305;0.267317896892794;0;1
22.915;-3.29289384755267;0.271197557837448;0;1
22.92;-3.29151615263766;0.271109575177032;0;1
22.925;-3.29008189546471;0.275378126897286;0;1
22.93;-3.2886837898264;0.275205607316156;0;1
22.935;-3.28723464729556;0.278997522861919;0;1
22.94;-3.28582776311971;0.278062600200018;0;1
22.945;-3.28437584870113;0.280924113980214;0;1
22.95;-3.2829715353183;0.279006527475127;0;1
22.955;-3.28152646231369;0.280935643026162;0;1
22.96;-3.28003158608249;0.285924918097048;0;1
22.965;-3.27858441253373;0.285307748779252;0;1
22.97;-3.27710069461875;0.287712442650569;0;1
22.975;-3.27557445589316;0.292434421835685;0;1
22.98;-3.27410509764304;0.290947534901001;0;1
22.985;-3.27260908772012;0.292057179064346;0;1
22.99;-3.27108010638712;0.295248984862168;0;1
22.995;-3.26951598568838;0.299887603903693;0;1
23;-3.26801863266711;0.297589569695277;0;1
23.005;-3.26650568235621;0.29735089582092;0;1
23.01;-3.2649707372304;0.298870091409378;0;1
23.015;-3.2634105067381;0.301722994695632;0;1
23.02;-3.26182464368244;0.305422597006239;0;1
23.025;-3.26021532247915;0.309475663362753;0;1
23.03;-3.2585866405749;0.313431136300514;0;1
23.035;-3.25704428201202;0.309210102135239;0;1
23.04;-3.25550719236069;0.306185407580716;0;1
23.045;-3.25396807269496;0.304457247773665;0;1
23.05;-3.2524209478447;0.30398548533373;0;1
23.055;-3.2508615394192;0.304615032030135;0;1
23.06;-3.2492874094666;0.306109082152115;0;1
23.065;-3.24769791585154;0.308184017268748;0;1
23.07;-3.24609399506466;0.310544129511196;0;1
23.075;-3.24447782801329;0.312911964574304;0;1
23.08;-3.24285243764944;0.315052216463078;0;1
23.085;-3.24122126771711;0.316787869932569;0;1
23.09;-3.23958778610052;0.318008234638392;0;1
23.095;-3.23785479126455;0.326376367416324;0;1
23.1;-3.23611177857368;0.332266900088988;0;1
23.105;-3.23437364049216;0.335489524503272;0;1
23.11;-3.23265249790895;0.336140249695006;0;1
23.115;-3.23095696144559;0.334547896520088;0;1
23.12;-3.22929184496394;0.331206445667683;0;1
23.125;-3.22765828895696;0.326701940226373;0;1
23.13;-3.22605421857894;0.321641823247347;0;1
23.135;-3.22437468458032;0.32430016765153;0;1
23.14;-3.22270031645933;0.325513191711176;0;1
23.145;-3.22103704934829;0.325381429132851;0;1
23.15;-3.2193888319279;0.3241193656891;0;1
23.155;-3.21775755557983;0.322016994102597;0;1
23.16;-3.21614318427671;0.31940074789059;0;1
23.165;-3.21444370293042;0.32430312217972;0;1
23.17;-3.21274315644927;0.327374796708413;0;1
23.175;-3.21105096231576;0.328597094876521;0;1
23.18;-3.20937427932478;0.328132131449402;0;1
23.185;-3.20761731009869;0.333986478844481;0;1
23.19;-3.20586888554214;0.33690490152919;0;1
23.195;-3.20414154911131;0.337054162846411;0;1
23.2;-3.2024438745816;0.334841895287644;0;1
23.205;-3.20078025412211;0.330840114073879;0;1
23.21;-3.19905076588356;0.333411783086246;0;1
23.215;-3.19733936545959;0.333578477033857;0;1
23.22;-3.19565355577187;0.331689859977191;0;1
23.225;-3.19399721569136;0.328239453707056;0;1
23.23;-3.19227043086234;0.331501942934921;0;1
23.235;-3.19055760389443;0.332410828391842;0;1
23.24;-3.18886701334121;0.331236374646088;0;1
23.245;-3.18720351679502;0.32840767696234;0;1
23.25;-3.1854682560738;0.332153864034629;0;1
23.255;-3.18374665369753;0.333383197521305;0;1
23.26;-3.18204787934789;0.332360330410898;0;1
23.265;-3.18037748702121;0.329525873828726;0;1
23.27;-3.17863708325911;0.333133851942672;0;1
23.275;-3.17691231464697;0.334126312098422;0;1
23.28;-3.17521234998708;0.332805977269288;0;1
23.285;-3.17354255916631;0.329650948373613;0;1
23.29;-3.17190454919522;0.325244382607202;0;1
23.295;-3.17019630654572;0.327902834654129;0;1
23.3;-3.16850041329837;0.328564073896633;0;1
23.305;-3.16682374516664;0.327468913891461;0;1
23.31;-3.16517030086787;0.324986537259199;0;1
23.315;-3.16344083852696;0.329272741786511;0;1
23.32;-3.16172089174863;0.331152619044621;0;1
23.325;-3.1600201132786;0.330811124734524;0;1
23.33;-3.15834479489763;0.328620290744838;0;1
23.335;-3.15669784128184;0.325069182996035;0;1
23.34;-3.15497861360875;0.328410601622376;0;1
23.345;-3.1532710437608;0.329544989199123;0;1
23.35;-3.15158327543695;0.328696522951782;0;1
23.355;-3.1499202725253;0.326247426420867;0;1
23.36;-3.14828382382422;0.32267673258866;0;1
23.365;-3.14657257276757;0.326200489791603;0;1
23.37;-3.14487007368907;0.327670371748488;0;1
23.375;-3.14318443097041;0.327254587480635;0;1
23.38;-3.14152085885275;0.325278685958227;0;1
23.385;-3.13988164027212;0.322168119341907;0;1
23.39;-3.13826633716973;0.31839359835651;0;1
23.395;-3.13667231344786;0.314413471164876;0;1
23.4;-3.13509527729242;0.31063679921284;0;1
23.405;-3.1335299415356;0.307391586815328;0;1
23.41;-3.13187039777997;0.312607048236833;0;1
23.415;-3.13019822065614;0.316760768436063;0;1
23.42;-3.12852190021227;0.319609179561847;0;1
23.425;-3.12684899882374;0.321073825250051;0;1
23.43;-3.12518558055391;0.321221624741749;0;1
23.435;-3.12353583585407;0.320237722523597;0;1
23.44;-3.12190202784028;0.318384085162411;0;1
23.445;-3.12028452101675;0.315967700358471;0;1
23.45;-3.11868203082312;0.313304056715952;0;1
23.455;-3.11709206239611;0.310680151363926;0;1
23.46;-3.11551128660261;0.308336558753384;0;1
23.465;-3.11393600372054;0.306449674993726;0;1
23.47;-3.11246290597778;0.297418001747209;0;1
23.475;-3.11100179903695;0.290919661181209;0;1
23.48;-3.10953704153415;0.287181072280944;0;1
23.485;-3.10805574735156;0.286129681979847;0;1
23.49;-3.10654859166612;0.287447167873325;0;1
23.495;-3.10501021847257;0.290632782929985;0;1
23.5;-3.10343909150213;0.295085073169025;0;1
23.505;-3.1019374148231;0.292466923233759;0;1
23.51;-3.1004228290635;0.291825661300267;0;1
23.515;-3.09888865405347;0.29291329052521;0;1
23.52;-3.09733116564983;0.295350143251441;0;1
23.525;-3.09584979508346;0.290980412833912;0;1
23.53;-3.09435919681077;0.288979319973704;0;1
23.535;-3.09284981157056;0.289169259959061;0;1
23.54;-3.09141575294047;0.283478886301117;0;1
23.545;-3.0899672418362;0.281067412389878;0;1
23.55;-3.08849149687755;0.28165427797717;0;1
23.555;-3.08708068383062;0.277006884814976;0;1
23.56;-3.08564439201124;0.276084159653015;0;1
23.565;-3.08427071677251;0.270686584970372;0;1
23.57;-3.08286600621688;0.269729705335948;0;1
23.575;-3.08151618769833;0.264904837837954;0;1
23.58;-3.08012652914691;0.264976811023795;0;1
23.585;-3.07878285536741;0.261469125478644;0;1
23.59;-3.07739121946051;0.262975214218474;0;1
23.595;-3.07603889208664;0.260862408608555;0;1
23.6;-3.07463379158428;0.263595901385617;0;1
23.605;-3.07326522874363;0.262450724877665;0;1
23.61;-3.07194346249568;0.258132338380478;0;1
23.615;-3.07057228774221;0.259251196732953;0;1
23.62;-3.06923724238534;0.257144689231175;0;1
23.625;-3.0679454209052;0.252509857658693;0;1
23.63;-3.06669865895295;0.246179448833642;0;1
23.635;-3.06539382053289;0.246727488790583;0;1
23.64;-3.06411138151807;0.245325309097779;0;1
23.645;-3.06285549315541;0.242405019258426;0;1
23.65;-3.06162710833261;0.238478113637331;0;1
23.655;-3.06042438424362;0.234073947183373;0;1
23.66;-3.05924329200915;0.229686002103234;0;1
23.665;-3.05807834255869;0.225729915175519;0;1
23.67;-3.05692334090549;0.222515489288169;0;1
23.675;-3.05567174279502;0.227939981193405;0;1
23.68;-3.05450520075265;0.224726257744766;0;1
23.685;-3.05334529283811;0.222222965472109;0;1
23.69;-3.05218680836357;0.220556959622317;0;1
23.695;-3.05102522803692;0.219753097415649;0;1
23.7;-3.04985699210296;0.219752911458618;0;1
23.705;-3.04867974608227;0.220427820608452;0;1
23.71;-3.04749236702101;0.221604116547963;0;1
23.715;-3.04629488124537;0.223086666428183;0;1
23.72;-3.04518863316423;0.216974234189568;0;1
23.725;-3.04408843926457;0.212733346964693;0;1
23.73;-3.04298342827596;0.210478698436208;0;1
23.735;-3.04196522227713;0.202409209471615;0;1
23.74;-3.04094084522284;0.197904680733641;0;1
23.745;-3.03989401507581;0.19684341971324;0;1
23.75;-3.03891350077064;0.19108243041537;0;1
23.755;-3.03790584998825;0.189608621393769;0;1
23.76;-3.03695675994657;0.184190030044242;0;1
23.765;-3.03597096537205;0.183662130825638;0;1
23.77;-3.03503356093726;0.179606816391007;0;1
23.775;-3.03404971418334;0.180665543565222;0;1
23.78;-3.03310581448202;0.178234665199259;0;1
23.785;-3.03210897409787;0.180791613814635;0;1
23.79;-3.03114783806668;0.179607986298911;0;1
23.795;-3.03023220618086;0.175371339401049;0;1
23.8;-3.02936594450099;0.168960457042321;0;1
23.805;-3.02844723265288;0.169032686451056;0;1
23.81;-3.02755711661975;0.166867730123934;0;1
23.815;-3.02669965637654;0.163015239706479;0;1
23.82;-3.02587510264622;0.15810592765875;0;1
23.825;-3.02508053590872;0.15277123793719;0;1
23.83;-3.0243105633042;0.147589496558632;0;1
23.835;-3.02355827155771;0.143033135164248;0;1
23.84;-3.02281613655481;0.139439569989195;0;1
23.845;-3.02207678212851;0.137004882570964;0;1
23.85;-3.02133371874587;0.135781487223378;0;1
23.855;-3.02058184018564;0.135695293214016;0;1
23.86;-3.01981764123551;0.136577694488327;0;1
23.865;-3.01903935901654;0.138191115823104;0;1
23.87;-3.01824688224563;0.140262551259426;0;1
23.875;-3.01754179549028;0.134813787551234;0;1
23.88;-3.0168395262423;0.131235646737103;0;1
23.885;-3.01612999401039;0.129582394915653;0;1
23.89;-3.01550576209556;0.122004181023563;0;1
23.895;-3.0148747582289;0.117853812909435;0;1
23.9;-3.01422153616948;0.11699816844346;0;1
23.905;-3.01363554884724;0.111298834721168;0;1
23.91;-3.01302383402417;0.109760555959367;0;1
23.915;-3.01247239030068;0.10417672729898;0;1
23.92;-3.01188602865136;0.10341582692192;0;1
23.925;-3.01134968991626;0.099097610739851;0;1
23.93;-3.01076832894584;0.0998914520158077;0;1
23.935;-3.01022796701165;0.0972227017685096;0;1
23.94;-3.00973569031225;0.0918804046621137;0;1
23.945;-3.00929284527322;0.0847908369614385;0;1
23.95;-3.00879543833246;0.0846139611695107;0;1
23.955;-3.00832291850584;0.08258671227552;0;1
23.96;-3.00787829288035;0.0791906722959963;0;1
23.965;-3.00746145486113;0.0749612474831905;0;1
23.97;-3.00706962447078;0.0704330927365955;0;1
23.975;-3.00669802045175;0.0660887447421128;0;1
23.98;-3.00634069017745;0.0623149149854434;0;1
23.985;-3.00599121262051;0.0593853658561254;0;1
23.99;-3.00564338019845;0.0574520096628974;0;1
23.995;-3.00529182366287;0.0565438174857764;0;1
24;-3.00493234822207;0.0565883343646717;0;1
24.005;-3.00456214705708;0.0574343347771919;0;1
24.01;-3.00417991718127;0.0588732615857475;0;1
24.015;-3.00378570114037;0.0606734708513548;0;1
24.02;-3.00348103806337;0.0548974647871689;0;1
24.025;-3.00318104878594;0.0509812385888722;0;1
24.03;-3.00287528895886;0.0490111999477993;0;1
24.035;-3.00265581928175;0.0411678885750695;0;1
24.04;-3.00243008458079;0.0368213483595309;0;1
24.045;-3.00228251625614;0.0281412570062475;0;1
24.05;-3.00211486846942;0.0243419815860917;0;1
24.055;-3.00200812900648;0.0173247819419944;0;1
24.06;-3.0018628114075;0.0159696775115079;0;1
24.065;-3.00176059873042;0.0118235668795762;0;1
24.07;-3.00170466977576;0.00571713454077827;0;1
24.075;-3.00159290622147;0.00624829445188926;0;1
24.08;-3.00150642775619;0.00463151553629439;0;1
24.085;-3.00144965280181;0.00135452032638054;0;1
24.09;-3.00132308456207;0.00469814760916642;0;1
24.095;-3.00121144024586;0.00560690564735893;0;1
24.1;-3.0011231632185;0.00436968475695919;0;1
24.105;-3.00106314155244;0.00143735631527803;0;1
24.11;-3.0010327869451;-0.00264568223896254;0;1
24.115;-3.00103043618237;-0.00730838600039655;0;1
24.12;-3.00105198662913;-0.0120121686411443;0;1
24.125;-3.0010916683774;-0.0162977460241536;0;1
24.13;-3.00114285757552;-0.0198171023437329;0;1
24.135;-3.00119884625571;-0.0223498005723261;0;1
24.14;-3.00125350125699;-0.0238044868035113;0;1
24.145;-3.00130176593911;-0.0242077324475013;0;1
24.15;-3.00144035267892;-0.0313918926497352;0;1
24.155;-3.00158021353478;-0.0359068864294798;0;1
24.16;-3.00170768414558;-0.0377305735154481;0;1
24.165;-3.00191275453911;-0.0448102651819171;0;1
24.17;-3.00210195579259;-0.0479434365735399;0;1
24.175;-3.00225952258966;-0.0474384656810231;0;1
24.18;-3.002475521833;-0.0516132598547681;0;1
24.185;-3.00265839523637;-0.0516340900418296;0;1
24.19;-3.00289602643984;-0.0558497375822995;0;1
24.195;-3.00309532808014;-0.0554957395289253;0;1
24.2;-3.00334338332009;-0.0590194610336185;0;1
24.205;-3.00354704335759;-0.0577738519218626;0;1
24.21;-3.00379390934015;-0.0603229993497781;0;1
24.215;-3.00399180456421;-0.0581265218685865;0;1
24.22;-3.00422961559485;-0.059838168018398;0;1
24.225;-3.00451688109858;-0.0646857831513464;0;1
24.23;-3.00475656830204;-0.0640095036209035;0;1
24.235;-3.00503330130698;-0.0664352370099165;0;1
24.24;-3.00535335172763;-0.0712502140597945;0;1
24.245;-3.00571781342837;-0.0776182523657993;0;1
24.25;-3.00602299989546;-0.0769777815451078;0;1
24.255;-3.00634903639167;-0.0781807584414998;0;1
24.26;-3.00669995064831;-0.0808267102210313;0;1
24.265;-3.00707671509968;-0.084434591918214;0;1
24.27;-3.0074776768467;-0.0885068621405656;0;1
24.275;-3.00789913150808;-0.0925799418206748;0;1
24.28;-3.00833593690251;-0.0962583032445352;0;1
24.285;-3.00878228175545;-0.0992473361138067;0;1
24.29;-3.00913198555951;-0.0936574855410201;0;1
24.295;-3.00956703515968;-0.0967686708711542;0;1
24.3;-3.01000922728647;-0.0992247589240818;0;1
24.305;-3.01045352382182;-0.100890850202976;0;1
24.31;-3.01089542567973;-0.101725435271034;0;1
24.315;-3.0113313739985;-0.101775254885148;0;1
24.32;-3.01175895633565;-0.101157156716314;0;1
24.325;-3.01217690159767;-0.100030706829891;0;1
24.33;-3.01258507729475;-0.0985815210851148;0;1
24.335;-3.01298433513883;-0.0969993646651421;0;1
24.34;-3.0134765657398;-0.103160791499784;0;1
24.345;-3.0139768948247;-0.107565736148465;0;1
24.35;-3.01447453836161;-0.110061896978164;0;1
24.355;-3.01496060081845;-0.110700782141117;0;1
24.36;-3.01552906308689;-0.117415158606435;0;1
24.365;-3.01608933067055;-0.1209078153134;0;1
24.37;-3.01662734364183;-0.121339033334258;0;1
24.375;-3.01713338146039;-0.119140873057009;0;1
24.38;-3.01770261702292;-0.122635101771191;0;1
24.385;-3.0182473868384;-0.122897338594795;0;1
24.39;-3.01885797338412;-0.128105587710536;0;1
24.395;-3.01944232653899;-0.129285803285678;0;1
24.4;-3.02008719048302;-0.134650649274519;0;1
24.405;-3.02069803467099;-0.135328701005223;0;1
24.41;-3.02125990707061;-0.131975972191287;0;1
24.415;-3.02186526872626;-0.133245563750382;0;1
24.42;-3.0224259869258;-0.130589196954788;0;1
24.425;-3.02303396474147;-0.132576711657162;0;1
24.43;-3.02370058367674;-0.138294198125806;0;1
24.435;-3.02432950731053;-0.138906563207204;0;1
24.44;-3.02500495986128;-0.142847638900078;0;1
24.445;-3.02563162665281;-0.141515415747417;0;1
24.45;-3.02629566363069;-0.143556967410157;0;1
24.455;-3.02700462012242;-0.1482530507682;0;1
24.46;-3.027660166908;-0.147029643098343;0;1
24.465;-3.02834643095884;-0.148626759725718;0;1
24.47;-3.02906981258011;-0.152449942083316;0;1
24.475;-3.02973183670785;-0.150078990389962;0;1
24.48;-3.03041719804518;-0.150403335851762;0;1
24.485;-3.03113356177549;-0.152973966124307;0;1
24.49;-3.03188440872459;-0.157193214172596;0;1
24.495;-3.03256898917665;-0.154688477622023;0;1
24.5;-3.03327062183295;-0.154447502795086;0;1
24.505;-3.03399633945103;-0.156138885864393;0;1
24.51;-3.03474980557995;-0.159299916064064;0;1
24.515;-3.03553143132763;-0.163396129075677;0;1
24.52;-3.03633882970345;-0.167883863765604;0;1
24.525;-3.03716753815876;-0.172269333319761;0;1
24.53;-3.03801171784802;-0.176143162961269;0;1
24.535;-3.03876457076317;-0.171499962594501;0;1
24.54;-3.0395067154477;-0.167810557185824;0;1
24.545;-3.04024557493405;-0.165278092867053;0;1
24.55;-3.04098777822722;-0.163966441059288;0;1
24.555;-3.04173857043806;-0.163808511823603;0;1
24.56;-3.04250159595001;-0.164640025055602;0;1
24.565;-3.04327874365013;-0.166225053602668;0;1
24.57;-3.04407022756796;-0.168289816969226;0;1
24.575;-3.04487488532317;-0.170560195139101;0;1
24.58;-3.04569045153042;-0.172782876614325;0;1
24.585;-3.04651393759323;-0.174746533777279;0;1
24.59;-3.04744244042616;-0.184007760733064;0;1
24.595;-3.04838584468563;-0.190835534978685;0;1
24.6;-3.04932825775147;-0.194945665151513;0;1
24.605;-3.05025631620171;-0.196357810400438;0;1
24.61;-3.05116014176563;-0.195351915955703;0;1
24.615;-3.05203370246635;-0.192395720456811;0;1
24.62;-3.05287479001439;-0.188070686897373;0;1
24.625;-3.05378505050763;-0.190710498990567;0;1
24.63;-3.05468166593802;-0.191273157283635;0;1
24.635;-3.05555763880228;-0.190020896077519;0;1
24.64;-3.05640907814445;-0.187353705489597;0;1
24.645;-3.05733539169813;-0.191450980441024;0;1
24.65;-3.05825133423815;-0.193161358091733;0;1
24.655;-3.05914754103142;-0.192684435468714;0;1
24.66;-3.06001803251326;-0.190403105321802;0;1
24.665;-3.0609605644739;-0.19451980431613;0;1
24.67;-3.06188876793935;-0.195937946935192;0;1
24.675;-3.06279270925154;-0.194933444349646;0;1
24.68;-3.06366636372275;-0.191976368083267;0;1
24.685;-3.06460788919483;-0.195357116889725;0;1
24.69;-3.06553165804292;-0.196059279484247;0;1
24.695;-3.06642869349196;-0.194424619096493;0;1
24.7;-3.0673943667768;-0.198677354985956;0;1
24.705;-3.06834060641988;-0.199786742259986;0;1
24.71;-3.06935690308856;-0.205835676593326;0;1
24.715;-3.07035006826173;-0.20776521313307;0;1
24.72;-3.07130531082431;-0.206025186759193;0;1
24.725;-3.07231411261438;-0.209054204212892;0;1
24.73;-3.0732865800442;-0.208112237889699;0;1
24.735;-3.07431229078494;-0.211607637706406;0;1
24.74;-3.07529974883959;-0.210804974674889;0;1
24.745;-3.07623705006541;-0.20644478547843;0;1
24.75;-3.0772192950388;-0.207200642847191;0;1
24.755;-3.07816047905568;-0.20449776573168;0;1
24.76;-3.07915392268277;-0.206834864391997;0;1
24.765;-3.08011138889639;-0.205494891862122;0;1
24.77;-3.08112385869395;-0.208880835109755;0;1
24.775;-3.08210086175836;-0.20822496896703;0;1
24.78;-3.08313140472595;-0.211919017730778;0;1
24.785;-3.08412348019547;-0.211221947259945;0;1
24.79;-3.08516512144525;-0.21458520884793;0;1
24.795;-3.08616388969052;-0.213346153028818;0;1
24.8;-3.08720784059538;-0.216039295527455;0;1
24.805;-3.08820499048652;-0.214086322202319;0;1
24.81;-3.08924415803825;-0.216097257947945;0;1
24.815;-3.09023428638078;-0.213552811834093;0;1
24.82;-3.0912652304071;-0.215107697518575;0;1
24.825;-3.09224693385527;-0.212267370691091;0;1
24.83;-3.09327007980725;-0.213688503682706;0;1
24.835;-3.0942452429362;-0.210862603319329;0;1
24.84;-3.0952635557811;-0.212423807659028;0;1
24.845;-3.09623581743647;-0.20983248026913;0;1
24.85;-3.09725312704104;-0.211683791102091;0;1
24.855;-3.09822608679864;-0.2094015852022;0;1
24.86;-3.09924546558734;-0.211548321933597;0;1
24.865;-3.10032180336252;-0.217228194980399;0;1
24.87;-3.10135815405914;-0.217635222757397;0;1
24.875;-3.10243852222049;-0.221250796521294;0;1
24.88;-3.10346759721032;-0.219519653309117;0;1
24.885;-3.10453181773664;-0.221138719405049;0;1
24.89;-3.10553879946185;-0.217723080202213;0;1
24.895;-3.10657800455975;-0.218081860331944;0;1
24.9;-3.10755992328382;-0.213887690735177;0;1
24.905;-3.10857646147889;-0.21395195047033;0;1
24.91;-3.10964025642387;-0.217605704794018;0;1
24.915;-3.11065709240422;-0.216231128331707;0;1
24.92;-3.11171391650717;-0.21844157631631;0;1
24.925;-3.11271828482431;-0.215757126938687;0;1
24.93;-3.11375920881527;-0.216898399635262;0;1
24.935;-3.11474632917198;-0.213452983850396;0;1
24.94;-3.11577051236058;-0.214165357073323;0;1
24.945;-3.11684328161815;-0.218319725201955;0;1
24.95;-3.11786935140197;-0.217272862555357;0;1
24.955;-3.1189347394266;-0.219633277879312;0;1
24.96;-3.1199462805217;-0.216934089008418;0;1
24.965;-3.12099251039866;-0.217922777791414;0;1
24.97;-3.1219828472503;-0.214222938096672;0;1
24.975;-3.12300817069056;-0.214619271198412;0;1
24.98;-3.12408021493626;-0.218435931024186;0;1
24.985;-3.12510402941966;-0.217063796629194;0;1
24.99;-3.12616609961024;-0.219142523975718;0;1
24.995;-3.12717376688991;-0.216227387043465;0;1
25;-3.128216011665;-0.217074714749037;0;1
25.005;-3.12920265288484;-0.213310185790985;0;1
25.01;-3.13022488115493;-0.213712860505818;0;1
25.015;-3.13119426373108;-0.209886901476591;0;1
25.02;-3.13220324086804;-0.21055980534992;0;1
25.025;-3.13316405924013;-0.207260211377051;0;1
25.03;-3.13416924504933;-0.208623565351238;0;1
25.035;-3.1352310211761;-0.213793276667577;0;1
25.04;-3.13625389982776;-0.213970266981764;0;1
25.045;-3.13732301376808;-0.217614687872171;0;1
25.05;-3.13834379232777;-0.216128493776718;0;1
25.055;-3.13940301527706;-0.218151531730437;0;1
25.06;-3.14040826867879;-0.215235420340484;0;1
25.065;-3.14134832617315;-0.208419716999835;0;1
25.07;-3.14232036077721;-0.206668916460536;0;1
25.075;-3.14324135372756;-0.20165754230823;0;1
25.08;-3.14420811156956;-0.20207579349553;0;1
25.085;-3.14513599220699;-0.199332952437118;0;1
25.09;-3.14611923547978;-0.201883628502425;0;1
25.095;-3.14707014231469;-0.200954577741641;0;1
25.1;-3.14807974718708;-0.204876775255558;0;1
25.105;-3.14905728282893;-0.204811513853919;0;1
25.11;-3.15009117825332;-0.209085076761906;0;1
25.115;-3.15108866563615;-0.208902371144182;0;1
25.12;-3.15203658864518;-0.204968629348276;0;1
25.125;-3.15302893219297;-0.20594608230725;0;1
25.13;-3.15397879811861;-0.20327031145719;0;1
25.135;-3.15487851670859;-0.197758935642803;0;1
25.14;-3.15582681877201;-0.198086346422678;0;1
25.145;-3.15674040337347;-0.195607327364359;0;1
25.15;-3.15761391772927;-0.190991413910882;0;1
25.155;-3.15854702092886;-0.192715222512579;0;1
25.16;-3.15945618837155;-0.191923405895529;0;1
25.165;-3.16033482587049;-0.189078080150698;0;1
25.17;-3.16128064736597;-0.192474239501212;0;1
25.175;-3.16220769228433;-0.193107157659194;0;1
25.18;-3.16310686156389;-0.191341803580611;0;1
25.185;-3.16397313275317;-0.187715893043859;0;1
25.19;-3.16490577659245;-0.190569748569055;0;1
25.195;-3.16582022674953;-0.190914029567806;0;1
25.2;-3.16670850677233;-0.189102282543781;0;1
25.205;-3.16756637905432;-0.185639240539904;0;1
25.21;-3.16839316605579;-0.181108850748395;0;1
25.215;-3.16929167435793;-0.183817668139907;0;1
25.22;-3.17017982067149;-0.184674687260507;0;1
25.225;-3.17105093650227;-0.183880629844068;0;1
25.23;-3.17190100108827;-0.181762406544921;0;1
25.235;-3.17272867941128;-0.178727430629055;0;1
25.24;-3.17353496127395;-0.175204876948519;0;1
25.245;-3.17432278090255;-0.171608058127809;0;1
25.25;-3.1750963825299;-0.168291778451181;0;1
25.255;-3.17586070035203;-0.165527214152945;0;1
25.26;-3.17662083689714;-0.163494028551294;0;1
25.265;-3.17748184337796;-0.169978476268206;0;1
25.27;-3.17826037637716;-0.167620574814276;0;1
25.275;-3.17903320071929;-0.165720022590818;0;1
25.28;-3.17980402801477;-0.164385928305313;0;1
25.285;-3.18057619211495;-0.163656341764763;0;1
25.29;-3.18135237905738;-0.163504868089603;0;1
25.295;-3.18213447599583;-0.163853878148388;0;1
25.3;-3.18292350554997;-0.164589197054874;0;1
25.305;-3.1837196684101;-0.165577454288962;0;1
25.31;-3.18452244364137;-0.166681186900068;0;1
25.315;-3.18533075552787;-0.167773238615411;0;1
25.32;-3.18614316380133;-0.168747410601034;0;1
25.325;-3.18685769676635;-0.161817842464427;0;1
25.33;-3.18755966274943;-0.156579335844566;0;1
25.335;-3.18826065650365;-0.153271696234726;0;1
25.34;-3.18897057772126;-0.151912085502983;0;1
25.345;-3.18969693238081;-0.152327080264445;0;1
25.35;-3.19034412924927;-0.146492291934051;0;1
25.355;-3.19100106705897;-0.143641420530779;0;1
25.36;-3.19168022785923;-0.143584503593102;0;1
25.365;-3.19228966977474;-0.13818501808256;0;1
25.37;-3.19292046788382;-0.136494502625134;0;1
25.375;-3.19358582568833;-0.138099178382288;0;1
25.38;-3.19419322562051;-0.134625219038073;0;1
25.385;-3.19483211757292;-0.134897594864005;0;1
25.39;-3.19551336021636;-0.138307916774247;0;1
25.395;-3.19614170200849;-0.136332799286652;0;1
25.4;-3.19680379456515;-0.137700311578271;0;1
25.405;-3.1974075574441;-0.13405195614365;0;1
25.41;-3.19804285192614;-0.134220141636222;0;1
25.415;-3.19862051961514;-0.129888419616633;0;1
25.42;-3.19923282587178;-0.129875239227244;0;1
25.425;-3.19979234556232;-0.125804014609291;0;1
25.43;-3.20039234100714;-0.126399627088167;0;1
25.435;-3.20094567155314;-0.123173205166944;0;1
25.44;-3.20144489555304;-0.117024916748358;0;1
25.445;-3.20198928391087;-0.116703830755331;0;1
25.45;-3.20249632564928;-0.11362997097758;0;1
25.455;-3.20296159585419;-0.108523522043735;0;1
25.46;-3.20348572806321;-0.109895760787494;0;1
25.465;-3.20398604431369;-0.108902948998504;0;1
25.47;-3.20445667564261;-0.106004947304119;0;1
25.475;-3.20499587093083;-0.109480681589959;0;1
25.48;-3.20551800196842;-0.11030009002813;0;1
25.485;-3.2060140531888;-0.108793381879465;0;1
25.49;-3.20647891626335;-0.105463882379957;0;1
25.495;-3.20691127197176;-0.100912275650638;0;1
25.5;-3.20731313661942;-0.0957642436488324;0;1
25.505;-3.20778950904516;-0.0983134039034495;0;1
25.51;-3.20825989006573;-0.0994141532778643;0;1
25.515;-3.20871853547804;-0.0991828831608803;0;1
25.52;-3.20916171908668;-0.0978462544408486;0;1
25.525;-3.20958778184956;-0.0957025025537788;0;1
25.53;-3.20999696606229;-0.0930811256332476;0;1
25.535;-3.21039110323723;-0.0903068538706308;0;1
25.54;-3.21077319065962;-0.0876689411699642;0;1
25.545;-3.21114692256292;-0.0853987966038646;0;1
25.55;-3.21151622896755;-0.0836568203206259;0;1
25.555;-3.21188485478962;-0.0825274054136321;0;1
25.56;-3.21215567708163;-0.0743160462255626;0;1
25.565;-3.2124180929047;-0.0686152383501136;0;1
25.57;-3.21268675663262;-0.0655843048291665;0;1
25.575;-3.21297345796096;-0.0651010301624412;0;1
25.58;-3.21328642348388;-0.066816420504788;0;1
25.585;-3.21363008047778;-0.0702238954357714;0;1
25.59;-3.21390486059786;-0.0670252085424481;0;1
25.595;-3.21419530815346;-0.0662566266983449;0;1
25.6;-3.21450965911093;-0.0676151538016789;0;1
25.605;-3.21475221496456;-0.062932414998294;0;1
25.61;-3.21501107406076;-0.0613002529365436;0;1
25.615;-3.2152974134726;-0.0624027339937701;0;1
25.62;-3.21551768043677;-0.0580023995946827;0;1
25.625;-3.2157612348879;-0.0570806616623609;0;1
25.63;-3.21593929203658;-0.0514799723429215;0;1
25.635;-3.2161451873515;-0.0501699694207271;0;1
25.64;-3.21629305882308;-0.0449049544816226;0;1
25.645;-3.21647799555206;-0.0445105082839497;0;1
25.65;-3.21661472586782;-0.0405629543023794;0;1
25.655;-3.21679789173472;-0.0416987073968832;0;1
25.66;-3.21694094490037;-0.0393140366651823;0;1
25.665;-3.21713666732095;-0.0418898118089872;0;1
25.67;-3.21729633801211;-0.0407026330582596;0;1
25.675;-3.21741015513672;-0.0364485143387349;0;1
25.68;-3.21757460328658;-0.0377182346193597;0;1
25.685;-3.21770428800038;-0.035827063826321;0;1
25.69;-3.21779209568177;-0.0314457339903079;0;1
25.695;-3.21793640299362;-0.033088287550386;0;1
25.7;-3.21805284624532;-0.0319566177358799;0;1
25.705;-3.21813452033502;-0.0285885498566011;0;1
25.71;-3.21817893556289;-0.0236541150853776;0;1
25.715;-3.21818757480994;-0.0178705950686045;0;1
25.72;-3.21816513664515;-0.0119261496081464;0;1
25.725;-3.21821894169425;-0.0141250925469293;0;1
25.73;-3.21827029019577;-0.0152882734528021;0;1
25.735;-3.21831461747644;-0.0154638019594065;0;1
25.74;-3.21834874057948;-0.014787453096207;0;1
25.745;-3.21837095116244;-0.0134560415025184;0;1
25.75;-3.21838095204169;-0.0116990340158657;0;1
25.755;-3.21837966766369;-0.00975140642102442;0;1
25.76;-3.21836896624222;-0.00783016569264711;0;1
25.765;-3.21835133397248;-0.00611623180532624;0;1
25.77;-3.21832954010073;-0.00474259522503659;0;1
25.775;-3.21830632651402;-0.00378892028351808;0;1
25.78;-3.21818379204928;0.00442492030983872;0;1
25.785;-3.21805082199776;0.0102771266506357;0;1
25.79;-3.21792183342742;0.0135692562952555;0;1
25.795;-3.21780863135143;0.014380056592122;0;1
25.8;-3.21771967579296;0.0130150324143942;0;1
25.805;-3.217659784245;0.00994197519404018;0;1
25.81;-3.21752987267013;0.0134280464555665;0;1
25.815;-3.21741500863267;0.014414883256501;0;1
25.82;-3.21732392642056;0.0131938075383534;0;1
25.825;-3.21716136424008;0.0179307488953627;0;1
25.83;-3.21701575789793;0.0195399958839105;0;1
25.835;-3.21689850690638;0.0183500885852371;0;1
25.84;-3.2168165181992;0.0149083140415788;0;1
25.845;-3.21667187964154;0.017601231302598;0;1
25.85;-3.21654993613699;0.0175126392095395;0;1
25.855;-3.21635856556904;0.0227880896162252;0;1
25.86;-3.21618866039105;0.0243818365928137;0;1
25.865;-3.21605326277267;0.0227095546072133;0;1
25.87;-3.21585971776882;0.0261443681290653;0;1
25.875;-3.21569738494831;0.0258573121089431;0;1
25.88;-3.21547671471304;0.0301584158626961;0;1
25.885;-3.21528970651781;0.0302156943972437;0;1
25.89;-3.21514916397872;0.0266796668952506;0;1
25.895;-3.21496108131191;0.0281533371222831;0;1
25.9;-3.21471229506067;0.0337188550421603;0;1
25.905;-3.21449787778264;0.0344992055087915;0;1
25.91;-3.21423280717179;0.0388660076875107;0;1
25.915;-3.21401217020275;0.0381357991328208;0;1
25.92;-3.21374998531875;0.0408740364671767;0;1
25.925;-3.21353965546907;0.0385721390875771;0;1
25.93;-3.21329306166871;0.0399379353595449;0;1
25.935;-3.21310128733709;0.0365643744726296;0;1
25.94;-3.2128739684928;0.03721598133449;0;1
25.945;-3.21270022132528;0.033499214743309;0;1
25.95;-3.21248813888259;0.0341542990447408;0;1
25.955;-3.21222544342907;0.0384409862923561;0;1
25.96;-3.21200698840269;0.0376763703691674;0;1
25.965;-3.21174661431252;0.0404219808687329;0;1
25.97;-3.21153760569239;0.0381622435579025;0;1
25.975;-3.21129179201385;0.0395955518014423;0;1
25.98;-3.21099990931373;0.0440114786486816;0;1
25.985;-3.2107589176544;0.0428151726739927;0;1
25.99;-3.21048379723978;0.0446966211813234;0;1
25.995;-3.21016769378628;0.0489971839018956;0;1
26;-3.20990911338255;0.0472202270269972;0;1
26.005;-3.20962370696412;0.0481834004970539;0;1
26.01;-3.20930448038296;0.0513688548058491;0;1
26.015;-3.20894877727554;0.0561248060918705;0;1
26.02;-3.20865822018854;0.0540419535969762;0;1
26.025;-3.20835035843577;0.0540852640039867;0;1
26.03;-3.20801888966915;0.0559201969789296;0;1
26.035;-3.20776111342932;0.051384537250495;0;1
26.04;-3.20749010364809;0.0496068813461147;0;1
26.045;-3.20719537869168;0.0503305357083794;0;1
26.05;-3.20687035850257;0.0530978099479271;0;1
26.055;-3.20661275698953;0.0496175794601644;0;1
26.06;-3.2063366011072;0.048897785712832;0;1
26.065;-3.20603272726418;0.0505794963444951;0;1
26.07;-3.20569605742876;0.0541280206352738;0;1
26.075;-3.20542581243074;0.0512045136510849;0;1
26.08;-3.20513738801715;0.0507981957562232;0;1
26.085;-3.20482274539643;0.0525573758346347;0;1
26.09;-3.2044776116305;0.0559763870810183;0;1
26.095;-3.20410131034982;0.0604679041465632;0;1
26.1;-3.20379662680398;0.0577250672185252;0;1
26.105;-3.20348147242924;0.0568373690716996;0;1
26.11;-3.20314918693892;0.0576021686452038;0;1
26.115;-3.20279579292331;0.0596886757402411;0;1
26.12;-3.20241995897613;0.0626901432719739;0;1
26.125;-3.20212307617809;0.0584675432882173;0;1
26.13;-3.20182117117947;0.056251268773599;0;1
26.135;-3.20150546560308;0.0559432383497608;0;1
26.14;-3.20116987067291;0.0572764318892358;0;1
26.145;-3.20081115260759;0.0598672477463038;0;1
26.15;-3.20042880407931;0.0632702854711275;0;1
26.155;-3.20002466929447;0.0670309638976949;0;1
26.16;-3.19960240891371;0.0707301826834831;0;1
26.165;-3.19926721753422;0.0663126645135228;0;1
26.17;-3.19893755569044;0.0631655685282126;0;1
26.175;-3.19860568888754;0.0613940277815392;0;1
26.18;-3.19826529058909;0.0609544692089406;0;1
26.185;-3.19791183145812;0.0616819738104644;0;1
26.19;-3.19754274368689;0.0633243853445829;0;1
26.195;-3.19715735990079;0.0655806064112662;0;1
26.2;-3.19675668505589;0.0681369804836441;0;1
26.205;-3.19634303885184;0.070699612436932;0;1
26.21;-3.19601999103905;0.0653120208335295;0;1
26.215;-3.19570428723747;0.0614290378002164;0;1
26.22;-3.19538656840145;0.0591904551040706;0;1
26.225;-3.19505911628791;0.0585561131773049;0;1
26.23;-3.1947163407124;0.0593377626731174;0;1
26.235;-3.19435499488328;0.0612395538868777;0;1
26.24;-3.19397412065537;0.0639036879914512;0;1
26.245;-3.19357478841392;0.0669542697749125;0;1
26.25;-3.19315968042391;0.0700363005681561;0;1
26.255;-3.19273258107744;0.0728468079002376;0;1
26.26;-3.19229784813093;0.0751554467076687;0;1
26.265;-3.19185989932701;0.0768159824027405;0;1
26.27;-3.19142277914559;0.0777671930667178;0;1
26.275;-3.19098982475621;0.0780257994883285;0;1
26.28;-3.19066381593206;0.069965207460494;0;1
26.285;-3.19035925637409;0.0633546807060645;0;1
26.29;-3.19006353343939;0.0586050832731322;0;1
26.295;-3.18976513332552;0.0558845741004088;0;1
26.3;-3.18945457758599;0.0551401101225637;0;1
26.305;-3.18912502720123;0.0561362185887095;0;1
26.31;-3.18877252797032;0.0585064020578023;0;1
26.315;-3.1883959467298;0.0618085068319521;0;1
26.32;-3.18799664437554;0.0655789939400259;0;1
26.325;-3.1875779569743;0.0693810564568099;0;1
26.33;-3.18714457521079;0.072842017935894;0;1
26.335;-3.18670187818076;0.0756798342734678;0;1
26.34;-3.18625531042655;0.0777160650059089;0;1
26.345;-3.18580984525723;0.0788772165911519;0;1
26.35;-3.18536958472232;0.0791850659784677;0;1
26.355;-3.18493749417419;0.0787403661930055;0;1
26.36;-3.18451529386203;0.0777007594443954;0;1
26.365;-3.18410348346165;0.0762569799149205;0;1
26.37;-3.18370148865901;0.0746088422114623;0;1
26.375;-3.18330787734555;0.0729451272006461;0;1
26.38;-3.18292063153551;0.0714269330200902;0;1
26.385;-3.18253743224888;0.0701764420630046;0;1
26.39;-3.18215592703869;0.0692713483128311;0;1
26.395;-3.1817739676998;0.0687437234131088;0;1
26.4;-3.18138978042013;0.0685845109758187;0;1
26.405;-3.18100208012257;0.0687505797701074;0;1
26.41;-3.18061011635542;0.0691743210072214;0;1
26.415;-3.18021366892388;0.0697734124299648;0;1
26.42;-3.17981298199311;0.0704615497038519;0;1
26.425;-3.17940867020866;0.0711571956879106;0;1
26.43;-3.1790015999404;0.0717908714568245;0;1
26.435;-3.17859277296037;0.0723094525608811;0;1
26.44;-3.17818320391982;0.0726792862594648;0;1
26.445;-3.17777382207091;0.0728862452753376;0;1
26.45;-3.17736539268916;0.0729342464077657;0;1
26.455;-3.17685811884718;0.0805486408523384;0;1
26.46;-3.17643959149347;0.0784093791533099;0;1
26.465;-3.17593567128668;0.0836451111097999;0;1
26.47;-3.17543120347181;0.0869002699026623;0;1
26.475;-3.17493622781669;0.0881660712592414;0;1
26.48;-3.17445829506857;0.0876284133689228;0;1
26.485;-3.17400218479693;0.0856145819825004;0;1
26.49;-3.17356982225014;0.0825451788327902;0;1
26.495;-3.17316052535579;0.0788791956348444;0;1
26.5;-3.17277153360101;0.0750585831992894;0;1
26.505;-3.17239854384711;0.0714736293642873;0;1
26.51;-3.17203635430086;0.0684333636344816;0;1
26.515;-3.17167956446982;0.066143062284565;0;1
26.52;-3.17132307460329;0.0647058205043311;0;1
26.525;-3.17096252141229;0.0641284206037234;0;1
26.53;-3.17059464451855;0.0643302681455998;0;1
26.535;-3.17021737861053;0.0651699594199726;0;1
26.54;-3.16982988172315;0.0664665309610112;0;1
26.545;-3.1694324041999;0.0680247664948284;0;1
26.55;-3.1690261558798;0.0696508984900762;0;1
26.555;-3.16861298997975;0.071176342083027;0;1
26.56;-3.16819511633674;0.0724700351296807;0;1
26.565;-3.16777489363926;0.073439958507535;0;1
26.57;-3.16735452799925;0.0740412610051435;0;1
26.575;-3.16693587525676;0.074273286280846;0;1
26.58;-3.16652037657352;0.0741675047841825;0;1
26.585;-3.16610893246856;0.0737848168097908;0;1
26.59;-3.16570189082972;0.0732051385441031;0;1
26.595;-3.16529915899192;0.0725114678516812;0;1
26.6;-3.16490022946703;0.071786715640473;0;1
26.605;-3.16450428408442;0.0711057353502145;0;1
26.61;-3.16411038094891;0.0705240613906513;0;1
26.615;-3.16371751296708;0.070080847831614;0;1
26.62;-3.1633247060485;0.0697976300235857;0;1
26.625;-3.1629311679486;0.0696736751421352;0;1
26.63;-3.16253628514809;0.06969479482669;0;1
26.635;-3.16213964544928;0.0698367910869629;0;1
26.64;-3.16184145569388;0.0623574572418779;0;1
26.645;-3.16145451204655;0.064568292228415;0;1
26.65;-3.16115325013612;0.0593422866169271;0;1
26.655;-3.16085306173135;0.0560406335603707;0;1
26.66;-3.16054407969306;0.0546805062147414;0;1
26.665;-3.16021879480107;0.0550912375716043;0;1
26.67;-3.15987240547529;0.0569597912832616;0;1
26.675;-3.1595029217124;0.0598776132489646;0;1
26.68;-3.1591108707804;0.0634000372841732;0;1
26.685;-3.15869884846123;0.0670946847280097;0;1
26.69;-3.15827100948463;0.0705758999331483;0;1
26.695;-3.15783237517616;0.0735399626254768;0;1
26.7;-3.15738820713134;0.0757816671825724;0;1
26.705;-3.15694352357494;0.0771935538276865;0;1
26.71;-3.15650260247441;0.0777664457144766;0;1
26.715;-3.15606869818959;0.0775733727510253;0;1
26.72;-3.15564386334078;0.0767515978092545;0;1
26.725;-3.15532934607889;0.0677675843677127;0;1
26.73;-3.15503802919968;0.0604547673084303;0;1
26.735;-3.15475575662556;0.0552574635143008;0;1
26.74;-3.15446966671395;0.0523493655510073;0;1
26.745;-3.15416929077006;0.0516533518113503;0;1
26.75;-3.15384713988083;0.0528929846848261;0;1
26.755;-3.15349895654955;0.0556499401856224;0;1
26.76;-3.15312368527358;0.0594209231703973;0;1
26.765;-3.15282337690168;0.0559779750994349;0;1
26.77;-3.15251501136311;0.054474383106875;0;1
26.775;-3.15219088316915;0.0547553992485792;0;1
26.78;-3.15184603294297;0.0565148220386286;0;1
26.785;-3.15147824915938;0.059353193317825;0;1
26.79;-3.15108784746529;0.0628306784519156;0;1
26.795;-3.15077765876906;0.0588037676056163;0;1
26.8;-3.15046480280111;0.0565268831836482;0;1
26.805;-3.15014119624727;0.0559472407146325;0;1
26.81;-3.14980101754422;0.0568585521066324;0;1
26.815;-3.14944097795998;0.058939319483081;0;1
26.82;-3.14906019543492;0.0618069021986507;0;1
26.825;-3.14876027062754;0.0573554507286891;0;1
26.83;-3.14845721227936;0.0548533821413226;0;1
26.835;-3.14814207986116;0.0542370116660365;0;1
26.84;-3.14780846339989;0.0552726895751783;0;1
26.845;-3.14755307266439;0.0498972090846177;0;1
26.85;-3.14728803501522;0.0473276205291953;0;1
26.855;-3.14700175572112;0.0473743371473857;0;1
26.86;-3.14668646366745;0.0496269186720383;0;1
26.865;-3.14633835971957;0.05352773365518;0;1
26.87;-3.14605777768375;0.0507365084185489;0;1
26.875;-3.14576094828307;0.0502631080363958;0;1
26.88;-3.14544034423447;0.0517933162860106;0;1
26.885;-3.14519224015677;0.0471619584672613;0;1
26.89;-3.14492894688759;0.0454758524951386;0;1
26.895;-3.14463955846556;0.0464387976730137;0;1
26.9;-3.14431735342316;0.0495470676318168;0;1
26.905;-3.14406015829156;0.0464616252120378;0;1
26.91;-3.14378234015495;0.0461436347573527;0;1
26.915;-3.14347519450478;0.0481961766043411;0;1
26.92;-3.14323457255791;0.0443452896897202;0;1
26.925;-3.14297301153233;0.0435809716246267;0;1
26.93;-3.14268031335347;0.0454981833177815;0;1
26.935;-3.14245120366086;0.0417896848684396;0;1
26.94;-3.14219754188365;0.0413905993536827;0;1
26.945;-3.14190894197832;0.0438245040243055;0;1
26.95;-3.14168032252597;0.0407109913459071;0;1
26.955;-3.14142407650009;0.0409140242937787;0;1
26.96;-3.14123087681595;0.0361932579420898;0;1
26.965;-3.1410092088846;0.0354727845597059;0;1
26.97;-3.140746211303;0.0382003285942882;0;1
26.975;-3.14053532539663;0.0358721317733336;0;1
26.98;-3.14028845295095;0.037200533588823;0;1
26.985;-3.14009665660762;0.0337842570335039;0;1
26.99;-3.13986951873289;0.0343940955131829;0;1
26.995;-3.13969611613445;0.0306390744020427;0;1
27;-3.13948449029118;0.0312621250190088;0;1
27.005;-3.13932265565564;0.0278183592925532;0;1
27.01;-3.13911814950761;0.0289746647175407;0;1
27.015;-3.13895898836947;0.0262004869611007;0;1
27.02;-3.13875311640464;0.0280789297598409;0;1
27.025;-3.13858932021703;0.0260000125953616;0;1
27.03;-3.13837651866215;0.0284822806019848;0;1
27.035;-3.13820450615595;0.0268735109064111;0;1
27.04;-3.13798319162478;0.0296676427596397;0;1
27.045;-3.13780323506713;0.0282068913897215;0;1
27.05;-3.13757519940575;0.0309980383030555;0;1
27.055;-3.13739021692514;0.0294051619282095;0;1
27.06;-3.13715909544657;0.0319659637487309;0;1
27.065;-3.13697295032853;0.0300836521009592;0;1
27.07;-3.13684275304824;0.024626319178776;0;1
27.075;-3.13667204275263;0.0243787209880173;0;1
27.08;-3.13654524802188;0.0208512390144066;0;1
27.085;-3.13636741738369;0.0225989441193558;0;1
27.09;-3.13622530587952;0.0209282020276341;0;1
27.095;-3.13612707596185;0.0165283338651512;0;1
27.1;-3.13597505386441;0.0179515088154155;0;1
27.105;-3.13585392141658;0.0164524176051554;0;1
27.11;-3.13577056753676;0.012627150368707;0;1
27.115;-3.13562682946307;0.0149102574681563;0;1
27.12;-3.13550761037231;0.0144295169464442;0;1
27.125;-3.13542059975685;0.0116584712616833;0;1
27.13;-3.13526882502368;0.0149263801452062;0;1
27.135;-3.13513865442938;0.0152751578042125;0;1
27.14;-3.13503928259536;0.0131224758313034;0;1
27.145;-3.13497551712971;0.00906230888224577;0;1
27.15;-3.13484764486522;0.0114871037637418;0;1
27.155;-3.13473961669245;0.0114527792222648;0;1
27.16;-3.13465876718557;0.00934278506907796;0;1
27.165;-3.13460868002618;0.005681164448464;0;1
27.17;-3.13448907375974;0.00876697757373701;0;1
27.175;-3.13438393999429;0.00955191793037669;0;1
27.18;-3.13430116496841;0.00831608447873362;0;1
27.185;-3.13424526286626;0.00549086007880086;0;1
27.19;-3.13421746241165;0.00159398669542181;0;1
27.195;-3.13411572443761;0.00487474670821604;0;1
27.2;-3.13402301715701;0.00619779200919262;0;1
27.205;-3.13394687147006;0.00573835934500385;0;1
27.21;-3.13389205936817;0.00381623371258014;0;1
27.215;-3.13386056091991;0.000842610716474324;0;1
27.22;-3.1338518051987;-0.00273362881269924;0;1
27.225;-3.13376277060544;0.00123165178770946;0;1
27.23;-3.13367616825749;0.00348270549449189;0;1
27.235;-3.13359996122799;0.00406777007270837;0;1
27.24;-3.13353988063298;0.00318804688583654;0;1
27.245;-3.13349921880265;0.0011546809477557;0;1
27.25;-3.1334788892596;-0.00165819538796625;0;1
27.255;-3.13347770648399;-0.00485922510615852;0;1
27.26;-3.13349282455087;-0.00808017354052694;0;1
27.265;-3.1335202678432;-0.0110078118301226;0;1
27.27;-3.1335554885039;-0.0134055750626184;0;1
27.275;-3.13359389281559;-0.0151244902979008;0;1
27.28;-3.13363129062553;-0.0161039809199557;0;1
27.285;-3.13366423643609;-0.0163640348394797;0;1
27.29;-3.13369024606362;-0.0159908257072136;0;1
27.295;-3.1337078872386;-0.0151181837626287;0;1
27.3;-3.13371675491011;-0.0139073421032802;0;1
27.305;-3.13371735145545;-0.0125271752307017;0;1
27.31;-3.13371089803009;-0.0111367566324538;0;1
27.315;-3.13369910586807;-0.00987155646586211;0;1
27.32;-3.13368393574573;-0.00883404568048557;0;1
27.325;-3.13366737060005;-0.00808893014947172;0;1
27.33;-3.13365122116313;-0.00766275798892256;0;1
27.335;-3.13363697822464;-0.00754726184487852;0;1
27.34;-3.13362571854005;-0.00770553694178055;0;1
27.345;-3.1336180651521;-0.0080800216312013;0;1
27.35;-3.13361419753458;-0.00860123334174505;0;1
27.355;-3.13361390287999;-0.00919630195881837;0;1
27.36;-3.13361665723213;-0.00979651025742871;0;1
27.365;-3.13372207303774;-0.0180498883812944;0;1
27.37;-3.13384240178256;-0.0242705228444397;0;1
27.375;-3.13396375151349;-0.0281736529582305;0;1
27.38;-3.13407427946226;-0.0297416937540195;0;1
27.385;-3.13416501562781;-0.0291846277240387;0;1
27.39;-3.13423028242183;-0.0268846066370472;0;1
27.395;-3.1342677324119;-0.0233325386952197;0;1
27.4;-3.13427805956475;-0.0190640060967212;0;1
27.405;-3.13426446226639;-0.0146007871028493;0;1
27.41;-3.13433232019766;-0.0181111324592844;0;1
27.415;-3.13440076537289;-0.0203145474291793;0;1
27.42;-3.13446311632916;-0.0212008947712508;0;1
27.425;-3.13451431128307;-0.0208884266344621;0;1
27.43;-3.13455114515783;-0.0195925507287585;0;1
27.435;-3.13457229118436;-0.0175900695512311;0;1
27.44;-3.13457813829838;-0.0151830359243904;0;1
27.445;-3.13467083746575;-0.0203723828738914;0;1
27.45;-3.13476630857603;-0.0237760165925604;0;1
27.455;-3.13485493007733;-0.0253422420385583;0;1
27.46;-3.13492922733054;-0.025204282143087;0;1
27.465;-3.13498426047097;-0.0236388639136763;0;1
27.47;-3.13501770823514;-0.021017388320982;0;1
27.475;-3.13513003568031;-0.0254621500138382;0;1
27.48;-3.13523650507265;-0.0277447053947874;0;1
27.485;-3.13532776989381;-0.027979510091565;0;1
27.49;-3.13539739253316;-0.0264605073608367;0;1
27.495;-3.13544201449902;-0.0236050776558752;0;1
27.5;-3.1354612038249;-0.0198947668450077;0;1
27.505;-3.13545704426524;-0.0158189984196264;0;1
27.51;-3.13553391775338;-0.0195351118518146;0;1
27.515;-3.13561015343664;-0.0217708856344527;0;1
27.52;-3.135678509068;-0.0225398732392104;0;1
27.525;-3.13573362072955;-0.021994771895436;0;1
27.53;-3.13577222896898;-0.0203912095238273;0;1
27.535;-3.13579316733671;-0.0180472183487398;0;1
27.54;-3.13589750015662;-0.0230095807350418;0;1
27.545;-3.13600056158349;-0.0259628949826182;0;1
27.55;-3.13609262422488;-0.0269333523319157;0;1
27.555;-3.13616652349267;-0.0261340273477059;0;1
27.56;-3.13621795131859;-0.0239154711796769;0;1
27.565;-3.13624542940719;-0.0207107045813154;0;1
27.57;-3.13635036314064;-0.0246873889018888;0;1
27.575;-3.13644894686234;-0.026644343416984;0;1
27.58;-3.13653266942619;-0.0267053514976234;0;1
27.585;-3.13659576638948;-0.0251576247607732;0;1
27.59;-3.13663535047826;-0.0223988833868609;0;1
27.595;-3.13665124483798;-0.01888197603546;0;1
27.6;-3.13674595307101;-0.0227711338566626;0;1
27.605;-3.13683643003489;-0.0248371158002343;0;1
27.61;-3.13691461766752;-0.0251628224078943;0;1
27.615;-3.13697488692502;-0.0239859125755271;0;1
27.62;-3.13701420431899;-0.0216519956139228;0;1
27.625;-3.13703202277966;-0.0185646644474701;0;1
27.63;-3.13702994996933;-0.0151376696401772;0;1
27.635;-3.13701126038755;-0.0117535085388579;0;1
27.64;-3.1370806713957;-0.0164380399034377;0;1
27.645;-3.13715615230864;-0.0197847695092817;0;1
27.65;-3.13722949664138;-0.0216782409923874;0;1
27.655;-3.13729397224834;-0.0221607821841336;0;1
27.66;-3.13734474165953;-0.0214040381267021;0;1
27.665;-3.13737903499763;-0.019672452538293;0;1
27.67;-3.13739609707326;-0.0172834588042439;0;1
27.675;-3.13749729766131;-0.0222753363405126;0;1
27.68;-3.13759815749004;-0.0253183238986463;0;1
27.685;-3.13768901729937;-0.0264206783580197;0;1
27.69;-3.13776267392866;-0.0257762465279764;0;1
27.695;-3.13781469424149;-0.023717109816608;0;1
27.7;-3.13784341379255;-0.0206602385492896;0;1
27.705;-3.1378496690995;-0.0170542186909678;0;1
27.71;-3.13783633048043;-0.0133311695394432;0;1
27.715;-3.13790808327037;-0.0175760595065412;0;1
27.72;-3.13798312231266;-0.0204385373258861;0;1
27.725;-3.13805371398347;-0.0218566720551621;0;1
27.73;-3.13811374841023;-0.0219171842424381;0;1
27.735;-3.13815907679123;-0.0208241160890925;0;1
27.74;-3.13818760773622;-0.0188610476878652;0;1
27.745;-3.13819919060295;-0.0163514952726434;0;1
27.75;-3.13819532999092;-0.0136215858238875;0;1
27.755;-3.13817878498466;-0.0109682502531061;0;1
27.76;-3.13815310955211;-0.00863514479666548;0;1
27.765;-3.13822253645041;-0.0145040371853323;0;1
27.77;-3.13830395108608;-0.0190337836848964;0;1
27.775;-3.13838766079534;-0.0219952213329013;0;1
27.78;-3.13846525026551;-0.0233456271728475;0;1
27.785;-3.13853019439735;-0.0232040111531241;0;1
27.79;-3.13857819441613;-0.02181465489821;0;1
27.795;-3.13860724764893;-0.0195042242756629;0;1
27.8;-3.13861748542043;-0.0166375788500539;0;1
27.805;-3.13861083052192;-0.013576734837112;0;1
27.81;-3.13859053512797;-0.0106464455876773;0;1
27.815;-3.13856066213627;-0.00810869093033808;0;1
27.82;-3.1385255686192;-0.0061471546483047;0;1
27.825;-3.13848944079999;-0.00486164075383338;0;1
27.83;-3.13845591736611;-0.00427142982929684;0;1
27.835;-3.13842782373608;-0.00432587024174477;0;1
27.84;-3.13840702571561;-0.00492006597995709;0;1
27.845;-3.13849474717896;-0.0136199746968746;0;1
27.85;-3.13860403782005;-0.0206267347915738;0;1
27.855;-3.13872103960134;-0.0255273918881015;0;1
27.86;-3.1388332942228;-0.0281756281017993;0;1
27.865;-3.13893072636995;-0.0286646330130847;0;1
27.87;-3.13900624550488;-0.0272811058852553;0;1
27.875;-3.13905596722043;-0.0244477351578242;0;1
27.88;-3.13907909165346;-0.020661475195092;0;1
27.885;-3.13907750367842;-0.0164342133939575;0;1
27.89;-3.13905517638813;-0.0122411713843195;0;1
27.895;-3.13901746571037;-0.00848081326401363;0;1
27.9;-3.13897038091145;-0.00544834253868019;0;1
27.905;-3.13891990495863;-0.00332323916475765;0;1
27.91;-3.13887142247714;-0.00216986637256915;0;1
27.915;-3.13882929375207;-0.00194906843675895;0;1
27.92;-3.13879659321858;-0.00253794358519646;0;1
27.925;-3.13877501219421;-0.00375462432540089;0;1
27.93;-3.13876490982963;-0.00538490498052613;0;1
27.935;-3.13876548445948;-0.00720786687935796;0;1
27.94;-3.13877503024135;-0.00901818866264916;0;1
27.945;-3.13879124118667;-0.0106435058481594;0;1
27.95;-3.1388115259816;-0.0119559133908711;0;1
27.955;-3.1388333016155;-0.0128774090495455;0;1
27.96;-3.13885424081922;-0.0133796900747049;0;1
27.965;-3.13887245662714;-0.0134791956908742;0;1
27.97;-3.13888661601115;-0.01322860767169;0;1
27.975;-3.13889598260907;-0.0127061749577234;0;1
27.98;-3.13890039539394;-0.0120042266365967;0;1
27.985;-3.13890019524099;-0.0112181048544964;0;1
27.99;-3.13889611451736;-0.0104365184094067;0;1
27.995;-3.13888914604242;-0.00973402627524417;0;1
28;-3.13888040722554;-0.00916604557226012;0;1
28.005;-3.13887101320936;-0.00876647443008774;0;1
28.01;-3.13886196984152;-0.00854775441639981;0;1
28.015;-3.13885409371557;-0.00850298939787731;0;1
28.02;-3.13884796279601;-0.00860959891041037;0;1
28.025;-3.13884389765391;-0.00883391703712069;0;1
28.03;-3.13884197038797;-0.00913614779970563;0;1
28.035;-3.13884203609232;-0.00947514478961896;0;1
28.04;-3.13884378035554;-0.00981258197152401;0;1
28.045;-3.13884677573886;-0.0101162081625188;0;1
28.05;-3.13885054040731;-0.0103620134592657;0;1
28.055;-3.13885459293512;-0.0105352672019725;0;1
28.06;-3.1388584985997;-0.0106305019724087;0;1
28.065;-3.13886190402199;-0.0106506080948901;0;1
28.07;-3.13886455861931;-0.010605263335499;0;1
28.075;-3.13886632284351;-0.0105089517748913;0;1
28.08;-3.13886716445385;-0.0103788261281308;0;1
28.085;-3.13886714503338;-0.0102326435526583;0;1
28.09;-3.13886639955515;-0.0100869623481559;0;1
28.095;-3.13886511204045;-0.00995573286053378;0;1
28.1;-3.13886349025699;-0.00984935733557151;0;1
28.105;-3.13886174204177;-0.00977423675732915;0;1
28.11;-3.13886005527746;-0.00973277302604738;0;1
28.115;-3.13885858288557;-0.00972375587684025;0;1
28.12;-3.13885743350591;-0.00974303780684247;0;1
28.125;-3.13885666788082;-0.00978438749909486;0;1
28.13;-3.13885630041046;-0.00984041197276601;0;1
28.135;-3.13885630493005;-0.00990344804039287;0;1
28.14;-3.13885662350009;-0.00996634197720568;0;1
28.145;-3.1388571768973;-0.0100230596078337;0;1
28.15;-3.13885787553336;-0.0100690942793352;0;1
28.155;-3.13885862968377;-0.010101664680138;0;1
28.16;-3.13885935814857;-0.0101197159434202;0;1
28.165;-3.1388599947535;-0.0101237543381038;0;1
28.17;-3.13886049239916;-0.0101155571902522;0;1
28.175;-3.13886082464767;-0.0100978052545911;0;1
28.18;-3.13886098507437;-0.0100736849236794;0;1
28.185;-3.13886098479275;-0.0100465032412599;0;1
28.19;-3.13886084867311;-0.0100193508113551;0;1
28.195;-3.13886061082124;-0.00999483765810238;0;1
28.2;-3.13886030986657;-0.00997491619356219;0;1
28.205;-3.13885998454324;-0.00996079487459812;0;1
28.21;-3.13885966994415;-0.00995293684367458;0;1
28.215;-3.13885939470468;-0.00995113054712613;0;1
28.22;-3.1388591792436;-0.00995461440433589;0;1
28.225;-3.13885903506707;-0.00996223516771103;0;1
28.23;-3.13885896503849;-0.00997261951663025;0;1
28.235;-3.1388589644388;-0.00998434031658955;0;1
28.24;-3.13885902259303;-0.00999606235886707;0;1
28.245;-3.13885912481891;-0.0100066567192733;0;1
28.25;-3.13885925446013;-0.0100152775752236;0;1
28.255;-3.13885939479532;-0.0100213998877544;0;1
28.26;-3.13885953065828;-0.0100248203697059;0;1
28.265;-3.13885964965791;-0.0100256273223236;0;1
28.27;-3.13885974294239;-0.010024147057205;0;1
28.275;-3.13885980550443;-0.0100208756823019;0;1
28.28;-3.13885983606908;-0.0100164050828898;0;1
28.285;-3.13885983663957;-0.0100113511222858;0;1
28.29;-3.13885981179764;-0.0100062906328438;0;1
28.295;-3.13885976786374;-0.0100017119055676;0;1
28.3;-3.13885971201968;-0.00999798135909843;0;1
28.305;-3.1388596514839;-0.00999532709645599;0;1
28.31;-3.13885959281076;-0.00999383832230417;0;1
28.315;-3.13885954136203;-0.00999347822499497;0;1
28.32;-3.13885950097499;-0.0099941070015318;0;1
28.325;-3.1388594738286;-0.00999551124038859;0;1
28.33;-3.13885946049;-0.00999743585003808;0;1
28.335;-3.1388594601091;-0.00999961506519972;0;1
28.34;-3.1388594707195;-0.0100017996877728;0;1
28.345;-3.13885948960041;-0.0100037785214315;0;1
28.35;-3.13885951365526;-0.0100053928334818;0;1
28.355;-3.13885953976796;-0.0100065435293346;0;1
28.36;-3.13885956510597;-0.0100071914752785;0;1
28.365;-3.1388595873492;-0.0100073519976089;0;1
28.37;-3.13885960483424;-0.0100070849881181;0;1
28.375;-3.13885961661297;-0.0100064822478285;0;1
28.38;-3.13885962243331;-0.0100056537146366;0;1
28.385;-3.13885962265591;-0.0100047140735282;0;1
28.39;-3.13885961812464;-0.0100037709795776;0;1
28.395;-3.13885961001073;-0.01000291577841;0;1
28.4;-3.13885959964929;-0.0100022172315904;0;1
28.405;-3.13885958838547;-0.0100017183866752;0;1
28.41;-3.13885957744339;-0.0100014364070927;0;1
28.415;-3.13885956782692;-0.0100013649207836;0;1
28.42;-3.13885956025714;-0.0100014782720217;0;1
28.425;-3.13885955514657;-0.0100017369728161;0;1
28.43;-3.13885955260714;-0.0100020936435386;0;1
28.435;-3.13885955248592;-0.0100024987951049;0;1
28.44;-3.13885955442076;-0.0100029059204563;0;1
28.445;-3.13885955790752;-0.0100032755117864;0;1
28.45;-3.13885956237055;-0.0100035777828456;0;1
28.455;-3.13885956722917;-0.0100037940342748;0;1
28.46;-3.1388595719544;-0.0100039167403195;0;1
28.465;-3.13885957611185;-0.010003948546216;0;1
28.47;-3.13885957938897;-0.0100039004411863;0;1
28.475;-3.13885958160628;-0.0100037894104199;0;1
28.48;-3.13885958271411;-0.0100036358726432;0;1
28.485;-3.13885958277729;-0.0100034611832087;0;1
28.49;-3.13885958195123;-0.0100032854329485;0;1
28.495;-3.13885958045294;-0.0100031257090966;0;1
28.5;-3.1388595785306;-0.0100029949142369;0;1
28.505;-3.13885957643487;-0.010002901170783;0;1
28.51;-3.13885957439435;-0.0100028477778134;0;1
28.515;-3.138859572597;-0.0100028336390044;0;1
28.52;-3.13885957117829;-0.0100028540476653;0;1
28.525;-3.13885957021631;-0.0100029016980786;0;1
28.53;-3.13885956973307;-0.0100029677907276;0;1
28.535;-3.1388595697011;-0.0100030431105553;0;1
28.54;-3.13885957005373;-0.0100031189785193;0;1
28.545;-3.13885957069754;-0.0100031880044499;0;1
28.55;-3.13885957152552;-0.0100032445994233;0;1
28.555;-3.13885957242949;-0.0100032852354758;0;1
28.56;-3.13885957331064;-0.0100033084667247;0;1
28.565;-3.13885957408766;-0.0100033147467379;0;1
28.57;-3.13885957470183;-0.0100033060912169;0;1
28.575;-3.13885957511918;-0.0100032856424373;0;1
28.58;-3.13885957532994;-0.0100032571925081;0;1
28.585;-3.13885957534577;-0.0100032247177741;0;1
28.59;-3.13885957519526;-0.0100031919674533;0;1
28.595;-3.13885957491863;-0.0100031621377246;0;1
28.6;-3.13885957456201;-0.0100031376494526;0;1
28.605;-3.1388595741721;-0.0100031200349362;0;1
28.61;-3.1388595737916;-0.0100031099277144;0;1
28.615;-3.13885957345569;-0.0100031071405093;0;1
28.62;-3.13885957318982;-0.0100031108101356;0;1
28.625;-3.13885957300876;-0.0100031195851005;0;1
28.63;-3.13885957291684;-0.0100031318312407;0;1
28.635;-3.13885957290914;-0.0100031458327666;0;1
28.64;-3.13885957297337;-0.010003159970092;0;1
28.645;-3.13885957309222;-0.0100031728609182;0;1
28.65;-3.13885957324582;-0.0100031834566612;0;1
28.655;-3.138859573414;-0.0100031910918293;0;1
28.66;-3.1388595735783;-0.0100031954888834;0;1
28.665;-3.13885957372352;-0.010003196724994;0;1
28.67;-3.13885957383861;-0.0100031951697723;0;1
28.675;-3.13885957391716;-0.0100031914044718;0;1
28.68;-3.13885957395724;-0.0100031861332988;0;1
28.685;-3.13885957396094;-0.0100031800966104;0;1
28.69;-3.13885957393354;-0.0100031739940267;0;1
28.695;-3.13885957388247;-0.0100031684233621;0;1
28.7;-3.13885957381632;-0.0100031638387926;0;1
28.705;-3.13885957374378;-0.0100031605293424;0;1
28.71;-3.13885957367283;-0.0100031586165622;0;1
28.715;-3.13885957361005;-0.0100031580687388;0;1
28.72;-3.13885957356023;-0.0100031587276182;0;1
28.725;-3.13885957352616;-0.010003160343211;0;1
28.73;-3.13885957350868;-0.0100031626120581;0;1
28.735;-3.13885957350692;-0.0100031652147026;0;1
28.74;-3.13885957351861;-0.01000316784894;0;1
28.745;-3.13885957354055;-0.0100031702562292;0;1
28.75;-3.13885957356904;-0.0100031722398466;0;1
28.755;-3.13885957360033;-0.0100031736742861;0;1
28.76;-3.13885957363097;-0.0100031745063146;0;1
28.765;-3.1388595736581;-0.0100031747489441;0;1
28.77;-3.13885957367967;-0.0100031744699227;0;1
28.775;-3.13885957369445;-0.0100031737767531;0;1
28.78;-3.13885957370207;-0.0100031728002074;0;1
28.785;-3.1388595737029;-0.010003171678119;0;1
28.79;-3.13885957369792;-0.010003170541041;0;1
28.795;-3.13885957368849;-0.0100031695007766;0;1
28.8;-3.13885957367622;-0.0100031686425274;0;1
28.805;-3.13885957366273;-0.010003168020804;0;1
28.81;-3.1388595736495;-0.0100031676589073;0;1
28.815;-3.13885957363776;-0.0100031675515152;0;1
28.82;-3.13885957362843;-0.0100031676696314;0;1
28.825;-3.13885957362202;-0.0100031679670231;0;1
28.83;-3.1388595736187;-0.0100031683873353;0;1
28.835;-3.13885957361831;-0.0100031688710964;0;1
28.84;-3.13885957362043;-0.0100031693619167;0;1
28.845;-3.13885957362448;-0.0100031698114422;0;1
28.85;-3.13885957362977;-0.0100031701827704;0;1
28.855;-3.13885957363559;-0.010003170452231;0;1
28.86;-3.1388595736413;-0.0100031706096314;0;1
28.865;-3.13885957364637;-0.0100031706571348;0;1
28.87;-3.13885957365041;-0.0100031706071591;0;1
28.875;-3.13885957365319;-0.0100031704795862;0;1
28.88;-3.13885957365464;-0.010003170298692;0;1
28.885;-3.13885957365482;-0.0100031700901392;0;1
28.89;-3.13885957365392;-0.0100031698782793;0;1
28.895;-3.13885957365218;-0.0100031696840295;0;1
28.9;-3.1388595736499;-0.0100031695233734;0;1
28.905;-3.13885957364739;-0.010003169406581;0;1
28.91;-3.13885957364492;-0.0100031693381191;0;1
28.915;-3.13885957364273;-0.0100031693171091;0;1
28.92;-3.13885957364098;-0.0100031693382446;0;1
28.925;-3.13885957363978;-0.0100031693929727;0;1
28.93;-3.13885957363915;-0.0100031694708282;0;1
28.935;-3.13885957363906;-0.0100031695607407;0;1
28.94;-3.13885957363945;-0.010003169652187;0;1
28.945;-3.13885957364019;-0.0100031697361295;0;1
28.95;-3.13885957364117;-0.0100031698056375;0;1
28.955;-3.13885957364226;-0.0100031698562524;0;1
28.96;-3.13885957364332;-0.0100031698860196;0;1
28.965;-3.13885957364427;-0.0100031698952987;0;1
28.97;-3.13885957364503;-0.0100031698863605;0;1
28.975;-3.13885957364555;-0.0100031698628814;0;1
28.98;-3.13885957364583;-0.0100031698293712;0;1
28.985;-3.13885957364586;-0.0100031697906085;0;1
28.99;-3.1388595736457;-0.0100031697511374;0;1
28.995;-3.13885957364538;-0.0100031697148666;0;1
29;-3.13885957364496;-0.010003169684797;0;1
29.005;-3.13885957364449;-0.0100031696628686;0;1
29.01;-3.13885957364403;-0.0100031696499274;0;1
29.015;-3.13885957364362;-0.0100031696458293;0;1
29.02;-3.13885957364329;-0.010003169649602;0;1
29.025;-3.13885957364307;-0.0100031696596688;0;1
29.03;-3.13885957364295;-0.010003169674087;0;1
29.035;-3.13885957364293;-0.0100031696907965;0;1
29.04;-3.138859573643;-0.0100031697078326;0;1
29.045;-3.13885957364314;-0.0100031697235056;0;1
29.05;-3.13885957364332;-0.0100031697365196;0;1
29.055;-3.13885957364352;-0.0100031697460323;0;1
29.06;-3.13885957364372;-0.0100031697516627;0;1
29.065;-3.13885957364389;-0.0100031697534739;0;1
29.07;-3.13885957364404;-0.0100031697518789;0;1
29.075;-3.13885957364413;-0.0100031697475633;0;1
29.08;-3.13885957364419;-0.0100031697413572;0;1
29.085;-3.1388595736442;-0.0100031697341496;0;1
29.09;-3.13885957364417;-0.0100031697267947;0;1
29.095;-3.13885957364411;-0.0100031697200181;0;1
29.1;-3.13885957364403;-0.0100031697143822;0;1
29.105;-3.13885957364394;-0.0100031697102616;0;1
29.11;-3.13885957364386;-0.0100031697078171;0;1
29.115;-3.13885957364378;-0.0100031697070215;0;1
29.12;-3.13885957364372;-0.0100031697076944;0;1
29.125;-3.13885957364367;-0.0100031697095442;0;1
29.13;-3.13885957364365;-0.0100031697122115;0;1
29.135;-3.13885957364365;-0.0100031697153116;0;1
29.14;-3.13885957364366;-0.0100031697184859;0;1
29.145;-3.13885957364369;-0.0100031697214099;0;1
29.15;-3.13885957364372;-0.0100031697238449;0;1
29.155;-3.13885957364376;-0.0100031697256294;0;1
29.16;-3.13885957364379;-0.0100031697266955;0;1
29.165;-3.13885957364383;-0.0100031697270524;0;1
29.17;-3.13885957364385;-0.0100031697267776;0;1
29.175;-3.13885957364387;-0.010003169725991;0;1
29.18;-3.13885957364388;-0.0100031697248467;0;1
29.185;-3.13885957364388;-0.0100031697235158;0;1
29.19;-3.13885957364388;-0.0100031697221518;0;1
29.195;-3.13885957364387;-0.0100031697208915;0;1
29.2;-3.13885957364385;-0.010003169719837;0;1
29.205;-3.13885957364384;-0.0100031697190566;0;1
29.21;-3.13885957364382;-0.010003169718584;0;1
29.215;-3.13885957364381;-0.010003169718419;0;1
29.22;-3.1388595736438;-0.0100031697185272;0;1
29.225;-3.13885957364379;-0.0100031697188571;0;1
29.23;-3.13885957364378;-0.0100031697193489;0;1
29.235;-3.13885957364378;-0.0100031697199256;0;1
29.24;-3.13885957364378;-0.0100031697205188;0;1
29.245;-3.13885957364379;-0.0100031697210689;0;1
29.25;-3.1388595736438;-0.0100031697215332;0;1
29.255;-3.1388595736438;-0.0100031697218775;0;1
29.26;-3.13885957364381;-0.0100031697220851;0;1
29.265;-3.13885957364382;-0.010003169722156;0;1
29.27;-3.13885957364382;-0.0100031697221073;0;1
29.275;-3.13885957364382;-0.0100031697219648;0;1
29.28;-3.13885957364383;-0.0100031697217541;0;1
29.285;-3.13885957364383;-0.0100031697215096;0;1
29.29;-3.13885957364383;-0.0100031697212567;0;1
29.295;-3.13885957364382;-0.0100031697210211;0;1
29.3;-3.13885957364382;-0.0100031697208198;0;1
29.305;-3.13885957364382;-0.0100031697206699;0;1
29.31;-3.13885957364381;-0.0100031697205799;0;1
29.315;-3.13885957364381;-0.0100031697205496;0;1
29.32;-3.13885957364381;-0.0100031697205706;0;1
29.325;-3.13885957364381;-0.0100031697206343;0;1
29.33;-3.13885957364381;-0.0100031697207235;0;1
29.335;-3.13885957364381;-0.0100031697208296;0;1
29.34;-3.13885957364381;-0.0100031697209357;0;1
29.345;-3.13885957364381;-0.0100031697210332;0;1
29.35;-3.13885957364381;-0.0100031697211135;0;1
29.355;-3.13885957364381;-0.0100031697211766;0;1
29.36;-3.13885957364381;-0.0100031697212142;0;1
29.365;-3.13885957364381;-0.010003169721226;0;1
29.37;-3.13885957364381;-0.0100031697212208;0;1
29.375;-3.13885957364382;-0.0100031697211986;0;1
29.38;-3.13885957364382;-0.0100031697211593;0;1
29.385;-3.13885957364382;-0.0100031697211115;0;1
29.39;-3.13885957364382;-0.0100031697210637;0;1
29.395;-3.13885957364382;-0.010003169721016;0;1
29.4;-3.13885957364381;-0.0100031697209769;0;1
29.405;-3.13885957364381;-0.0100031697209463;0;1
29.41;-3.13885957364381;-0.0100031697209243;0;1
29.415;-3.13885957364381;-0.0100031697209193;0;1
29.42;-3.13885957364381;-0.0100031697209229;0;1
29.425;-3.13885957364381;-0.0100031697209351;0;1
29.43;-3.13885957364381;-0.0100031697209557;0;1
29.435;-3.13885957364381;-0.0100031697209764;0;1
29.44;-3.13885957364381;-0.010003169720997;0;1
29.445;-3.13885957364381;-0.0100031697210176;0;1
29.45;-3.13885957364381;-0.0100031697210382;0;1
29.455;-3.13885957364381;-0.0100031697210588;0;1
29.46;-3.13885957364381;-0.0100031697210708;0;1
29.465;-3.13885957364381;-0.0100031697210743;0;1
29.47;-3.13885957364381;-0.0100031697210692;0;1
29.475;-3.13885957364381;-0.0100031697210641;0;1
29.48;-3.13885957364381;-0.0100031697210591;0;1
29.485;-3.13885957364381;-0.010003169721054;0;1
29.49;-3.13885957364381;-0.010003169721049;0;1
29.495;-3.13885957364381;-0.010003169721044;0;1
29.5;-3.13885957364381;-0.0100031697210389;0;1
29.505;-3.13885957364381;-0.0100031697210339;0;1
29.51;-3.13885957364381;-0.0100031697210289;0;1
29.515;-3.13885957364381;-0.0100031697210238;0;1
29.52;-3.13885957364381;-0.0100031697210188;0;1
29.525;-3.13885957364381;-0.0100031697210138;0;1
29.53;-3.13885957364381;-0.0100031697210088;0;1
29.535;-3.13885957364381;-0.0100031697210038;0;1
29.54;-3.13885957364381;-0.0100031697209988;0;1
29.545;-3.13885957364381;-0.0100031697209938;0;1
29.55;-3.13885957364381;-0.0100031697209888;0;1
29.555;-3.13885957364381;-0.0100031697209924;0;1
29.56;-3.13885957364381;-0.0100031697209959;0;1
29.565;-3.13885957364381;-0.0100031697209994;0;1
29.57;-3.13885957364381;-0.010003169721003;0;1
29.575;-3.13885957364381;-0.0100031697210065;0;1
29.58;-3.13885957364381;-0.01000316972101;0;1
29.585;-3.13885957364381;-0.0100031697210136;0;1
29.59;-3.13885957364381;-0.0100031697210171;0;1
29.595;-3.13885957364381;-0.0100031697210206;0;1
29.6;-3.13885957364381;-0.0100031697210241;0;1
29.605;-3.13885957364381;-0.0100031697210277;0;1
29.61;-3.13885957364381;-0.0100031697210312;0;1
29.615;-3.13885957364381;-0.0100031697210347;0;1
29.62;-3.13885957364381;-0.0100031697210382;0;1
29.625;-3.13885957364381;-0.0100031697210417;0;1
29.63;-3.13885957364381;-0.0100031697210452;0;1
29.635;-3.13885957364381;-0.0100031697210487;0;1
29.64;-3.13885957364381;-0.0100031697210522;0;1
29.645;-3.13885957364381;-0.0100031697210557;0;1
29.65;-3.13885957364381;-0.0100031697210592;0;1
29.655;-3.13885957364381;-0.0100031697210626;0;1
29.66;-3.13885957364381;-0.0100031697210661;0;1
29.665;-3.13885957364381;-0.0100031697210611;0;1
29.67;-3.13885957364381;-0.010003169721056;0;1
29.675;-3.13885957364381;-0.010003169721051;0;1
29.68;-3.13885957364381;-0.0100031697210459;0;1
29.685;-3.13885957364381;-0.0100031697210409;0;1
29.69;-3.13885957364381;-0.0100031697210359;0;1
29.695;-3.13885957364381;-0.0100031697210308;0;1
29.7;-3.13885957364381;-0.0100031697210258;0;1
29.705;-3.13885957364381;-0.0100031697210208;0;1
29.71;-3.13885957364381;-0.0100031697210158;0;1
29.715;-3.13885957364381;-0.0100031697210108;0;1
29.72;-3.13885957364381;-0.0100031697210057;0;1
29.725;-3.13885957364381;-0.0100031697210007;0;1
29.73;-3.13885957364381;-0.0100031697209958;0;1
29.735;-3.13885957364381;-0.0100031697209908;0;1
29.74;-3.13885957364381;-0.0100031697209858;0;1
29.745;-3.13885957364381;-0.0100031697209893;0;1
29.75;-3.13885957364381;-0.0100031697209929;0;1
29.755;-3.13885957364381;-0.0100031697209964;0;1
29.76;-3.13885957364381;-0.010003169721;0;1
29.765;-3.13885957364381;-0.0100031697210035;0;1
29.77;-3.13885957364381;-0.010003169721007;0;1
29.775;-3.13885957364381;-0.0100031697210106;0;1
29.78;-3.13885957364381;-0.0100031697210141;0;1
29.785;-3.13885957364381;-0.0100031697210176;0;1
29.79;-3.13885957364381;-0.0100031697210211;0;1
29.795;-3.13885957364381;-0.0100031697210246;0;1
29.8;-3.13885957364381;-0.0100031697210282;0;1
29.805;-3.13885957364381;-0.0100031697210317;0;1
29.81;-3.13885957364381;-0.0100031697210352;0;1
29.815;-3.13885957364381;-0.0100031697210387;0;1
29.82;-3.13885957364381;-0.0100031697210422;0;1
29.825;-3.13885957364381;-0.0100031697210457;0;1
29.83;-3.13885957364381;-0.0100031697210492;0;1
29.835;-3.13885957364381;-0.0100031697210527;0;1
29.84;-3.13885957364381;-0.0100031697210562;0;1
29.845;-3.13885957364381;-0.0100031697210596;0;1
29.85;-3.13885957364381;-0.0100031697210631;0;1
29.855;-3.13885957364381;-0.0100031697210666;0;1
29.86;-3.13885957364381;-0.0100031697210616;0;1
29.865;-3.13885957364381;-0.0100031697210565;0;1
29.87;-3.13885957364381;-0.0100031697210515;0;1
29.875;-3.13885957364381;-0.0100031697210464;0;1
29.88;-3.13885957364381;-0.0100031697210414;0;1
29.885;-3.13885957364381;-0.0100031697210364;0;1
29.89;-3.13885957364381;-0.0100031697210313;0;1
29.895;-3.13885957364381;-0.0100031697210263;0;1
29.9;-3.13885957364381;-0.0100031697210213;0;1
29.905;-3.13885957364381;-0.0100031697210163;0;1
29.91;-3.13885957364381;-0.0100031697210113;0;1
29.915;-3.13885957364381;-0.0100031697210063;0;1
29.92;-3.13885957364381;-0.0100031697210013;0;1
29.925;-3.13885957364381;-0.0100031697209963;0;1
29.93;-3.13885957364381;-0.0100031697209913;0;1
29.935;-3.13885957364381;-0.0100031697209863;0;1
29.94;-3.13885957364381;-0.0100031697209898;0;1
29.945;-3.13885957364381;-0.0100031697209934;0;1
29.95;-3.13885957364381;-0.0100031697209969;0;1
29.955;-3.13885957364381;-0.0100031697210004;0;1
29.96;-3.13885957364381;-0.010003169721004;0;1
29.965;-3.13885957364381;-0.0100031697210075;0;1
29.97;-3.13885957364381;-0.010003169721011;0;1
29.975;-3.13885957364381;-0.0100031697210146;0;1
29.98;-3.13885957364381;-0.0100031697210181;0;1
29.985;-3.13885957364381;-0.0100031697210216;0;1
29.99;-3.13885957364381;-0.0100031697210251;0;1
29.995;-3.13885957364381;-0.0100031697210286;0;1
30;-3.13885957364381;-0.0100031697210322;0;1
30.005;-3.13885957364381;-0.0100031697210357;0;1
30.01;-3.13885957364381;-0.0100031697210392;0;1
30.015;-3.13885957364381;-0.0100031697210427;0;1
30.02;-3.13885957364381;-0.0100031697210462;0;1
30.025;-3.13885957364381;-0.0100031697210497;0;1
30.03;-3.13885957364381;-0.0100031697210532;0;1
30.035;-3.13885957364381;-0.0100031697210567;0;1
30.04;-3.13885957364381;-0.0100031697210601;0;1
30.045;-3.13885957364381;-0.0100031697210636;0;1
30.05;-3.13885957364381;-0.0100031697210671;0;1
30.055;-3.13885957364381;-0.0100031697210621;0;1
30.06;-3.13885957364381;-0.010003169721057;0;1
30.065;-3.13885957364381;-0.010003169721052;0;1
30.07;-3.13885957364381;-0.0100031697210469;0;1
30.075;-3.13885957364381;-0.0100031697210419;0;1
30.08;-3.13885957364381;-0.0100031697210368;0;1
30.085;-3.13885957364381;-0.0100031697210318;0;1
30.09;-3.13885957364381;-0.0100031697210268;0;1
30.095;-3.13885957364381;-0.0100031697210218;0;1
30.1;-3.13885957364381;-0.0100031697210168;0;1
30.105;-3.13885957364381;-0.0100031697210117;0;1
30.11;-3.13885957364381;-0.0100031697210067;0;1
30.115;-3.13885957364381;-0.0100031697210017;0;1
30.12;-3.13885957364381;-0.0100031697209967;0;1
30.125;-3.13885957364381;-0.0100031697209917;0;1
30.13;-3.13885957364381;-0.0100031697209868;0;1
30.135;-3.13885957364381;-0.0100031697209903;0;1
30.14;-3.13885957364381;-0.0100031697209938;0;1
30.145;-3.13885957364381;-0.0100031697209974;0;1
30.15;-3.13885957364381;-0.0100031697210009;0;1
30.155;-3.13885957364381;-0.0100031697210045;0;1
30.16;-3.13885957364381;-0.010003169721008;0;1
30.165;-3.13885957364381;-0.0100031697210115;0;1
30.17;-3.13885957364381;-0.0100031697210151;0;1
30.175;-3.13885957364381;-0.0100031697210186;0;1
30.18;-3.13885957364381;-0.0100031697210221;0;1
30.185;-3.13885957364381;-0.0100031697210256;0;1
30.19;-3.13885957364381;-0.0100031697210291;0;1
30.195;-3.13885957364381;-0.0100031697210326;0;1
30.2;-3.13885957364381;-0.0100031697210362;0;1
30.205;-3.13885957364381;-0.0100031697210397;0;1
30.21;-3.13885957364381;-0.0100031697210432;0;1
30.215;-3.13885957364381;-0.0100031697210467;0;1
30.22;-3.13885957364381;-0.0100031697210502;0;1
30.225;-3.13885957364381;-0.0100031697210536;0;1
30.23;-3.13885957364381;-0.0100031697210571;0;1
30.235;-3.13885957364381;-0.0100031697210606;0;1
30.24;-3.13885957364381;-0.0100031697210641;0;1
30.245;-3.13885957364381;-0.0100031697210676;0;1
30.25;-3.13885957364381;-0.0100031697210625;0;1
30.255;-3.13885957364381;-0.0100031697210575;0;1
30.26;-3.13885957364381;-0.0100031697210524;0;1
30.265;-3.13885957364381;-0.0100031697210474;0;1
30.27;-3.13885957364381;-0.0100031697210424;0;1
30.275;-3.13885957364381;-0.0100031697210373;0;1
30.28;-3.13885957364381;-0.0100031697210323;0;1
30.285;-3.13885957364381;-0.0100031697210273;0;1
30.29;-3.13885957364381;-0.0100031697210223;0;1
30.295;-3.13885957364381;-0.0100031697210172;0;1
30.3;-3.13885957364381;-0.0100031697210122;0;1
30.305;-3.13885957364381;-0.0100031697210072;0;1
30.31;-3.13885957364381;-0.0100031697210022;0;1
30.315;-3.13885957364381;-0.0100031697209972;0;1
30.32;-3.13885957364381;-0.0100031697209922;0;1
30.325;-3.13885957364381;-0.0100031697209872;0;1
30.33;-3.13885957364381;-0.0100031697209908;0;1
30.335;-3.13885957364381;-0.0100031697209943;0;1
30.34;-3.13885957364381;-0.0100031697209979;0;1
30.345;-3.13885957364381;-0.0100031697210014;0;1
30.35;-3.13885957364381;-0.0100031697210049;0;1
30.355;-3.13885957364381;-0.0100031697210085;0;1
30.36;-3.13885957364381;-0.010003169721012;0;1
30.365;-3.13885957364381;-0.0100031697210155;0;1
30.37;-3.13885957364381;-0.0100031697210191;0;1
30.375;-3.13885957364381;-0.0100031697210226;0;1
30.38;-3.13885957364381;-0.0100031697210261;0;1
30.385;-3.13885957364381;-0.0100031697210296;0;1
30.39;-3.13885957364381;-0.0100031697210331;0;1
30.395;-3.13885957364381;-0.0100031697210366;0;1
30.4;-3.13885957364381;-0.0100031697210401;0;1
30.405;-3.13885957364381;-0.0100031697210436;0;1
30.41;-3.13885957364381;-0.0100031697210471;0;0


==> data/data_meas.csv <==
time,data (phi1),data (omega1),data (omega2)
0.0,-0.13962599374933962,-0.0,-0.0
0.005,-0.14006299374933942,-0.004145157,-0.0
0.01,-0.14006299374933942,-0.008290314,-0.0
0.015,-0.14049899374933952,-0.01658063,-0.0
0.02,-0.14093499374933963,-0.02487094,-0.0
0.025,-0.14137199374933943,-0.03730641,-0.0
0.03,-0.14180799374933953,-0.04974188,-0.0
0.035,-0.14224399374933963,-0.06217735,-0.0
0.04,-0.14268099374933943,-0.07046767,-0.0
0.045,-0.14311699374933953,-0.07875798,-0.0
0.05,-0.14355299374933964,-0.08290314,-0.0
0.055,-0.14398999374933943,-0.0870483,-0.0
0.06,-0.14442599374933954,-0.0870483,-0.0
0.065,-0.14486199374933964,-0.0870483,-0.0
0.07,-0.14529899374933944,-0.0870483,-0.0
0.075,-0.14617099374933964,-0.09119345,-0.0
0.08,-0.14660799374933944,-0.09533861,-0.0
0.085,-0.14704399374933955,-0.09948377,-0.0
0.09,-0.14747999374933965,-0.09948377,-0.0
0.095,-0.14791699374933945,-0.09948377,-0.0
0.1,-0.14878899374933965,-0.1036289,-0.0
0.105,-0.14922599374933945,-0.1077741,-0.0
0.11,-0.14966199374933956,-0.1077741,-0.0
0.115,-0.15053499374933946,-0.1077741,-0.0
0.12,-0.15097099374933956,-0.1077741,-0.0
0.125,-0.15140699374933966,-0.1119192,-0.0
0.13,-0.15227999374933957,-0.1160644,-0.0
0.135,-0.15271599374933967,-0.1160644,-0.0
0.14,-0.15358899374933957,-0.1202096,-0.0
0.145,-0.15402499374933967,-0.1202096,-0.0
0.15,-0.15489799374933957,-0.1243547,-0.0
0.155,-0.15577099374933948,-0.1284999,-0.0
0.16,-0.15620699374933958,-0.132645,-0.0
0.165,-0.15707999374933948,-0.1367902,-0.0
0.17,-0.15751599374933958,-0.1367902,-0.0
0.175,-0.15838899374933949,-0.1367902,-0.0
0.18,-0.1592609937493397,-0.1409353,-0.0
0.185,-0.1601339937493396,-0.1450805,-0.0
0.19,-0.1605699937493397,-0.1450805,-0.0
0.195,-0.1614429937493396,-0.1450805,-0.0
0.2,-0.1623159937493395,-0.1450805,-0.0
0.205,-0.16318799374933926,-0.1533708,-0.0
0.21,-0.1640609937493396,-0.157516,-0.0
0.215,-0.16449699374933927,-0.157516,-0.0
0.22,-0.1653699937493396,-0.1533708,-0.0
0.225,-0.1662429937493395,-0.1533708,-0.0
0.23,-0.16711499374933927,-0.157516,-0.0
0.235,-0.16798799374933962,-0.1616611,-0.0
0.24,-0.16886099374933952,-0.1616611,-0.0
0.245,-0.16973299374933928,-0.1616611,-0.0
0.25,-0.17060599374933963,-0.1658063,-0.0
0.255,-0.17191499374933963,-0.1740966,-0.0
0.26,-0.17278799374933954,-0.1823869,-0.0
0.265,-0.1736599937493393,-0.1865321,-0.0
0.27,-0.17453299374933964,-0.1865321,-0.0
0.275,-0.17540599374933954,-0.1865321,-0.0
0.28,-0.17671499374933955,-0.1906772,-0.0
0.285,-0.1775869937493393,-0.1948224,-0.0
0.29,-0.17845999374933966,-0.1948224,-0.0
0.295,-0.17976899374933966,-0.1948224,-0.0
0.3,-0.18064199374933956,-0.1948224,-0.0
0.305,-0.18151399374933933,-0.1989675,-0.0
0.31,-0.18282299374933933,-0.2031127,-0.0
0.315,-0.18369599374933968,-0.2031127,-0.0
0.32,-0.18500499374933968,-0.2072578,-0.0
0.325,-0.18587799374933958,-0.2072578,-0.0
0.33,-0.1871869937493396,-0.211403,-0.0
0.335,-0.18805899374933935,-0.211403,-0.0
0.34,-0.18936799374933935,-0.2155482,-0.0
0.345,-0.19067699374933936,-0.2196933,-0.0
0.35,-0.19154999374933926,-0.2238385,-0.0
0.355,-0.19285899374933926,-0.2238385,-0.0
0.36,-0.19416799374933927,-0.2279836,-0.0
0.365,-0.19504099374933961,-0.2279836,-0.0
0.37,-0.19634999374933962,-0.2321288,-0.0
0.375,-0.19765899374933962,-0.2321288,-0.0
0.38,-0.19896799374933963,-0.2362739,-0.0
0.385,-0.20027699374933963,-0.2404191,-0.0
0.39,-0.20158599374933964,-0.2445643,-0.0
0.395,-0.20289499374933964,-0.2487094,-0.0
0.4,-0.20420399374933965,-0.2528546,-0.0
0.405,-0.20551299374933965,-0.2569997,-0.0
0.41,-0.20682199374933966,-0.2611449,-0.0
0.415,-0.20813099374933966,-0.2611449,-0.0
0.42,-0.20943999374933966,-0.2611449,-0.0
0.425,-0.21074899374933967,-0.2611449,-0.0
0.43,-0.21205799374933967,-0.2611449,-0.0
0.435,-0.21336699374933968,-0.2611449,-0.0
0.44,-0.21511199374933934,-0.26529,-0.0
0.445,-0.21642099374933935,-0.2694352,-0.0
0.45,-0.21772999374933935,-0.2735804,-0.0
0.455,-0.21947499374933946,-0.2777255,-0.0
0.46,-0.22078399374933946,-0.2818707,-0.0
0.465,-0.22209299374933947,-0.2860158,-0.0
0.47,-0.22383799374933958,-0.290161,-0.0
0.475,-0.22514699374933958,-0.290161,-0.0
0.48,-0.22689299374933938,-0.2943061,-0.0
0.485,-0.2282019937493394,-0.2943061,-0.0
0.49,-0.2299469937493395,-0.2984513,-0.0
0.495,-0.2316919937493396,-0.3025965,-0.0
0.5,-0.2330009937493396,-0.3067416,-0.0
0.505,-0.2347469937493394,-0.3108868,-0.0
0.51,-0.23649199374933952,-0.3150319,-0.0
0.515,-0.23823699374933963,-0.3191771,-0.0
0.52,-0.23954599374933963,-0.3233222,-0.0
0.525,-0.24129199374933943,-0.3233222,-0.0
0.53,-0.24303699374933954,-0.3233222,-0.0
0.535,-0.24478199374933965,-0.3274674,-0.0
0.54,-0.24652799374933945,-0.3316126,-0.0
0.545,-0.24827299374933956,-0.3357577,-0.0
0.55,-0.25001799374933964,-0.3357577,-0.0
0.555,-0.25176399374933944,-0.3399029,-0.0
0.56,-0.25350899374933955,-0.344048,-0.0
0.565,-0.25525399374933966,-0.3481932,-0.0
0.57,-0.25743599374933956,-0.3523383,-0.0
0.575,-0.25918099374933967,-0.3564835,-0.0
0.58,-0.2609269937493395,-0.3606287,-0.0
0.585,-0.2626719937493396,-0.3606287,-0.0
0.59,-0.2648539937493395,-0.3647738,-0.0
0.595,-0.2665989937493396,-0.368919,-0.0
0.6,-0.2687809937493395,-0.3772093,-0.0
0.605,-0.2705259937493396,-0.3772093,-0.0
0.61,-0.2727079937493395,-0.3813544,-0.0
0.615,-0.2744529937493396,-0.3813544,-0.0
0.62,-0.27663499374933953,-0.3896448,-0.0
0.625,-0.27837999374933964,-0.3896448,-0.0
0.63,-0.28056199374933954,-0.3937899,-0.0
0.635,-0.2827429937493393,-0.3937899,-0.0
0.64,-0.28448899374933956,-0.3979351,-0.0
0.645,-0.2866699937493393,-0.3979351,-0.0
0.65,-0.28885199374933923,-0.4020802,-0.0
0.655,-0.2910339937493396,-0.4062254,-0.0
0.66,-0.29321499374933935,-0.4145157,-0.0
0.665,-0.29539699374933925,-0.4186609,-0.0
0.67,-0.2975789937493396,-0.422806,-0.0
0.675,-0.29975999374933937,-0.4269512,-0.0
0.68,-0.3019419937493393,-0.4310963,-0.0
0.685,-0.3041239937493396,-0.4352415,-0.0
0.69,-0.30674199374933964,-0.4393866,-0.0
0.695,-0.3089229937493394,-0.4435318,-0.0
0.7,-0.3111049937493393,-0.447677,-0.0
0.705,-0.3137229937493393,-0.4518221,-0.0
0.71,-0.31590499374933967,-0.4559673,-0.0
0.715,-0.31808599374933944,-0.4601124,-0.0
0.72,-0.32070399374933944,-0.4642576,-0.0
0.725,-0.32332199374933945,-0.4684027,-0.0
0.73,-0.32550399374933936,-0.4725479,-0.0
0.735,-0.32812199374933937,-0.4766931,-0.0
0.74,-0.3307399937493394,-0.4808382,-0.0
0.745,-0.3329219937493393,-0.4849834,-0.0
0.75,-0.3355399937493393,-0.4891285,-0.0
0.755,-0.3381579937493393,-0.4932737,-0.0
0.76,-0.3407759937493393,-0.4974188,-0.0
0.765,-0.3433939937493393,-0.501564,-0.0
0.77,-0.34601199374933933,-0.5057092,-0.0
0.775,-0.34862999374933934,-0.5098543,-0.0
0.78,-0.35124799374933935,-0.5139995,-0.0
0.785,-0.35386599374933936,-0.5181446,-0.0
0.79,-0.35648399374933937,-0.5222898,-0.0
0.795,-0.3595379937493395,-0.5264349,-0.0
0.8,-0.3621559937493395,-0.5305801,-0.0
0.805,-0.3647739937493395,-0.5347252,-0.0
0.81,-0.3678279937493396,-0.5388704,-0.0
0.815,-0.3704459937493396,-0.5430156,-0.0
0.82,-0.3734999937493393,-0.5513059,-0.0
0.825,-0.37655499374933954,-0.5595962,-0.0
0.83,-0.37917299374933955,-0.5637413,-0.0
0.835,-0.38222699374933966,-0.5678865,-0.0
0.84,-0.38528099374933933,-0.5720317,-0.0
0.845,-0.3883359937493396,-0.580322,-0.0
0.85,-0.39138999374933925,-0.5886123,-0.0
0.855,-0.39444399374933936,-0.5927574,-0.0
0.86,-0.3974989937493396,-0.5969026,-0.0
0.865,-0.4005529937493393,-0.6010478,-0.0
0.87,-0.4036069937493394,-0.6051929,-0.0
0.875,-0.40666199374933965,-0.6093381,-0.0
0.88,-0.4097159937493393,-0.6093381,-0.0
0.885,-0.41320699374933967,-0.6134832,-0.0
0.89,-0.41626099374933934,-0.6176284,-0.0
0.895,-0.41931499374933945,-0.6217735,-0.0
0.9,-0.42280599374933936,-0.6259187,-0.0
0.905,-0.42629699374933927,-0.634209,-0.0
0.91,-0.4293509937493394,-0.6424993,-0.0
0.915,-0.4328419937493393,-0.6507896,-0.0
0.92,-0.4363319937493395,-0.6549348,-0.0
0.925,-0.4393869937493393,-0.65908,-0.0
0.93,-0.44287699374933953,-0.6632251,-0.0
0.935,-0.44636799374933944,-0.6673703,-0.0
0.94,-0.44985899374933935,-0.6715154,-0.0
0.945,-0.45334899374933957,-0.6756606,-0.0
0.95,-0.4572759937493396,-0.6839509,-0.0
0.955,-0.4607669937493395,-0.6922412,-0.0
0.96,-0.4642579937493394,-0.7005315,-0.0
0.965,-0.4677479937493396,-0.7046767,-0.0
0.97,-0.47167499374933963,-0.712967,-0.0
0.975,-0.47516599374933954,-0.7171122,-0.0
0.98,-0.47909299374933956,-0.7254025,-0.0
0.985,-0.48301999374933957,-0.7295476,-0.0
0.99,-0.4865109937493395,-0.7336928,-0.0
0.995,-0.4904379937493395,-0.7378379,-0.0
1.0,-0.4943649937493395,-0.7461283,-0.0
1.005,-0.4982919937493395,-0.7544186,-0.0
1.01,-0.5022179937493394,-0.7627089,-0.0
1.015,-0.5061449937493394,-0.766854,-0.0
1.02,-0.5100719937493394,-0.7709992,-0.0
1.025,-0.5144359937493392,-0.7792895,-0.0
1.03,-0.5183629937493393,-0.7875798,-0.0
1.035,-0.5222899937493393,-0.7958701,-0.0
1.04,-0.5266529937493394,-0.8000153,-0.0
1.045,-0.5305799937493394,-0.8041605,-0.0
1.05,-0.5349429937493395,-0.8124508,-0.0
1.055,-0.5393069937493393,-0.8207411,-0.0
1.06,-0.5436699937493394,-0.8290314,-0.0
1.065,-0.5475969937493395,-0.8331766,-0.0
1.07,-0.5519599937493396,-0.8373217,-0.0
1.075,-0.5563239937493394,-0.8414669,-0.0
1.08,-0.5611229937493396,-0.8539023,-0.0
1.085,-0.5654869937493394,-0.8621927,-0.0
1.09,-0.5698499937493395,-0.870483,-0.0
1.095,-0.5742129937493397,-0.870483,-0.0
1.1,-0.5790129937493396,-0.8787733,-0.0
1.105,-0.5838129937493395,-0.8912087,-0.0
1.11,-0.5881759937493396,-0.9036442,-0.0
1.115,-0.5929759937493395,-0.9077894,-0.0
1.12,-0.5977749937493393,-0.9119345,-0.0
1.125,-0.6025749937493396,-0.9202248,-0.0
1.13,-0.6073749937493396,-0.9326603,-0.0
1.135,-0.6121739937493393,-0.9409506,-0.0
1.14,-0.6169739937493393,-0.9450958,-0.0
1.145,-0.6217739937493396,-0.9492409,-0.0
1.15,-0.6270099937493396,-0.9575313,-0.0
1.155,-0.6318089937493394,-0.9658216,-0.0
1.16,-0.6370449937493394,-0.9741119,-0.0
1.165,-0.6418449937493393,-0.978257,-0.0
1.17,-0.6470809937493394,-0.9865474,-0.0
1.175,-0.6523169937493394,-0.9948377,-0.0
1.18,-0.6575529937493394,-1.007273,-0.0
1.185,-0.6627889937493394,-1.015563,-0.0
1.19,-0.6680249937493394,-1.023854,-0.0
1.195,-0.6732609937493395,-1.027999,-0.0
1.2,-0.6784969937493395,-1.036289,-0.0
1.205,-0.6841689937493396,-1.04458,-0.0
1.21,-0.6894049937493396,-1.05287,-0.0
1.215,-0.6950769937493393,-1.06116,-0.0
1.22,-0.7007499937493396,-1.06945,-0.0
1.225,-0.7064219937493397,-1.081886,-0.0
1.23,-0.7116579937493392,-1.090176,-0.0
1.235,-0.7173299937493394,-1.098467,-0.0
1.24,-0.7234389937493393,-1.106757,-0.0
1.245,-0.7291109937493394,-1.119192,-0.0
1.25,-0.7347839937493397,-1.127483,-0.0
1.255,-0.7408919937493395,-1.135773,-0.0
1.26,-0.7465649937493393,-1.139918,-0.0
1.265,-0.7526729937493395,-1.152354,-0.0
1.27,-0.7587819937493394,-1.164789,-0.0
1.275,-0.7648909937493393,-1.177225,-0.0
1.28,-0.7709989937493396,-1.185515,-0.0
1.285,-0.7771079937493395,-1.193805,-0.0
1.29,-0.7832169937493394,-1.202096,-0.0
1.295,-0.7893249937493396,-1.210386,-0.0
1.3,-0.7958699937493396,-1.218676,-0.0
1.305,-0.8024149937493397,-1.231112,-0.0
1.31,-0.8085239937493396,-1.239402,-0.0
1.315,-0.8150689937493396,-1.247692,-0.0
1.32,-0.8216139937493396,-1.255983,-0.0
1.325,-0.8281589937493397,-1.268418,-0.0
1.33,-0.8347039937493392,-1.280854,-0.0
1.335,-0.8412489937493393,-1.289144,-0.0
1.34,-0.8482299937493394,-1.297434,-0.0
1.345,-0.8547749937493394,-1.305724,-0.0
1.35,-0.8617559937493395,-1.31816,-0.0
1.355,-0.8687379937493394,-1.330595,-0.0
1.36,-0.8757189937493395,-1.343031,-0.0
1.365,-0.8826999937493396,-1.355466,-0.0
1.37,-0.8896819937493394,-1.367902,-0.0
1.375,-0.8966629937493396,-1.376192,-0.0
1.38,-0.9036439937493392,-1.384482,-0.0
1.385,-0.9110619937493396,-1.392773,-0.0
1.39,-0.9184799937493395,-1.405208,-0.0
1.395,-0.9254609937493397,-1.413499,-0.0
1.4,-0.9328779937493394,-1.421789,-0.0
1.405,-0.9402959937493394,-1.430079,-0.0
1.41,-0.9477139937493393,-1.442515,-0.0
1.415,-0.9555679937493393,-1.459095,-0.0
1.42,-0.9629849937493395,-1.471531,-0.0
1.425,-0.9708389937493396,-1.483966,-0.0
1.43,-0.9782569937493395,-1.492257,-0.0
1.435,-0.9861109937493395,-1.504692,-0.0
1.44,-0.9939649937493396,-1.517127,-0.0
1.445,-1.0018189937493396,-1.529563,-0.0
1.45,-1.0096729937493396,-1.537853,-0.0
1.455,-1.0179629937493393,-1.550289,-0.0
1.46,-1.0258169937493393,-1.558579,-0.0
1.465,-1.0341079937493396,-1.57516,-0.0
1.47,-1.0419619937493396,-1.58345,-0.0
1.475,-1.0502519937493393,-1.595885,-0.0
1.48,-1.0585419937493394,-1.604176,-0.0
1.485,-1.0672689937493394,-1.620756,-0.0
1.49,-1.0755589937493395,-1.633192,-0.0
1.495,-1.0838489937493396,-1.645627,-0.0
1.5,-1.0925759937493396,-1.653918,-0.0
1.505,-1.1013029937493395,-1.670498,-0.0
1.51,-1.1100289937493393,-1.687079,0.01457282
1.515,-1.1183199937493395,-1.699514,0.02914563
1.52,-1.1274829937493396,-1.707805,0.04371845
1.525,-1.1362089937493394,-1.716095,0.04371845
1.53,-1.1449359937493393,-1.72853,0.04371845
1.535,-1.1540989937493393,-1.740966,0.04371845
1.54,-1.1632619937493394,-1.753401,0.04371845
1.545,-1.1724249937493394,-1.765837,0.02914563
1.55,-1.1815879937493394,-1.782417,0.01457282
1.555,-1.1907509937493395,-1.794853,-0.0
1.56,-1.1999139937493395,-1.807288,0.01457282
1.565,-1.2095129937493396,-1.819724,0.02914563
1.57,-1.2186759937493397,-1.832159,0.04371845
1.575,-1.2282749937493393,-1.844595,0.04371845
1.58,-1.2378749937493396,-1.852885,0.04371845
1.585,-1.2474739937493393,-1.865321,0.04371845
1.59,-1.2570729937493395,-1.877756,0.05829127
1.595,-1.2666729937493393,-1.890192,0.05829127
1.6,-1.2767079937493395,-1.902627,0.05829127
1.605,-1.2867439937493395,-1.919208,0.04371845
1.61,-1.2967799937493394,-1.935788,0.04371845
1.615,-1.3063789937493395,-1.948224,0.05829127
1.62,-1.3168509937493396,-1.960659,0.07286409
1.625,-1.3268869937493395,-1.973095,0.07286409
1.63,-1.3369219937493395,-1.989675,0.05829127
1.635,-1.3473939937493395,-2.002111,0.05829127
1.64,-1.3574299937493395,-2.010401,0.07286409
1.645,-1.3679019937493395,-2.018691,0.0874369
1.65,-1.3783739937493396,-2.031127,0.0874369
1.655,-1.3892819937493395,-2.047708,0.0874369
1.66,-1.3997539937493395,-2.064288,0.0874369
1.665,-1.4102259937493395,-2.076724,0.1020097
1.67,-1.4211339937493395,-2.089159,0.1020097
1.675,-1.4320429937493395,-2.10574,0.1020097
1.68,-1.4429509937493394,-2.12232,0.1020097
1.685,-1.4538589937493394,-2.138901,0.1020097
1.69,-1.4647679937493394,-2.147191,0.1020097
1.695,-1.4761119937493394,-2.159627,0.1020097
1.7,-1.4870209937493395,-2.172062,0.1020097
1.705,-1.4983649937493395,-2.188643,0.1020097
1.71,-1.5097099937493395,-2.201078,0.1020097
1.715,-1.5210539937493395,-2.213514,0.1020097
1.72,-1.5323989937493394,-2.225949,0.1165825
1.725,-1.5437439937493393,-2.238385,0.1165825
1.73,-1.5555249937493394,-2.25082,0.1165825
1.735,-1.5668689937493394,-2.263256,0.1165825
1.74,-1.5786499937493395,-2.275691,0.1165825
1.745,-1.5904309937493395,-2.288127,0.1311554
1.75,-1.6022119937493395,-2.300562,0.1311554
1.755,-1.6144299937493394,-2.317143,0.1311554
1.76,-1.6262109937493394,-2.333723,0.1311554
1.765,-1.6384279937493396,-2.350304,0.1311554
1.77,-1.6502089937493394,-2.362739,0.1311554
1.775,-1.6624259937493395,-2.375175,0.1311554
1.78,-1.6746429937493394,-2.38761,0.1311554
1.785,-1.6872969937493394,-2.404191,0.1457282
1.79,-1.6995139937493395,-2.416627,0.1457282
1.795,-1.7117319937493394,-2.429062,0.160301
1.8,-1.7243849937493394,-2.437352,0.160301
1.805,-1.7370389937493393,-2.453933,0.1748738
1.81,-1.7496929937493395,-2.470514,0.1748738
1.815,-1.7623459937493395,-2.487094,0.1748738
1.82,-1.7754359937493394,-2.49953,0.160301
1.825,-1.7880899937493395,-2.511965,0.160301
1.83,-1.8011799937493393,-2.528546,0.160301
1.835,-1.8138329937493394,-2.540981,0.1748738
1.84,-1.8269229937493394,-2.553417,0.1748738
1.845,-1.8400129937493395,-2.561707,0.1748738
1.85,-1.8535399937493395,-2.578288,0.1748738
1.855,-1.8666299937493394,-2.590723,0.1894466
1.86,-1.8801559937493395,-2.607304,0.1894466
1.865,-1.8932459937493396,-2.615594,0.1894466
1.87,-1.9067719937493395,-2.632175,0.1894466
1.875,-1.9202989937493395,-2.64461,0.1894466
1.88,-1.9338249937493395,-2.661191,0.2040194
1.885,-1.9477869937493395,-2.673626,0.2040194
1.89,-1.9613139937493393,-2.686062,0.2040194
1.895,-1.9752759937493394,-2.698497,0.2040194
1.9,-1.9888029937493394,-2.710933,0.2040194
1.905,-2.0032019937493395,-2.727513,0.2040194
1.91,-2.0171639937493397,-2.744094,0.2040194
1.915,-2.0311269937493397,-2.760675,0.2040194
1.92,-2.0450899937493396,-2.768965,0.2185923
1.925,-2.0590519937493394,-2.777255,0.2185923
1.93,-2.0734509937493395,-2.785545,0.2185923
1.935,-2.0878499937493395,-2.802126,0.2185923
1.94,-2.1022489937493396,-2.814562,0.2185923
1.945,-2.1166479937493397,-2.826997,0.2185923
1.95,-2.1310469937493397,-2.835287,0.2185923
1.955,-2.1454459937493398,-2.847723,0.2185923
1.96,-2.16028099374934,-2.864303,0.2185923
1.965,-2.17467999374934,-2.876739,0.2185923
1.97,-2.18951599374934,-2.889174,0.2185923
1.975,-2.20391499374934,-2.89332,0.2331651
1.98,-2.2187499937493396,-2.90161,0.2331651
1.985,-2.2335849937493397,-2.9099,0.2331651
1.99,-2.2488569937493397,-2.926481,0.2185923
1.995,-2.2636919937493394,-2.938916,0.2331651
2.0,-2.27852699374934,-2.951352,0.2331651
2.005,-2.2937989937493395,-2.959642,0.2331651
2.01,-2.3090705937493397,-2.976223,0.2185923
2.015,-2.3239058937493398,-2.988658,0.2185923
2.02,-2.3391774937493395,-3.001094,0.2185923
2.025,-2.35444919374934,-3.005239,0.2185923
2.03,-2.3697207937493396,-3.013529,0.2040194
2.035,-2.38499239374934,-3.021819,0.2040194
2.04,-2.40026409374934,-3.03011,0.2040194
2.045,-2.4159719937493396,-3.0384,0.2185923
2.05,-2.4312436937493396,-3.04669,0.2185923
2.055,-2.44695159374934,-3.059126,0.2185923
2.06,-2.46265959374934,-3.071561,0.2040194
2.065,-2.4779311937493396,-3.079852,0.2040194
2.07,-2.4936391937493396,-3.088142,0.2040194
2.075,-2.50934709374934,-3.096432,0.2040194
2.08,-2.52505509374934,-3.104723,0.1894466
2.085,-2.54076309374934,-3.113013,0.1748738
2.09,-2.5564709937493397,-3.117158,0.1748738
2.095,-2.57217899374934,-3.121303,0.1894466
2.1,-2.5883232937493394,-3.129594,0.1894466
2.105,-2.6044675937493396,-3.142029,0.1894466
2.11,-2.62017549374934,-3.154464,0.1748738
2.115,-2.63588349374934,-3.15861,0.1748738
2.12,-2.6520277937493395,-3.162755,0.1748738
2.125,-2.6681720937493396,-3.171045,0.160301
2.13,-2.6843163937493397,-3.183481,0.1457282
2.135,-2.70002439374934,-3.187626,0.1311554
2.14,-2.7161686937493394,-3.187626,0.1311554
2.145,-2.7323129937493396,-3.187626,0.1311554
2.15,-2.74845719374934,-3.195916,0.1165825
2.155,-2.76503789374934,-3.208351,0.1165825
2.16,-2.7811821937493395,-3.216642,0.1165825
2.165,-2.7973264937493396,-3.220787,0.1165825
2.17,-2.8134707937493397,-3.224932,0.1020097
2.175,-2.82961509374934,-3.229077,0.0874369
2.18,-2.8461956937493396,-3.237368,0.0874369
2.185,-2.8623399937493397,-3.241513,0.0874369
2.19,-2.87848429374934,-3.241513,0.07286409
2.195,-2.8950648937493395,-3.241513,0.05829127
2.2,-2.9112091937493396,-3.241513,0.04371845
2.205,-2.92778979374934,-3.249803,0.04371845
2.21,-2.9439340937493395,-3.253948,0.02914563
2.215,-2.9600783937493396,-3.253948,0.01457282
2.22,-2.9766589937493397,-3.253948,-0.0
2.225,-2.99280329374934,-3.253948,-0.0
2.23,-3.00938399374934,-3.258093,-0.0
2.235,-3.0259645937493396,-3.262239,-0.0
2.24,-3.0421088937493397,-3.262239,-0.0
2.245,-3.05868949374934,-3.266384,-0.0
2.25,-3.0748337937493395,-3.266384,-0.0
2.255,-3.0914143937493397,-3.270529,-0.0
2.26,-3.10755869374934,-3.270529,-0.0
2.265,-3.12413939374934,-3.270529,-0.0
2.27,-3.1402836937493395,-3.266384,-0.0
2.275,-3.1568642937493396,-3.266384,-0.0
2.28,-3.1730085937493397,-3.262239,-0.0
2.285,-3.18958920374934,-3.266384,-0.0
2.29,-3.2057335037493395,-3.262239,-0.0
2.295,-3.2218778037493396,-3.262239,-0.0
2.3,-3.2384584237493397,-3.258093,-0.0
2.305,-3.25460272374934,-3.258093,-0.0
2.31,-3.2707470137493395,-3.253948,-0.0
2.315,-3.2873276457493397,-3.253948,-0.0
2.32,-3.3034719437493396,-3.249803,-0.0
2.325,-3.31961623374934,-3.249803,-0.0
2.33,-3.3357605337493395,-3.245658,-0.0
2.335,-3.3519048237493396,-3.241513,-0.0
2.34,-3.3680491237493397,-3.237368,-0.0
2.345,-3.3841933937493396,-3.233222,-0.0
2.35,-3.4003376937493397,-3.229077,-0.0
2.355,-3.41648199374934,-3.224932,-0.0
2.36,-3.43218999374934,-3.216642,-0.0
2.365,-3.4483342937493395,-3.212497,-0.0
2.37,-3.4640421937493397,-3.204206,-0.0
2.375,-3.48018649374934,-3.200061,-0.0
2.38,-3.4958944937493395,-3.191771,-0.0
2.385,-3.5116024937493395,-3.183481,-0.0
2.39,-3.5277467937493396,-3.17519,-0.0
2.395,-3.54345469374934,-3.171045,-0.0
2.4,-3.5591626937493395,-3.1669,-0.0
2.405,-3.5748705937493397,-3.162755,-0.0
2.41,-3.5905785937493397,-3.154464,-0.0
2.415,-3.60628659374934,-3.150319,-0.0
2.42,-3.6215581937493395,-3.142029,-0.0
2.425,-3.6372661937493396,-3.133739,-0.0
2.43,-3.6525377937493397,-3.121303,-0.0
2.435,-3.66824579374934,-3.113013,-0.0
2.44,-3.6835173937493395,-3.104723,-0.0
2.445,-3.6987889937493397,-3.096432,-0.0
2.45,-3.7140606937493397,-3.083997,-0.0
2.455,-3.72933229374934,-3.075706,-0.0
2.46,-3.7446038937493396,-3.067416,-0.0
2.465,-3.7598754937493397,-3.063271,-0.0
2.47,-3.77471079374934,-3.050836,-0.0
2.475,-3.78998249374934,-3.042545,-0.0
2.48,-3.80481779374934,-3.03011,-0.0
2.485,-3.8196530937493396,-3.021819,-0.0
2.49,-3.8344883937493397,-3.009384,-0.0
2.495,-3.84932369374934,-2.996948,-0.0
2.5,-3.8641589937493395,-2.984513,-0.0
2.505,-3.8789942937493396,-2.976223,-0.0
2.51,-3.8938295937493397,-2.967932,-0.0
2.515,-3.9082284937493394,-2.959642,-0.0
2.52,-3.9226274937493395,-2.947207,-0.0
2.525,-3.9370264937493396,-2.934771,-0.0
2.53,-3.9514253937493398,-2.922336,-0.0
2.535,-3.96582439374934,-2.9099,-0.0
2.54,-3.9802233937493394,-2.897465,-0.0
2.545,-3.9946222937493396,-2.885029,-0.0
2.55,-4.00858499374934,-2.872594,-0.0
2.555,-4.02254759374934,-2.860158,-0.0
2.56,-4.03651019374934,-2.847723,-0.0
2.565,-4.0504728937493395,-2.835287,-0.0
2.57,-4.06443549374934,-2.822852,-0.0
2.575,-4.07839809374934,-2.810416,-0.0
2.58,-4.0919243937493395,-2.793836,-0.0
2.585,-4.10588709374934,-2.7814,-0.0
2.59,-4.11941339374934,-2.768965,-0.0
2.595,-4.132939693749339,-2.760675,-0.0
2.6,-4.14646599374934,-2.748239,-0.0
2.605,-4.159992293749339,-2.735804,-0.0
2.61,-4.173082193749339,-2.719223,-0.0
2.615,-4.186172193749339,-2.702642,-0.0
2.62,-4.19969849374934,-2.686062,-0.01457282
2.625,-4.21278849374934,-2.673626,-0.02914563
2.63,-4.22587849374934,-2.661191,-0.04371845
2.635,-4.23853209374934,-2.64461,-0.04371845
2.64,-4.25162209374934,-2.62803,-0.04371845
2.645,-4.264275693749339,-2.611449,-0.04371845
2.65,-4.2769292937493395,-2.599013,-0.04371845
2.655,-4.28958299374934,-2.582433,-0.04371845
2.66,-4.302236993749339,-2.565852,-0.04371845
2.665,-4.31488999374934,-2.549272,-0.04371845
2.67,-4.3271079937493395,-2.536836,-0.04371845
2.675,-4.33976099374934,-2.524401,-0.05829127
2.68,-4.3519779937493395,-2.511965,-0.07286409
2.685,-4.364195993749339,-2.49953,-0.0874369
2.69,-4.375976993749339,-2.482949,-0.0874369
2.695,-4.38819399374934,-2.466368,-0.0874369
2.7,-4.39997499374934,-2.445643,-0.0874369
2.705,-4.41219199374934,-2.433207,-0.1020097
2.71,-4.42397299374934,-2.416627,-0.1020097
2.715,-4.43531799374934,-2.400046,-0.1020097
2.72,-4.447098993749339,-2.37932,-0.1020097
2.725,-4.45844399374934,-2.362739,-0.1020097
2.73,-4.47022499374934,-2.350304,-0.1165825
2.735,-4.48156899374934,-2.337869,-0.1165825
2.74,-4.492913993749339,-2.321288,-0.1311554
2.745,-4.50382199374934,-2.300562,-0.1311554
2.75,-4.5151669937493395,-2.283981,-0.1457282
2.755,-4.52607499374934,-2.267401,-0.1457282
2.76,-4.53698299374934,-2.254965,-0.160301
2.765,-4.54789199374934,-2.23424,-0.1457282
2.77,-4.558799993749339,-2.217659,-0.160301
2.775,-4.569271993749339,-2.196933,-0.1457282
2.78,-4.58017999374934,-2.184498,-0.160301
2.785,-4.59065199374934,-2.167917,-0.160301
2.79,-4.60112399374934,-2.155482,-0.1748738
2.795,-4.6111599937493395,-2.134756,-0.1748738
2.8,-4.6216319937493395,-2.118175,-0.1894466
2.805,-4.63166799374934,-2.097449,-0.1894466
2.81,-4.64213899374934,-2.085014,-0.2040194
2.815,-4.65173899374934,-2.064288,-0.2040194
2.82,-4.66177399374934,-2.047708,-0.2185923
2.825,-4.671809993749339,-2.026982,-0.2185923
2.83,-4.68140899374934,-2.014546,-0.2185923
2.835,-4.69100899374934,-1.997966,-0.2185923
2.84,-4.7006079937493395,-1.981385,-0.2331651
2.845,-4.71020699374934,-1.960659,-0.2477379
2.85,-4.71980699374934,-1.948224,-0.2623107
2.855,-4.72896999374934,-1.931643,-0.2623107
2.86,-4.73813299374934,-1.915063,-0.2623107
2.865,-4.74729599374934,-1.894337,-0.2623107
2.87,-4.75645899374934,-1.877756,-0.2623107
2.875,-4.765184993749339,-1.861175,-0.2623107
2.88,-4.774347993749339,-1.844595,-0.2623107
2.885,-4.78307499374934,-1.823869,-0.2623107
2.89,-4.79180099374934,-1.807288,-0.2623107
2.895,-4.8005279937493395,-1.790708,-0.2768835
2.9,-4.80881799374934,-1.774127,-0.3060292
2.905,-4.8175449937493395,-1.757547,-0.3351748
2.91,-4.825834993749339,-1.740966,-0.3497476
2.915,-4.83412599374934,-1.724385,-0.3497476
2.92,-4.84241599374934,-1.707805,-0.3497476
2.925,-4.85026999374934,-1.687079,-0.3497476
2.93,-4.85855999374934,-1.670498,-0.3497476
2.935,-4.866413993749339,-1.653918,-0.3497476
2.94,-4.874267993749339,-1.637337,-0.3497476
2.945,-4.882121993749339,-1.620756,-0.3497476
2.95,-4.88953999374934,-1.600031,-0.3497476
2.955,-4.89739399374934,-1.58345,-0.3643204
2.96,-4.904811993749339,-1.566869,-0.3788933
2.965,-4.9122289937493395,-1.550289,-0.3934661
2.97,-4.91964699374934,-1.533708,-0.3934661
2.975,-4.92662799374934,-1.512982,-0.3934661
2.98,-4.93404599374934,-1.496402,-0.3934661
2.985,-4.94102699374934,-1.479821,-0.4080389
2.99,-4.948007993749339,-1.46324,-0.4080389
2.995,-4.95498999374934,-1.44666,-0.4226117
3.0,-4.96197099374934,-1.430079,-0.4226117
3.005,-4.96851599374934,-1.413499,-0.4371845
3.01,-4.97506099374934,-1.396918,-0.4371845
3.015,-4.98160599374934,-1.376192,-0.4517573
3.02,-4.98815099374934,-1.359611,-0.4517573
3.025,-4.99469599374934,-1.343031,-0.4663302
3.03,-5.000804993749339,-1.32645,-0.4517573
3.035,-5.00734999374934,-1.30987,-0.4663302
3.04,-5.0134579937493395,-1.293289,-0.4517573
3.045,-5.01956699374934,-1.280854,-0.4663302
3.05,-5.02523899374934,-1.264273,-0.4663302
3.055,-5.03134799374934,-1.247692,-0.480903
3.06,-5.03701999374934,-1.226966,-0.480903
3.065,-5.042692993749339,-1.210386,-0.4954758
3.07,-5.04836499374934,-1.18966,-0.5100486
3.075,-5.05403699374934,-1.173079,-0.5246214
3.08,-5.05927299374934,-1.152354,-0.5246214
3.085,-5.064944993749339,-1.139918,-0.5246214
3.09,-5.070180993749339,-1.123338,-0.5391942
3.095,-5.075416993749339,-1.110902,-0.5391942
3.1,-5.080652993749339,-1.094321,-0.5391942
3.105,-5.08545299374934,-1.077741,-0.5246214
3.11,-5.09068899374934,-1.06116,-0.5391942
3.115,-5.09548899374934,-1.04458,-0.5537671
3.12,-5.1002879937493395,-1.027999,-0.5683399
3.125,-5.10508799374934,-1.011418,-0.5683399
3.13,-5.1094509937493395,-0.9906925,-0.5683399
3.135,-5.11425099374934,-0.9741119,-0.5683399
3.14,-5.11861399374934,-0.9575313,-0.5683399
3.145,-5.122977993749339,-0.9409506,-0.5683399
3.15,-5.12734099374934,-0.92437,-0.5683399
3.155,-5.13170399374934,-0.9077894,-0.5683399
3.16,-5.13563099374934,-0.8912087,-0.5683399
3.165,-5.13955799374934,-0.8746281,-0.5829127
3.17,-5.14348499374934,-0.8539023,-0.5974855
3.175,-5.14741199374934,-0.8373217,-0.6120583
3.18,-5.15133899374934,-0.8207411,-0.6266312
3.185,-5.15526599374934,-0.8083056,-0.641204
3.19,-5.158756993749339,-0.791725,-0.6557768
3.195,-5.1622479937493395,-0.7751444,-0.6557768
3.2,-5.16573799374934,-0.7585637,-0.6557768
3.205,-5.169228993749339,-0.7461283,-0.6557768
3.21,-5.1727199937493396,-0.7336928,-0.6557768
3.215,-5.17577399374934,-0.7171122,-0.641204
3.22,-5.17882799374934,-0.6963864,-0.641204
3.225,-5.18188299374934,-0.6756606,-0.641204
3.23,-5.184936993749339,-0.65908,-0.6557768
3.235,-5.18799099374934,-0.6466445,-0.6557768
3.24,-5.19104599374934,-0.634209,-0.6703496
3.245,-5.19366399374934,-0.6176284,-0.6849224
3.25,-5.19628199374934,-0.6010478,-0.6994952
3.255,-5.19889999374934,-0.5844671,-0.6849224
3.26,-5.20151799374934,-0.5720317,-0.6849224
3.265,-5.20369899374934,-0.555451,-0.6849224
3.27,-5.20631699374934,-0.5388704,-0.6994952
3.275,-5.208498993749339,-0.5181446,-0.6994952
3.28,-5.2106799937493395,-0.501564,-0.6994952
3.285,-5.21286199374934,-0.4849834,-0.6994952
3.29,-5.21460699374934,-0.4684027,-0.7140681
3.295,-5.21678899374934,-0.4518221,-0.7140681
3.3,-5.21853399374934,-0.4352415,-0.7140681
3.305,-5.220279993749339,-0.4186609,-0.7140681
3.31,-5.22202499374934,-0.4020802,-0.7140681
3.315,-5.22376999374934,-0.3854996,-0.7286409
3.32,-5.22507899374934,-0.368919,-0.7286409
3.325,-5.226824993749339,-0.3564835,-0.7432137
3.33,-5.228133993749339,-0.3399029,-0.7432137
3.335,-5.229442993749339,-0.3274674,-0.7577865
3.34,-5.230751993749339,-0.3108868,-0.7577865
3.345,-5.23162399374934,-0.2943061,-0.7723593
3.35,-5.23293299374934,-0.2777255,-0.7577865
3.355,-5.23380599374934,-0.2611449,-0.7723593
3.36,-5.234678993749339,-0.2445643,-0.7577865
3.365,-5.23555099374934,-0.2279836,-0.7723593
3.37,-5.23642399374934,-0.211403,-0.7577865
3.375,-5.23685999374934,-0.1948224,-0.7723593
3.38,-5.23773299374934,-0.1823869,-0.7723593
3.385,-5.23816899374934,-0.1658063,-0.7869321
3.39,-5.238605993749339,-0.1533708,-0.7869321
3.395,-5.23904199374934,-0.1367902,-0.7869321
3.4,-5.23904199374934,-0.1202096,-0.7869321
3.405,-5.23947799374934,-0.1036289,-0.801505
3.41,-5.23947799374934,-0.0870483,-0.801505
3.415,-5.23947799374934,-0.07046767,-0.801505
3.42,-5.23947799374934,-0.05388704,-0.801505
3.425,-5.23947799374934,-0.03730641,-0.8160778
3.43,-5.23947799374934,-0.02487094,-0.8306506
3.435,-5.23904199374934,-0.01243547,-0.8306506
3.44,-5.238605993749339,0.004145157,-0.8306506
3.445,-5.23816899374934,0.02072578,-0.8306506
3.45,-5.23773299374934,0.03730641,-0.8306506
3.455,-5.237296993749339,0.04974188,-0.8306506
3.46,-5.23685999374934,0.06217735,-0.8306506
3.465,-5.235987993749339,0.07875798,-0.8306506
3.47,-5.23555099374934,0.09119345,-0.8306506
3.475,-5.234678993749339,0.1036289,-0.8306506
3.48,-5.23380599374934,0.1119192,-0.8452234
3.485,-5.23293299374934,0.1243547,-0.8452234
3.49,-5.23162399374934,0.1409353,-0.8452234
3.495,-5.230751993749339,0.157516,-0.8306506
3.5,-5.229442993749339,0.1740966,-0.8452234
3.505,-5.22856999374934,0.1865321,-0.8597962
3.51,-5.22726099374934,0.1989675,-0.8597962
3.515,-5.22595199374934,0.211403,-0.8452234
3.52,-5.224206993749339,0.2279836,-0.8452234
3.525,-5.222897993749339,0.2404191,-0.8597962
3.53,-5.221588993749339,0.2528546,-0.874369
3.535,-5.21984299374934,0.2611449,-0.8597962
3.54,-5.21809799374934,0.2777255,-0.8452234
3.545,-5.216352993749339,0.2943061,-0.8452234
3.55,-5.21460699374934,0.3108868,-0.8597962
3.555,-5.21286199374934,0.3191771,-0.874369
3.56,-5.2106799937493395,0.3316126,-0.874369
3.565,-5.20893499374934,0.344048,-0.8597962
3.57,-5.2067529937493395,0.3606287,-0.8597962
3.575,-5.20457199374934,0.3730641,-0.8597962
3.58,-5.20238999374934,0.3854996,-0.874369
3.585,-5.20020899374934,0.3979351,-0.874369
3.59,-5.198026993749339,0.4103705,-0.874369
3.595,-5.195408993749339,0.422806,-0.874369
3.6,-5.19322699374934,0.4352415,-0.874369
3.605,-5.19060899374934,0.447677,-0.874369
3.61,-5.18799099374934,0.4601124,-0.874369
3.615,-5.18537299374934,0.4725479,-0.874369
3.62,-5.182318993749339,0.4891285,-0.874369
3.625,-5.179700993749339,0.5057092,-0.874369
3.63,-5.17664699374934,0.5222898,-0.874369
3.635,-5.1740289937493396,0.5347252,-0.8889419
3.64,-5.17097399374934,0.5471607,-0.9035147
3.645,-5.16791999374934,0.5595962,-0.9180875
3.65,-5.1648659937493395,0.5720317,-0.9035147
3.655,-5.161374993749339,0.5844671,-0.8889419
3.66,-5.1583209937493395,0.5969026,-0.874369
3.665,-5.15482999374934,0.6093381,-0.874369
3.67,-5.1517759937493395,0.6217735,-0.874369
3.675,-5.148284993749339,0.634209,-0.874369
3.68,-5.14479399374934,0.6466445,-0.874369
3.685,-5.14086699374934,0.6632251,-0.8889419
3.69,-5.137376993749339,0.6756606,-0.9035147
3.695,-5.133449993749339,0.6922412,-0.9180875
3.7,-5.12995899374934,0.7005315,-0.9180875
3.705,-5.12603199374934,0.7171122,-0.9180875
3.71,-5.12210499374934,0.7295476,-0.9180875
3.715,-5.11817799374934,0.7461283,-0.9180875
3.72,-5.113814993749339,0.7585637,-0.9180875
3.725,-5.109887993749339,0.7709992,-0.9180875
3.73,-5.1055239937493395,0.7834347,-0.9180875
3.735,-5.10116099374934,0.8000153,-0.9180875
3.74,-5.09723399374934,0.8124508,-0.9180875
3.745,-5.0924339937493395,0.8290314,-0.9180875
3.75,-5.08807099374934,0.8414669,-0.9180875
3.755,-5.083707993749339,0.8539023,-0.9180875
3.76,-5.07890799374934,0.8663378,-0.9180875
3.765,-5.07454499374934,0.8746281,-0.9180875
3.77,-5.06974499374934,0.8870636,-0.9180875
3.775,-5.064944993749339,0.8994991,-0.9180875
3.78,-5.060145993749339,0.9119345,-0.9180875
3.785,-5.054909993749339,0.9285152,-0.9180875
3.79,-5.05010999374934,0.9409506,-0.9180875
3.795,-5.04487399374934,0.9575313,-0.9326603
3.8,-5.03963799374934,0.9741119,-0.9472331
3.805,-5.03440199374934,0.9906925,-0.961806
3.81,-5.02916599374934,1.007273,-0.961806
3.815,-5.02392999374934,1.019709,-0.961806
3.82,-5.0186939937493396,1.027999,-0.961806
3.825,-5.01302199374934,1.040434,-0.961806
3.83,-5.00734999374934,1.05287,-0.9472331
3.835,-5.0016769937493395,1.06945,-0.9326603
3.84,-4.99600499374934,1.081886,-0.9180875
3.845,-4.990332993749339,1.094321,-0.9326603
3.85,-4.984659993749339,1.106757,-0.9472331
3.855,-4.97855199374934,1.123338,-0.961806
3.86,-4.97244299374934,1.139918,-0.961806
3.865,-4.966770993749339,1.152354,-0.961806
3.87,-4.96022599374934,1.164789,-0.961806
3.875,-4.95411699374934,1.177225,-0.961806
3.88,-4.948007993749339,1.193805,-0.961806
3.885,-4.94146299374934,1.210386,-0.961806
3.89,-4.93535499374934,1.222821,-0.961806
3.895,-4.92880999374934,1.235257,-0.961806
3.9,-4.92226499374934,1.247692,-0.961806
3.905,-4.91571999374934,1.260128,-0.9763788
3.91,-4.90873899374934,1.276708,-0.9909516
3.915,-4.902193993749339,1.289144,-0.9909516
3.92,-4.8952119937493395,1.305724,-0.9763788
3.925,-4.88823099374934,1.322305,-0.9763788
3.93,-4.88168599374934,1.334741,-0.9909516
3.935,-4.874267993749339,1.351321,-1.005524
3.94,-4.86728699374934,1.363757,-0.9909516
3.945,-4.860305993749339,1.376192,-0.9909516
3.95,-4.85288799374934,1.388628,-0.9909516
3.955,-4.84546999374934,1.401063,-1.005524
3.96,-4.83805299374934,1.417644,-0.9909516
3.965,-4.83063499374934,1.434224,-0.9909516
3.97,-4.823216993749339,1.44666,-0.9909516
3.975,-4.81579999374934,1.459095,-1.005524
3.98,-4.80794599374934,1.471531,-1.005524
3.985,-4.80009199374934,1.488111,-1.005524
3.99,-4.79223799374934,1.504692,-1.005524
3.995,-4.78438399374934,1.517127,-1.020097
4.0,-4.77652999374934,1.529563,-1.020097
4.005,-4.76867599374934,1.541998,-1.020097
4.01,-4.76038599374934,1.558579,-1.020097
4.015,-4.75253199374934,1.571014,-1.020097
4.02,-4.74424099374934,1.58345,-1.03467
4.025,-4.73595099374934,1.59174,-1.03467
4.03,-4.72766099374934,1.604176,-1.03467
4.035,-4.7189339937493395,1.620756,-1.03467
4.04,-4.71064399374934,1.637337,-1.03467
4.045,-4.7019169937493395,1.653918,-1.049243
4.05,-4.69318999374934,1.670498,-1.049243
4.055,-4.68446399374934,1.687079,-1.03467
4.06,-4.675736993749339,1.70366,-1.03467
4.065,-4.66700999374934,1.716095,-1.03467
4.07,-4.65784699374934,1.72853,-1.049243
4.075,-4.64868399374934,1.745111,-1.049243
4.08,-4.63995799374934,1.757547,-1.049243
4.085,-4.63079499374934,1.769982,-1.049243
4.09,-4.62119599374934,1.782417,-1.063816
4.095,-4.61203299374934,1.798998,-1.063816
4.1,-4.60286999374934,1.815579,-1.078388
4.105,-4.59326999374934,1.828014,-1.063816
4.11,-4.583670993749339,1.84045,-1.063816
4.115,-4.57407199374934,1.85703,-1.049243
4.12,-4.56447199374934,1.873611,-1.063816
4.125,-4.55487299374934,1.886046,-1.063816
4.13,-4.54527399374934,1.894337,-1.063816
4.135,-4.535237993749339,1.906772,-1.049243
4.14,-4.52520199374934,1.923353,-1.063816
4.145,-4.5151669937493395,1.939933,-1.078388
4.15,-4.50513099374934,1.952369,-1.092961
4.155,-4.49509499374934,1.964804,-1.078388
4.16,-4.485059993749339,1.97724,-1.078388
4.165,-4.474587993749339,1.993821,-1.078388
4.17,-4.46455199374934,2.006256,-1.092961
4.175,-4.45407999374934,2.018691,-1.078388
4.18,-4.44360799374934,2.026982,-1.078388
4.185,-4.43313599374934,2.039417,-1.078388
4.19,-4.42266399374934,2.051853,-1.092961
4.195,-4.41175599374934,2.068433,-1.092961
4.2,-4.40128399374934,2.080869,-1.092961
4.205,-4.390375993749339,2.097449,-1.092961
4.21,-4.37946699374934,2.109885,-1.092961
4.215,-4.36855899374934,2.126466,-1.092961
4.22,-4.35765099374934,2.138901,-1.092961
4.225,-4.34674299374934,2.151336,-1.092961
4.23,-4.335397993749339,2.163772,-1.092961
4.235,-4.3244899937493395,2.176207,-1.092961
4.24,-4.31314499374934,2.188643,-1.092961
4.245,-4.30179999374934,2.201078,-1.107534
4.25,-4.290455993749339,2.213514,-1.107534
4.255,-4.27911099374934,2.225949,-1.107534
4.26,-4.26776639374934,2.238385,-1.107534
4.265,-4.25598539374934,2.25082,-1.107534
4.27,-4.244640693749339,2.263256,-1.122107
4.275,-4.2328597937493395,2.275691,-1.107534
4.28,-4.2210787937493395,2.288127,-1.107534
4.285,-4.209297793749339,2.300562,-1.107534
4.29,-4.19751689374934,2.312998,-1.107534
4.295,-4.18573589374934,2.325433,-1.107534
4.3,-4.17395489374934,2.333723,-1.107534
4.305,-4.16173759374934,2.346159,-1.107534
4.31,-4.149520293749339,2.358594,-1.122107
4.315,-4.137739293749339,2.37103,-1.107534
4.32,-4.12552199374934,2.37932,-1.107534
4.325,-4.113304693749339,2.38761,-1.107534
4.33,-4.1010873937493395,2.400046,-1.107534
4.335,-4.08887009374934,2.412481,-1.107534
4.34,-4.07621649374934,2.424917,-1.107534
4.345,-4.063999193749339,2.433207,-1.107534
4.35,-4.05134549374934,2.445643,-1.122107
4.355,-4.0386918937493395,2.458078,-1.107534
4.36,-4.02647459374934,2.470514,-1.107534
4.365,-4.01382099374934,2.478804,-1.107534
4.37,-4.001167293749339,2.487094,-1.107534
4.375,-3.98851369374934,2.495384,-1.107534
4.38,-3.97542369374934,2.50782,-1.092961
4.385,-3.9627700937493398,2.51611,-1.092961
4.39,-3.9501163937493398,2.524401,-1.092961
4.395,-3.9370264937493396,2.532691,-1.092961
4.4,-3.9239364937493395,2.545126,-1.092961
4.405,-3.9108464937493395,2.561707,-1.092961
4.41,-3.8981928937493397,2.569997,-1.092961
4.415,-3.8851028937493397,2.574142,-1.092961
4.42,-3.8720129937493395,2.578288,-1.092961
4.425,-3.85848669374934,2.590723,-1.092961
4.43,-3.84539669374934,2.603159,-1.092961
4.435,-3.8323066937493397,2.611449,-1.078388
4.44,-3.8187803937493396,2.615594,-1.078388
4.445,-3.8056903937493396,2.623884,-1.063816
4.45,-3.7921640937493395,2.63632,-1.078388
4.455,-3.77863779374934,2.648755,-1.063816
4.46,-3.7655478937493396,2.6529,-1.063816
4.465,-3.7520215937493395,2.657046,-1.049243
4.47,-3.73849529374934,2.661191,-1.049243
4.475,-3.7249689937493398,2.669481,-1.049243
4.48,-3.7114426937493397,2.677771,-1.049243
4.485,-3.6979163937493396,2.681917,-1.03467
4.49,-3.6843900937493395,2.686062,-1.03467
4.495,-3.67042739374934,2.694352,-1.03467
4.5,-3.65690109374934,2.702642,-1.049243
4.505,-3.6429384937493396,2.715078,-1.049243
4.51,-3.6294121937493395,2.719223,-1.03467
4.515,-3.61588589374934,2.723368,-1.020097
4.52,-3.6019232937493397,2.727513,-1.020097
4.525,-3.5879605937493397,2.735804,-1.020097
4.53,-3.5744342937493396,2.739949,-1.020097
4.535,-3.5604716937493395,2.744094,-0.9909516
4.54,-3.54650899374934,2.744094,-0.9909516
4.545,-3.5325463937493398,2.752384,-0.9909516
4.55,-3.5185837937493396,2.760675,-1.005524
4.555,-3.5046210937493396,2.768965,-0.9909516
4.56,-3.49065849374934,2.77311,-0.9763788
4.565,-3.4766958937493397,2.777255,-0.961806
4.57,-3.4627331937493397,2.7814,-0.961806
4.575,-3.4487705937493396,2.785545,-0.9472331
4.58,-3.43480799374934,2.785545,-0.9326603
4.585,-3.42084529374934,2.785545,-0.9180875
4.59,-3.4064463937493397,2.789691,-0.9180875
4.595,-3.3924836937493397,2.793836,-0.9180875
4.6,-3.37852110374934,2.797981,-0.9180875
4.605,-3.3641221337493397,2.802126,-0.9180875
4.61,-3.3501595037493397,2.806271,-0.9180875
4.615,-3.3361968637493398,2.810416,-0.9035147
4.62,-3.3217979037493395,2.814562,-0.8889419
4.625,-3.3078352637493396,2.814562,-0.874369
4.63,-3.2938726337493396,2.814562,-0.874369
4.635,-3.27947366474934,2.814562,-0.8597962
4.64,-3.26551103374934,2.814562,-0.8452234
4.645,-3.2511120637493396,2.818707,-0.8306506
4.65,-3.2371494337493396,2.818707,-0.8306506
4.655,-3.2231867937493397,2.818707,-0.8306506
4.66,-3.20878783374934,2.818707,-0.8160778
4.665,-3.1948251937493395,2.818707,-0.801505
4.67,-3.1808625937493398,2.818707,-0.7869321
4.675,-3.1664635937493397,2.818707,-0.7723593
4.68,-3.1525009937493396,2.814562,-0.7577865
4.685,-3.1381019937493395,2.818707,-0.7432137
4.69,-3.12413939374934,2.818707,-0.7286409
4.695,-3.11017669374934,2.818707,-0.7140681
4.7,-3.0962140937493396,2.814562,-0.6994952
4.705,-3.0818150937493396,2.814562,-0.6994952
4.71,-3.06785249374934,2.814562,-0.6994952
4.715,-3.0538898937493397,2.814562,-0.6849224
4.72,-3.0399271937493397,2.806271,-0.6703496
4.725,-3.0259645937493396,2.802126,-0.6557768
4.73,-3.01200199374934,2.797981,-0.6557768
4.735,-2.99803929374934,2.797981,-0.6266312
4.74,-2.9840766937493397,2.793836,-0.5974855
4.745,-2.9701140937493395,2.789691,-0.5683399
4.75,-2.9561513937493396,2.785545,-0.5683399
4.755,-2.94218879374934,2.785545,-0.5537671
4.76,-2.9282261937493397,2.785545,-0.5391942
4.765,-2.9146998937493396,2.7814,-0.5100486
4.77,-2.9007371937493396,2.777255,-0.5100486
4.775,-2.8872108937493395,2.768965,-0.4954758
4.78,-2.8732482937493398,2.76482,-0.4954758
4.785,-2.8597219937493397,2.756529,-0.4663302
4.79,-2.8457593937493395,2.752384,-0.4517573
4.795,-2.8322329937493396,2.744094,-0.4226117
4.8,-2.8187066937493395,2.739949,-0.4226117
4.805,-2.8047440937493398,2.735804,-0.4080389
4.81,-2.7916540937493397,2.731658,-0.4080389
4.815,-2.7781277937493396,2.723368,-0.3788933
4.82,-2.76460149374934,2.715078,-0.3643204
4.825,-2.7510751937493394,2.706788,-0.3351748
4.83,-2.7375488937493397,2.702642,-0.320602
4.835,-2.7244589937493395,2.694352,-0.2914563
4.84,-2.7109326937493394,2.686062,-0.2768835
4.845,-2.69784269374934,2.677771,-0.2477379
4.85,-2.68475269374934,2.669481,-0.2331651
4.855,-2.6712263937493397,2.665336,-0.2040194
4.86,-2.65813649374934,2.657046,-0.2040194
4.865,-2.64504649374934,2.648755,-0.1894466
4.87,-2.63195649374934,2.640465,-0.1748738
4.875,-2.6193028937493397,2.62803,-0.1311554
4.88,-2.6062128937493396,2.619739,-0.1020097
4.885,-2.5935592937493395,2.607304,-0.07286409
4.89,-2.5804692937493394,2.599013,-0.05829127
4.895,-2.5678156937493397,2.586578,-0.02914563
4.9,-2.5551619937493397,2.574142,-0.01457282
4.905,-2.5420720937493395,2.565852,-0.0
4.91,-2.5294183937493395,2.561707,-0.0
4.915,-2.51720109374934,2.553417,-0.0
4.92,-2.5045474937493397,2.545126,-0.0
4.925,-2.4918937937493397,2.532691,-0.0
4.93,-2.4796764937493396,2.524401,-0.0
4.935,-2.4674591937493395,2.511965,-0.0
4.94,-2.4552418937493394,2.495384,-0.0
4.945,-2.4425882937493397,2.482949,-0.0
4.95,-2.4308072937493397,2.470514,-0.0
4.955,-2.4185899937493396,2.462223,-0.0
4.96,-2.40637269374934,2.449788,-0.0
4.965,-2.39415539374934,2.441497,-0.0
4.97,-2.38237439374934,2.433207,-0.0
4.975,-2.3705934937493396,2.424917,-0.0
4.98,-2.3588124937493395,2.408336,-0.0
4.985,-2.3470314937493395,2.395901,-0.0
4.99,-2.3352504937493395,2.383465,-0.0
4.995,-2.3234695937493397,2.375175,-0.0
5.0,-2.3121248937493397,2.358594,-0.0
5.005,-2.3003439937493395,2.346159,-0.0
5.01,-2.2889992937493395,2.333723,-0.0
5.015,-2.2776549937493398,2.325433,-0.0
5.02,-2.2663099937493394,2.312998,-0.0
5.025,-2.25496499374934,2.300562,-0.0
5.03,-2.2440569937493398,2.283981,-0.0
5.035,-2.23271199374934,2.271546,-0.0
5.04,-2.2218039937493397,2.254965,0.01457282
5.045,-2.2108959937493395,2.24253,0.02914563
5.05,-2.19998799374934,2.225949,0.04371845
5.055,-2.1890789937493396,2.213514,0.04371845
5.06,-2.1781709937493394,2.201078,0.04371845
5.065,-2.1676989937493394,2.188643,0.04371845
5.07,-2.1567909937493397,2.176207,0.04371845
5.075,-2.1463189937493397,2.163772,0.02914563
5.08,-2.1358469937493396,2.151336,0.01457282
5.085,-2.1253749937493396,2.138901,-0.0
5.09,-2.1153389937493396,2.12232,0.01457282
5.095,-2.1048669937493396,2.10574,0.02914563
5.1,-2.0948309937493397,2.089159,0.04371845
5.105,-2.0847959937493394,2.072578,0.04371845
5.11,-2.0747599937493395,2.055998,0.04371845
5.115,-2.0647249937493397,2.039417,0.04371845
5.12,-2.0546889937493398,2.026982,0.05829127
5.125,-2.0450899937493396,2.014546,0.05829127
5.13,-2.0354899937493394,1.997966,0.05829127
5.135,-2.0258909937493397,1.981385,0.04371845
5.14,-2.0162919937493395,1.964804,0.05829127
5.145,-2.0066919937493397,1.952369,0.07286409
5.15,-1.9975289937493395,1.935788,0.0874369
5.155,-1.9879299937493395,1.919208,0.07286409
5.16,-1.9787669937493395,1.902627,0.07286409
5.165,-1.9696039937493395,1.890192,0.07286409
5.17,-1.9604409937493394,1.877756,0.0874369
5.175,-1.9517139937493395,1.861175,0.07286409
5.18,-1.9425509937493395,1.844595,0.07286409
5.185,-1.9338249937493395,1.828014,0.07286409
5.19,-1.9250979937493395,1.811434,0.0874369
5.195,-1.9163719937493395,1.794853,0.0874369
5.2,-1.9076449937493394,1.778272,0.0874369
5.205,-1.8993549937493395,1.761692,0.1020097
5.21,-1.8906279937493395,1.749256,0.1165825
5.215,-1.8823379937493394,1.732676,0.1165825
5.22,-1.8740469937493394,1.72024,0.1165825
5.225,-1.8661929937493396,1.699514,0.1165825
5.23,-1.8579029937493394,1.682934,0.1165825
5.235,-1.8500489937493394,1.662208,0.1165825
5.24,-1.8417589937493395,1.649772,0.1020097
5.245,-1.8339049937493395,1.633192,0.1165825
5.25,-1.8264869937493395,1.616611,0.1165825
5.255,-1.8186329937493395,1.595885,0.1311554
5.26,-1.8107789937493395,1.58345,0.1311554
5.265,-1.8033609937493396,1.571014,0.1457282
5.27,-1.7959439937493396,1.558579,0.1457282
5.275,-1.7885259937493394,1.537853,0.160301
5.28,-1.7815449937493395,1.517127,0.1457282
5.285,-1.7741269937493394,1.500547,0.160301
5.29,-1.7671459937493394,1.483966,0.1457282
5.295,-1.7601649937493395,1.467386,0.160301
5.3,-1.7531829937493395,1.44666,0.160301
5.305,-1.7462019937493394,1.430079,0.1748738
5.31,-1.7396569937493394,1.413499,0.1748738
5.315,-1.7326759937493394,1.401063,0.1894466
5.32,-1.7261309937493394,1.384482,0.1894466
5.325,-1.7195859937493394,1.372047,0.2040194
5.33,-1.7130409937493394,1.355466,0.2040194
5.335,-1.7069319937493395,1.338886,0.2040194
5.34,-1.7008229937493395,1.31816,0.2040194
5.345,-1.6942779937493395,1.301579,0.2040194
5.35,-1.6881699937493395,1.284999,0.2185923
5.355,-1.6820609937493394,1.272563,0.2185923
5.36,-1.6763889937493395,1.251837,0.2185923
5.365,-1.6707159937493394,1.231112,0.2185923
5.37,-1.6646079937493394,1.214531,0.2331651
5.375,-1.6589349937493394,1.202096,0.2331651
5.38,-1.6536989937493394,1.185515,0.2331651
5.385,-1.6480269937493395,1.164789,0.2185923
5.39,-1.6427909937493395,1.139918,0.2331651
5.395,-1.6371189937493396,1.127483,0.2477379
5.4,-1.6318829937493395,1.115047,0.2623107
5.405,-1.6266469937493395,1.102612,0.2623107
5.41,-1.6218469937493394,1.081886,0.2768835
5.415,-1.6166109937493394,1.065305,0.2914563
5.42,-1.6118119937493394,1.048725,0.3060292
5.425,-1.6070119937493395,1.036289,0.3060292
5.43,-1.6022119937493395,1.015563,0.3060292
5.435,-1.5974129937493395,0.9989828,0.2914563
5.44,-1.5930489937493395,0.978257,0.2914563
5.445,-1.5882499937493395,0.9658216,0.2914563
5.45,-1.5838859937493395,0.9492409,0.3060292
5.455,-1.5795229937493394,0.9368055,0.3060292
5.46,-1.5755959937493396,0.9160797,0.3060292
5.465,-1.5712329937493394,0.8994991,0.3060292
5.47,-1.5673059937493394,0.8787733,0.320602
5.475,-1.5633789937493394,0.8621927,0.320602
5.48,-1.5594519937493394,0.8414669,0.320602
5.485,-1.5555249937493394,0.8248862,0.3060292
5.49,-1.5515979937493394,0.8083056,0.3060292
5.495,-1.5481069937493395,0.7958701,0.320602
5.5,-1.5446159937493396,0.7792895,0.3351748
5.505,-1.5411259937493396,0.7627089,0.3497476
5.51,-1.5376349937493394,0.7461283,0.3497476
5.515,-1.5341439937493395,0.7336928,0.3497476
5.52,-1.5310899937493394,0.7171122,0.3643204
5.525,-1.5280359937493395,0.6963864,0.3788933
5.53,-1.5249809937493395,0.6756606,0.3788933
5.535,-1.5219269937493394,0.65908,0.3788933
5.54,-1.5188729937493395,0.6466445,0.3788933
5.545,-1.5162549937493395,0.6300639,0.3934661
5.55,-1.5131999937493394,0.6134832,0.3934661
5.555,-1.5105819937493394,0.5969026,0.3934661
5.56,-1.5079639937493394,0.5844671,0.3934661
5.565,-1.5057829937493394,0.5678865,0.4080389
5.57,-1.5031649937493394,0.5513059,0.4080389
5.575,-1.5009829937493395,0.5305801,0.4080389
5.58,-1.4988019937493395,0.5139995,0.4080389
5.585,-1.4966199937493394,0.4932737,0.4226117
5.59,-1.4944379937493395,0.4766931,0.4371845
5.595,-1.4922569937493395,0.4601124,0.4371845
5.6,-1.4905109937493395,0.447677,0.4371845
5.605,-1.4887659937493394,0.4310963,0.4371845
5.61,-1.4870209937493395,0.4145157,0.4517573
5.615,-1.4852749937493395,0.3979351,0.4517573
5.62,-1.4835299937493394,0.3854996,0.4663302
5.625,-1.4822209937493394,0.368919,0.4517573
5.63,-1.4809119937493394,0.3481932,0.4663302
5.635,-1.4796029937493393,0.3274674,0.4663302
5.64,-1.4782939937493393,0.3108868,0.480903
5.645,-1.4769849937493396,0.2984513,0.480903
5.65,-1.4761119937493394,0.2818707,0.4954758
5.655,-1.4748029937493394,0.26529,0.4954758
5.66,-1.4739309937493394,0.2487094,0.5100486
5.665,-1.4730579937493395,0.2362739,0.5100486
5.67,-1.4721849937493394,0.2238385,0.5100486
5.675,-1.4717489937493395,0.2072578,0.5100486
5.68,-1.4713129937493394,0.1865321,0.5100486
5.685,-1.4704399937493395,0.1699514,0.5100486
5.69,-1.4700039937493394,0.1533708,0.5100486
5.695,-1.4700039937493394,0.1367902,0.5100486
5.7,-1.4695669937493394,0.1160644,0.5246214
5.705,-1.4695669937493394,0.09533861,0.5391942
5.71,-1.4691309937493395,0.08290314,0.5537671
5.715,-1.4691309937493395,0.07046767,0.5537671
5.72,-1.4691309937493395,0.0580322,0.5537671
5.725,-1.4695669937493394,0.03730641,0.5537671
5.73,-1.4695669937493394,0.02072578,0.5683399
5.735,-1.4700039937493394,0.004145157,0.5683399
5.74,-1.4704399937493395,-0.008290314,0.5683399
5.745,-1.4708759937493394,-0.0290161,0.5683399
5.75,-1.4713129937493394,-0.04559673,0.5829127
5.755,-1.4721849937493394,-0.06632251,0.5974855
5.76,-1.4726219937493394,-0.07875798,0.6120583
5.765,-1.4734939937493394,-0.09533861,0.6120583
5.77,-1.4743669937493395,-0.1077741,0.6120583
5.775,-1.4752399937493395,-0.1243547,0.6120583
5.78,-1.4761119937493394,-0.1367902,0.6120583
5.785,-1.4774209937493394,-0.1533708,0.6120583
5.79,-1.4782939937493393,-0.1658063,0.6120583
5.795,-1.4796029937493393,-0.1823869,0.6120583
5.8,-1.4809119937493394,-0.1948224,0.6120583
5.805,-1.4822209937493394,-0.211403,0.6120583
5.81,-1.4839659937493395,-0.2279836,0.6120583
5.815,-1.4852749937493395,-0.2445643,0.6120583
5.82,-1.4870209937493395,-0.2611449,0.6120583
5.825,-1.4883299937493395,-0.2735804,0.6266312
5.83,-1.4900749937493394,-0.2860158,0.641204
5.835,-1.4922569937493395,-0.3025965,0.6557768
5.84,-1.4940019937493394,-0.3191771,0.6557768
5.845,-1.4957469937493395,-0.3316126,0.6557768
5.85,-1.4979289937493394,-0.344048,0.6557768
5.855,-1.5001099937493394,-0.3564835,0.6557768
5.86,-1.5022919937493395,-0.3772093,0.6557768
5.865,-1.5044739937493394,-0.3937899,0.6557768
5.87,-1.5066549937493394,-0.4062254,0.6557768
5.875,-1.5092729937493394,-0.4186609,0.6557768
5.88,-1.5114549937493396,-0.4310963,0.6557768
5.885,-1.5140729937493393,-0.447677,0.6703496
5.89,-1.5166909937493394,-0.4601124,0.6849224
5.895,-1.5197449937493395,-0.4766931,0.6849224
5.9,-1.5223629937493395,-0.4932737,0.6703496
5.905,-1.5249809937493395,-0.5098543,0.6703496
5.91,-1.5280359937493395,-0.5222898,0.6849224
5.915,-1.5310899937493394,-0.5388704,0.6994952
5.92,-1.5341439937493395,-0.555451,0.6994952
5.925,-1.5371989937493395,-0.5720317,0.6994952
5.93,-1.5406889937493395,-0.5844671,0.6994952
5.935,-1.5437439937493393,-0.5969026,0.7140681
5.94,-1.5472339937493393,-0.6134832,0.7140681
5.945,-1.5507249937493395,-0.6300639,0.7140681
5.95,-1.5542159937493394,-0.6466445,0.7140681
5.955,-1.5577059937493394,-0.65908,0.7140681
5.96,-1.5611969937493395,-0.6715154,0.7286409
5.965,-1.5651239937493395,-0.6839509,0.7286409
5.97,-1.5690509937493395,-0.7005315,0.7286409
5.975,-1.5725419937493395,-0.712967,0.7286409
5.98,-1.5769049937493393,-0.7295476,0.7286409
5.985,-1.5808319937493394,-0.7419831,0.7432137
5.99,-1.5847589937493394,-0.7585637,0.7432137
5.995,-1.5891219937493395,-0.7751444,0.7432137
6.0,-1.5930489937493395,-0.7875798,0.7432137
6.005,-1.5974129937493395,-0.8000153,0.7577865
6.01,-1.6022119937493395,-0.8165959,0.7577865
6.015,-1.6065759937493393,-0.8331766,0.7723593
6.02,-1.6109389937493395,-0.8497572,0.7577865
6.025,-1.6157389937493394,-0.8621927,0.7723593
6.03,-1.6201019937493395,-0.8746281,0.7577865
6.035,-1.6249019937493394,-0.8912087,0.7723593
6.04,-1.6297009937493394,-0.9036442,0.7577865
6.045,-1.6349369937493394,-0.9202248,0.7723593
6.05,-1.6397369937493393,-0.9326603,0.7723593
6.055,-1.6449729937493394,-0.9492409,0.7869321
6.06,-1.6502089937493394,-0.9658216,0.7869321
6.065,-1.6550079937493394,-0.9824022,0.7869321
6.07,-1.6606809937493394,-0.9989828,0.7869321
6.075,-1.6659169937493394,-1.015563,0.801505
6.08,-1.6711529937493395,-1.027999,0.801505
6.085,-1.6768249937493394,-1.040434,0.801505
6.09,-1.6824969937493395,-1.05287,0.801505
6.095,-1.6881699937493395,-1.06945,0.801505
6.1,-1.6938419937493394,-1.086031,0.8160778
6.105,-1.6995139937493395,-1.098467,0.8160778
6.11,-1.7056229937493395,-1.115047,0.8160778
6.115,-1.7112949937493394,-1.127483,0.8160778
6.12,-1.7174039937493395,-1.144063,0.8160778
6.125,-1.7235129937493394,-1.156499,0.8306506
6.13,-1.7296209937493394,-1.168934,0.8306506
6.135,-1.7357299937493396,-1.18137,0.8306506
6.14,-1.7422749937493394,-1.19795,0.8306506
6.145,-1.7483839937493395,-1.210386,0.8452234
6.15,-1.7549289937493395,-1.226966,0.8452234
6.155,-1.7614739937493396,-1.239402,0.8452234
6.16,-1.7680189937493394,-1.255983,0.8306506
6.165,-1.7745639937493394,-1.268418,0.8452234
6.17,-1.7815449937493395,-1.284999,0.8452234
6.175,-1.7880899937493395,-1.297434,0.8452234
6.18,-1.7950709937493394,-1.314015,0.8306506
6.185,-1.8020519937493396,-1.32645,0.8452234
6.19,-1.8090339937493394,-1.343031,0.8597962
6.195,-1.8160149937493395,-1.355466,0.874369
6.2,-1.8234329937493394,-1.372047,0.8597962
6.205,-1.8304139937493396,-1.384482,0.8597962
6.21,-1.8378319937493395,-1.401063,0.8597962
6.215,-1.8452489937493395,-1.413499,0.874369
6.22,-1.8526669937493394,-1.430079,0.874369
6.225,-1.8600849937493396,-1.442515,0.874369
6.23,-1.8679389937493394,-1.459095,0.874369
6.235,-1.8753559937493394,-1.471531,0.8889419
6.24,-1.8832099937493394,-1.488111,0.8889419
6.245,-1.8910639937493394,-1.500547,0.8889419
6.25,-1.8989179937493395,-1.517127,0.874369
6.255,-1.9067719937493395,-1.529563,0.874369
6.26,-1.9150629937493395,-1.546144,0.874369
6.265,-1.9229169937493396,-1.558579,0.874369
6.27,-1.9312069937493395,-1.57516,0.874369
6.275,-1.9390609937493395,-1.58345,0.8889419
6.28,-1.9473509937493394,-1.595885,0.9035147
6.285,-1.9556409937493395,-1.604176,0.9180875
6.29,-1.9643679937493395,-1.620756,0.9180875
6.295,-1.9726579937493394,-1.633192,0.9180875
6.3,-1.9813849937493395,-1.649772,0.9180875
6.305,-1.9901119937493394,-1.662208,0.9180875
6.31,-1.9984019937493394,-1.678789,0.9180875
6.315,-2.0071289937493395,-1.691224,0.9035147
6.32,-2.0162919937493395,-1.707805,0.8889419
6.325,-2.0250179937493398,-1.72024,0.874369
6.33,-2.0337449937493397,-1.732676,0.874369
6.335,-2.0429079937493397,-1.740966,0.874369
6.34,-2.0520709937493398,-1.753401,0.874369
6.345,-2.0612339937493394,-1.769982,0.874369
6.35,-2.0703969937493394,-1.786563,0.8889419
6.355,-2.0795599937493394,-1.798998,0.9035147
6.36,-2.0891589937493396,-1.811434,0.9180875
6.365,-2.0983219937493396,-1.823869,0.9180875
6.37,-2.1079209937493397,-1.84045,0.9180875
6.375,-2.1170839937493398,-1.84874,0.9180875
6.38,-2.1266839937493396,-1.85703,0.9180875
6.385,-2.1367189937493394,-1.869466,0.9180875
6.39,-2.1463189937493397,-1.886046,0.9180875
6.395,-2.1559179937493393,-1.898482,0.9180875
6.4,-2.1659539937493397,-1.910917,0.9180875
6.405,-2.1755529937493394,-1.919208,0.9180875
6.41,-2.18558899374934,-1.935788,0.9035147
6.415,-2.1956239937493396,-1.948224,0.8889419
6.42,-2.2056599937493395,-1.960659,0.874369
6.425,-2.2156949937493398,-1.96895,0.874369
6.43,-2.2257309937493397,-1.97724,0.874369
6.435,-2.2362029937493397,-1.989675,0.874369
6.44,-2.2462389937493397,-2.002111,0.874369
6.445,-2.2567109937493397,-2.014546,0.8889419
6.45,-2.2671829937493397,-2.026982,0.9035147
6.455,-2.2776549937493398,-2.039417,0.9180875
6.46,-2.28812669374934,-2.051853,0.9180875
6.465,-2.2985985937493396,-2.064288,0.9035147
6.47,-2.3095068937493397,-2.076724,0.8889419
6.475,-2.3199788937493397,-2.089159,0.874369
6.48,-2.33045089374934,-2.097449,0.874369
6.485,-2.34135919374934,-2.10574,0.874369
6.49,-2.3522674937493395,-2.11403,0.874369
6.495,-2.3631757937493396,-2.126466,0.874369
6.5,-2.3740840937493397,-2.138901,0.874369
6.505,-2.38499239374934,-2.147191,0.874369
6.51,-2.39590069374934,-2.155482,0.874369
6.515,-2.4068089937493395,-2.163772,0.874369
6.52,-2.4181536937493395,-2.176207,0.874369
6.525,-2.4290619937493396,-2.184498,0.8597962
6.53,-2.4404065937493398,-2.192788,0.8452234
6.535,-2.4517512937493398,-2.201078,0.8452234
6.54,-2.4630958937493395,-2.213514,0.8597962
6.545,-2.47444059374934,-2.225949,0.8597962
6.55,-2.4857851937493396,-2.238385,0.8452234
6.555,-2.4971297937493397,-2.246675,0.8306506
6.56,-2.5084744937493397,-2.254965,0.8306506
6.565,-2.51981909374934,-2.259111,0.8306506
6.57,-2.53160009374934,-2.267401,0.8306506
6.575,-2.5429446937493396,-2.271546,0.8160778
6.58,-2.5547256937493397,-2.279836,0.8160778
6.585,-2.5665066937493397,-2.288127,0.8160778
6.59,-2.57828759374934,-2.300562,0.8160778
6.595,-2.5896322937493395,-2.308852,0.8160778
6.6,-2.6014132937493395,-2.317143,0.801505
6.605,-2.6136305937493396,-2.325433,0.801505
6.61,-2.62541149374934,-2.337869,0.7869321
6.615,-2.63719249374934,-2.346159,0.7869321
6.62,-2.64897349374934,-2.350304,0.7723593
6.625,-2.66075449374934,-2.350304,0.7723593
6.63,-2.6729717937493396,-2.358594,0.7577865
6.635,-2.68475269374934,-2.366885,0.7723593
6.64,-2.69696999374934,-2.375175,0.7577865
6.645,-2.70875099374934,-2.375175,0.7577865
6.65,-2.7209682937493396,-2.37932,0.7432137
6.655,-2.7331855937493397,-2.38761,0.7432137
6.66,-2.7454028937493398,-2.400046,0.7286409
6.665,-2.7576201937493394,-2.408336,0.7286409
6.67,-2.7694011937493395,-2.412481,0.7140681
6.675,-2.7816184937493396,-2.412481,0.7140681
6.68,-2.7938357937493397,-2.416627,0.6994952
6.685,-2.8060530937493398,-2.420772,0.6849224
6.69,-2.8187066937493395,-2.429062,0.6849224
6.695,-2.83092409374934,-2.433207,0.6849224
6.7,-2.8431413937493395,-2.437352,0.6849224
6.705,-2.8553586937493396,-2.441497,0.6703496
6.71,-2.8680122937493397,-2.449788,0.6557768
6.715,-2.88022959374934,-2.458078,0.6557768
6.72,-2.8924468937493395,-2.462223,0.6557768
6.725,-2.9051004937493397,-2.462223,0.6266312
6.73,-2.9173178937493396,-2.462223,0.5974855
6.735,-2.9295351937493397,-2.462223,0.5683399
6.74,-2.94218879374934,-2.466368,0.5683399
6.745,-2.9544060937493395,-2.466368,0.5683399
6.75,-2.9670596937493396,-2.470514,0.5537671
6.755,-2.9792769937493397,-2.470514,0.5391942
6.76,-2.9919306937493397,-2.474659,0.5391942
6.765,-3.00414799374934,-2.474659,0.5391942
6.77,-3.0168015937493395,-2.478804,0.5391942
6.775,-3.0290188937493396,-2.478804,0.5100486
6.78,-3.0416725937493396,-2.482949,0.4954758
6.785,-3.05432619374934,-2.482949,0.480903
6.79,-3.06654349374934,-2.487094,0.480903
6.795,-3.0791970937493396,-2.487094,0.4663302
6.8,-3.0914143937493397,-2.487094,0.4517573
6.805,-3.1040680937493397,-2.487094,0.4226117
6.81,-3.1162853937493398,-2.487094,0.4226117
6.815,-3.1289389937493395,-2.487094,0.4080389
6.82,-3.1411562937493396,-2.482949,0.4080389
6.825,-3.1538099937493396,-2.482949,0.3788933
6.83,-3.1660272937493397,-2.478804,0.3643204
6.835,-3.17868089374934,-2.482949,0.3497476
6.84,-3.19089820374934,-2.478804,0.3497476
6.845,-3.2031155137493394,-2.478804,0.3351748
6.85,-3.21576914374934,-2.474659,0.3060292
6.855,-3.2279864537493395,-2.474659,0.2768835
6.86,-3.24064008374934,-2.474659,0.2623107
6.865,-3.2528573937493395,-2.474659,0.2623107
6.87,-3.2650746937493396,-2.470514,0.2477379
6.875,-3.2772920027493395,-2.466368,0.2331651
6.88,-3.2895093077493396,-2.462223,0.2040194
6.885,-3.3017266137493397,-2.458078,0.2040194
6.89,-3.31394391374934,-2.453933,0.1894466
6.895,-3.32616122374934,-2.445643,0.1748738
6.9,-3.3383785237493395,-2.441497,0.1311554
6.905,-3.3505958337493396,-2.437352,0.1165825
6.91,-3.3628131337493397,-2.437352,0.1020097
6.915,-3.3750304437493397,-2.437352,0.1020097
6.92,-3.3868113937493396,-2.433207,0.07286409
6.925,-3.3990286937493397,-2.429062,0.05829127
6.93,-3.4108096937493397,-2.420772,0.04371845
6.935,-3.42302699374934,-2.416627,0.04371845
6.94,-3.43480799374934,-2.408336,0.02914563
6.945,-3.4470252937493395,-2.404191,0.01457282
6.95,-3.4588062937493396,-2.395901,-0.0
6.955,-3.4705871937493398,-2.391756,-0.0
6.96,-3.48236819374934,-2.383465,-0.0
6.965,-3.49414919374934,-2.37932,-0.0
6.97,-3.5059300937493396,-2.37103,-0.0
6.975,-3.5177110937493397,-2.366885,-0.0
6.98,-3.5294920937493397,-2.358594,-0.0
6.985,-3.5412730937493397,-2.354449,-0.0
6.99,-3.5526176937493394,-2.346159,-0.0
6.995,-3.5643986937493395,-2.342014,-0.0
7.0,-3.5757432937493396,-2.333723,-0.0
7.005,-3.5875242937493397,-2.329578,-0.0
7.01,-3.59886889374934,-2.321288,-0.0
7.015,-3.61021359374934,-2.312998,-0.0
7.02,-3.6219944937493396,-2.304707,-0.0
7.025,-3.6333391937493396,-2.300562,-0.0
7.03,-3.6442474937493397,-2.292272,-0.0
7.035,-3.65559209374934,-2.283981,-0.0
7.04,-3.66693679374934,-2.271546,-0.0
7.045,-3.6782813937493395,-2.267401,-0.0
7.05,-3.6891896937493396,-2.259111,-0.0
7.055,-3.7005343937493396,-2.25082,-0.0
7.06,-3.7114426937493397,-2.238385,-0.0
7.065,-3.7223509937493398,-2.230094,-0.0
7.07,-3.73325929374934,-2.221804,-0.0
7.075,-3.7441675937493395,-2.213514,-0.0
7.08,-3.7550758937493396,-2.201078,-0.0
7.085,-3.7659841937493397,-2.192788,-0.0
7.09,-3.7764561937493397,-2.180353,-0.0
7.095,-3.78736449374934,-2.172062,-0.0
7.1,-3.7978364937493394,-2.159627,-0.0
7.105,-3.8083083937493396,-2.151336,-0.0
7.11,-3.8192166937493397,-2.143046,-0.0
7.115,-3.8296886937493397,-2.134756,-0.0
7.12,-3.8397243937493397,-2.12232,-0.0
7.125,-3.85019629374934,-2.109885,-0.0
7.13,-3.8606682937493395,-2.097449,-0.0
7.135,-3.8707039937493395,-2.089159,-0.0
7.14,-3.8811758937493397,-2.080869,-0.0
7.145,-3.8912115937493397,-2.068433,-0.0
7.15,-3.90124719374934,-2.055998,-0.0
7.155,-3.91128289374934,-2.043562,-0.0
7.16,-3.9213184937493395,-2.035272,-0.0
7.165,-3.9313540937493396,-2.026982,-0.0
7.17,-3.9409534937493396,-2.014546,-0.0
7.175,-3.9509890937493397,-2.002111,-0.0
7.18,-3.96058839374934,-1.989675,-0.0
7.185,-3.97018769374934,-1.97724,-0.0
7.19,-3.9797869937493395,-1.964804,-0.0
7.195,-3.9893862937493396,-1.952369,-0.0
7.2,-3.9989856937493395,-1.939933,-0.0
7.205,-4.00814859374934,-1.927498,-0.0
7.21,-4.017747893749339,-1.915063,-0.0
7.215,-4.026910893749339,-1.902627,-0.0
7.22,-4.0360738937493394,-1.890192,-0.0
7.225,-4.0452368937493395,-1.877756,-0.0
7.23,-4.0543998937493395,-1.865321,-0.0
7.235,-4.06312649374934,-1.84874,-0.0
7.24,-4.07228949374934,-1.836305,-0.0
7.245,-4.08101609374934,-1.819724,-0.0
7.25,-4.09017909374934,-1.811434,-0.0
7.255,-4.098905793749339,-1.798998,-0.0
7.26,-4.1076323937493395,-1.790708,-0.0
7.265,-4.115922693749339,-1.774127,-0.0
7.27,-4.12464939374934,-1.761692,-0.0
7.275,-4.132939693749339,-1.745111,-0.0
7.28,-4.141666293749339,-1.736821,-0.0
7.285,-4.14995659374934,-1.72024,-0.0
7.29,-4.1582468937493395,-1.707805,-0.0
7.295,-4.16610089374934,-1.687079,-0.0
7.3,-4.17439119374934,-1.674643,-0.01457282
7.305,-4.18268159374934,-1.662208,-0.02914563
7.31,-4.19053549374934,-1.653918,-0.04371845
7.315,-4.19838949374934,-1.637337,-0.04371845
7.32,-4.20624349374934,-1.620756,-0.04371845
7.325,-4.21409749374934,-1.604176,-0.04371845
7.33,-4.22151509374934,-1.59174,-0.04371845
7.335,-4.22936909374934,-1.579305,-0.02914563
7.34,-4.2367867937493395,-1.562724,-0.02914563
7.345,-4.24420439374934,-1.546144,-0.02914563
7.35,-4.25162209374934,-1.529563,-0.04371845
7.355,-4.259039693749339,-1.517127,-0.04371845
7.36,-4.26645739374934,-1.504692,-0.04371845
7.365,-4.273438693749339,-1.492257,-0.04371845
7.37,-4.28041999374934,-1.475676,-0.05829127
7.375,-4.287837993749339,-1.46324,-0.05829127
7.38,-4.294382993749339,-1.44666,-0.05829127
7.385,-4.30136399374934,-1.434224,-0.04371845
7.39,-4.30834499374934,-1.417644,-0.05829127
7.395,-4.31488999374934,-1.401063,-0.07286409
7.4,-4.32143499374934,-1.384482,-0.0874369
7.405,-4.32797999374934,-1.367902,-0.0874369
7.41,-4.33452499374934,-1.351321,-0.0874369
7.415,-4.34106999374934,-1.338886,-0.0874369
7.42,-4.34761499374934,-1.32645,-0.1020097
7.425,-4.353723993749339,-1.314015,-0.1020097
7.43,-4.3598319937493395,-1.297434,-0.1020097
7.435,-4.36594099374934,-1.280854,-0.1020097
7.44,-4.372049993749339,-1.268418,-0.1020097
7.445,-4.37772199374934,-1.251837,-0.1020097
7.45,-4.383830993749339,-1.235257,-0.1020097
7.455,-4.38950299374934,-1.214531,-0.1020097
7.46,-4.39517499374934,-1.19795,-0.1165825
7.465,-4.400847993749339,-1.18137,-0.1165825
7.47,-4.40651999374934,-1.168934,-0.1165825
7.475,-4.41175599374934,-1.152354,-0.1165825
7.48,-4.41742799374934,-1.139918,-0.1165825
7.485,-4.42266399374934,-1.123338,-0.1311554
7.49,-4.42789999374934,-1.110902,-0.1311554
7.495,-4.43313599374934,-1.094321,-0.1311554
7.5,-4.43793599374934,-1.077741,-0.1311554
7.505,-4.44317199374934,-1.06116,-0.1457282
7.51,-4.44797199374934,-1.04458,-0.1457282
7.515,-4.45277099374934,-1.027999,-0.160301
7.52,-4.457570993749339,-1.011418,-0.1457282
7.525,-4.46193399374934,-0.9906925,-0.160301
7.53,-4.46673399374934,-0.9741119,-0.160301
7.535,-4.47109699374934,-0.9575313,-0.1748738
7.54,-4.47546099374934,-0.9409506,-0.1748738
7.545,-4.479823993749339,-0.92437,-0.1748738
7.55,-4.48418699374934,-0.9077894,-0.1748738
7.555,-4.48855099374934,-0.8953539,-0.1894466
7.56,-4.49247799374934,-0.8829184,-0.1894466
7.565,-4.49640399374934,-0.8663378,-0.1894466
7.57,-4.50033099374934,-0.8497572,-0.1894466
7.575,-4.50425799374934,-0.8331766,-0.2040194
7.58,-4.50818499374934,-0.8207411,-0.2185923
7.585,-4.511675993749339,-0.8041605,-0.2185923
7.59,-4.5151669937493395,-0.7834347,-0.2185923
7.595,-4.51865699374934,-0.7627089,-0.2331651
7.6,-4.522147993749339,-0.7461283,-0.2331651
7.605,-4.5256389937493395,-0.7336928,-0.2331651
7.61,-4.52869299374934,-0.7171122,-0.2185923
7.615,-4.53218399374934,-0.7005315,-0.2331651
7.62,-4.535237993749339,-0.6839509,-0.2477379
7.625,-4.53829199374934,-0.6715154,-0.2477379
7.63,-4.54090999374934,-0.6549348,-0.2331651
7.635,-4.54396499374934,-0.6383542,-0.2331651
7.64,-4.54658299374934,-0.6176284,-0.2477379
7.645,-4.54920099374934,-0.6010478,-0.2623107
7.65,-4.55181899374934,-0.580322,-0.2623107
7.655,-4.55443699374934,-0.5637413,-0.2623107
7.66,-4.55705499374934,-0.5471607,-0.2768835
7.665,-4.55923599374934,-0.5347252,-0.2914563
7.67,-4.561417993749339,-0.5181446,-0.3060292
7.675,-4.56359999374934,-0.501564,-0.3060292
7.68,-4.56578099374934,-0.4849834,-0.3060292
7.685,-4.56796299374934,-0.4725479,-0.3060292
7.69,-4.56970799374934,-0.4559673,-0.3060292
7.695,-4.57145399374934,-0.4352415,-0.3060292
7.7,-4.573198993749339,-0.4145157,-0.3060292
7.705,-4.57494399374934,-0.3979351,-0.3060292
7.71,-4.57668999374934,-0.3854996,-0.3060292
7.715,-4.57799899374934,-0.368919,-0.3060292
7.72,-4.579743993749339,-0.3523383,-0.3060292
7.725,-4.581052993749339,-0.3357577,-0.3060292
7.73,-4.582361993749339,-0.3233222,-0.320602
7.735,-4.58323499374934,-0.3067416,-0.3351748
7.74,-4.58454399374934,-0.290161,-0.3497476
7.745,-4.58541599374934,-0.2694352,-0.3497476
7.75,-4.586288993749339,-0.2528546,-0.3497476
7.755,-4.58716199374934,-0.2321288,-0.3497476
7.76,-4.58803399374934,-0.2155482,-0.3643204
7.765,-4.588906993749339,-0.1989675,-0.3643204
7.77,-4.58934299374934,-0.1865321,-0.3643204
7.775,-4.58977999374934,-0.1699514,-0.3497476
7.78,-4.590215993749339,-0.1533708,-0.3643204
7.785,-4.59065199374934,-0.1367902,-0.3788933
7.79,-4.59065199374934,-0.1202096,-0.3934661
7.795,-4.59108899374934,-0.1036289,-0.3934661
7.8,-4.59108899374934,-0.08290314,-0.3934661
7.805,-4.59108899374934,-0.06632251,-0.3934661
7.81,-4.59108899374934,-0.04974188,-0.4080389
7.815,-4.59108899374934,-0.03730641,-0.4080389
7.82,-4.59065199374934,-0.02072578,-0.4226117
7.825,-4.59065199374934,-0.008290314,-0.4226117
7.83,-4.590215993749339,0.008290314,-0.4226117
7.835,-4.58977999374934,0.02072578,-0.4226117
7.84,-4.58934299374934,0.03730641,-0.4226117
7.845,-4.58847099374934,0.05388704,-0.4371845
7.85,-4.58803399374934,0.07046767,-0.4371845
7.855,-4.58716199374934,0.0870483,-0.4371845
7.86,-4.586288993749339,0.1036289,-0.4371845
7.865,-4.58541599374934,0.1202096,-0.4371845
7.87,-4.58454399374934,0.1367902,-0.4371845
7.875,-4.58323499374934,0.1533708,-0.4517573
7.88,-4.582361993749339,0.1658063,-0.4517573
7.885,-4.581052993749339,0.1823869,-0.4663302
7.89,-4.579743993749339,0.1948224,-0.4517573
7.895,-4.578434993749339,0.211403,-0.4663302
7.9,-4.577125993749339,0.2238385,-0.4663302
7.905,-4.57538099374934,0.2404191,-0.480903
7.91,-4.57407199374934,0.2528546,-0.4663302
7.915,-4.57232599374934,0.2694352,-0.4663302
7.92,-4.570580993749339,0.2818707,-0.4517573
7.925,-4.56883599374934,0.2984513,-0.4663302
7.93,-4.56708999374934,0.3108868,-0.4663302
7.935,-4.56490899374934,0.3274674,-0.480903
7.94,-4.56316299374934,0.3399029,-0.480903
7.945,-4.56098199374934,0.3564835,-0.480903
7.95,-4.558799993749339,0.368919,-0.480903
7.955,-4.55661799374934,0.3854996,-0.4954758
7.96,-4.55443699374934,0.3979351,-0.4954758
7.965,-4.55181899374934,0.4145157,-0.4954758
7.97,-4.54963699374934,0.4269512,-0.4954758
7.975,-4.54701899374934,0.4435318,-0.4954758
7.98,-4.54440099374934,0.4559673,-0.5100486
7.985,-4.54178299374934,0.4725479,-0.5100486
7.99,-4.53916499374934,0.4849834,-0.5100486
7.995,-4.53654699374934,0.4974188,-0.5100486
8.0,-4.53349299374934,0.5098543,-0.5100486
8.005,-4.53043799374934,0.5264349,-0.5100486
8.01,-4.527383993749339,0.5430156,-0.5100486
8.015,-4.5243299937493395,0.5595962,-0.5100486
8.02,-4.52127499374934,0.5720317,-0.5100486
8.025,-4.51822099374934,0.5844671,-0.5100486
8.03,-4.51472999374934,0.6010478,-0.5100486
8.035,-4.5112399937493395,0.6176284,-0.5246214
8.04,-4.50818499374934,0.6300639,-0.5246214
8.045,-4.5046949937493395,0.6383542,-0.5246214
8.05,-4.5007679937493394,0.6507896,-0.5246214
8.055,-4.49727699374934,0.6673703,-0.5391942
8.06,-4.49378599374934,0.6839509,-0.5391942
8.065,-4.48985999374934,0.6963864,-0.5391942
8.07,-4.48593299374934,0.7088218,-0.5246214
8.075,-4.48200599374934,0.7254025,-0.5391942
8.08,-4.47807899374934,0.7419831,-0.5391942
8.085,-4.47415199374934,0.7544186,-0.5391942
8.09,-4.46978799374934,0.766854,-0.5246214
8.095,-4.46586099374934,0.7792895,-0.5391942
8.1,-4.46149799374934,0.7958701,-0.5537671
8.105,-4.45713499374934,0.8083056,-0.5537671
8.11,-4.45277099374934,0.8207411,-0.5391942
8.115,-4.44840799374934,0.8331766,-0.5391942
8.12,-4.44360799374934,0.8497572,-0.5537671
8.125,-4.439244993749339,0.8621927,-0.5683399
8.13,-4.43444499374934,0.8787733,-0.5537671
8.135,-4.4296459937493395,0.8912087,-0.5391942
8.14,-4.42484599374934,0.9077894,-0.5391942
8.145,-4.42004599374934,0.9202248,-0.5537671
8.15,-4.41480999374934,0.9368055,-0.5683399
8.155,-4.4100109937493395,0.9492409,-0.5683399
8.16,-4.4047749937493395,0.9658216,-0.5683399
8.165,-4.399538993749339,0.978257,-0.5683399
8.17,-4.394302993749339,0.9948377,-0.5683399
8.175,-4.389066993749339,1.007273,-0.5683399
8.18,-4.383830993749339,1.019709,-0.5683399
8.185,-4.378594993749339,1.027999,-0.5683399
8.19,-4.3729219937493395,1.040434,-0.5683399
8.195,-4.36724999374934,1.05287,-0.5683399
8.2,-4.36201399374934,1.065305,-0.5829127
8.205,-4.3559049937493395,1.077741,-0.5974855
8.21,-4.35023299374934,1.090176,-0.6120583
8.215,-4.34456099374934,1.106757,-0.5974855
8.22,-4.33888899374934,1.119192,-0.5829127
8.225,-4.332779993749339,1.131628,-0.5683399
8.23,-4.32667099374934,1.144063,-0.5683399
8.235,-4.3205629937493395,1.160644,-0.5683399
8.24,-4.314453993749339,1.173079,-0.5683399
8.245,-4.30834499374934,1.185515,-0.5683399
8.25,-4.302236993749339,1.193805,-0.5829127
8.255,-4.295691993749339,1.210386,-0.5974855
8.26,-4.28958299374934,1.222821,-0.6120583
8.265,-4.28303799374934,1.235257,-0.5974855
8.27,-4.27649299374934,1.243547,-0.5829127
8.275,-4.26994799374934,1.255983,-0.5683399
8.28,-4.26340299374934,1.268418,-0.5683399
8.285,-4.256421693749339,1.284999,-0.5683399
8.29,-4.249876693749339,1.297434,-0.5683399
8.295,-4.24289539374934,1.314015,-0.5683399
8.3,-4.23591409374934,1.32645,-0.5829127
8.305,-4.2289327937493395,1.343031,-0.5974855
8.31,-4.22195149374934,1.355466,-0.6120583
8.315,-4.21497009374934,1.367902,-0.6120583
8.32,-4.207988793749339,1.376192,-0.6120583
8.325,-4.200571193749339,1.388628,-0.5974855
8.33,-4.19358989374934,1.396918,-0.5829127
8.335,-4.186172193749339,1.409353,-0.5683399
8.34,-4.17875459374934,1.417644,-0.5683399
8.345,-4.17133689374934,1.430079,-0.5683399
8.35,-4.1639192937493394,1.442515,-0.5683399
8.355,-4.15650159374934,1.45495,-0.5683399
8.36,-4.14864759374934,1.467386,-0.5829127
8.365,-4.14122999374934,1.479821,-0.5974855
8.37,-4.13337599374934,1.492257,-0.6120583
8.375,-4.12595839374934,1.500547,-0.5974855
8.38,-4.11810439374934,1.508837,-0.5829127
8.385,-4.1102503937493395,1.517127,-0.5683399
8.39,-4.1023963937493395,1.529563,-0.5683399
8.395,-4.09410609374934,1.541998,-0.5683399
8.4,-4.08625209374934,1.554434,-0.5683399
8.405,-4.077961793749339,1.566869,-0.5683399
8.41,-4.070107793749339,1.579305,-0.5829127
8.415,-4.06181749374934,1.59174,-0.5829127
8.42,-4.053527193749339,1.604176,-0.5829127
8.425,-4.0452368937493395,1.616611,-0.5683399
8.43,-4.03694659374934,1.624902,-0.5683399
8.435,-4.028656293749339,1.633192,-0.5683399
8.44,-4.01992959374934,1.641482,-0.5683399
8.445,-4.011639293749339,1.653918,-0.5537671
8.45,-4.00291259374934,1.666353,-0.5537671
8.455,-3.9946222937493396,1.674643,-0.5537671
8.46,-3.98589569374934,1.682934,-0.5683399
8.465,-3.9771689937493395,1.691224,-0.5683399
8.47,-3.96844239374934,1.70366,-0.5537671
8.475,-3.95971569374934,1.71195,-0.5391942
8.48,-3.9509890937493397,1.72024,-0.5391942
8.485,-3.9418260937493397,1.72853,-0.5537671
8.49,-3.9330994937493395,1.740966,-0.5683399
8.495,-3.9239364937493395,1.753401,-0.5537671
8.5,-3.91520989374934,1.761692,-0.5391942
8.505,-3.9060468937493398,1.769982,-0.5391942
8.51,-3.8968838937493397,1.778272,-0.5391942
8.515,-3.8877208937493397,1.790708,-0.5391942
8.52,-3.8785578937493397,1.798998,-0.5246214
8.525,-3.8693949937493395,1.807288,-0.5246214
8.53,-3.8602319937493395,1.811434,-0.5246214
8.535,-3.85063269374934,1.823869,-0.5246214
8.54,-3.8414696937493398,1.832159,-0.5246214
8.545,-3.8318703937493397,1.844595,-0.5246214
8.55,-3.8227073937493397,1.84874,-0.5246214
8.555,-3.8131080937493396,1.85703,-0.5246214
8.56,-3.80350879374934,1.865321,-0.5100486
8.565,-3.79390949374934,1.877756,-0.5100486
8.57,-3.7843101937493397,1.886046,-0.4954758
8.575,-3.77471079374934,1.894337,-0.4954758
8.58,-3.7651114937493397,1.898482,-0.4954758
8.585,-3.7555121937493396,1.906772,-0.4954758
8.59,-3.7459128937493396,1.910917,-0.4954758
8.595,-3.73587729374934,1.919208,-0.480903
8.6,-3.7262779937493398,1.923353,-0.480903
8.605,-3.71624229374934,1.931643,-0.480903
8.61,-3.7066429937493397,1.935788,-0.480903
8.615,-3.6966073937493396,1.944079,-0.4663302
8.62,-3.6865716937493396,1.952369,-0.4517573
8.625,-3.6765360937493394,1.964804,-0.4371845
8.63,-3.66650039374934,1.973095,-0.4371845
8.635,-3.65690109374934,1.97724,-0.4371845
8.64,-3.6468654937493397,1.97724,-0.4371845
8.645,-3.6363934937493396,1.98553,-0.4226117
8.65,-3.62635789374934,1.993821,-0.4226117
8.655,-3.6163221937493395,2.002111,-0.4226117
8.66,-3.60628659374934,2.002111,-0.4226117
8.665,-3.5958145937493398,2.006256,-0.4226117
8.67,-3.5857789937493396,2.014546,-0.4080389
8.675,-3.5757432937493396,2.022837,-0.4080389
8.68,-3.5652712937493396,2.026982,-0.3934661
8.685,-3.55479939374934,2.031127,-0.3934661
8.69,-3.54476369374934,2.035272,-0.3934661
8.695,-3.53429169374934,2.043562,-0.3934661
8.7,-3.5238197937493396,2.047708,-0.3788933
8.705,-3.5137840937493396,2.051853,-0.3643204
8.71,-3.5033120937493396,2.055998,-0.3497476
8.715,-3.49284019374934,2.060143,-0.3497476
8.72,-3.48236819374934,2.064288,-0.3351748
8.725,-3.4718961937493398,2.068433,-0.320602
8.73,-3.4614241937493397,2.072578,-0.3060292
8.735,-3.4509522937493395,2.076724,-0.3060292
8.74,-3.4404802937493395,2.080869,-0.3060292
8.745,-3.4300082937493395,2.085014,-0.3060292
8.75,-3.41953629374934,2.089159,-0.3060292
8.755,-3.40862799374934,2.093304,-0.3060292
8.76,-3.3981560937493396,2.097449,-0.2914563
8.765,-3.3876840937493395,2.101595,-0.2768835
8.77,-3.37721210374934,2.101595,-0.2623107
8.775,-3.3667401237493397,2.101595,-0.2623107
8.78,-3.3558318237493396,2.10574,-0.2477379
8.785,-3.3453598437493395,2.109885,-0.2331651
8.79,-3.3348878637493398,2.109885,-0.2185923
8.795,-3.3239795637493397,2.109885,-0.2185923
8.8,-3.3135075837493395,2.109885,-0.2185923
8.805,-3.3025992737493395,2.118175,-0.2040194
8.81,-3.2921273037493397,2.12232,-0.1894466
8.815,-3.2816553260493397,2.12232,-0.1748738
8.82,-3.2707470137493395,2.12232,-0.1748738
8.825,-3.2602750437493397,2.12232,-0.160301
8.83,-3.2493667337493397,2.126466,-0.1457282
8.835,-3.2388947637493395,2.126466,-0.1311554
8.84,-3.2284227837493398,2.12232,-0.1311554
8.845,-3.2175144737493397,2.12232,-0.1165825
8.85,-3.2070425037493395,2.12232,-0.1165825
8.855,-3.1961341937493395,2.126466,-0.1020097
8.86,-3.1856622137493398,2.126466,-0.1020097
8.865,-3.17519019374934,2.12232,-0.0874369
8.87,-3.1642818937493398,2.12232,-0.07286409
8.875,-3.1538099937493396,2.12232,-0.05829127
8.88,-3.1433379937493395,2.12232,-0.04371845
8.885,-3.13242969374934,2.12232,-0.02914563
8.89,-3.12195769374934,2.118175,-0.01457282
8.895,-3.11148569374934,2.118175,-0.0
8.9,-3.1005773937493397,2.118175,-0.0
8.905,-3.0901053937493397,2.118175,-0.0
8.91,-3.0796334937493395,2.118175,-0.0
8.915,-3.0691614937493394,2.11403,-0.0
8.92,-3.05868949374934,2.109885,-0.0
8.925,-3.0477811937493398,2.109885,-0.0
8.93,-3.0373091937493397,2.109885,-0.0
8.935,-3.0268372937493395,2.109885,-0.0
8.94,-3.0163652937493395,2.10574,-0.0
8.945,-3.00589329374934,2.101595,-0.0
8.95,-2.99542129374934,2.101595,-0.0
8.955,-2.9849493937493397,2.101595,-0.0
8.96,-2.9744773937493396,2.097449,-0.0
8.965,-2.9644416937493396,2.089159,-0.0
8.97,-2.95396979374934,2.080869,-0.0
8.975,-2.94349779374934,2.076724,-0.0
8.98,-2.93346209374934,2.072578,-0.0
8.985,-2.9229901937493397,2.068433,-0.0
8.99,-2.9125181937493396,2.064288,-0.0
8.995,-2.9024825937493395,2.060143,-0.0
9.0,-2.8920105937493394,2.060143,-0.0
9.005,-2.88197489374934,2.055998,-0.0
9.01,-2.8715029937493397,2.055998,-0.0
9.015,-2.8614672937493397,2.051853,-0.0
9.02,-2.8514316937493396,2.047708,-0.0
9.025,-2.8413959937493396,2.039417,-0.0
9.03,-2.83136039374934,2.031127,-0.0
9.035,-2.8213246937493395,2.022837,-0.0
9.04,-2.8112890937493398,2.018691,-0.0
9.045,-2.8012534937493396,2.010401,-0.0
9.05,-2.7912177937493396,2.006256,-0.0
9.055,-2.7816184937493396,1.997966,-0.0
9.06,-2.77158289374934,1.993821,-0.0
9.065,-2.76198349374934,1.98553,-0.0
9.07,-2.75194789374934,1.981385,-0.0
9.075,-2.7423485937493397,1.973095,-0.0
9.08,-2.7327492937493396,1.964804,-0.0
9.085,-2.7227135937493396,1.956514,-0.0
9.09,-2.7131142937493395,1.952369,-0.0
9.095,-2.70351499374934,1.948224,-0.0
9.1,-2.69391569374934,1.944079,-0.0
9.105,-2.68475269374934,1.931643,-0.0
9.11,-2.6751533937493397,1.923353,-0.0
9.115,-2.6655540937493396,1.915063,-0.0
9.12,-2.6563910937493396,1.906772,-0.0
9.125,-2.6467917937493395,1.898482,-0.0
9.13,-2.6376287937493395,1.886046,-0.0
9.135,-2.6284658937493397,1.877756,-0.0
9.14,-2.6193028937493397,1.869466,-0.0
9.145,-2.6101398937493396,1.861175,-0.0
9.15,-2.6009768937493396,1.852885,-0.0
9.155,-2.5918138937493396,1.844595,-0.0
9.16,-2.58265099374934,1.836305,-0.0
9.165,-2.5739242937493394,1.828014,-0.0
9.17,-2.56476129374934,1.819724,-0.0
9.175,-2.5560346937493397,1.811434,-0.0
9.18,-2.5473079937493397,1.803143,-0.0
9.185,-2.5385813937493396,1.790708,-0.0
9.19,-2.5298547937493394,1.778272,-0.0
9.195,-2.52112809374934,1.765837,-0.0
9.2,-2.5124014937493397,1.757547,-0.0
9.205,-2.5041111937493397,1.745111,-0.0
9.21,-2.4953844937493397,1.736821,-0.0
9.215,-2.4870941937493396,1.724385,-0.0
9.22,-2.4783674937493396,1.72024,-0.0
9.225,-2.4700771937493395,1.71195,-0.0
9.23,-2.4617868937493395,1.70366,-0.0
9.235,-2.45349659374934,1.691224,-0.0
9.24,-2.44564259374934,1.678789,-0.0
9.245,-2.4373522937493397,1.666353,-0.0
9.25,-2.4294982937493397,1.653918,-0.0
9.255,-2.4212079937493396,1.641482,-0.0
9.26,-2.4133539937493396,1.629047,-0.0
9.265,-2.4054999937493395,1.616611,-0.0
9.27,-2.39764609374934,1.604176,-0.0
9.275,-2.3897920937493398,1.595885,-0.0
9.28,-2.38237439374934,1.58345,-0.0
9.285,-2.3745204937493396,1.57516,-0.0
9.29,-2.3671027937493396,1.558579,-0.0
9.295,-2.35968519374934,1.546144,-0.0
9.3,-2.3522674937493395,1.529563,-0.0
9.305,-2.34484989374934,1.517127,-0.0
9.31,-2.33743219374934,1.504692,-0.0
9.315,-2.3300145937493397,1.496402,-0.0
9.32,-2.32303319374934,1.483966,-0.0
9.325,-2.3156155937493397,1.475676,-0.0
9.33,-2.3086342937493396,1.46324,-0.0
9.335,-2.3016529937493395,1.45495,-0.0
9.34,-2.2946715937493396,1.442515,-0.0
9.345,-2.2876902937493395,1.430079,-0.0
9.35,-2.28114499374934,1.413499,-0.0
9.355,-2.2741639937493394,1.401063,-0.0
9.36,-2.2676189937493394,1.384482,-0.0
9.365,-2.2610739937493394,1.372047,-0.0
9.37,-2.2545289937493393,1.355466,-0.0
9.375,-2.2479839937493398,1.343031,-0.0
9.38,-2.2414389937493397,1.330595,-0.0
9.385,-2.23532999374934,1.31816,-0.0
9.39,-2.22878499374934,1.305724,-0.0
9.395,-2.2226769937493396,1.293289,-0.0
9.4,-2.2165679937493397,1.280854,-0.0
9.405,-2.21045999374934,1.268418,-0.0
9.41,-2.2043509937493395,1.255983,-0.0
9.415,-2.19867899374934,1.239402,-0.0
9.42,-2.1925699937493395,1.226966,-0.0
9.425,-2.18689799374934,1.210386,-0.0
9.43,-2.18122499374934,1.19795,-0.0
9.435,-2.1755529937493394,1.18137,-0.0
9.44,-2.1698809937493397,1.168934,-0.0
9.445,-2.1646449937493397,1.152354,-0.0
9.45,-2.15897199374934,1.139918,-0.0
9.455,-2.15373599374934,1.123338,-0.0
9.46,-2.14849999374934,1.110902,-0.0
9.465,-2.14326399374934,1.094321,-0.0
9.47,-2.1380279937493394,1.081886,-0.0
9.475,-2.1332289937493396,1.065305,-0.0
9.48,-2.1279929937493396,1.05287,-0.0
9.485,-2.1231929937493397,1.036289,-0.0
9.49,-2.1183929937493398,1.023854,-0.0
9.495,-2.1135939937493395,1.007273,-0.0
9.5,-2.1087939937493396,0.9948377,-0.0
9.505,-2.1044309937493395,0.978257,-0.0
9.51,-2.0996309937493396,0.9658216,-0.0
9.515,-2.0952679937493395,0.9492409,-0.0
9.52,-2.0909039937493397,0.9368055,-0.0
9.525,-2.0865409937493395,0.9202248,-0.0
9.53,-2.0821779937493394,0.9077894,-0.0
9.535,-2.0782509937493394,0.8912087,-0.0
9.54,-2.0738869937493396,0.8787733,-0.0
9.545,-2.0699599937493396,0.8621927,-0.0
9.55,-2.0660339937493397,0.8497572,0.01457282
9.555,-2.0621069937493397,0.8331766,0.02914563
9.56,-2.0586159937493393,0.8165959,0.04371845
9.565,-2.0546889937493398,0.8000153,0.04371845
9.57,-2.0511979937493394,0.7834347,0.04371845
9.575,-2.0477079937493396,0.766854,0.04371845
9.58,-2.0442169937493397,0.7502734,0.05829127
9.585,-2.0407259937493394,0.7336928,0.05829127
9.59,-2.0372359937493396,0.7212573,0.05829127
9.595,-2.0341809937493394,0.7088218,0.04371845
9.6,-2.0311269937493397,0.6922412,0.04371845
9.605,-2.02763599374934,0.6798057,0.05829127
9.61,-2.0245819937493397,0.6673703,0.07286409
9.615,-2.0219639937493397,0.6549348,0.07286409
9.62,-2.0189099937493395,0.6383542,0.07286409
9.625,-2.0162919937493395,0.6176284,0.07286409
9.63,-2.0136739937493395,0.6010478,0.0874369
9.635,-2.0110559937493395,0.5844671,0.0874369
9.64,-2.0084379937493395,0.5678865,0.0874369
9.645,-2.0058199937493395,0.5513059,0.0874369
9.65,-2.0036379937493396,0.5347252,0.0874369
9.655,-2.0010199937493396,0.5222898,0.0874369
9.66,-1.9988379937493395,0.5098543,0.0874369
9.665,-1.9966569937493395,0.4974188,0.1020097
9.67,-1.9949109937493394,0.4808382,0.1165825
9.675,-1.9927299937493395,0.4642576,0.1165825
9.68,-1.9909839937493394,0.4435318,0.1165825
9.685,-1.9888029937493394,0.4310963,0.1165825
9.69,-1.9870569937493394,0.4145157,0.1165825
9.695,-1.9857479937493394,0.3979351,0.1165825
9.7,-1.9840029937493395,0.3772093,0.1020097
9.705,-1.9822579937493394,0.3647738,0.1165825
9.71,-1.9809489937493394,0.3523383,0.1165825
9.715,-1.9796399937493394,0.3399029,0.1311554
9.72,-1.9783309937493394,0.3191771,0.1311554
9.725,-1.9770219937493394,0.3025965,0.1457282
9.73,-1.9761489937493395,0.2860158,0.1457282
9.735,-1.9748399937493395,0.2735804,0.160301
9.74,-1.9739669937493394,0.2569997,0.1457282
9.745,-1.9730949937493394,0.2404191,0.160301
9.75,-1.9722219937493395,0.2238385,0.1457282
9.755,-1.9713489937493394,0.211403,0.160301
9.76,-1.9709129937493395,0.1948224,0.1457282
9.765,-1.9700399937493394,0.1823869,0.160301
9.77,-1.9696039937493395,0.1658063,0.1457282
9.775,-1.9691679937493394,0.1533708,0.160301
9.78,-1.9687309937493394,0.1367902,0.160301
9.785,-1.9687309937493394,0.1202096,0.1748738
9.79,-1.9682949937493395,0.1036289,0.1748738
9.795,-1.9682949937493395,0.0870483,0.1748738
9.8,-1.9682949937493395,0.07046767,0.1748738
9.805,-1.9682949937493395,0.05388704,0.1894466
9.81,-1.9682949937493395,0.03730641,0.1894466
9.815,-1.9682949937493395,0.02487094,0.1894466
9.82,-1.9687309937493394,0.01243547,0.1894466
9.825,-1.9691679937493394,-0.004145157,0.1894466
9.83,-1.9696039937493395,-0.02072578,0.2040194
9.835,-1.9700399937493394,-0.03730641,0.2040194
9.84,-1.9704769937493394,-0.04974188,0.2040194
9.845,-1.9713489937493394,-0.06632251,0.2040194
9.85,-1.9717859937493394,-0.08290314,0.2040194
9.855,-1.9726579937493394,-0.09948377,0.2185923
9.86,-1.9735309937493395,-0.1119192,0.2185923
9.865,-1.9744039937493394,-0.1243547,0.2185923
9.87,-1.9752759937493394,-0.1367902,0.2185923
9.875,-1.9765849937493394,-0.1533708,0.2185923
9.88,-1.9774579937493395,-0.1658063,0.2185923
9.885,-1.9787669937493395,-0.1823869,0.2185923
9.89,-1.9800759937493395,-0.1948224,0.2185923
9.895,-1.9813849937493395,-0.211403,0.2185923
9.9,-1.9826939937493395,-0.2238385,0.2185923
9.905,-1.9844389937493394,-0.2404191,0.2185923
9.91,-1.9857479937493394,-0.2528546,0.2331651
9.915,-1.9874939937493394,-0.2694352,0.2477379
9.92,-1.9892389937493395,-0.2818707,0.2477379
9.925,-1.9909839937493394,-0.2984513,0.2331651
9.93,-1.9927299937493395,-0.3108868,0.2331651
9.935,-1.9944749937493393,-0.3233222,0.2477379
9.94,-1.9966569937493395,-0.3357577,0.2477379
9.945,-1.9988379937493395,-0.3523383,0.2331651
9.95,-2.0005839937493395,-0.3647738,0.2185923
9.955,-2.0027649937493397,-0.3772093,0.2331651
9.96,-2.0053829937493397,-0.3896448,0.2477379
9.965,-2.0075649937493396,-0.4062254,0.2623107
9.97,-2.0097469937493395,-0.422806,0.2477379
9.975,-2.0123649937493395,-0.4352415,0.2477379
9.98,-2.0149829937493395,-0.447677,0.2477379
9.985,-2.0176009937493395,-0.4642576,0.2623107
9.99,-2.0202189937493396,-0.4808382,0.2623107
9.995,-2.0228369937493396,-0.4932737,0.2623107
10.0,-2.0254549937493396,-0.501564,0.2477379
10.005,-2.0285089937493397,-0.5139995,0.2477379
10.01,-2.0315629937493394,-0.5305801,0.2477379
10.015,-2.0341809937493394,-0.5430156,0.2623107
10.02,-2.0372359937493396,-0.5513059,0.2623107
10.025,-2.0407259937493394,-0.5637413,0.2623107
10.03,-2.0437809937493396,-0.580322,0.2623107
10.035,-2.0468349937493397,-0.5969026,0.2623107
10.04,-2.0503259937493397,-0.6093381,0.2623107
10.045,-2.0538159937493394,-0.6217735,0.2623107
10.05,-2.0573069937493393,-0.6383542,0.2623107
10.055,-2.0607979937493397,-0.6549348,0.2623107
10.06,-2.0642879937493395,-0.6673703,0.2623107
10.065,-2.0682149937493395,-0.6798057,0.2623107
10.07,-2.0717059937493394,-0.6922412,0.2768835
10.075,-2.0756329937493394,-0.7088218,0.2914563
10.08,-2.0795599937493394,-0.7212573,0.3060292
10.085,-2.0834869937493394,-0.7336928,0.2914563
10.09,-2.0874139937493394,-0.7461283,0.2768835
10.095,-2.0917769937493396,-0.7627089,0.2623107
10.1,-2.0957039937493396,-0.7751444,0.2623107
10.105,-2.1000669937493397,-0.791725,0.2623107
10.11,-2.1044309937493395,-0.8041605,0.2623107
10.115,-2.1083579937493395,-0.8165959,0.2623107
10.12,-2.1131569937493397,-0.8290314,0.2768835
10.125,-2.1175209937493396,-0.8414669,0.2914563
10.13,-2.1218839937493397,-0.8539023,0.3060292
10.135,-2.1266839937493396,-0.8663378,0.3060292
10.14,-2.1310469937493397,-0.8746281,0.3060292
10.145,-2.1358469937493396,-0.8870636,0.3060292
10.15,-2.14064599374934,-0.8994991,0.2914563
10.155,-2.1454459937493398,-0.9119345,0.2768835
10.16,-2.1502459937493397,-0.92437,0.2623107
10.165,-2.1554819937493397,-0.9368055,0.2623107
10.17,-2.16028099374934,-0.9492409,0.2623107
10.175,-2.16551699374934,-0.9658216,0.2623107
10.18,-2.17075299374934,-0.978257,0.2623107
10.185,-2.17598899374934,-0.9948377,0.2768835
10.19,-2.18122499374934,-1.007273,0.2914563
10.195,-2.18646099374934,-1.019709,0.3060292
10.2,-2.1916969937493396,-1.027999,0.3060292
10.205,-2.19736999374934,-1.040434,0.3060292
10.21,-2.2030419937493395,-1.05287,0.3060292
10.215,-2.2082779937493395,-1.065305,0.2914563
10.22,-2.2139499937493397,-1.073596,0.2768835
10.225,-2.2196219937493398,-1.081886,0.2623107
10.23,-2.2252949937493396,-1.094321,0.2623107
10.235,-2.23140299374934,-1.110902,0.2623107
10.24,-2.2370759937493396,-1.123338,0.2623107
10.245,-2.24318399374934,-1.135773,0.2623107
10.25,-2.2492929937493398,-1.148208,0.2768835
10.255,-2.2554019937493397,-1.164789,0.2914563
10.26,-2.26150999374934,-1.18137,0.3060292
10.265,-2.2676189937493394,-1.193805,0.2914563
10.27,-2.2737279937493398,-1.202096,0.2768835
10.275,-2.27983599374934,-1.210386,0.2623107
10.28,-2.2863812937493395,-1.218676,0.2623107
10.285,-2.2924899937493395,-1.226966,0.2623107
10.29,-2.2990349937493395,-1.235257,0.2623107
10.295,-2.3055798937493397,-1.243547,0.2623107
10.3,-2.3121248937493397,-1.255983,0.2623107
10.305,-2.3186698937493397,-1.268418,0.2623107
10.31,-2.3252148937493398,-1.280854,0.2623107
10.315,-2.33219619374934,-1.293289,0.2623107
10.32,-2.33874119374934,-1.305724,0.2623107
10.325,-2.3457224937493395,-1.31816,0.2477379
10.33,-2.3522674937493395,-1.32645,0.2331651
10.335,-2.3592487937493396,-1.334741,0.2331651
10.34,-2.3662300937493397,-1.343031,0.2477379
10.345,-2.3732114937493396,-1.355466,0.2477379
10.35,-2.3801927937493397,-1.363757,0.2331651
10.355,-2.38761039374934,-1.376192,0.2185923
10.36,-2.39459169374934,-1.384482,0.2331651
10.365,-2.4020093937493394,-1.401063,0.2331651
10.37,-2.40899069374934,-1.409353,0.2331651
10.375,-2.4164083937493395,-1.421789,0.2185923
10.38,-2.4238259937493396,-1.430079,0.2185923
10.385,-2.4312436937493396,-1.442515,0.2185923
10.39,-2.4386612937493397,-1.450805,0.2185923
10.395,-2.4460789937493397,-1.459095,0.2040194
10.4,-2.45349659374934,-1.46324,0.2040194
10.405,-2.46135059374934,-1.475676,0.2040194
10.41,-2.46920459374934,-1.488111,0.2040194
10.415,-2.4766221937493396,-1.500547,0.2040194
10.42,-2.4844761937493396,-1.508837,0.1894466
10.425,-2.4918937937493397,-1.512982,0.1894466
10.43,-2.4997477937493398,-1.521273,0.1748738
10.435,-2.50760179374934,-1.529563,0.1748738
10.44,-2.51589209374934,-1.541998,0.160301
10.445,-2.52374609374934,-1.550289,0.160301
10.45,-2.53160009374934,-1.558579,0.1457282
10.455,-2.53945409374934,-1.562724,0.160301
10.46,-2.5477443937493396,-1.57516,0.1457282
10.465,-2.5555983937493396,-1.58345,0.160301
10.47,-2.5638886937493397,-1.595885,0.1457282
10.475,-2.57217899374934,-1.600031,0.1457282
10.48,-2.5804692937493394,-1.608321,0.1311554
10.485,-2.58875959374934,-1.616611,0.1311554
10.49,-2.5970498937493396,-1.629047,0.1165825
10.495,-2.6053401937493397,-1.637337,0.1165825
10.5,-2.6136305937493396,-1.645627,0.1020097
10.505,-2.6219208937493397,-1.649772,0.1020097
10.51,-2.63064749374934,-1.658063,0.1020097
10.515,-2.6389377937493395,-1.662208,0.1020097
10.52,-2.6472280937493395,-1.666353,0.1020097
10.525,-2.6559547937493395,-1.670498,0.0874369
10.53,-2.6646813937493397,-1.678789,0.07286409
10.535,-2.6729717937493396,-1.687079,0.05829127
10.54,-2.6816983937493397,-1.695369,0.04371845
10.545,-2.69042499374934,-1.699514,0.04371845
10.55,-2.69915169374934,-1.707805,0.04371845
10.555,-2.7078782937493395,-1.716095,0.04371845
10.56,-2.71660499374934,-1.724385,0.04371845
10.565,-2.7253315937493396,-1.72853,0.04371845
10.57,-2.7340582937493396,-1.732676,0.04371845
10.575,-2.7427848937493398,-1.736821,0.04371845
10.58,-2.75194789374934,-1.745111,0.02914563
10.585,-2.7606745937493398,-1.749256,0.01457282
10.59,-2.7698374937493395,-1.757547,2.109424e-15
10.595,-2.7785641937493395,-1.761692,2.109424e-15
10.6,-2.7877271937493395,-1.769982,2.109424e-15
10.605,-2.7964537937493397,-1.774127,2.109424e-15
10.61,-2.8056167937493397,-1.782417,2.109424e-15
10.615,-2.8147797937493397,-1.786563,2.109424e-15
10.62,-2.82350639374934,-1.790708,2.109424e-15
10.625,-2.83266939374934,-1.790708,2.109424e-15
10.63,-2.8418323937493395,-1.794853,2.109424e-15
10.635,-2.8509952937493397,-1.798998,2.109424e-15
10.64,-2.8601582937493397,-1.807288,2.109424e-15
10.645,-2.8693212937493398,-1.811434,2.109424e-15
10.65,-2.87848429374934,-1.815579,2.109424e-15
10.655,-2.88764729374934,-1.819724,2.109424e-15
10.66,-2.8968101937493396,-1.823869,2.109424e-15
10.665,-2.9059731937493396,-1.828014,2.109424e-15
10.67,-2.9151361937493396,-1.828014,2.109424e-15
10.675,-2.9242991937493397,-1.828014,2.109424e-15
10.68,-2.93346209374934,-1.828014,2.109424e-15
10.685,-2.94306149374934,-1.832159,2.109424e-15
10.69,-2.9522243937493395,-1.836305,2.109424e-15
10.695,-2.9613873937493396,-1.84045,2.109424e-15
10.7,-2.9705503937493396,-1.84045,2.109424e-15
10.705,-2.9801496937493397,-1.844595,2.109424e-15
10.71,-2.9893126937493397,-1.84874,2.109424e-15
10.715,-2.9984756937493398,-1.852885,2.109424e-15
10.72,-3.00807499374934,-1.852885,2.109424e-15
10.725,-3.0172379937493394,-1.852885,2.109424e-15
10.73,-3.0268372937493395,-1.85703,2.109424e-15
10.735,-3.0360001937493397,-1.861175,2.109424e-15
10.74,-3.0451631937493397,-1.861175,2.109424e-15
10.745,-3.05476249374934,-1.861175,2.109424e-15
10.75,-3.06392549374934,-1.861175,2.109424e-15
10.755,-3.0735247937493395,-1.865321,2.109424e-15
10.76,-3.0826877937493395,-1.865321,2.109424e-15
10.765,-3.0922870937493396,-1.865321,2.109424e-15
10.77,-3.1014500937493397,-1.865321,2.109424e-15
10.775,-3.1106130937493397,-1.865321,2.109424e-15
10.78,-3.12021239374934,-1.865321,2.109424e-15
10.785,-3.12937539374934,-1.865321,2.109424e-15
10.79,-3.13897469374934,-1.865321,2.109424e-15
10.795,-3.1481375937493397,-1.865321,2.109424e-15
10.8,-3.1573005937493397,-1.861175,2.109424e-15
10.805,-3.16689989374934,-1.861175,2.109424e-15
10.81,-3.17606289374934,-1.861175,2.109424e-15
10.815,-3.1852258837493395,-1.861175,2.109424e-15
10.82,-3.1948251937493395,-1.861175,2.109424e-15
10.825,-3.2039881737493396,-1.85703,2.109424e-15
10.83,-3.21315115374934,-1.85703,2.109424e-15
10.835,-3.2223141337493395,-1.852885,2.109424e-15
10.84,-3.2314771137493397,-1.84874,2.109424e-15
10.845,-3.2410764237493397,-1.84874,2.109424e-15
10.85,-3.25023940374934,-1.84874,2.109424e-15
10.855,-3.2594023737493396,-1.84874,2.109424e-15
10.86,-3.2685653537493398,-1.844595,2.109424e-15
10.865,-3.2777283347493396,-1.84045,2.109424e-15
10.87,-3.2868913137493396,-1.84045,2.109424e-15
10.875,-3.29605429374934,-1.84045,2.109424e-15
10.88,-3.3052172737493395,-1.836305,2.109424e-15
10.885,-3.31394391374934,-1.828014,2.109424e-15
10.89,-3.3231068937493395,-1.819724,2.109424e-15
10.895,-3.3322698737493397,-1.815579,2.109424e-15
10.9,-3.34143285374934,-1.815579,2.109424e-15
10.905,-3.3505958337493396,-1.815579,2.109424e-15
10.91,-3.35932247374934,-1.811434,2.109424e-15
10.915,-3.3684854537493396,-1.807288,2.109424e-15
10.92,-3.37721210374934,-1.803143,2.109424e-15
10.925,-3.3863750937493395,-1.803143,2.109424e-15
10.93,-3.3951016937493397,-1.798998,2.109424e-15
10.935,-3.4038283937493397,-1.790708,2.109424e-15
10.94,-3.4129913937493397,-1.782417,2.109424e-15
10.945,-3.42171799374934,-1.778272,2.109424e-15
10.95,-3.43044469374934,-1.774127,2.109424e-15
10.955,-3.4391712937493395,-1.769982,2.109424e-15
10.96,-3.4478978937493396,-1.761692,2.109424e-15
10.965,-3.4566245937493396,-1.757547,2.109424e-15
10.97,-3.4653511937493398,-1.753401,2.109424e-15
10.975,-3.4740778937493397,-1.749256,2.109424e-15
10.98,-3.48236819374934,-1.740966,2.109424e-15
10.985,-3.4910947937493395,-1.732676,2.109424e-15
10.99,-3.4998214937493395,-1.72853,2.109424e-15
10.995,-3.5081117937493396,-1.724385,2.109424e-15
11.0,-3.5164020937493397,-1.716095,2.109424e-15
11.005,-3.5251287937493396,-1.707805,2.109424e-15
11.01,-3.5334190937493397,-1.699514,2.109424e-15
11.015,-3.54170939374934,-1.695369,2.109424e-15
11.02,-3.5499996937493394,-1.687079,2.109424e-15
11.025,-3.5582899937493395,-1.678789,2.109424e-15
11.03,-3.5665802937493396,-1.670498,2.109424e-15
11.035,-3.5748705937493397,-1.666353,2.109424e-15
11.04,-3.5831609937493396,-1.662208,2.109424e-15
11.045,-3.5914512937493397,-1.658063,2.109424e-15
11.05,-3.5993052937493397,-1.649772,2.109424e-15
11.055,-3.60759559374934,-1.645627,2.109424e-15
11.06,-3.61544959374934,-1.637337,2.109424e-15
11.065,-3.6233034937493396,-1.629047,2.109424e-15
11.07,-3.6311574937493396,-1.616611,2.109424e-15
11.075,-3.6394477937493397,-1.608321,2.109424e-15
11.08,-3.6473017937493397,-1.600031,2.109424e-15
11.085,-3.6547194937493397,-1.59174,2.109424e-15
11.09,-3.66257339374934,-1.579305,2.109424e-15
11.095,-3.67042739374934,-1.571014,2.109424e-15
11.1,-3.6782813937493395,-1.566869,2.109424e-15
11.105,-3.6856990937493395,-1.562724,2.109424e-15
11.11,-3.6931166937493396,-1.550289,2.109424e-15
11.115,-3.7009706937493396,-1.537853,2.109424e-15
11.12,-3.7083882937493398,-1.529563,2.109424e-15
11.125,-3.7158059937493397,-1.525418,2.109424e-15
11.13,-3.72322359374934,-1.517127,2.109424e-15
11.135,-3.73064129374934,-1.504692,2.109424e-15
11.14,-3.7376225937493395,-1.492257,2.109424e-15
11.145,-3.7450401937493396,-1.483966,2.109424e-15
11.15,-3.7524578937493396,-1.475676,2.109424e-15
11.155,-3.7594391937493397,-1.467386,2.109424e-15
11.16,-3.7664204937493397,-1.45495,2.109424e-15
11.165,-3.77340179374934,-1.442515,2.109424e-15
11.17,-3.7803831937493397,-1.430079,2.109424e-15
11.175,-3.78736449374934,-1.421789,2.109424e-15
11.18,-3.79434579374934,-1.413499,2.109424e-15
11.185,-3.8013270937493395,-1.405208,2.109424e-15
11.19,-3.8078720937493395,-1.392773,2.109424e-15
11.195,-3.8148533937493396,-1.384482,2.109424e-15
11.2,-3.8213983937493397,-1.376192,2.109424e-15
11.205,-3.8283796937493397,-1.372047,2.109424e-15
11.21,-3.8349246937493398,-1.363757,2.109424e-15
11.215,-3.8414696937493398,-1.355466,2.109424e-15
11.22,-3.84757829374934,-1.338886,2.109424e-15
11.225,-3.85412329374934,-1.32645,2.109424e-15
11.23,-3.8606682937493395,-1.314015,2.109424e-15
11.235,-3.8667769937493395,-1.305724,2.109424e-15
11.24,-3.8733218937493397,-1.293289,2.109424e-15
11.245,-3.8794305937493396,-1.280854,2.109424e-15
11.25,-3.8855392937493396,-1.268418,2.109424e-15
11.255,-3.8916478937493397,-1.260128,2.109424e-15
11.26,-3.8977565937493397,-1.251837,2.109424e-15
11.265,-3.9034288937493398,-1.239402,2.109424e-15
11.27,-3.9095374937493395,-1.226966,2.109424e-15
11.275,-3.91520989374934,-1.210386,2.109424e-15
11.28,-3.9213184937493395,-1.202096,2.109424e-15
11.285,-3.9269907937493396,-1.18966,2.109424e-15
11.29,-3.9326630937493396,-1.18137,2.109424e-15
11.295,-3.9383354937493396,-1.168934,2.109424e-15
11.3,-3.9435714937493396,-1.156499,2.109424e-15
11.305,-3.9492437937493396,-1.144063,2.109424e-15
11.31,-3.9544797937493397,-1.131628,2.109424e-15
11.315,-3.9601520937493397,-1.119192,2.109424e-15
11.32,-3.9653880937493398,-1.106757,2.109424e-15
11.325,-3.97062409374934,-1.094321,2.109424e-15
11.33,-3.9758599937493395,-1.081886,2.109424e-15
11.335,-3.9810959937493395,-1.073596,2.109424e-15
11.34,-3.98589569374934,-1.06116,2.109424e-15
11.345,-3.9911316937493395,-1.05287,2.109424e-15
11.35,-3.9959312937493396,-1.036289,2.109424e-15
11.355,-4.00073099374934,-1.023854,2.109424e-15
11.36,-4.00553059374934,-1.007273,2.109424e-15
11.365,-4.010330293749339,-0.9948377,2.109424e-15
11.37,-4.01512999374934,-0.9824022,2.109424e-15
11.375,-4.01992959374934,-0.9741119,2.109424e-15
11.38,-4.024292893749339,-0.9616764,2.109424e-15
11.385,-4.028656293749339,-0.9492409,2.109424e-15
11.39,-4.03301959374934,-0.9326603,2.109424e-15
11.395,-4.037819193749339,-0.92437,2.109424e-15
11.4,-4.041746193749339,-0.9119345,2.109424e-15
11.405,-4.04610949374934,-0.8994991,2.109424e-15
11.41,-4.0504728937493395,-0.8829184,2.109424e-15
11.415,-4.0543998937493395,-0.870483,2.109424e-15
11.42,-4.058326793749339,-0.8580475,2.109424e-15
11.425,-4.062690193749339,-0.8497572,2.109424e-15
11.43,-4.066617193749339,-0.8373217,2.109424e-15
11.435,-4.070107793749339,-0.8248862,2.109424e-15
11.44,-4.074034793749339,-0.8083056,2.109424e-15
11.445,-4.077961793749339,-0.7958701,2.109424e-15
11.45,-4.08145249374934,-0.7834347,2.109424e-15
11.455,-4.08494309374934,-0.7709992,2.109424e-15
11.46,-4.088433793749339,-0.7544186,2.109424e-15
11.465,-4.0919243937493395,-0.7378379,2.109424e-15
11.47,-4.09541509374934,-0.7254025,2.109424e-15
11.475,-4.098905793749339,-0.7171122,2.109424e-15
11.48,-4.10196009374934,-0.7046767,2.109424e-15
11.485,-4.1050143937493395,-0.6880961,2.109424e-15
11.49,-4.108068693749339,-0.6715154,2.109424e-15
11.495,-4.11112309374934,-0.65908,2.109424e-15
11.5,-4.1141773937493396,-0.6466445,2.109424e-15
11.505,-4.117231693749339,-0.634209,2.109424e-15
11.51,-4.12028599374934,-0.6217735,2.109424e-15
11.515,-4.12290399374934,-0.6093381,2.109424e-15
11.52,-4.12552199374934,-0.5969026,2.109424e-15
11.525,-4.12813999374934,-0.5844671,2.109424e-15
11.53,-4.13075799374934,-0.5720317,2.109424e-15
11.535,-4.13337599374934,-0.5595962,2.109424e-15
11.54,-4.135557693749339,-0.5430156,2.109424e-15
11.545,-4.138175693749339,-0.5264349,2.109424e-15
11.55,-4.140357293749339,-0.5098543,2.109424e-15
11.555,-4.14253899374934,-0.4974188,2.109424e-15
11.56,-4.14472059374934,-0.4849834,2.109424e-15
11.565,-4.146902293749339,-0.4725479,2.109424e-15
11.57,-4.14908399374934,-0.4601124,2.109424e-15
11.575,-4.150829293749339,-0.447677,2.109424e-15
11.58,-4.15301099374934,-0.4352415,2.109424e-15
11.585,-4.154756293749339,-0.422806,2.109424e-15
11.59,-4.15650159374934,-0.4103705,2.109424e-15
11.595,-4.1582468937493395,-0.3979351,2.109424e-15
11.6,-4.1595558937493395,-0.3813544,2.109424e-15
11.605,-4.161301293749339,-0.3647738,2.109424e-15
11.61,-4.162610293749339,-0.3481932,2.109424e-15
11.615,-4.1639192937493394,-0.3316126,2.109424e-15
11.62,-4.16566459374934,-0.3191771,2.109424e-15
11.625,-4.1665372937493395,-0.3025965,2.109424e-15
11.63,-4.1678462937493395,-0.290161,2.109424e-15
11.635,-4.1691552937493395,-0.2777255,2.109424e-15
11.64,-4.17002789374934,-0.26529,2.109424e-15
11.645,-4.17090059374934,-0.2528546,2.109424e-15
11.65,-4.17220959374934,-0.2404191,2.109424e-15
11.655,-4.173082193749339,-0.2279836,2.109424e-15
11.66,-4.17351859374934,-0.2155482,2.109424e-15
11.665,-4.17439119374934,-0.1989675,2.109424e-15
11.67,-4.17482759374934,-0.1823869,2.109424e-15
11.675,-4.175700193749339,-0.1699514,2.109424e-15
11.68,-4.17613659374934,-0.157516,2.109424e-15
11.685,-4.17657289374934,-0.1450805,2.109424e-15
11.69,-4.17700919374934,-0.1284999,2.109424e-15
11.695,-4.17700919374934,-0.1119192,2.109424e-15
11.7,-4.17744559374934,-0.09948377,2.109424e-15
11.705,-4.17744559374934,-0.0870483,2.109424e-15
11.71,-4.17744559374934,-0.07046767,2.109424e-15
11.715,-4.17788189374934,-0.0580322,2.109424e-15
11.72,-4.17788189374934,-0.04559673,2.109424e-15
11.725,-4.17744559374934,-0.03316126,2.109424e-15
11.73,-4.17744559374934,-0.02072578,2.109424e-15
11.735,-4.17700919374934,-0.004145157,2.109424e-15
11.74,-4.17657289374934,0.008290314,2.109424e-15
11.745,-4.17657289374934,0.02072578,2.109424e-15
11.75,-4.17613659374934,0.03316126,2.109424e-15
11.755,-4.17526389374934,0.04974188,2.109424e-15
11.76,-4.17482759374934,0.06632251,2.109424e-15
11.765,-4.17439119374934,0.07875798,2.109424e-15
11.77,-4.17351859374934,0.0870483,2.109424e-15
11.775,-4.17264589374934,0.09948377,2.109424e-15
11.78,-4.1717732937493395,0.1160644,2.109424e-15
11.785,-4.17090059374934,0.132645,2.109424e-15
11.79,-4.17002789374934,0.1450805,2.109424e-15
11.795,-4.1691552937493395,0.1533708,2.109424e-15
11.8,-4.1678462937493395,0.1658063,2.109424e-15
11.805,-4.16697359374934,0.1782417,2.109424e-15
11.81,-4.16566459374934,0.1906772,2.109424e-15
11.815,-4.16435559374934,0.1989675,2.109424e-15
11.82,-4.16304659374934,0.211403,2.109424e-15
11.825,-4.16173759374934,0.2238385,2.109424e-15
11.83,-4.16042859374934,0.2362739,2.109424e-15
11.835,-4.158683293749339,0.2487094,2.109424e-15
11.84,-4.157374293749339,0.2611449,2.109424e-15
11.845,-4.15562899374934,0.2735804,2.109424e-15
11.85,-4.15388359374934,0.2860158,2.109424e-15
11.855,-4.152138293749339,0.2984513,2.109424e-15
11.86,-4.15039299374934,0.3108868,2.109424e-15
11.865,-4.14864759374934,0.3233222,2.109424e-15
11.87,-4.14646599374934,0.3357577,2.109424e-15
11.875,-4.14472059374934,0.3481932,2.109424e-15
11.88,-4.14253899374934,0.3606287,2.109424e-15
11.885,-4.140793693749339,0.368919,2.109424e-15
11.89,-4.13861199374934,0.3772093,2.109424e-15
11.895,-4.136430293749339,0.3854996,2.109424e-15
11.9,-4.134248693749339,0.3979351,2.109424e-15
11.905,-4.131630693749339,0.4103705,2.109424e-15
11.91,-4.12944899374934,0.422806,2.109424e-15
11.915,-4.12683099374934,0.4352415,2.109424e-15
11.92,-4.12464939374934,0.447677,2.109424e-15
11.925,-4.12203139374934,0.4601124,2.109424e-15
11.93,-4.11941339374934,0.4725479,2.109424e-15
11.935,-4.11679539374934,0.4849834,2.109424e-15
11.94,-4.11374109374934,0.4974188,2.109424e-15
11.945,-4.11112309374934,0.5098543,2.109424e-15
11.95,-4.10850509374934,0.5181446,2.109424e-15
11.955,-4.105450693749339,0.5305801,2.109424e-15
11.96,-4.1023963937493395,0.5430156,2.109424e-15
11.965,-4.09934209374934,0.5595962,2.109424e-15
11.97,-4.096287793749339,0.5720317,2.109424e-15
11.975,-4.0932333937493395,0.580322,2.109424e-15
11.98,-4.09017909374934,0.5886123,2.109424e-15
11.985,-4.087124793749339,0.5969026,2.109424e-15
11.99,-4.08363409374934,0.6093381,2.109424e-15
11.995,-4.08014349374934,0.6217735,2.109424e-15
12.0,-4.07708909374934,0.6300639,2.109424e-15
12.005,-4.07359849374934,0.6383542,2.109424e-15
12.01,-4.070107793749339,0.6466445,2.109424e-15
12.015,-4.066617193749339,0.65908,2.109424e-15
12.02,-4.062690193749339,0.6756606,2.109424e-15
12.025,-4.05919949374934,0.6880961,2.109424e-15
12.03,-4.0557088937493395,0.6963864,2.109424e-15
12.035,-4.0517818937493395,0.7046767,2.109424e-15
12.04,-4.0478548937493395,0.7171122,2.109424e-15
12.045,-4.0439278937493395,0.7336928,2.109424e-15
12.05,-4.0400008937493395,0.7461283,2.109424e-15
12.055,-4.0360738937493394,0.7544186,2.109424e-15
12.06,-4.032146893749339,0.7627089,2.109424e-15
12.065,-4.02778359374934,0.7751444,2.109424e-15
12.07,-4.02385659374934,0.7875798,2.109424e-15
12.075,-4.019493293749339,0.8000153,2.109424e-15
12.08,-4.015566293749339,0.8041605,2.109424e-15
12.085,-4.01120299374934,0.8124508,2.109424e-15
12.09,-4.00683959374934,0.8207411,2.109424e-15
12.095,-4.002476293749339,0.8331766,2.109424e-15
12.1,-3.9976766937493395,0.845612,2.109424e-15
12.105,-3.9933132937493396,0.8580475,2.109424e-15
12.11,-3.9889499937493396,0.8663378,2.109424e-15
12.115,-3.9841503937493394,0.8787733,2.109424e-15
12.12,-3.97935069374934,0.8912087,2.109424e-15
12.125,-3.9749873937493394,0.9036442,2.109424e-15
12.13,-3.97018769374934,0.9119345,2.109424e-15
12.135,-3.9653880937493398,0.9160797,2.109424e-15
12.14,-3.96058839374934,0.92437,2.109424e-15
12.145,-3.95535239374934,0.9368055,2.109424e-15
12.15,-3.9505527937493397,0.9492409,2.109424e-15
12.155,-3.9457530937493397,0.9575313,2.109424e-15
12.16,-3.9405170937493397,0.9658216,2.109424e-15
12.165,-3.9352810937493397,0.978257,2.109424e-15
12.17,-3.9304814937493395,0.9906925,2.109424e-15
12.175,-3.9252454937493395,0.9989828,2.109424e-15
12.18,-3.9200094937493395,1.003128,2.109424e-15
12.185,-3.9147734937493395,1.011418,2.109424e-15
12.19,-3.90910119374934,1.023854,2.109424e-15
12.195,-3.90386519374934,1.036289,2.109424e-15
12.2,-3.89862919374934,1.04458,2.109424e-15
12.205,-3.8929568937493397,1.05287,2.109424e-15
12.21,-3.8872845937493397,1.065305,2.109424e-15
12.215,-3.8820485937493396,1.077741,2.109424e-15
12.22,-3.8763762937493396,1.086031,2.109424e-15
12.225,-3.8707039937493395,1.090176,2.109424e-15
12.23,-3.8650315937493396,1.098467,2.109424e-15
12.235,-3.85935929374934,1.106757,2.109424e-15
12.24,-3.8536869937493394,1.115047,2.109424e-15
12.245,-3.84757829374934,1.123338,2.109424e-15
12.25,-3.84190599374934,1.131628,2.109424e-15
12.255,-3.8357973937493397,1.144063,2.109424e-15
12.26,-3.83012499374934,1.152354,2.109424e-15
12.265,-3.8240163937493397,1.160644,2.109424e-15
12.27,-3.8179076937493397,1.168934,2.109424e-15
12.275,-3.8117990937493396,1.18137,2.109424e-15
12.28,-3.8056903937493396,1.18966,2.109424e-15
12.285,-3.79958179374934,1.19795,2.109424e-15
12.29,-3.7934730937493395,1.202096,2.109424e-15
12.295,-3.78736449374934,1.210386,2.109424e-15
12.3,-3.78081949374934,1.218676,2.109424e-15
12.305,-3.77471079374934,1.226966,2.109424e-15
12.31,-3.7681658937493396,1.235257,2.109424e-15
12.315,-3.7620571937493397,1.239402,2.109424e-15
12.32,-3.7555121937493396,1.247692,2.109424e-15
12.325,-3.7489671937493396,1.255983,2.109424e-15
12.33,-3.7428585937493395,1.264273,2.109424e-15
12.335,-3.7363135937493395,1.268418,2.109424e-15
12.34,-3.7297685937493394,1.272563,2.109424e-15
12.345,-3.72278729374934,1.280854,2.109424e-15
12.35,-3.71624229374934,1.293289,2.109424e-15
12.355,-3.7096972937493398,1.301579,2.109424e-15
12.36,-3.7031522937493397,1.305724,2.109424e-15
12.365,-3.6961709937493397,1.314015,2.109424e-15
12.37,-3.6896259937493396,1.322305,2.109424e-15
12.375,-3.6826446937493396,1.334741,2.109424e-15
12.38,-3.6760996937493395,1.334741,2.109424e-15
12.385,-3.66911839374934,1.338886,2.109424e-15
12.39,-3.66213709374934,1.343031,2.109424e-15
12.395,-3.6551557937493397,1.355466,2.109424e-15
12.4,-3.6481744937493397,1.363757,2.109424e-15
12.405,-3.6411931937493396,1.372047,2.109424e-15
12.41,-3.6342117937493397,1.376192,2.109424e-15
12.415,-3.6272304937493396,1.384482,2.109424e-15
12.42,-3.6202491937493395,1.388628,2.109424e-15
12.425,-3.61283159374934,1.396918,2.109424e-15
12.43,-3.6058501937493395,1.401063,2.109424e-15
12.435,-3.59886889374934,1.405208,2.109424e-15
12.44,-3.5914512937493397,1.409353,2.109424e-15
12.445,-3.5844699937493396,1.413499,2.109424e-15
12.45,-3.5770522937493396,1.421789,2.109424e-15
12.455,-3.5696346937493395,1.430079,2.109424e-15
12.46,-3.5626532937493396,1.434224,2.109424e-15
12.465,-3.5552356937493395,1.438369,2.109424e-15
12.47,-3.5478179937493395,1.442515,2.109424e-15
12.475,-3.54040039374934,1.450805,2.109424e-15
12.48,-3.53298269374934,1.459095,2.109424e-15
12.485,-3.5255650937493397,1.46324,2.109424e-15
12.49,-3.5181473937493397,1.467386,2.109424e-15
12.495,-3.5107297937493396,1.471531,2.109424e-15
12.5,-3.5033120937493396,1.475676,2.109424e-15
12.505,-3.4958944937493395,1.479821,2.109424e-15
12.51,-3.4884767937493395,1.479821,2.109424e-15
12.515,-3.4806228937493398,1.483966,2.109424e-15
12.52,-3.47320519374934,1.488111,2.109424e-15
12.525,-3.4657875937493396,1.492257,2.109424e-15
12.53,-3.4579335937493396,1.496402,2.109424e-15
12.535,-3.4505158937493396,1.500547,2.109424e-15
12.54,-3.44266199374934,1.508837,2.109424e-15
12.545,-3.4352442937493395,1.512982,2.109424e-15
12.55,-3.4273902937493395,1.517127,2.109424e-15
12.555,-3.4199726937493398,1.517127,2.109424e-15
12.56,-3.4121186937493397,1.521273,2.109424e-15
12.565,-3.4042646937493397,1.525418,2.109424e-15
12.57,-3.3968470937493396,1.529563,2.109424e-15
12.575,-3.3889930937493395,1.529563,2.109424e-15
12.58,-3.3811390937493395,1.533708,2.109424e-15
12.585,-3.37328511374934,1.537853,2.109424e-15
12.59,-3.3654311337493397,1.546144,2.109424e-15
12.595,-3.35801348374934,1.546144,2.109424e-15
12.6,-3.3501595037493397,1.546144,2.109424e-15
12.605,-3.3423055137493396,1.546144,2.109424e-15
12.61,-3.33445153374934,1.550289,2.109424e-15
12.615,-3.3265975537493397,1.554434,2.109424e-15
12.62,-3.3187435737493396,1.554434,2.109424e-15
12.625,-3.31088959374934,1.554434,2.109424e-15
12.63,-3.3030356137493397,1.558579,2.109424e-15
12.635,-3.2951816237493396,1.562724,2.109424e-15
12.64,-3.2873276457493397,1.566869,2.109424e-15
12.645,-3.27947366474934,1.566869,2.109424e-15
12.65,-3.2716196827493396,1.566869,2.109424e-15
12.655,-3.2637657037493395,1.566869,2.109424e-15
12.66,-3.25591172374934,1.566869,2.109424e-15
12.665,-3.2480577337493397,1.566869,2.109424e-15
12.67,-3.2397674237493397,1.571014,2.109424e-15
12.675,-3.2319134437493395,1.57516,2.109424e-15
12.68,-3.22405946374934,1.579305,2.109424e-15
12.685,-3.2162054837493397,1.579305,2.109424e-15
12.69,-3.2083514937493396,1.579305,2.109424e-15
12.695,-3.20049751374934,1.579305,2.109424e-15
12.7,-3.1926435337493397,1.579305,2.109424e-15
12.705,-3.1847895537493396,1.57516,2.109424e-15
12.71,-3.1769355937493398,1.571014,2.109424e-15
12.715,-3.1690815937493397,1.566869,2.109424e-15
12.72,-3.1612275937493397,1.566869,2.109424e-15
12.725,-3.1533735937493397,1.566869,2.109424e-15
12.73,-3.1455196937493395,1.566869,2.109424e-15
12.735,-3.13766569374934,1.566869,2.109424e-15
12.74,-3.12981169374934,1.566869,2.109424e-15
12.745,-3.12195769374934,1.566869,2.109424e-15
12.75,-3.11410369374934,1.566869,2.109424e-15
12.755,-3.10624969374934,1.566869,2.109424e-15
12.76,-3.0983957937493396,1.566869,2.109424e-15
12.765,-3.0905417937493396,1.566869,2.109424e-15
12.77,-3.0826877937493395,1.566869,2.109424e-15
12.775,-3.0748337937493395,1.566869,2.109424e-15
12.78,-3.0669797937493395,1.566869,2.109424e-15
12.785,-3.0591258937493397,1.566869,2.109424e-15
12.79,-3.0517081937493398,1.562724,2.109424e-15
12.795,-3.0438541937493397,1.558579,2.109424e-15
12.8,-3.0360001937493397,1.554434,2.109424e-15
12.805,-3.0281462937493395,1.554434,2.109424e-15
12.81,-3.0207285937493396,1.550289,2.109424e-15
12.815,-3.0128745937493395,1.546144,2.109424e-15
12.82,-3.00545699374934,1.537853,2.109424e-15
12.825,-2.99760299374934,1.537853,2.109424e-15
12.83,-2.99018529374934,1.533708,2.109424e-15
12.835,-2.9823313937493396,1.533708,2.109424e-15
12.84,-2.9749136937493397,1.525418,2.109424e-15
12.845,-2.9670596937493396,1.525418,2.109424e-15
12.85,-2.9596420937493395,1.521273,2.109424e-15
12.855,-2.9522243937493395,1.521273,2.109424e-15
12.86,-2.94437049374934,1.517127,2.109424e-15
12.865,-2.93695279374934,1.517127,2.109424e-15
12.87,-2.9295351937493397,1.512982,2.109424e-15
12.875,-2.9221174937493397,1.508837,2.109424e-15
12.88,-2.9146998937493396,1.500547,2.109424e-15
12.885,-2.9072821937493396,1.496402,2.109424e-15
12.89,-2.8998645937493395,1.492257,2.109424e-15
12.895,-2.8924468937493395,1.488111,2.109424e-15
12.9,-2.88502929374934,1.483966,2.109424e-15
12.905,-2.87804789374934,1.475676,2.109424e-15
12.91,-2.8706302937493398,1.471531,2.109424e-15
12.915,-2.86321259374934,1.467386,2.109424e-15
12.92,-2.8562312937493397,1.46324,2.109424e-15
12.925,-2.8488136937493396,1.459095,2.109424e-15
12.93,-2.8418323937493395,1.450805,2.109424e-15
12.935,-2.8348509937493396,1.442515,2.109424e-15
12.94,-2.82743339374934,1.438369,2.109424e-15
12.945,-2.82045209374934,1.434224,2.109424e-15
12.95,-2.8134707937493397,1.430079,2.109424e-15
12.955,-2.80648939374934,1.421789,2.109424e-15
12.96,-2.7995080937493397,1.413499,2.109424e-15
12.965,-2.7925267937493397,1.409353,2.109424e-15
12.97,-2.7855454937493396,1.405208,2.109424e-15
12.975,-2.7790004937493396,1.396918,2.109424e-15
12.98,-2.7720191937493395,1.388628,2.109424e-15
12.985,-2.76503789374934,1.380337,2.109424e-15
12.99,-2.75849289374934,1.376192,2.109424e-15
12.995,-2.75194789374934,1.367902,2.109424e-15
13.0,-2.7449665937493397,1.359611,2.109424e-15
13.005,-2.7384215937493397,1.351321,2.109424e-15
13.01,-2.7318765937493397,1.347176,2.109424e-15
13.015,-2.7253315937493396,1.338886,2.109424e-15
13.02,-2.7187865937493396,1.330595,2.109424e-15
13.025,-2.7122416937493394,1.322305,2.109424e-15
13.03,-2.7056966937493394,1.31816,2.109424e-15
13.035,-2.69915169374934,1.314015,2.109424e-15
13.04,-2.69304299374934,1.305724,2.109424e-15
13.045,-2.6864980937493397,1.297434,2.109424e-15
13.05,-2.6803893937493397,1.289144,2.109424e-15
13.055,-2.6738443937493397,1.284999,2.109424e-15
13.06,-2.6677357937493396,1.276708,2.109424e-15
13.065,-2.6616270937493396,1.268418,2.109424e-15
13.07,-2.65551849374934,1.255983,2.109424e-15
13.075,-2.6494097937493395,1.247692,2.109424e-15
13.08,-2.64330119374934,1.239402,2.109424e-15
13.085,-2.63719249374934,1.235257,2.109424e-15
13.09,-2.6315201937493398,1.222821,2.109424e-15
13.095,-2.62541149374934,1.214531,2.109424e-15
13.1,-2.6197391937493397,1.202096,2.109424e-15
13.105,-2.6136305937493396,1.19795,2.109424e-15
13.11,-2.6079581937493397,1.18966,2.109424e-15
13.115,-2.6022858937493396,1.18137,2.109424e-15
13.12,-2.5966135937493395,1.168934,2.109424e-15
13.125,-2.5909412937493395,1.160644,2.109424e-15
13.13,-2.58526899374934,1.152354,2.109424e-15
13.135,-2.57959659374934,1.148208,2.109424e-15
13.14,-2.5743606937493397,1.135773,2.109424e-15
13.145,-2.56868829374934,1.127483,2.109424e-15
13.15,-2.56345229374934,1.115047,2.109424e-15
13.155,-2.5582163937493396,1.106757,2.109424e-15
13.16,-2.5529803937493396,1.094321,2.109424e-15
13.165,-2.5477443937493396,1.081886,2.109424e-15
13.17,-2.5425083937493396,1.06945,2.109424e-15
13.175,-2.5372723937493395,1.06116,2.109424e-15
13.18,-2.5320363937493395,1.05287,2.109424e-15
13.185,-2.5272367937493394,1.04458,2.109424e-15
13.19,-2.52200079374934,1.036289,2.109424e-15
13.195,-2.51720109374934,1.027999,2.109424e-15
13.2,-2.5124014937493397,1.019709,2.109424e-15
13.205,-2.50760179374934,1.007273,2.109424e-15
13.21,-2.5028021937493397,0.9948377,2.109424e-15
13.215,-2.4980024937493397,0.9824022,2.109424e-15
13.22,-2.4936391937493396,0.9699667,2.109424e-15
13.225,-2.4888394937493397,0.9575313,2.109424e-15
13.23,-2.4840398937493395,0.9492409,2.109424e-15
13.235,-2.4796764937493396,0.9409506,2.109424e-15
13.24,-2.4753131937493396,0.9326603,2.109424e-15
13.245,-2.4709498937493395,0.9202248,2.109424e-15
13.25,-2.46658659374934,0.9077894,2.109424e-15
13.255,-2.4622231937493395,0.8994991,2.109424e-15
13.26,-2.4578598937493394,0.8912087,2.109424e-15
13.265,-2.4539328937493394,0.8787733,2.109424e-15
13.27,-2.4500058937493394,0.8621927,2.109424e-15
13.275,-2.44564259374934,0.8497572,2.109424e-15
13.28,-2.4417155937493398,0.8414669,2.109424e-15
13.285,-2.4377885937493398,0.8331766,2.109424e-15
13.29,-2.4338615937493397,0.8207411,2.109424e-15
13.295,-2.4299346937493396,0.8083056,2.109424e-15
13.3,-2.4264439937493396,0.7958701,2.109424e-15
13.305,-2.4225169937493396,0.7875798,2.109424e-15
13.31,-2.4190262937493396,0.7751444,2.109424e-15
13.315,-2.4150993937493395,0.766854,2.109424e-15
13.32,-2.41160869374934,0.7544186,2.109424e-15
13.325,-2.4081179937493395,0.7461283,2.109424e-15
13.33,-2.4046273937493394,0.7336928,2.109424e-15
13.335,-2.40157309374934,0.7212573,2.109424e-15
13.34,-2.3980823937493394,0.7088218,2.109424e-15
13.345,-2.39502809374934,0.6963864,2.109424e-15
13.35,-2.39197369374934,0.6798057,2.109424e-15
13.355,-2.3884830937493398,0.6673703,2.109424e-15
13.36,-2.3854287937493397,0.6549348,2.109424e-15
13.365,-2.38237439374934,0.6466445,2.109424e-15
13.37,-2.37975639374934,0.634209,2.109424e-15
13.375,-2.3767020937493397,0.6217735,2.109424e-15
13.38,-2.3740840937493397,0.6093381,2.109424e-15
13.385,-2.3710297937493396,0.6010478,2.109424e-15
13.39,-2.3684117937493396,0.5886123,2.109424e-15
13.395,-2.3657937937493396,0.5761768,2.109424e-15
13.4,-2.3631757937493396,0.5595962,2.109424e-15
13.405,-2.3605577937493396,0.5513059,2.109424e-15
13.41,-2.35837619374934,0.5388704,2.109424e-15
13.415,-2.35575819374934,0.5305801,2.109424e-15
13.42,-2.3535764937493395,0.5139995,2.109424e-15
13.425,-2.3513947937493396,0.501564,2.109424e-15
13.43,-2.34921319374934,0.4849834,2.109424e-15
13.435,-2.3470314937493395,0.4725479,2.109424e-15
13.44,-2.34484989374934,0.4601124,2.109424e-15
13.445,-2.34266819374934,0.4518221,2.109424e-15
13.45,-2.34092289374934,0.4393866,2.109424e-15
13.455,-2.33874119374934,0.4310963,2.109424e-15
13.46,-2.33699589374934,0.4186609,2.109424e-15
13.465,-2.3352504937493395,0.4103705,2.109424e-15
13.47,-2.33350519374934,0.3979351,2.109424e-15
13.475,-2.33219619374934,0.3813544,2.109424e-15
13.48,-2.33045089374934,0.3647738,2.109424e-15
13.485,-2.3287055937493397,0.3523383,2.109424e-15
13.49,-2.3273965937493397,0.3399029,2.109424e-15
13.495,-2.3260875937493397,0.3274674,2.109424e-15
13.5,-2.3247785937493397,0.3108868,2.109424e-15
13.505,-2.3234695937493397,0.2984513,2.109424e-15
13.51,-2.3221605937493397,0.290161,2.109424e-15
13.515,-2.3212878937493397,0.2777255,2.109424e-15
13.52,-2.3199788937493397,0.26529,2.109424e-15
13.525,-2.31910619374934,0.2487094,2.109424e-15
13.53,-2.3182335937493397,0.2362739,2.109424e-15
13.535,-2.3173608937493397,0.2238385,2.109424e-15
13.54,-2.3164882937493396,0.211403,2.109424e-15
13.545,-2.3156155937493397,0.1989675,2.109424e-15
13.55,-2.3147428937493397,0.1906772,2.109424e-15
13.555,-2.3143065937493397,0.1782417,2.109424e-15
13.56,-2.3138702937493396,0.1658063,2.109424e-15
13.565,-2.3129975937493397,0.1533708,2.109424e-15
13.57,-2.3125612937493396,0.1450805,2.109424e-15
13.575,-2.3121248937493397,0.1367902,2.109424e-15
13.58,-2.3121248937493397,0.1202096,2.109424e-15
13.585,-2.3116885937493397,0.1036289,2.109424e-15
13.59,-2.3116885937493397,0.0870483,2.109424e-15
13.595,-2.3112522937493396,0.07875798,2.109424e-15
13.6,-2.3112522937493396,0.06632251,2.109424e-15
13.605,-2.3112522937493396,0.05388704,2.109424e-15
13.61,-2.3112522937493396,0.03730641,2.109424e-15
13.615,-2.3116885937493397,0.02487094,2.109424e-15
13.62,-2.3116885937493397,0.01243547,2.109424e-15
13.625,-2.3121248937493397,-0.0,2.109424e-15
13.63,-2.3121248937493397,-0.01243547,2.109424e-15
13.635,-2.3125612937493396,-0.02487094,2.109424e-15
13.64,-2.3129975937493397,-0.03730641,2.109424e-15
13.645,-2.3134338937493397,-0.04974188,2.109424e-15
13.65,-2.3138702937493396,-0.0580322,2.109424e-15
13.655,-2.3147428937493397,-0.07046767,2.109424e-15
13.66,-2.3151792937493396,-0.07875798,2.109424e-15
13.665,-2.3160518937493397,-0.09533861,2.109424e-15
13.67,-2.3169245937493397,-0.1077741,2.109424e-15
13.675,-2.3177972937493396,-0.1243547,2.109424e-15
13.68,-2.3186698937493397,-0.1367902,2.109424e-15
13.685,-2.3195425937493397,-0.1492257,2.109424e-15
13.69,-2.32041519374934,-0.157516,2.109424e-15
13.695,-2.32172419374934,-0.1699514,2.109424e-15
13.7,-2.3225968937493398,-0.1782417,2.109424e-15
13.705,-2.3239058937493398,-0.1906772,2.109424e-15
13.71,-2.3252148937493398,-0.1989675,2.109424e-15
13.715,-2.3265238937493398,-0.211403,2.109424e-15
13.72,-2.3278328937493398,-0.2238385,2.109424e-15
13.725,-2.3291418937493398,-0.2362739,2.109424e-15
13.73,-2.33045089374934,-0.2445643,2.109424e-15
13.735,-2.33219619374934,-0.2569997,2.109424e-15
13.74,-2.33350519374934,-0.26529,2.109424e-15
13.745,-2.3352504937493395,-0.2777255,2.109424e-15
13.75,-2.33699589374934,-0.2860158,2.109424e-15
13.755,-2.33874119374934,-0.2984513,2.109424e-15
13.76,-2.3404864937493395,-0.3108868,2.109424e-15
13.765,-2.34223189374934,-0.3233222,2.109424e-15
13.77,-2.3444134937493395,-0.3357577,2.109424e-15
13.775,-2.34615889374934,-0.3481932,2.109424e-15
13.78,-2.3483404937493395,-0.3606287,2.109424e-15
13.785,-2.3500857937493396,-0.368919,2.109424e-15
13.79,-2.3522674937493395,-0.3772093,2.109424e-15
13.795,-2.35444919374934,-0.3854996,2.109424e-15
13.8,-2.3566307937493396,-0.3979351,2.109424e-15
13.805,-2.3592487937493396,-0.4103705,2.109424e-15
13.81,-2.3614304937493396,-0.422806,2.109424e-15
13.815,-2.3636120937493397,-0.4310963,2.109424e-15
13.82,-2.3662300937493397,-0.4435318,2.109424e-15
13.825,-2.3688480937493397,-0.4559673,2.109424e-15
13.83,-2.3710297937493396,-0.4684027,2.109424e-15
13.835,-2.3736477937493397,-0.4766931,2.109424e-15
13.84,-2.3762657937493397,-0.4808382,2.109424e-15
13.845,-2.3793200937493397,-0.4932737,2.109424e-15
13.85,-2.3819380937493397,-0.5057092,2.109424e-15
13.855,-2.3845560937493397,-0.5181446,2.109424e-15
13.86,-2.38761039374934,-0.5264349,2.109424e-15
13.865,-2.39066469374934,-0.5388704,2.109424e-15
13.87,-2.39328269374934,-0.5513059,2.109424e-15
13.875,-2.39633709374934,-0.5637413,2.109424e-15
13.88,-2.3993913937493394,-0.5678865,2.109424e-15
13.885,-2.40244569374934,-0.5761768,2.109424e-15
13.89,-2.4059363937493394,-0.5886123,2.109424e-15
13.895,-2.40899069374934,-0.6010478,2.109424e-15
13.9,-2.4124813937493395,-0.6134832,2.109424e-15
13.905,-2.4155356937493395,-0.6217735,2.109424e-15
13.91,-2.4190262937493396,-0.634209,2.109424e-15
13.915,-2.4225169937493396,-0.6466445,2.109424e-15
13.92,-2.4260076937493396,-0.65908,2.109424e-15
13.925,-2.4294982937493397,-0.6673703,2.109424e-15
13.93,-2.4329889937493396,-0.6756606,2.109424e-15
13.935,-2.4364795937493398,-0.6798057,2.109424e-15
13.94,-2.4404065937493398,-0.6922412,2.109424e-15
13.945,-2.4438972937493397,-0.7005315,2.109424e-15
13.95,-2.4478242937493397,-0.712967,2.109424e-15
13.955,-2.4517512937493398,-0.7212573,2.109424e-15
13.96,-2.4552418937493394,-0.7295476,2.109424e-15
13.965,-2.4591688937493394,-0.7378379,2.109424e-15
13.97,-2.4630958937493395,-0.7461283,2.109424e-15
13.975,-2.4674591937493395,-0.7585637,2.109424e-15
13.98,-2.4713861937493395,-0.7709992,2.109424e-15
13.985,-2.4753131937493396,-0.7792895,2.109424e-15
13.99,-2.4796764937493396,-0.7875798,2.109424e-15
13.995,-2.4836034937493396,-0.7958701,2.109424e-15
14.0,-2.4879668937493395,-0.8083056,2.109424e-15
14.005,-2.4923301937493396,-0.8207411,2.109424e-15
14.01,-2.4966934937493397,-0.8290314,2.109424e-15
14.015,-2.5010567937493398,-0.8373217,2.109424e-15
14.02,-2.50542009374934,-0.845612,2.109424e-15
14.025,-2.5097834937493397,-0.8539023,2.109424e-15
14.03,-2.51414679374934,-0.8621927,2.109424e-15
14.035,-2.5189463937493395,-0.870483,2.109424e-15
14.04,-2.52330979374934,-0.8787733,2.109424e-15
14.045,-2.5281093937493395,-0.8870636,2.109424e-15
14.05,-2.53290909374934,-0.8953539,2.109424e-15
14.055,-2.5372723937493395,-0.9036442,2.109424e-15
14.06,-2.5420720937493395,-0.9119345,2.109424e-15
14.065,-2.5468716937493396,-0.9202248,2.109424e-15
14.07,-2.5521076937493397,-0.9326603,2.109424e-15
14.075,-2.5569073937493396,-0.9450958,2.109424e-15
14.08,-2.5617069937493397,-0.9533861,2.109424e-15
14.085,-2.5665066937493397,-0.9575313,2.109424e-15
14.09,-2.5717426937493397,-0.9658216,2.109424e-15
14.095,-2.5765422937493394,-0.9741119,2.109424e-15
14.1,-2.5817782937493394,-0.9865474,2.109424e-15
14.105,-2.5870142937493394,-0.9906925,2.109424e-15
14.11,-2.5922502937493395,-0.9989828,2.109424e-15
14.115,-2.5974862937493395,-1.007273,2.109424e-15
14.12,-2.6027222937493395,-1.019709,2.109424e-15
14.125,-2.6079581937493397,-1.027999,2.109424e-15
14.13,-2.6131941937493397,-1.036289,2.109424e-15
14.135,-2.6184301937493397,-1.040434,2.109424e-15
14.14,-2.62410249374934,-1.048725,2.109424e-15
14.145,-2.62933849374934,-1.05287,2.109424e-15
14.15,-2.6350107937493394,-1.06116,2.109424e-15
14.155,-2.6402467937493395,-1.065305,2.109424e-15
14.16,-2.64591919374934,-1.073596,2.109424e-15
14.165,-2.65159149374934,-1.081886,2.109424e-15
14.17,-2.6572637937493395,-1.094321,2.109424e-15
14.175,-2.6629360937493396,-1.102612,2.109424e-15
14.18,-2.6681720937493396,-1.106757,2.109424e-15
14.185,-2.6742807937493396,-1.110902,2.109424e-15
14.19,-2.6799530937493397,-1.119192,2.109424e-15
14.195,-2.6856253937493397,-1.127483,2.109424e-15
14.2,-2.69129769374934,-1.131628,2.109424e-15
14.205,-2.6974063937493398,-1.135773,2.109424e-15
14.21,-2.7030786937493394,-1.139918,2.109424e-15
14.215,-2.7091872937493395,-1.152354,2.109424e-15
14.22,-2.7148596937493394,-1.156499,2.109424e-15
14.225,-2.7209682937493396,-1.164789,2.109424e-15
14.23,-2.7270769937493395,-1.168934,2.109424e-15
14.235,-2.7327492937493396,-1.177225,2.109424e-15
14.24,-2.7388578937493397,-1.18137,2.109424e-15
14.245,-2.7449665937493397,-1.185515,2.109424e-15
14.25,-2.7510751937493394,-1.18966,2.109424e-15
14.255,-2.75718389374934,-1.19795,2.109424e-15
14.26,-2.76329249374934,-1.202096,2.109424e-15
14.265,-2.7694011937493395,-1.206241,2.109424e-15
14.27,-2.7759461937493395,-1.214531,2.109424e-15
14.275,-2.7820547937493396,-1.222821,2.109424e-15
14.28,-2.7881634937493396,-1.231112,2.109424e-15
14.285,-2.7947084937493396,-1.235257,2.109424e-15
14.29,-2.8008170937493397,-1.239402,2.109424e-15
14.295,-2.8069257937493397,-1.243547,2.109424e-15
14.3,-2.8134707937493397,-1.247692,2.109424e-15
14.305,-2.8200156937493395,-1.251837,2.109424e-15
14.31,-2.82612439374934,-1.255983,2.109424e-15
14.315,-2.83266939374934,-1.260128,2.109424e-15
14.32,-2.8392143937493395,-1.264273,2.109424e-15
14.325,-2.8453229937493396,-1.268418,2.109424e-15
14.33,-2.8518679937493396,-1.272563,2.109424e-15
14.335,-2.8584129937493397,-1.276708,2.109424e-15
14.34,-2.8649579937493397,-1.280854,2.109424e-15
14.345,-2.8715029937493397,-1.284999,2.109424e-15
14.35,-2.87804789374934,-1.289144,2.109424e-15
14.355,-2.88459289374934,-1.293289,2.109424e-15
14.36,-2.8911378937493395,-1.297434,2.109424e-15
14.365,-2.8976828937493395,-1.301579,2.109424e-15
14.37,-2.9042278937493395,-1.305724,2.109424e-15
14.375,-2.9112091937493396,-1.30987,2.109424e-15
14.38,-2.9177541937493396,-1.314015,2.109424e-15
14.385,-2.9242991937493397,-1.31816,2.109424e-15
14.39,-2.9308441937493397,-1.31816,2.109424e-15
14.395,-2.9378254937493398,-1.322305,2.109424e-15
14.4,-2.94437049374934,-1.32645,2.109424e-15
14.405,-2.9509153937493395,-1.330595,2.109424e-15
14.41,-2.95789679374934,-1.330595,2.109424e-15
14.415,-2.9644416937493396,-1.330595,2.109424e-15
14.42,-2.9714230937493396,-1.334741,2.109424e-15
14.425,-2.9779679937493397,-1.338886,2.109424e-15
14.43,-2.9849493937493397,-1.343031,2.109424e-15
14.435,-2.99149429374934,-1.343031,2.109424e-15
14.44,-2.9984756937493398,-1.347176,2.109424e-15
14.445,-3.0050205937493395,-1.347176,2.109424e-15
14.45,-3.01200199374934,-1.351321,2.109424e-15
14.455,-3.0185468937493396,-1.347176,2.109424e-15
14.46,-3.0255282937493395,-1.351321,2.109424e-15
14.465,-3.0320731937493397,-1.347176,2.109424e-15
14.47,-3.0390545937493396,-1.351321,2.109424e-15
14.475,-3.0460358937493397,-1.351321,2.109424e-15
14.48,-3.0525808937493397,-1.355466,2.109424e-15
14.485,-3.05956219374934,-1.355466,2.109424e-15
14.49,-3.06610719374934,-1.355466,2.109424e-15
14.495,-3.0730884937493395,-1.355466,2.109424e-15
14.5,-3.0800697937493395,-1.359611,2.109424e-15
14.505,-3.0866147937493396,-1.359611,2.109424e-15
14.51,-3.0935960937493396,-1.359611,2.109424e-15
14.515,-3.1005773937493397,-1.359611,2.109424e-15
14.52,-3.1071223937493397,-1.359611,2.109424e-15
14.525,-3.11410369374934,-1.363757,2.109424e-15
14.53,-3.12064869374934,-1.359611,2.109424e-15
14.535,-3.1276299937493395,-1.359611,2.109424e-15
14.54,-3.1346112937493396,-1.359611,2.109424e-15
14.545,-3.1411562937493396,-1.359611,2.109424e-15
14.55,-3.1481375937493397,-1.359611,2.109424e-15
14.555,-3.1546825937493397,-1.355466,2.109424e-15
14.56,-3.1616638937493398,-1.355466,2.109424e-15
14.565,-3.16820889374934,-1.355466,2.109424e-15
14.57,-3.17519019374934,-1.355466,2.109424e-15
14.575,-3.1817352237493397,-1.351321,2.109424e-15
14.58,-3.1887165437493397,-1.351321,2.109424e-15
14.585,-3.19526152374934,-1.347176,2.109424e-15
14.59,-3.2022428437493398,-1.351321,2.109424e-15
14.595,-3.20878783374934,-1.347176,2.109424e-15
14.6,-3.21576914374934,-1.351321,2.109424e-15
14.605,-3.2223141337493395,-1.347176,2.109424e-15
14.61,-3.2288591137493396,-1.347176,2.109424e-15
14.615,-3.2358404337493396,-1.343031,2.109424e-15
14.62,-3.2423854137493398,-1.343031,2.109424e-15
14.625,-3.24893040374934,-1.338886,2.109424e-15
14.63,-3.2554753837493395,-1.334741,2.109424e-15
14.635,-3.2620203737493396,-1.32645,2.109424e-15
14.64,-3.2690016937493396,-1.32645,2.109424e-15
14.645,-3.2755466737493397,-1.32645,2.109424e-15
14.65,-3.28209165834934,-1.32645,2.109424e-15
14.655,-3.28863664274934,-1.322305,2.109424e-15
14.66,-3.2951816237493396,-1.31816,2.109424e-15
14.665,-3.3017266137493397,-1.31816,2.109424e-15
14.67,-3.30827159374934,-1.31816,2.109424e-15
14.675,-3.3148165837493395,-1.314015,2.109424e-15
14.68,-3.32092523374934,-1.305724,2.109424e-15
14.685,-3.32747022374934,-1.297434,2.109424e-15
14.69,-3.3340152037493396,-1.293289,2.109424e-15
14.695,-3.3405601837493397,-1.293289,2.109424e-15
14.7,-3.3466688437493395,-1.289144,2.109424e-15
14.705,-3.3532138237493396,-1.284999,2.109424e-15
14.71,-3.35932247374934,-1.276708,2.109424e-15
14.715,-3.3658674637493395,-1.276708,2.109424e-15
14.72,-3.37197611374934,-1.272563,2.109424e-15
14.725,-3.37852110374934,-1.272563,2.109424e-15
14.73,-3.3846297937493395,-1.264273,2.109424e-15
14.735,-3.3907383937493396,-1.260128,2.109424e-15
14.74,-3.3972833937493396,-1.255983,2.109424e-15
14.745,-3.4033919937493398,-1.255983,2.109424e-15
14.75,-3.4095006937493397,-1.251837,2.109424e-15
14.755,-3.4156093937493397,-1.247692,2.109424e-15
14.76,-3.42171799374934,-1.239402,2.109424e-15
14.765,-3.42782669374934,-1.235257,2.109424e-15
14.77,-3.4339352937493395,-1.231112,2.109424e-15
14.775,-3.4396075937493396,-1.222821,2.109424e-15
14.78,-3.4457162937493395,-1.214531,2.109424e-15
14.785,-3.4518248937493397,-1.206241,2.109424e-15
14.79,-3.4574972937493396,-1.202096,2.109424e-15
14.795,-3.4636058937493397,-1.19795,2.109424e-15
14.8,-3.4692781937493398,-1.18966,2.109424e-15
14.805,-3.4753868937493397,-1.185515,2.109424e-15
14.81,-3.48105919374934,-1.18137,2.109424e-15
14.815,-3.48673149374934,-1.177225,2.109424e-15
14.82,-3.4924037937493395,-1.168934,2.109424e-15
14.825,-3.49807619374934,-1.160644,2.109424e-15
14.83,-3.5037484937493395,-1.152354,2.109424e-15
14.835,-3.5094207937493396,-1.148208,2.109424e-15
14.84,-3.5150930937493396,-1.139918,2.109424e-15
14.845,-3.5207653937493397,-1.135773,2.109424e-15
14.85,-3.5264377937493396,-1.131628,2.109424e-15
14.855,-3.53167369374934,-1.127483,2.109424e-15
14.86,-3.5373460937493397,-1.123338,2.109424e-15
14.865,-3.5425820937493397,-1.115047,2.109424e-15
14.87,-3.5478179937493395,-1.106757,2.109424e-15
14.875,-3.55349039374934,-1.098467,2.109424e-15
14.88,-3.55872639374934,-1.090176,2.109424e-15
14.885,-3.5639622937493396,-1.081886,2.109424e-15
14.89,-3.5691982937493396,-1.073596,2.109424e-15
14.895,-3.5744342937493396,-1.065305,2.109424e-15
14.9,-3.5796702937493396,-1.06116,2.109424e-15
14.905,-3.5849062937493397,-1.057015,2.109424e-15
14.91,-3.58970589374934,-1.048725,2.109424e-15
14.915,-3.59494189374934,-1.040434,2.109424e-15
14.92,-3.5997415937493398,-1.027999,2.109424e-15
14.925,-3.60497759374934,-1.023854,2.109424e-15
14.93,-3.6097771937493395,-1.015563,2.109424e-15
14.935,-3.61457689374934,-1.007273,2.109424e-15
14.94,-3.6193764937493396,-0.9948377,2.109424e-15
14.945,-3.6241761937493395,-0.9865474,2.109424e-15
14.95,-3.6289758937493395,-0.978257,2.109424e-15
14.955,-3.6337754937493396,-0.9741119,2.109424e-15
14.96,-3.6385751937493396,-0.9658216,2.109424e-15
14.965,-3.6429384937493396,-0.9575313,2.109424e-15
14.97,-3.6477380937493398,-0.9492409,2.109424e-15
14.975,-3.6521014937493397,-0.9409506,2.109424e-15
14.98,-3.65690109374934,-0.9368055,2.109424e-15
14.985,-3.66126439374934,-0.9285152,2.109424e-15
14.99,-3.66562779374934,-0.9202248,2.109424e-15
14.995,-3.66999109374934,-0.9077894,2.109424e-15
15.0,-3.67435439374934,-0.8994991,2.109424e-15
15.005,-3.6787176937493395,-0.8912087,2.109424e-15
15.01,-3.6830810937493395,-0.8870636,2.109424e-15
15.015,-3.6870080937493395,-0.8746281,2.109424e-15
15.02,-3.6913713937493395,-0.8663378,2.109424e-15
15.025,-3.6952983937493395,-0.8539023,2.109424e-15
15.03,-3.6992253937493396,-0.845612,2.109424e-15
15.035,-3.7035886937493396,-0.8373217,2.109424e-15
15.04,-3.7075156937493396,-0.8290314,2.109424e-15
15.045,-3.7114426937493397,-0.8207411,2.109424e-15
15.05,-3.7153696937493397,-0.8124508,2.109424e-15
15.055,-3.71886029374934,-0.8000153,2.109424e-15
15.06,-3.72278729374934,-0.791725,2.109424e-15
15.065,-3.72671429374934,-0.7834347,2.109424e-15
15.07,-3.73020499374934,-0.7751444,2.109424e-15
15.075,-3.7336955937493395,-0.7627089,2.109424e-15
15.08,-3.7376225937493395,-0.7502734,2.109424e-15
15.085,-3.74111329374934,-0.7419831,2.109424e-15
15.09,-3.7446038937493396,-0.7378379,2.109424e-15
15.095,-3.7480945937493395,-0.7295476,2.109424e-15
15.1,-3.7511488937493396,-0.7171122,2.109424e-15
15.105,-3.7546395937493395,-0.7046767,2.109424e-15
15.11,-3.7581301937493397,-0.6963864,2.109424e-15
15.115,-3.7611844937493397,-0.6880961,2.109424e-15
15.12,-3.7642388937493396,-0.6756606,2.109424e-15
15.125,-3.7677294937493397,-0.6632251,2.109424e-15
15.13,-3.7707838937493396,-0.6549348,2.109424e-15
15.135,-3.7738381937493397,-0.6507896,2.109424e-15
15.14,-3.7768924937493398,-0.6424993,2.109424e-15
15.145,-3.77951049374934,-0.6300639,2.109424e-15
15.15,-3.78256479374934,-0.6176284,2.109424e-15
15.155,-3.7856191937493398,-0.6093381,2.109424e-15
15.16,-3.7882370937493395,-0.6010478,2.109424e-15
15.165,-3.7908550937493395,-0.5886123,2.109424e-15
15.17,-3.7934730937493395,-0.5720317,2.109424e-15
15.175,-3.7965274937493394,-0.5637413,2.109424e-15
15.18,-3.7987090937493395,-0.555451,2.109424e-15
15.185,-3.8013270937493395,-0.5471607,2.109424e-15
15.19,-3.8039450937493395,-0.5347252,2.109424e-15
15.195,-3.8065630937493395,-0.5264349,2.109424e-15
15.2,-3.80874479374934,-0.5181446,2.109424e-15
15.205,-3.8109263937493396,-0.5098543,2.109424e-15
15.21,-3.8135443937493396,-0.4974188,2.109424e-15
15.215,-3.8157260937493396,-0.4891285,2.109424e-15
15.22,-3.8179076937493397,-0.4808382,2.109424e-15
15.225,-3.8200893937493396,-0.4725479,2.109424e-15
15.23,-3.8218346937493397,-0.4559673,2.109424e-15
15.235,-3.8240163937493397,-0.4435318,2.109424e-15
15.24,-3.8261980937493396,-0.4352415,2.109424e-15
15.245,-3.8279433937493397,-0.4269512,2.109424e-15
15.25,-3.8296886937493397,-0.4145157,2.109424e-15
15.255,-3.83143399374934,-0.3979351,2.109424e-15
15.26,-3.8331793937493397,-0.3854996,2.109424e-15
15.265,-3.8349246937493398,-0.3772093,2.109424e-15
15.27,-3.83666999374934,-0.368919,2.109424e-15
15.275,-3.8384153937493397,-0.3606287,2.109424e-15
15.28,-3.8397243937493397,-0.3481932,2.109424e-15
15.285,-3.8414696937493398,-0.3399029,2.109424e-15
15.29,-3.84277869374934,-0.3316126,2.109424e-15
15.295,-3.84408769374934,-0.3233222,2.109424e-15
15.3,-3.84539669374934,-0.3108868,2.109424e-15
15.305,-3.84670569374934,-0.2984513,2.109424e-15
15.31,-3.84801469374934,-0.2860158,2.109424e-15
15.315,-3.84932369374934,-0.2777255,2.109424e-15
15.32,-3.85019629374934,-0.26529,2.109424e-15
15.325,-3.85150529374934,-0.2569997,2.109424e-15
15.33,-3.8523779937493394,-0.2445643,2.109424e-15
15.335,-3.85325069374934,-0.2362739,2.109424e-15
15.34,-3.85412329374934,-0.2238385,2.109424e-15
15.345,-3.8549959937493394,-0.211403,2.109424e-15
15.35,-3.85586869374934,-0.1989675,2.109424e-15
15.355,-3.85674129374934,-0.1906772,2.109424e-15
15.36,-3.85717769374934,-0.1782417,2.109424e-15
15.365,-3.85805029374934,-0.1699514,2.109424e-15
15.37,-3.85848669374934,-0.157516,2.109424e-15
15.375,-3.8589229937493394,-0.1492257,2.109424e-15
15.38,-3.85935929374934,-0.1367902,2.109424e-15
15.385,-3.8597955937493396,-0.1243547,2.109424e-15
15.39,-3.8602319937493395,-0.1119192,2.109424e-15
15.395,-3.8606682937493395,-0.1036289,2.109424e-15
15.4,-3.8606682937493395,-0.09119345,2.109424e-15
15.405,-3.8611045937493396,-0.08290314,2.109424e-15
15.41,-3.8611045937493396,-0.07046767,2.109424e-15
15.415,-3.8615409937493395,-0.06632251,2.109424e-15
15.42,-3.8615409937493395,-0.0580322,2.109424e-15
15.425,-3.8615409937493395,-0.04974188,2.109424e-15
15.43,-3.8615409937493395,-0.03730641,2.109424e-15
15.435,-3.8611045937493396,-0.02487094,2.109424e-15
15.44,-3.8611045937493396,-0.01243547,2.109424e-15
15.445,-3.8606682937493395,-0.0,2.109424e-15
15.45,-3.8606682937493395,0.01243547,2.109424e-15
15.455,-3.8602319937493395,0.02487094,2.109424e-15
15.46,-3.8597955937493396,0.03730641,2.109424e-15
15.465,-3.85935929374934,0.04974188,2.109424e-15
15.47,-3.8589229937493394,0.0580322,2.109424e-15
15.475,-3.85848669374934,0.06632251,2.109424e-15
15.48,-3.85805029374934,0.07046767,2.109424e-15
15.485,-3.85717769374934,0.08290314,2.109424e-15
15.49,-3.85674129374934,0.09119345,2.109424e-15
15.495,-3.85586869374934,0.1036289,2.109424e-15
15.5,-3.8549959937493394,0.1119192,2.109424e-15
15.505,-3.85412329374934,0.1243547,2.109424e-15
15.51,-3.8536869937493394,0.132645,2.109424e-15
15.515,-3.85281429374934,0.1409353,2.109424e-15
15.52,-3.85150529374934,0.1492257,2.109424e-15
15.525,-3.85063269374934,0.1616611,2.109424e-15
15.53,-3.8497599937493394,0.1699514,2.109424e-15
15.535,-3.8484509937493394,0.1782417,2.109424e-15
15.54,-3.84757829374934,0.1823869,2.109424e-15
15.545,-3.84626929374934,0.1948224,2.109424e-15
15.55,-3.84496029374934,0.2072578,2.109424e-15
15.555,-3.8436513937493397,0.2196933,2.109424e-15
15.56,-3.8423423937493397,0.2279836,2.109424e-15
15.565,-3.8410333937493397,0.2362739,2.109424e-15
15.57,-3.8397243937493397,0.2445643,2.109424e-15
15.575,-3.8384153937493397,0.2528546,2.109424e-15
15.58,-3.8371063937493397,0.2569997,2.109424e-15
15.585,-3.83536099374934,0.26529,2.109424e-15
15.59,-3.83405199374934,0.2694352,2.109424e-15
15.595,-3.8323066937493397,0.2777255,2.109424e-15
15.6,-3.8305613937493397,0.2860158,2.109424e-15
15.605,-3.8288160937493396,0.2984513,2.109424e-15
15.61,-3.8270706937493397,0.3108868,2.109424e-15
15.615,-3.8253253937493397,0.3233222,2.109424e-15
15.62,-3.8235800937493396,0.3316126,2.109424e-15
15.625,-3.8218346937493397,0.3399029,2.109424e-15
15.63,-3.8196530937493396,0.3481932,2.109424e-15
15.635,-3.8179076937493397,0.3564835,2.109424e-15
15.64,-3.8157260937493396,0.3647738,2.109424e-15
15.645,-3.8139807937493395,0.368919,2.109424e-15
15.65,-3.8117990937493396,0.3772093,2.109424e-15
15.655,-3.8096173937493396,0.3854996,2.109424e-15
15.66,-3.80743579374934,0.3979351,2.109424e-15
15.665,-3.8052540937493395,0.4062254,2.109424e-15
15.67,-3.8030723937493396,0.4145157,2.109424e-15
15.675,-3.80089079374934,0.4186609,2.109424e-15
15.68,-3.79827279374934,0.4310963,2.109424e-15
15.685,-3.7960910937493395,0.4393866,2.109424e-15
15.69,-3.79390949374934,0.447677,2.109424e-15
15.695,-3.79129149374934,0.4518221,2.109424e-15
15.7,-3.78867349374934,0.4601124,2.109424e-15
15.705,-3.78605549374934,0.4725479,2.109424e-15
15.71,-3.78387379374934,0.4808382,2.109424e-15
15.715,-3.78125579374934,0.4849834,2.109424e-15
15.72,-3.77863779374934,0.4891285,2.109424e-15
15.725,-3.7755834937493398,0.501564,2.109424e-15
15.73,-3.7729654937493398,0.5139995,2.109424e-15
15.735,-3.7703474937493398,0.5222898,2.109424e-15
15.74,-3.7672931937493397,0.5264349,2.109424e-15
15.745,-3.7646751937493397,0.5347252,2.109424e-15
15.75,-3.7616208937493396,0.5471607,2.109424e-15
15.755,-3.7590028937493396,0.555451,2.109424e-15
15.76,-3.7559485937493395,0.5595962,2.109424e-15
15.765,-3.7528941937493396,0.5637413,2.109424e-15
15.77,-3.7498398937493396,0.5720317,2.109424e-15
15.775,-3.7467855937493395,0.580322,2.109424e-15
15.78,-3.74373129374934,0.5886123,2.109424e-15
15.785,-3.7406768937493395,0.5927574,2.109424e-15
15.79,-3.73718629374934,0.6051929,2.109424e-15
15.795,-3.7341318937493395,0.6134832,2.109424e-15
15.8,-3.73064129374934,0.6259187,2.109424e-15
15.805,-3.7275869937493398,0.6300639,2.109424e-15
15.81,-3.72409629374934,0.6383542,2.109424e-15
15.815,-3.72060559374934,0.6466445,2.109424e-15
15.82,-3.71755129374934,0.6549348,2.109424e-15
15.825,-3.7140606937493397,0.65908,2.109424e-15
15.83,-3.7105699937493397,0.6632251,2.109424e-15
15.835,-3.7070792937493398,0.6673703,2.109424e-15
15.84,-3.7031522937493397,0.6798057,2.109424e-15
15.845,-3.6996616937493396,0.6880961,2.109424e-15
15.85,-3.6961709937493397,0.6963864,2.109424e-15
15.855,-3.6926803937493395,0.7005315,2.109424e-15
15.86,-3.6887533937493395,0.7088218,2.109424e-15
15.865,-3.6848263937493395,0.7212573,2.109424e-15
15.87,-3.6813356937493396,0.7295476,2.109424e-15
15.875,-3.6774086937493395,0.7336928,2.109424e-15
15.88,-3.6734816937493395,0.7378379,2.109424e-15
15.885,-3.66999109374934,0.7419831,2.109424e-15
15.89,-3.66606409374934,0.7502734,2.109424e-15
15.895,-3.6617007937493398,0.7585637,2.109424e-15
15.9,-3.6577737937493398,0.766854,2.109424e-15
15.905,-3.6538467937493397,0.7751444,2.109424e-15
15.91,-3.6499197937493397,0.7792895,2.109424e-15
15.915,-3.6459927937493397,0.7834347,2.109424e-15
15.92,-3.6416294937493396,0.791725,2.109424e-15
15.925,-3.6377024937493396,0.8000153,2.109424e-15
15.93,-3.6333391937493396,0.8083056,2.109424e-15
15.935,-3.6294121937493395,0.8083056,2.109424e-15
15.94,-3.62504889374934,0.8124508,2.109424e-15
15.945,-3.6206854937493396,0.8207411,2.109424e-15
15.95,-3.6163221937493395,0.8331766,2.109424e-15
15.955,-3.6123951937493395,0.8373217,2.109424e-15
15.96,-3.60803189374934,0.8414669,2.109424e-15
15.965,-3.60366859374934,0.8414669,2.109424e-15
15.97,-3.59886889374934,0.8539023,2.109424e-15
15.975,-3.5945055937493398,0.8621927,2.109424e-15
15.98,-3.5901422937493397,0.870483,2.109424e-15
15.985,-3.5857789937493396,0.870483,2.109424e-15
15.99,-3.5809792937493397,0.8787733,2.109424e-15
15.995,-3.5766159937493396,0.8870636,2.109424e-15
16.0,-3.5722526937493395,0.8953539,2.109424e-15
16.005,-3.5674529937493396,0.8953539,2.109424e-15
16.01,-3.5626532937493396,0.8994991,2.109424e-15
16.015,-3.5582899937493395,0.9036442,2.109424e-15
16.02,-3.55349039374934,0.9119345,2.109424e-15
16.025,-3.5486906937493394,0.9160797,2.109424e-15
16.03,-3.5438910937493397,0.92437,2.109424e-15
16.035,-3.53952769374934,0.9285152,2.109424e-15
16.04,-3.5347280937493397,0.9326603,2.109424e-15
16.045,-3.5299283937493398,0.9326603,2.109424e-15
16.05,-3.5251287937493396,0.9368055,2.109424e-15
16.055,-3.5198927937493396,0.9450958,2.109424e-15
16.06,-3.5150930937493396,0.9533861,2.109424e-15
16.065,-3.5102934937493395,0.9575313,2.109424e-15
16.07,-3.5054937937493396,0.9616764,2.109424e-15
16.075,-3.5002577937493395,0.9699667,2.109424e-15
16.08,-3.49545819374934,0.978257,2.109424e-15
16.085,-3.49065849374934,0.9824022,2.109424e-15
16.09,-3.48542249374934,0.9824022,2.109424e-15
16.095,-3.4806228937493398,0.9824022,2.109424e-15
16.1,-3.4753868937493397,0.9865474,2.109424e-15
16.105,-3.4701508937493397,0.9948377,2.109424e-15
16.11,-3.4653511937493398,0.9989828,2.109424e-15
16.115,-3.4601151937493397,1.003128,2.109424e-15
16.12,-3.4548792937493396,1.007273,2.109424e-15
16.125,-3.4496432937493395,1.015563,2.109424e-15
16.13,-3.4448435937493396,1.019709,2.109424e-15
16.135,-3.4396075937493396,1.019709,2.109424e-15
16.14,-3.4343715937493395,1.019709,2.109424e-15
16.145,-3.42913569374934,1.023854,2.109424e-15
16.15,-3.42389969374934,1.027999,2.109424e-15
16.155,-3.4186636937493398,1.032144,2.109424e-15
16.16,-3.4134276937493397,1.032144,2.109424e-15
16.165,-3.4081916937493397,1.036289,2.109424e-15
16.17,-3.4025193937493396,1.04458,2.109424e-15
16.175,-3.3972833937493396,1.05287,2.109424e-15
16.18,-3.3920473937493396,1.057015,2.109424e-15
16.185,-3.3868113937493396,1.057015,2.109424e-15
16.19,-3.3811390937493395,1.06116,2.109424e-15
16.195,-3.37590310374934,1.065305,2.109424e-15
16.2,-3.37066711374934,1.06945,2.109424e-15
16.205,-3.36499479374934,1.06945,2.109424e-15
16.21,-3.3597588137493397,1.06945,2.109424e-15
16.215,-3.3540864937493398,1.073596,2.109424e-15
16.22,-3.3488505037493397,1.077741,2.109424e-15
16.225,-3.3436145137493396,1.077741,2.109424e-15
16.23,-3.3379421937493396,1.077741,2.109424e-15
16.235,-3.3327062037493396,1.077741,2.109424e-15
16.24,-3.3270338837493396,1.081886,2.109424e-15
16.245,-3.3213615637493397,1.086031,2.109424e-15
16.25,-3.3161255837493395,1.086031,2.109424e-15
16.255,-3.3104532537493396,1.090176,2.109424e-15
16.26,-3.3052172737493395,1.090176,2.109424e-15
16.265,-3.2995449537493395,1.094321,2.109424e-15
16.27,-3.2938726337493396,1.098467,2.109424e-15
16.275,-3.28863664274934,1.098467,2.109424e-15
16.28,-3.2829643227493395,1.098467,2.109424e-15
16.285,-3.2772920027493395,1.098467,2.109424e-15
16.29,-3.2716196827493396,1.102612,2.109424e-15
16.295,-3.2663836937493396,1.106757,2.109424e-15
16.3,-3.2607113737493396,1.106757,2.109424e-15
16.305,-3.2550390537493397,1.106757,2.109424e-15
16.31,-3.2493667337493397,1.110902,2.109424e-15
16.315,-3.2441307437493396,1.110902,2.109424e-15
16.32,-3.2384584237493397,1.110902,2.109424e-15
16.325,-3.2327861037493397,1.106757,2.109424e-15
16.33,-3.2271137837493398,1.110902,2.109424e-15
16.335,-3.2218778037493396,1.110902,2.109424e-15
16.34,-3.2162054837493397,1.110902,2.109424e-15
16.345,-3.2105331637493397,1.106757,2.109424e-15
16.35,-3.2048608437493398,1.110902,2.109424e-15
16.355,-3.19918852374934,1.115047,2.109424e-15
16.36,-3.1939525337493397,1.115047,2.109424e-15
16.365,-3.18828021374934,1.110902,2.109424e-15
16.37,-3.18260789374934,1.110902,2.109424e-15
16.375,-3.1769355937493398,1.115047,2.109424e-15
16.38,-3.1716995937493397,1.115047,2.109424e-15
16.385,-3.1660272937493397,1.110902,2.109424e-15
16.39,-3.1603548937493398,1.106757,2.109424e-15
16.395,-3.1546825937493397,1.110902,2.109424e-15
16.4,-3.1494465937493397,1.110902,2.109424e-15
16.405,-3.1437742937493396,1.110902,2.109424e-15
16.41,-3.1381019937493395,1.106757,2.109424e-15
16.415,-3.13242969374934,1.110902,2.109424e-15
16.42,-3.12719369374934,1.110902,2.109424e-15
16.425,-3.12152139374934,1.110902,2.109424e-15
16.43,-3.1158490937493397,1.106757,2.109424e-15
16.435,-3.1106130937493397,1.106757,2.109424e-15
16.44,-3.10494069374934,1.106757,2.109424e-15
16.445,-3.0992683937493397,1.106757,2.109424e-15
16.45,-3.0940323937493397,1.102612,2.109424e-15
16.455,-3.0883600937493396,1.102612,2.109424e-15
16.46,-3.0831240937493396,1.098467,2.109424e-15
16.465,-3.0774517937493395,1.098467,2.109424e-15
16.47,-3.0722157937493395,1.094321,2.109424e-15
16.475,-3.06654349374934,1.094321,2.109424e-15
16.48,-3.06130749374934,1.090176,2.109424e-15
16.485,-3.05607149374934,1.086031,2.109424e-15
16.49,-3.0503991937493398,1.081886,2.109424e-15
16.495,-3.0451631937493397,1.081886,2.109424e-15
16.5,-3.0399271937493397,1.077741,2.109424e-15
16.505,-3.0342548937493397,1.077741,2.109424e-15
16.51,-3.0290188937493396,1.073596,2.109424e-15
16.515,-3.0237828937493396,1.073596,2.109424e-15
16.52,-3.0185468937493396,1.06945,2.109424e-15
16.525,-3.0128745937493395,1.06945,2.109424e-15
16.53,-3.0076385937493395,1.06945,2.109424e-15
16.535,-3.0024026937493398,1.06945,2.109424e-15
16.54,-2.9971666937493397,1.065305,2.109424e-15
16.545,-2.9919306937493397,1.06116,2.109424e-15
16.55,-2.9866946937493397,1.057015,2.109424e-15
16.555,-2.9814586937493397,1.057015,2.109424e-15
16.56,-2.9762226937493397,1.05287,2.109424e-15
16.565,-2.9714230937493396,1.04458,2.109424e-15
16.57,-2.9661870937493395,1.036289,2.109424e-15
16.575,-2.9609510937493395,1.032144,2.109424e-15
16.58,-2.9557150937493395,1.032144,2.109424e-15
16.585,-2.9509153937493395,1.027999,2.109424e-15
16.59,-2.94567949374934,1.023854,2.109424e-15
16.595,-2.94087979374934,1.015563,2.109424e-15
16.6,-2.93564379374934,1.015563,2.109424e-15
16.605,-2.9308441937493397,1.011418,2.109424e-15
16.61,-2.9256081937493397,1.011418,2.109424e-15
16.615,-2.9208084937493397,1.003128,2.109424e-15
16.62,-2.9160088937493396,0.9989828,2.109424e-15
16.625,-2.9107728937493396,0.9948377,2.109424e-15
16.63,-2.9059731937493396,0.9948377,2.109424e-15
16.635,-2.9011735937493395,0.9906925,2.109424e-15
16.64,-2.8963738937493395,0.9865474,2.109424e-15
16.645,-2.8915741937493395,0.978257,2.109424e-15
16.65,-2.88677459374934,0.9741119,2.109424e-15
16.655,-2.88197489374934,0.9699667,2.109424e-15
16.66,-2.87717529374934,0.9658216,2.109424e-15
16.665,-2.87237559374934,0.9616764,2.109424e-15
16.67,-2.8680122937493397,0.9533861,2.109424e-15
16.675,-2.86321259374934,0.9492409,2.109424e-15
16.68,-2.8584129937493397,0.9450958,2.109424e-15
16.685,-2.8540496937493396,0.9409506,2.109424e-15
16.69,-2.8492499937493396,0.9368055,2.109424e-15
16.695,-2.8448866937493396,0.9285152,2.109424e-15
16.7,-2.8405233937493395,0.9202248,2.109424e-15
16.705,-2.8357236937493395,0.9160797,2.109424e-15
16.71,-2.83136039374934,0.9119345,2.109424e-15
16.715,-2.82699709374934,0.9077894,2.109424e-15
16.72,-2.8226336937493395,0.8994991,2.109424e-15
16.725,-2.81827039374934,0.8912087,2.109424e-15
16.73,-2.81390709374934,0.8870636,2.109424e-15
16.735,-2.8095437937493397,0.8829184,2.109424e-15
16.74,-2.8056167937493397,0.8746281,2.109424e-15
16.745,-2.8012534937493396,0.8663378,2.109424e-15
16.75,-2.7968900937493397,0.8580475,2.109424e-15
16.755,-2.7929630937493397,0.8539023,2.109424e-15
16.76,-2.7885997937493396,0.8497572,2.109424e-15
16.765,-2.7846727937493396,0.8414669,2.109424e-15
16.77,-2.7807457937493396,0.8331766,2.109424e-15
16.775,-2.7763824937493395,0.8290314,2.109424e-15
16.78,-2.7724554937493395,0.8248862,2.109424e-15
16.785,-2.7685284937493395,0.8207411,2.109424e-15
16.79,-2.76460149374934,0.8124508,2.109424e-15
16.795,-2.7606745937493398,0.8041605,2.109424e-15
16.8,-2.7567475937493398,0.8000153,2.109424e-15
16.805,-2.75325689374934,0.791725,2.109424e-15
16.81,-2.74932989374934,0.7834347,2.109424e-15
16.815,-2.7454028937493398,0.7751444,2.109424e-15
16.82,-2.7419122937493396,0.766854,2.109424e-15
16.825,-2.7379852937493396,0.7627089,2.109424e-15
16.83,-2.7344945937493397,0.7544186,2.109424e-15
16.835,-2.7310039937493396,0.7461283,2.109424e-15
16.84,-2.7275132937493396,0.7378379,2.109424e-15
16.845,-2.7240225937493396,0.7295476,2.109424e-15
16.85,-2.7205319937493395,0.7212573,2.109424e-15
16.855,-2.7170412937493396,0.712967,2.109424e-15
16.86,-2.7135506937493394,0.7046767,2.109424e-15
16.865,-2.71005999374934,0.7005315,2.109424e-15
16.87,-2.7070056937493394,0.6922412,2.109424e-15
16.875,-2.70351499374934,0.6880961,2.109424e-15
16.88,-2.70046069374934,0.6798057,2.109424e-15
16.885,-2.69696999374934,0.6756606,2.109424e-15
16.89,-2.69391569374934,0.6673703,2.109424e-15
16.895,-2.6908613937493397,0.65908,2.109424e-15
16.9,-2.6878070937493397,0.6466445,2.109424e-15
16.905,-2.68475269374934,0.6383542,2.109424e-15
16.91,-2.6816983937493397,0.6300639,2.109424e-15
16.915,-2.6786440937493396,0.6259187,2.109424e-15
16.92,-2.6755896937493397,0.6176284,2.109424e-15
16.925,-2.6729717937493396,0.6093381,2.109424e-15
16.93,-2.6699173937493397,0.6010478,2.109424e-15
16.935,-2.6672993937493397,0.5927574,2.109424e-15
16.94,-2.6646813937493397,0.5844671,2.109424e-15
16.945,-2.6616270937493396,0.5761768,2.109424e-15
16.95,-2.6590090937493396,0.5678865,2.109424e-15
16.955,-2.6563910937493396,0.5595962,2.109424e-15
16.96,-2.6537730937493396,0.5513059,2.109424e-15
16.965,-2.6511550937493396,0.5430156,2.109424e-15
16.97,-2.64897349374934,0.5347252,2.109424e-15
16.975,-2.64635549374934,0.5264349,2.109424e-15
16.98,-2.64373749374934,0.5181446,2.109424e-15
16.985,-2.6415557937493395,0.5098543,2.109424e-15
16.99,-2.6389377937493395,0.501564,2.109424e-15
16.995,-2.63675619374934,0.4932737,2.109424e-15
17.0,-2.63457449374934,0.4849834,2.109424e-15
17.005,-2.6323928937493397,0.4766931,2.109424e-15
17.01,-2.6302111937493398,0.4684027,2.109424e-15
17.015,-2.62802949374934,0.4601124,2.109424e-15
17.02,-2.6262841937493397,0.447677,2.109424e-15
17.025,-2.62410249374934,0.4352415,2.109424e-15
17.03,-2.6219208937493397,0.4269512,2.109424e-15
17.035,-2.62017549374934,0.4186609,2.109424e-15
17.04,-2.6179938937493397,0.4145157,2.109424e-15
17.045,-2.6162485937493396,0.4062254,2.109424e-15
17.05,-2.6145031937493397,0.3979351,2.109424e-15
17.055,-2.6127578937493396,0.3896448,2.109424e-15
17.06,-2.6110125937493396,0.3813544,2.109424e-15
17.065,-2.6092671937493397,0.3730641,2.109424e-15
17.07,-2.6079581937493397,0.3606287,2.109424e-15
17.075,-2.6062128937493396,0.3481932,2.109424e-15
17.08,-2.6049038937493396,0.3357577,2.109424e-15
17.085,-2.6031585937493396,0.3274674,2.109424e-15
17.09,-2.6018495937493396,0.3191771,2.109424e-15
17.095,-2.6005405937493395,0.3108868,2.109424e-15
17.1,-2.5992315937493395,0.2984513,2.109424e-15
17.105,-2.5979225937493395,0.290161,2.109424e-15
17.11,-2.5966135937493395,0.2818707,2.109424e-15
17.115,-2.5953045937493395,0.2777255,2.109424e-15
17.12,-2.5939955937493395,0.2694352,2.109424e-15
17.125,-2.5931228937493396,0.2611449,2.109424e-15
17.13,-2.5922502937493395,0.2487094,2.109424e-15
17.135,-2.5909412937493395,0.2404191,2.109424e-15
17.14,-2.5900685937493395,0.2321288,2.109424e-15
17.145,-2.58919599374934,0.2238385,2.109424e-15
17.15,-2.5883232937493394,0.211403,2.109424e-15
17.155,-2.58745059374934,0.1989675,2.109424e-15
17.16,-2.58657799374934,0.1906772,2.109424e-15
17.165,-2.58614159374934,0.1823869,2.109424e-15
17.17,-2.58526899374934,0.1740966,2.109424e-15
17.175,-2.58483259374934,0.1616611,2.109424e-15
17.18,-2.58395999374934,0.1533708,2.109424e-15
17.185,-2.58352359374934,0.1450805,2.109424e-15
17.19,-2.5830872937493394,0.1367902,2.109424e-15
17.195,-2.58265099374934,0.1243547,2.109424e-15
17.2,-2.58221459374934,0.1160644,2.109424e-15
17.205,-2.5817782937493394,0.1077741,2.109424e-15
17.21,-2.5817782937493394,0.09948377,2.109424e-15
17.215,-2.58134199374934,0.0870483,2.109424e-15
17.22,-2.58134199374934,0.07461283,2.109424e-15
17.225,-2.58090559374934,0.06632251,2.109424e-15
17.23,-2.58090559374934,0.0580322,2.109424e-15
17.235,-2.58090559374934,0.04974188,2.109424e-15
17.24,-2.58090559374934,0.03730641,2.109424e-15
17.245,-2.58090559374934,0.0290161,2.109424e-15
17.25,-2.58090559374934,0.02072578,2.109424e-15
17.255,-2.58090559374934,0.01658063,2.109424e-15
17.26,-2.58134199374934,0.004145157,2.109424e-15
17.265,-2.58134199374934,-0.004145157,2.109424e-15
17.27,-2.5817782937493394,-0.01658063,2.109424e-15
17.275,-2.5817782937493394,-0.02072578,2.109424e-15
17.28,-2.58221459374934,-0.0290161,2.109424e-15
17.285,-2.58265099374934,-0.03730641,2.109424e-15
17.29,-2.5830872937493394,-0.04974188,2.109424e-15
17.295,-2.58352359374934,-0.0580322,2.109424e-15
17.3,-2.5843962937493394,-0.07046767,2.109424e-15
17.305,-2.58483259374934,-0.07875798,2.109424e-15
17.31,-2.58526899374934,-0.09119345,2.109424e-15
17.315,-2.58614159374934,-0.09948377,2.109424e-15
17.32,-2.58657799374934,-0.1077741,2.109424e-15
17.325,-2.58745059374934,-0.1160644,2.109424e-15
17.33,-2.5883232937493394,-0.1243547,2.109424e-15
17.335,-2.58919599374934,-0.132645,2.109424e-15
17.34,-2.5900685937493395,-0.1409353,2.109424e-15
17.345,-2.5909412937493395,-0.1492257,2.109424e-15
17.35,-2.5918138937493396,-0.157516,2.109424e-15
17.355,-2.5926865937493395,-0.1658063,2.109424e-15
17.36,-2.5939955937493395,-0.1740966,2.109424e-15
17.365,-2.5948682937493395,-0.1823869,2.109424e-15
17.37,-2.5961772937493395,-0.1906772,2.109424e-15
17.375,-2.5970498937493396,-0.1948224,2.109424e-15
17.38,-2.5983588937493396,-0.2031127,2.109424e-15
17.385,-2.5996678937493396,-0.211403,2.109424e-15
17.39,-2.6009768937493396,-0.2238385,2.109424e-15
17.395,-2.6022858937493396,-0.2321288,2.109424e-15
17.4,-2.6035948937493396,-0.2404191,2.109424e-15
17.405,-2.6049038937493396,-0.2445643,2.109424e-15
17.41,-2.6062128937493396,-0.2528546,2.109424e-15
17.415,-2.6079581937493397,-0.2611449,2.109424e-15
17.42,-2.6092671937493397,-0.2694352,2.109424e-15
17.425,-2.6110125937493396,-0.2777255,2.109424e-15
17.43,-2.6123215937493396,-0.2818707,2.109424e-15
17.435,-2.6140668937493396,-0.290161,2.109424e-15
17.44,-2.6158121937493397,-0.2984513,2.109424e-15
17.445,-2.6175575937493396,-0.3108868,2.109424e-15
17.45,-2.6193028937493397,-0.3191771,2.109424e-15
17.455,-2.6210481937493397,-0.3274674,2.109424e-15
17.46,-2.62279349374934,-0.3316126,2.109424e-15
17.465,-2.6245388937493397,-0.3399029,2.109424e-15
17.47,-2.62672049374934,-0.3481932,2.109424e-15
17.475,-2.6284658937493397,-0.3564835,2.109424e-15
17.48,-2.63064749374934,-0.3647738,2.109424e-15
17.485,-2.6323928937493397,-0.368919,2.109424e-15
17.49,-2.63457449374934,-0.3772093,2.109424e-15
17.495,-2.63675619374934,-0.3854996,2.109424e-15
17.5,-2.6389377937493395,-0.3979351,2.109424e-15
17.505,-2.64111949374934,-0.4062254,2.109424e-15
17.51,-2.64330119374934,-0.4145157,2.109424e-15
17.515,-2.6454827937493395,-0.4186609,2.109424e-15
17.52,-2.64766449374934,-0.4269512,2.109424e-15
17.525,-2.6498460937493395,-0.4310963,2.109424e-15
17.53,-2.6524640937493396,-0.4393866,2.109424e-15
17.535,-2.6546457937493395,-0.4435318,2.109424e-15
17.54,-2.6572637937493395,-0.4518221,2.109424e-15
17.545,-2.65944549374934,-0.4559673,2.109424e-15
17.55,-2.6620633937493396,-0.4642576,2.109424e-15
17.555,-2.6646813937493397,-0.4725479,2.109424e-15
17.56,-2.6672993937493397,-0.4849834,2.109424e-15
17.565,-2.6699173937493397,-0.4932737,2.109424e-15
17.57,-2.6725353937493397,-0.501564,2.109424e-15
17.575,-2.6751533937493397,-0.5057092,2.109424e-15
17.58,-2.6777713937493397,-0.5139995,2.109424e-15
17.585,-2.6803893937493397,-0.5181446,2.109424e-15
17.59,-2.6830073937493397,-0.5222898,2.109424e-15
17.595,-2.68606169374934,-0.5264349,2.109424e-15
17.6,-2.68867969374934,-0.5305801,2.109424e-15
17.605,-2.69173399374934,-0.5388704,2.109424e-15
17.61,-2.69435199374934,-0.5430156,2.109424e-15
17.615,-2.6974063937493398,-0.5513059,2.109424e-15
17.62,-2.70046069374934,-0.5595962,2.109424e-15
17.625,-2.70351499374934,-0.5720317,2.109424e-15
17.63,-2.7065692937493395,-0.580322,2.109424e-15
17.635,-2.7096236937493394,-0.5886123,2.109424e-15
17.64,-2.71267799374934,-0.5927574,2.109424e-15
17.645,-2.7157322937493396,-0.6010478,2.109424e-15
17.65,-2.7187865937493396,-0.6051929,2.109424e-15
17.655,-2.7218409937493395,-0.6093381,2.109424e-15
17.66,-2.7253315937493396,-0.6134832,2.109424e-15
17.665,-2.7283859937493395,-0.6176284,2.109424e-15
17.67,-2.7314402937493396,-0.6217735,2.109424e-15
17.675,-2.7349308937493397,-0.6259187,2.109424e-15
17.68,-2.7384215937493397,-0.634209,2.109424e-15
17.685,-2.7414758937493398,-0.6424993,2.109424e-15
17.69,-2.7449665937493397,-0.6507896,2.109424e-15
17.695,-2.74845719374934,-0.6549348,2.109424e-15
17.7,-2.75194789374934,-0.6632251,2.109424e-15
17.705,-2.7554385937493397,-0.6715154,2.109424e-15
17.71,-2.7589291937493394,-0.6798057,2.109424e-15
17.715,-2.76241989374934,-0.6839509,2.109424e-15
17.72,-2.76591049374934,-0.6880961,2.109424e-15
17.725,-2.7694011937493395,-0.6922412,2.109424e-15
17.73,-2.77289189374934,-0.6963864,2.109424e-15
17.735,-2.7768187937493396,-0.7005315,2.109424e-15
17.74,-2.7803094937493396,-0.7046767,2.109424e-15
17.745,-2.7838001937493395,-0.7088218,2.109424e-15
17.75,-2.7877271937493395,-0.712967,2.109424e-15
17.755,-2.7916540937493397,-0.7212573,2.109424e-15
17.76,-2.7951447937493397,-0.7295476,2.109424e-15
17.765,-2.7990717937493397,-0.7378379,2.109424e-15
17.77,-2.8029987937493397,-0.7419831,2.109424e-15
17.775,-2.80648939374934,-0.7461283,2.109424e-15
17.78,-2.81041639374934,-0.7502734,2.109424e-15
17.785,-2.81434339374934,-0.7544186,2.109424e-15
17.79,-2.81827039374934,-0.7585637,2.109424e-15
17.795,-2.82219739374934,-0.7627089,2.109424e-15
17.8,-2.82612439374934,-0.766854,2.109424e-15
17.805,-2.83005139374934,-0.7709992,2.109424e-15
17.81,-2.83397839374934,-0.7751444,2.109424e-15
17.815,-2.8383416937493395,-0.7834347,2.109424e-15
17.82,-2.8422686937493395,-0.791725,2.109424e-15
17.825,-2.8461956937493396,-0.7958701,2.109424e-15
17.83,-2.8501226937493396,-0.7958701,2.109424e-15
17.835,-2.8544859937493396,-0.8000153,2.109424e-15
17.84,-2.8584129937493397,-0.8041605,2.109424e-15
17.845,-2.8627762937493397,-0.8124508,2.109424e-15
17.85,-2.8667032937493397,-0.8124508,2.109424e-15
17.855,-2.87106659374934,-0.8165959,2.109424e-15
17.86,-2.87499359374934,-0.8165959,2.109424e-15
17.865,-2.87935689374934,-0.8248862,2.109424e-15
17.87,-2.88372029374934,-0.8290314,2.109424e-15
17.875,-2.88764729374934,-0.8331766,2.109424e-15
17.88,-2.8920105937493394,-0.8331766,2.109424e-15
17.885,-2.8963738937493395,-0.8373217,2.109424e-15
17.89,-2.9007371937493396,-0.8414669,2.109424e-15
17.895,-2.9051004937493397,-0.8497572,2.109424e-15
17.9,-2.9094638937493396,-0.8539023,2.109424e-15
17.905,-2.9138271937493396,-0.8580475,2.109424e-15
17.91,-2.9181904937493397,-0.8621927,2.109424e-15
17.915,-2.9225537937493398,-0.8663378,2.109424e-15
17.92,-2.9269171937493397,-0.870483,2.109424e-15
17.925,-2.9312804937493397,-0.870483,2.109424e-15
17.93,-2.93564379374934,-0.870483,2.109424e-15
17.935,-2.9400070937493394,-0.870483,2.109424e-15
17.94,-2.94437049374934,-0.870483,2.109424e-15
17.945,-2.9491700937493395,-0.8746281,2.109424e-15
17.95,-2.9535333937493395,-0.8787733,2.109424e-15
17.955,-2.95789679374934,-0.8829184,2.109424e-15
17.96,-2.9622600937493395,-0.8829184,2.109424e-15
17.965,-2.9670596937493396,-0.8870636,2.109424e-15
17.97,-2.9714230937493396,-0.8912087,2.109424e-15
17.975,-2.9757863937493396,-0.8953539,2.109424e-15
17.98,-2.9805859937493397,-0.8953539,2.109424e-15
17.985,-2.9849493937493397,-0.8953539,2.109424e-15
17.99,-2.9893126937493397,-0.8953539,2.109424e-15
17.995,-2.99411229374934,-0.8994991,2.109424e-15
18.0,-2.9984756937493398,-0.8994991,2.109424e-15
18.005,-3.00327529374934,-0.9036442,2.109424e-15
18.01,-3.0076385937493395,-0.9036442,2.109424e-15
18.015,-3.01243829374934,-0.9077894,2.109424e-15
18.02,-3.0168015937493395,-0.9077894,2.109424e-15
18.025,-3.0216012937493395,-0.9119345,2.109424e-15
18.03,-3.0259645937493396,-0.9119345,2.109424e-15
18.035,-3.0307642937493395,-0.9160797,2.109424e-15
18.04,-3.0355638937493397,-0.9160797,2.109424e-15
18.045,-3.0399271937493397,-0.9202248,2.109424e-15
18.05,-3.0447268937493397,-0.9202248,2.109424e-15
18.055,-3.0490901937493398,-0.9202248,2.109424e-15
18.06,-3.0538898937493397,-0.9202248,2.109424e-15
18.065,-3.05868949374934,-0.92437,2.109424e-15
18.07,-3.0630527937493395,-0.92437,2.109424e-15
18.075,-3.06785249374934,-0.92437,2.109424e-15
18.08,-3.0722157937493395,-0.9202248,2.109424e-15
18.085,-3.0770154937493395,-0.9202248,2.109424e-15
18.09,-3.0818150937493396,-0.92437,2.109424e-15
18.095,-3.0861784937493395,-0.92437,2.109424e-15
18.1,-3.0909780937493396,-0.92437,2.109424e-15
18.105,-3.0957777937493396,-0.92437,2.109424e-15
18.11,-3.1001410937493397,-0.92437,2.109424e-15
18.115,-3.10494069374934,-0.9285152,2.109424e-15
18.12,-3.1097403937493397,-0.9285152,2.109424e-15
18.125,-3.11410369374934,-0.9285152,2.109424e-15
18.13,-3.11890339374934,-0.9285152,2.109424e-15
18.135,-3.12326669374934,-0.92437,2.109424e-15
18.14,-3.12806639374934,-0.92437,2.109424e-15
18.145,-3.1328659937493395,-0.92437,2.109424e-15
18.15,-3.1372292937493396,-0.92437,2.109424e-15
18.155,-3.1420289937493395,-0.92437,2.109424e-15
18.16,-3.1463922937493396,-0.9202248,2.109424e-15
18.165,-3.1511919937493396,-0.9202248,2.109424e-15
18.17,-3.1555552937493396,-0.9202248,2.109424e-15
18.175,-3.1603548937493398,-0.9202248,2.109424e-15
18.18,-3.1651545937493397,-0.9202248,2.109424e-15
18.185,-3.16951789374934,-0.9202248,2.109424e-15
18.19,-3.1743175937493397,-0.9202248,2.109424e-15
18.195,-3.17868089374934,-0.9202248,2.109424e-15
18.2,-3.1830442237493397,-0.9160797,2.109424e-15
18.205,-3.1878438837493395,-0.9160797,2.109424e-15
18.21,-3.19220720374934,-0.9119345,2.109424e-15
18.215,-3.1970068537493397,-0.9119345,2.109424e-15
18.22,-3.2013701837493396,-0.9077894,2.109424e-15
18.225,-3.20616983374934,-0.9077894,2.109424e-15
18.23,-3.2105331637493397,-0.9077894,2.109424e-15
18.235,-3.2148964837493397,-0.9077894,2.109424e-15
18.24,-3.2196961337493395,-0.9077894,2.109424e-15
18.245,-3.22405946374934,-0.9077894,2.109424e-15
18.25,-3.2284227837493398,-0.9036442,2.109424e-15
18.255,-3.2327861037493397,-0.8994991,2.109424e-15
18.26,-3.2371494337493396,-0.8912087,2.109424e-15
18.265,-3.24194908374934,-0.8912087,2.109424e-15
18.27,-3.24631240374934,-0.8912087,2.109424e-15
18.275,-3.2506757337493397,-0.8912087,2.109424e-15
18.28,-3.2550390537493397,-0.8870636,2.109424e-15
18.285,-3.2594023737493396,-0.8829184,2.109424e-15
18.29,-3.2637657037493395,-0.8829184,2.109424e-15
18.295,-3.26812902374934,-0.8829184,2.109424e-15
18.3,-3.2724923477493397,-0.8787733,2.109424e-15
18.305,-3.2768556707493395,-0.8746281,2.109424e-15
18.31,-3.2812189937493397,-0.870483,2.109424e-15
18.315,-3.28514598474934,-0.8663378,2.109424e-15
18.32,-3.2895093077493396,-0.8621927,2.109424e-15
18.325,-3.2938726337493396,-0.8580475,2.109424e-15
18.33,-3.2982359537493395,-0.8580475,2.109424e-15
18.335,-3.3021629437493396,-0.8539023,2.109424e-15
18.34,-3.3065262637493396,-0.8497572,2.109424e-15
18.345,-3.31088959374934,-0.845612,2.109424e-15
18.35,-3.3148165837493395,-0.845612,2.109424e-15
18.355,-3.3191799037493395,-0.845612,2.109424e-15
18.36,-3.3231068937493395,-0.8414669,2.109424e-15
18.365,-3.32747022374934,-0.8373217,2.109424e-15
18.37,-3.3313972137493395,-0.8331766,2.109424e-15
18.375,-3.3353242037493396,-0.8290314,2.109424e-15
18.38,-3.3392511937493397,-0.8207411,2.109424e-15
18.385,-3.3436145137493396,-0.8165959,2.109424e-15
18.39,-3.3475415037493397,-0.8124508,2.109424e-15
18.395,-3.3514684937493397,-0.8124508,2.109424e-15
18.4,-3.35539548374934,-0.8041605,2.109424e-15
18.405,-3.35932247374934,-0.8000153,2.109424e-15
18.41,-3.3632494637493395,-0.7958701,2.109424e-15
18.415,-3.3671764637493395,-0.7958701,2.109424e-15
18.42,-3.3711034537493396,-0.791725,2.109424e-15
18.425,-3.3750304437493397,-0.7875798,2.109424e-15
18.43,-3.37852110374934,-0.7792895,2.109424e-15
18.435,-3.3824480937493395,-0.7751444,2.109424e-15
18.44,-3.3863750937493395,-0.7709992,2.109424e-15
18.445,-3.3898656937493397,-0.766854,2.109424e-15
18.45,-3.3937926937493397,-0.7627089,2.109424e-15
18.455,-3.3977196937493397,-0.7585637,2.109424e-15
18.46,-3.4012103937493396,-0.7544186,2.109424e-15
18.465,-3.4047009937493398,-0.7502734,2.109424e-15
18.47,-3.40862799374934,-0.7461283,2.109424e-15
18.475,-3.4121186937493397,-0.7419831,2.109424e-15
18.48,-3.4156093937493397,-0.7378379,2.109424e-15
18.485,-3.41909999374934,-0.7295476,2.109424e-15
18.49,-3.4225906937493398,-0.7212573,2.109424e-15
18.495,-3.4260812937493395,-0.712967,2.109424e-15
18.5,-3.42957199374934,-0.7088218,2.109424e-15
18.505,-3.4330625937493395,-0.7046767,2.109424e-15
18.51,-3.4365532937493395,-0.7005315,2.109424e-15
18.515,-3.4396075937493396,-0.6922412,2.109424e-15
18.52,-3.4430982937493395,-0.6880961,2.109424e-15
18.525,-3.4465888937493396,-0.6839509,2.109424e-15
18.53,-3.4496432937493395,-0.6798057,2.109424e-15
18.535,-3.4531338937493397,-0.6756606,2.109424e-15
18.54,-3.4561882937493396,-0.6673703,2.109424e-15
18.545,-3.4592425937493396,-0.65908,2.109424e-15
18.55,-3.4627331937493397,-0.6549348,2.109424e-15
18.555,-3.4657875937493396,-0.6507896,2.109424e-15
18.56,-3.4688418937493397,-0.6466445,2.109424e-15
18.565,-3.4718961937493398,-0.6383542,2.109424e-15
18.57,-3.47495049374934,-0.6300639,2.109424e-15
18.575,-3.4780048937493397,-0.6259187,2.109424e-15
18.58,-3.48105919374934,-0.6217735,2.109424e-15
18.585,-3.48411349374934,-0.6176284,2.109424e-15
18.59,-3.48673149374934,-0.6093381,2.109424e-15
18.595,-3.4897857937493395,-0.6010478,2.109424e-15
18.6,-3.4924037937493395,-0.5927574,2.109424e-15
18.605,-3.49545819374934,-0.5886123,2.109424e-15
18.61,-3.49807619374934,-0.580322,2.109424e-15
18.615,-3.5011304937493395,-0.5761768,2.109424e-15
18.62,-3.5037484937493395,-0.5678865,2.109424e-15
18.625,-3.5063664937493395,-0.5637413,2.109424e-15
18.63,-3.5089844937493395,-0.555451,2.109424e-15
18.635,-3.5116024937493395,-0.5513059,2.109424e-15
18.64,-3.5142204937493395,-0.5430156,2.109424e-15
18.645,-3.5168383937493397,-0.5388704,2.109424e-15
18.65,-3.5194563937493397,-0.5305801,2.109424e-15
18.655,-3.5216380937493397,-0.5222898,2.109424e-15
18.66,-3.5242560937493397,-0.5139995,2.109424e-15
18.665,-3.5268740937493397,-0.5098543,2.109424e-15
18.67,-3.5290557937493396,-0.5057092,2.109424e-15
18.675,-3.5312373937493398,-0.4974188,2.109424e-15
18.68,-3.5338553937493398,-0.4891285,2.109424e-15
18.685,-3.5360370937493397,-0.4808382,2.109424e-15
18.69,-3.53821869374934,-0.4766931,2.109424e-15
18.695,-3.54040039374934,-0.4684027,2.109424e-15
18.7,-3.5425820937493397,-0.4601124,2.109424e-15
18.705,-3.54476369374934,-0.4518221,2.109424e-15
18.71,-3.54694539374934,-0.447677,2.109424e-15
18.715,-3.5486906937493394,-0.4393866,2.109424e-15
18.72,-3.55087239374934,-0.4310963,2.109424e-15
18.725,-3.5530539937493395,-0.422806,2.109424e-15
18.73,-3.55479939374934,-0.4186609,2.109424e-15
18.735,-3.5565446937493395,-0.4103705,2.109424e-15
18.74,-3.55872639374934,-0.4020802,2.109424e-15
18.745,-3.5604716937493395,-0.3937899,2.109424e-15
18.75,-3.5622169937493395,-0.3896448,2.109424e-15
18.755,-3.5639622937493396,-0.3813544,2.109424e-15
18.76,-3.5657076937493395,-0.3730641,2.109424e-15
18.765,-3.5674529937493396,-0.3647738,2.109424e-15
18.77,-3.5691982937493396,-0.3606287,2.109424e-15
18.775,-3.5705072937493396,-0.3523383,2.109424e-15
18.78,-3.5722526937493395,-0.344048,2.109424e-15
18.785,-3.5735615937493397,-0.3316126,2.109424e-15
18.79,-3.5753069937493396,-0.3274674,2.109424e-15
18.795,-3.5766159937493396,-0.3191771,2.109424e-15
18.8,-3.5779249937493396,-0.3108868,2.109424e-15
18.805,-3.5796702937493396,-0.3025965,2.109424e-15
18.81,-3.5809792937493397,-0.2984513,2.109424e-15
18.815,-3.5822882937493397,-0.2943061,2.109424e-15
18.82,-3.5831609937493396,-0.2860158,2.109424e-15
18.825,-3.5844699937493396,-0.2735804,2.109424e-15
18.83,-3.5857789937493396,-0.26529,2.109424e-15
18.835,-3.5870879937493396,-0.2611449,2.109424e-15
18.84,-3.5879605937493397,-0.2528546,2.109424e-15
18.845,-3.5892695937493397,-0.2445643,2.109424e-15
18.85,-3.5901422937493397,-0.2321288,2.109424e-15
18.855,-3.59101489374934,-0.2279836,2.109424e-15
18.86,-3.5918875937493397,-0.2196933,2.109424e-15
18.865,-3.5931965937493398,-0.2155482,2.109424e-15
18.87,-3.5940692937493397,-0.2072578,2.109424e-15
18.875,-3.5945055937493398,-0.1989675,2.109424e-15
18.88,-3.5953782937493397,-0.1865321,2.109424e-15
18.885,-3.59625089374934,-0.1782417,2.109424e-15
18.89,-3.5971235937493398,-0.1740966,2.109424e-15
18.895,-3.59755989374934,-0.1699514,2.109424e-15
18.9,-3.5984325937493398,-0.1616611,2.109424e-15
18.905,-3.59886889374934,-0.1492257,2.109424e-15
18.91,-3.5993052937493397,-0.1409353,2.109424e-15
18.915,-3.5997415937493398,-0.132645,2.109424e-15
18.92,-3.60017789374934,-0.1243547,2.109424e-15
18.925,-3.60105059374934,-0.1160644,2.109424e-15
18.93,-3.60105059374934,-0.1077741,2.109424e-15
18.935,-3.60148689374934,-0.09948377,2.109424e-15
18.94,-3.6019232937493397,-0.09119345,2.109424e-15
18.945,-3.60235959374934,-0.0870483,2.109424e-15
18.95,-3.60235959374934,-0.08290314,2.109424e-15
18.955,-3.60279589374934,-0.07875798,2.109424e-15
18.96,-3.60279589374934,-0.06632251,2.109424e-15
18.965,-3.60279589374934,-0.0580322,2.109424e-15
18.97,-3.60279589374934,-0.04559673,2.109424e-15
18.975,-3.6032321937493395,-0.04145157,2.109424e-15
18.98,-3.6032321937493395,-0.03316126,2.109424e-15
18.985,-3.6032321937493395,-0.0290161,2.109424e-15
18.99,-3.60279589374934,-0.01658063,2.109424e-15
18.995,-3.60279589374934,-0.008290314,2.109424e-15
19.0,-3.60279589374934,-0.0,2.109424e-15
19.005,-3.60235959374934,0.004145157,2.109424e-15
19.01,-3.60235959374934,0.01243547,2.109424e-15
19.015,-3.6019232937493397,0.02487094,2.109424e-15
19.02,-3.6019232937493397,0.03316126,2.109424e-15
19.025,-3.60148689374934,0.03730641,2.109424e-15
19.03,-3.60105059374934,0.04145157,2.109424e-15
19.035,-3.6006142937493397,0.04974188,2.109424e-15
19.04,-3.60017789374934,0.0580322,2.109424e-15
19.045,-3.5997415937493398,0.06632251,2.109424e-15
19.05,-3.5993052937493397,0.07046767,2.109424e-15
19.055,-3.59886889374934,0.07875798,2.109424e-15
19.06,-3.5979962937493397,0.0870483,2.109424e-15
19.065,-3.59755989374934,0.09533861,2.109424e-15
19.07,-3.5971235937493398,0.09948377,2.109424e-15
19.075,-3.59625089374934,0.1036289,2.109424e-15
19.08,-3.5958145937493398,0.1077741,2.109424e-15
19.085,-3.59494189374934,0.1160644,2.109424e-15
19.09,-3.5940692937493397,0.1243547,2.109424e-15
19.095,-3.5931965937493398,0.132645,2.109424e-15
19.1,-3.59232389374934,0.1409353,2.109424e-15
19.105,-3.5914512937493397,0.1492257,2.109424e-15
19.11,-3.59101489374934,0.1533708,2.109424e-15
19.115,-3.58970589374934,0.1616611,2.109424e-15
19.12,-3.5888332937493397,0.1658063,2.109424e-15
19.125,-3.5879605937493397,0.1740966,2.109424e-15
19.13,-3.5870879937493396,0.1740966,2.109424e-15
19.135,-3.5857789937493396,0.1782417,2.109424e-15
19.14,-3.5849062937493397,0.1823869,2.109424e-15
19.145,-3.5840335937493397,0.1906772,2.109424e-15
19.15,-3.5827245937493397,0.1948224,2.109424e-15
19.155,-3.5814155937493397,0.2031127,2.109424e-15
19.16,-3.5805429937493396,0.2072578,2.109424e-15
19.165,-3.5792339937493396,0.2155482,2.109424e-15
19.17,-3.5779249937493396,0.2196933,2.109424e-15
19.175,-3.5766159937493396,0.2279836,2.109424e-15
19.18,-3.5753069937493396,0.2362739,2.109424e-15
19.185,-3.5739979937493396,0.2445643,2.109424e-15
19.19,-3.5726889937493396,0.2487094,2.109424e-15
19.195,-3.5713799937493396,0.2528546,2.109424e-15
19.2,-3.5700709937493396,0.2569997,2.109424e-15
19.205,-3.5683256937493395,0.26529,2.109424e-15
19.21,-3.5670166937493395,0.2694352,2.109424e-15
19.215,-3.5657076937493395,0.2735804,2.109424e-15
19.22,-3.5639622937493396,0.2777255,2.109424e-15
19.225,-3.5626532937493396,0.2818707,2.109424e-15
19.23,-3.5609079937493395,0.290161,2.109424e-15
19.235,-3.5591626937493395,0.2984513,2.109424e-15
19.24,-3.5578536937493395,0.3025965,2.109424e-15
19.245,-3.55610839374934,0.3067416,2.109424e-15
19.25,-3.5543629937493395,0.3108868,2.109424e-15
19.255,-3.5526176937493394,0.3191771,2.109424e-15
19.26,-3.55087239374934,0.3274674,2.109424e-15
19.265,-3.5491269937493395,0.3316126,2.109424e-15
19.27,-3.5473816937493394,0.3357577,2.109424e-15
19.275,-3.54563639374934,0.3399029,2.109424e-15
19.28,-3.54345469374934,0.3481932,2.109424e-15
19.285,-3.54170939374934,0.3564835,2.109424e-15
19.29,-3.5399640937493397,0.3606287,2.109424e-15
19.295,-3.53778239374934,0.3647738,2.109424e-15
19.3,-3.5360370937493397,0.368919,2.109424e-15
19.305,-3.5338553937493398,0.3772093,2.109424e-15
19.31,-3.5321100937493397,0.3813544,2.109424e-15
19.315,-3.5299283937493398,0.3854996,2.109424e-15
19.32,-3.5277467937493396,0.3896448,2.109424e-15
19.325,-3.5255650937493397,0.3979351,2.109424e-15
19.33,-3.5238197937493396,0.4020802,2.109424e-15
19.335,-3.5216380937493397,0.4062254,2.109424e-15
19.34,-3.5194563937493397,0.4062254,2.109424e-15
19.345,-3.5172747937493396,0.4145157,2.109424e-15
19.35,-3.5150930937493396,0.4186609,2.109424e-15
19.355,-3.5129114937493395,0.422806,2.109424e-15
19.36,-3.5102934937493395,0.4269512,2.109424e-15
19.365,-3.5081117937493396,0.4352415,2.109424e-15
19.37,-3.5059300937493396,0.4435318,2.109424e-15
19.375,-3.5033120937493396,0.4518221,2.109424e-15
19.38,-3.5011304937493395,0.4559673,2.109424e-15
19.385,-3.4989487937493395,0.4601124,2.109424e-15
19.39,-3.4963307937493395,0.4642576,2.109424e-15
19.395,-3.4937127937493395,0.4684027,2.109424e-15
19.4,-3.49153119374934,0.4725479,2.109424e-15
19.405,-3.48891319374934,0.4766931,2.109424e-15
19.41,-3.48629519374934,0.4808382,2.109424e-15
19.415,-3.48411349374934,0.4849834,2.109424e-15
19.42,-3.48149549374934,0.4891285,2.109424e-15
19.425,-3.47887749374934,0.4932737,2.109424e-15
19.43,-3.47625949374934,0.4974188,2.109424e-15
19.435,-3.4736415937493397,0.501564,2.109424e-15
19.44,-3.4710235937493397,0.5057092,2.109424e-15
19.445,-3.4684055937493397,0.5098543,2.109424e-15
19.45,-3.4657875937493396,0.5139995,2.109424e-15
19.455,-3.4631695937493396,0.5181446,2.109424e-15
19.46,-3.4601151937493397,0.5264349,2.109424e-15
19.465,-3.4574972937493396,0.5305801,2.109424e-15
19.47,-3.4548792937493396,0.5347252,2.109424e-15
19.475,-3.4518248937493397,0.5388704,2.109424e-15
19.48,-3.4492068937493396,0.5430156,2.109424e-15
19.485,-3.4465888937493396,0.5471607,2.109424e-15
19.49,-3.4435345937493396,0.5513059,2.109424e-15
19.495,-3.4409165937493396,0.5513059,2.109424e-15
19.5,-3.4378622937493395,0.555451,2.109424e-15
19.505,-3.43480799374934,0.5595962,2.109424e-15
19.51,-3.43218999374934,0.5637413,2.109424e-15
19.515,-3.42913569374934,0.5678865,2.109424e-15
19.52,-3.4260812937493395,0.5720317,2.109424e-15
19.525,-3.4234632937493394,0.5761768,2.109424e-15
19.53,-3.42040899374934,0.580322,2.109424e-15
19.535,-3.4173546937493398,0.580322,2.109424e-15
19.54,-3.4143003937493397,0.5844671,2.109424e-15
19.545,-3.41124599374934,0.5886123,2.109424e-15
19.55,-3.4081916937493397,0.5927574,2.109424e-15
19.555,-3.4051373937493397,0.5969026,2.109424e-15
19.56,-3.4020830937493396,0.6010478,2.109424e-15
19.565,-3.3990286937493397,0.6051929,2.109424e-15
19.57,-3.3959743937493396,0.6093381,2.109424e-15
19.575,-3.3924836937493397,0.6134832,2.109424e-15
19.58,-3.3894293937493396,0.6176284,2.109424e-15
19.585,-3.3863750937493395,0.6217735,2.109424e-15
19.59,-3.3833207937493395,0.6217735,2.109424e-15
19.595,-3.3798300937493395,0.6259187,2.109424e-15
19.6,-3.3767757737493396,0.6300639,2.109424e-15
19.605,-3.3737214437493397,0.634209,2.109424e-15
19.61,-3.3702307837493395,0.634209,2.109424e-15
19.615,-3.3671764637493395,0.634209,2.109424e-15
19.62,-3.36368580374934,0.6383542,2.109424e-15
19.625,-3.3606314737493395,0.6424993,2.109424e-15
19.63,-3.3571408137493397,0.6466445,2.109424e-15
19.635,-3.3540864937493398,0.6466445,2.109424e-15
19.64,-3.3505958337493396,0.6507896,2.109424e-15
19.645,-3.3475415037493397,0.6507896,2.109424e-15
19.65,-3.3440508437493395,0.6549348,2.109424e-15
19.655,-3.3405601837493397,0.6549348,2.109424e-15
19.66,-3.3375058637493398,0.65908,2.109424e-15
19.665,-3.3340152037493396,0.65908,2.109424e-15
19.67,-3.33052454374934,0.6632251,2.109424e-15
19.675,-3.3270338837493396,0.6673703,2.109424e-15
19.68,-3.3239795637493397,0.6715154,2.109424e-15
19.685,-3.3204889037493395,0.6715154,2.109424e-15
19.69,-3.3169982437493397,0.6715154,2.109424e-15
19.695,-3.3135075837493395,0.6756606,2.109424e-15
19.7,-3.3100169237493398,0.6798057,2.109424e-15
19.705,-3.3065262637493396,0.6839509,2.109424e-15
19.71,-3.3034719437493396,0.6798057,2.109424e-15
19.715,-3.29998128374934,0.6798057,2.109424e-15
19.72,-3.2964906237493397,0.6798057,2.109424e-15
19.725,-3.2929999637493395,0.6839509,2.109424e-15
19.73,-3.2895093077493396,0.6839509,2.109424e-15
19.735,-3.2860186487493395,0.6839509,2.109424e-15
19.74,-3.28252799074934,0.6839509,2.109424e-15
19.745,-3.2790373317493398,0.6880961,2.109424e-15
19.75,-3.2755466737493397,0.6922412,2.109424e-15
19.755,-3.2720560147493396,0.6963864,2.109424e-15
19.76,-3.2685653537493398,0.6963864,2.109424e-15
19.765,-3.2650746937493396,0.6963864,2.109424e-15
19.77,-3.2611477037493395,0.7005315,2.109424e-15
19.775,-3.2576570537493397,0.7046767,2.109424e-15
19.78,-3.2541663937493395,0.7088218,2.109424e-15
19.785,-3.2506757337493397,0.7088218,2.109424e-15
19.79,-3.2471850737493395,0.7088218,2.109424e-15
19.795,-3.2436944137493398,0.7088218,2.109424e-15
19.8,-3.2402037537493396,0.7088218,2.109424e-15
19.805,-3.23671309374934,0.7046767,2.109424e-15
19.81,-3.2327861037493397,0.7046767,2.109424e-15
19.815,-3.2292954437493395,0.7046767,2.109424e-15
19.82,-3.2258047937493397,0.7088218,2.109424e-15
19.825,-3.2223141337493395,0.7088218,2.109424e-15
19.83,-3.2188234737493397,0.7088218,2.109424e-15
19.835,-3.2153328137493395,0.7088218,2.109424e-15
19.84,-3.2114058237493395,0.712967,2.109424e-15
19.845,-3.2079151637493397,0.712967,2.109424e-15
19.85,-3.2044245037493395,0.712967,2.109424e-15
19.855,-3.2009338437493398,0.7088218,2.109424e-15
19.86,-3.1974431937493395,0.7088218,2.109424e-15
19.865,-3.19351620374934,0.712967,2.109424e-15
19.87,-3.1900255437493397,0.7171122,2.109424e-15
19.875,-3.1865348837493395,0.7171122,2.109424e-15
19.88,-3.1830442237493397,0.712967,2.109424e-15
19.885,-3.1795535937493398,0.7088218,2.109424e-15
19.89,-3.17606289374934,0.7088218,2.109424e-15
19.895,-3.17213589374934,0.712967,2.109424e-15
19.9,-3.1686452937493397,0.712967,2.109424e-15
19.905,-3.1651545937493397,0.712967,2.109424e-15
19.91,-3.1616638937493398,0.7088218,2.109424e-15
19.915,-3.1581732937493396,0.7088218,2.109424e-15
19.92,-3.1546825937493397,0.7088218,2.109424e-15
19.925,-3.1511919937493396,0.7088218,2.109424e-15
19.93,-3.1472649937493395,0.7088218,2.109424e-15
19.935,-3.1437742937493396,0.7088218,2.109424e-15
19.94,-3.1402836937493395,0.7088218,2.109424e-15
19.945,-3.1367929937493395,0.7088218,2.109424e-15
19.95,-3.1333022937493396,0.7088218,2.109424e-15
19.955,-3.12981169374934,0.7088218,2.109424e-15
19.96,-3.1263209937493395,0.7088218,2.109424e-15
19.965,-3.12283039374934,0.7046767,2.109424e-15
19.97,-3.11933969374934,0.7005315,2.109424e-15
19.975,-3.1158490937493397,0.6963864,2.109424e-15
19.98,-3.1123583937493398,0.6963864,2.109424e-15
19.985,-3.10886769374934,0.6963864,2.109424e-15
19.99,-3.1053770937493397,0.6963864,2.109424e-15
19.995,-3.1018863937493397,0.6963864,2.109424e-15
20.0,-3.0983957937493396,0.6963864,2.109424e-15
20.005,-3.0949050937493396,0.6963864,2.109424e-15
20.01,-3.0914143937493397,0.6963864,2.109424e-15
20.015,-3.0883600937493396,0.6922412,2.109424e-15
20.02,-3.0848694937493395,0.6880961,2.109424e-15
20.025,-3.0813787937493395,0.6839509,2.109424e-15
20.03,-3.0778880937493396,0.6839509,2.109424e-15
20.035,-3.0743974937493395,0.6839509,2.109424e-15
20.04,-3.07134319374934,0.6798057,2.109424e-15
20.045,-3.06785249374934,0.6756606,2.109424e-15
20.05,-3.0643617937493395,0.6756606,2.109424e-15
20.055,-3.06130749374934,0.6756606,2.109424e-15
20.06,-3.0578168937493397,0.6756606,2.109424e-15
20.065,-3.05432619374934,0.6715154,2.109424e-15
20.07,-3.0512718937493397,0.6673703,2.109424e-15
20.075,-3.0477811937493398,0.6673703,2.109424e-15
20.08,-3.0447268937493397,0.6632251,2.109424e-15
20.085,-3.0412361937493397,0.6632251,2.109424e-15
20.09,-3.0381818937493397,0.65908,2.109424e-15
20.095,-3.0346911937493397,0.65908,2.109424e-15
20.1,-3.0316368937493396,0.6549348,2.109424e-15
20.105,-3.0285825937493396,0.6507896,2.109424e-15
20.11,-3.0250918937493396,0.6466445,2.109424e-15
20.115,-3.0220375937493396,0.6466445,2.109424e-15
20.12,-3.0189832937493395,0.6424993,2.109424e-15
20.125,-3.0159289937493394,0.6383542,2.109424e-15
20.13,-3.01243829374934,0.634209,2.109424e-15
20.135,-3.00938399374934,0.634209,2.109424e-15
20.14,-3.0063295937493395,0.634209,2.109424e-15
20.145,-3.00327529374934,0.6300639,2.109424e-15
20.15,-3.00022099374934,0.6259187,2.109424e-15
20.155,-2.9971666937493397,0.6217735,2.109424e-15
20.16,-2.99411229374934,0.6217735,2.109424e-15
20.165,-2.99105799374934,0.6176284,2.109424e-15
20.17,-2.9880036937493397,0.6134832,2.109424e-15
20.175,-2.9849493937493397,0.6093381,2.109424e-15
20.18,-2.9818949937493398,0.6093381,2.109424e-15
20.185,-2.9792769937493397,0.6051929,2.109424e-15
20.19,-2.9762226937493397,0.6010478,2.109424e-15
20.195,-2.9731683937493396,0.5969026,2.109424e-15
20.2,-2.9701140937493395,0.5969026,2.109424e-15
20.205,-2.9674960937493395,0.5927574,2.109424e-15
20.21,-2.9644416937493396,0.5886123,2.109424e-15
20.215,-2.9618236937493396,0.580322,2.109424e-15
20.22,-2.9587693937493396,0.580322,2.109424e-15
20.225,-2.9561513937493396,0.5761768,2.109424e-15
20.23,-2.9530970937493395,0.5761768,2.109424e-15
20.235,-2.9504790937493395,0.5678865,2.109424e-15
20.24,-2.9478610937493395,0.5637413,2.109424e-15
20.245,-2.9452430937493395,0.555451,2.109424e-15
20.25,-2.94218879374934,0.555451,2.109424e-15
20.255,-2.93957079374934,0.5513059,2.109424e-15
20.26,-2.93695279374934,0.5513059,2.109424e-15
20.265,-2.93433479374934,0.5430156,2.109424e-15
20.27,-2.93171679374934,0.5388704,2.109424e-15
20.275,-2.92909879374934,0.5347252,2.109424e-15
20.28,-2.92648079374934,0.5347252,2.109424e-15
20.285,-2.9238627937493398,0.5305801,2.109424e-15
20.29,-2.9212447937493398,0.5264349,2.109424e-15
20.295,-2.9190631937493396,0.5181446,2.109424e-15
20.3,-2.9164451937493396,0.5139995,2.109424e-15
20.305,-2.9138271937493396,0.5098543,2.109424e-15
20.31,-2.9116454937493397,0.5057092,2.109424e-15
20.315,-2.9090274937493397,0.501564,2.109424e-15
20.32,-2.9068458937493395,0.4932737,2.109424e-15
20.325,-2.9042278937493395,0.4891285,2.109424e-15
20.33,-2.9020461937493396,0.4849834,2.109424e-15
20.335,-2.8998645937493395,0.4808382,2.109424e-15
20.34,-2.8972465937493395,0.4766931,2.109424e-15
20.345,-2.8950648937493395,0.4725479,2.109424e-15
20.35,-2.8928831937493396,0.4684027,2.109424e-15
20.355,-2.8907015937493394,0.4642576,2.109424e-15
20.36,-2.8885198937493395,0.4559673,2.109424e-15
20.365,-2.88633829374934,0.4518221,2.109424e-15
20.37,-2.88415659374934,0.447677,2.109424e-15
20.375,-2.88197489374934,0.4435318,2.109424e-15
20.38,-2.87979329374934,0.4393866,2.109424e-15
20.385,-2.87804789374934,0.4310963,2.109424e-15
20.39,-2.8758662937493398,0.4269512,2.109424e-15
20.395,-2.87368459374934,0.422806,2.109424e-15
20.4,-2.8719392937493398,0.4186609,2.109424e-15
20.405,-2.86975759374934,0.4145157,2.109424e-15
20.41,-2.8680122937493397,0.4062254,2.109424e-15
20.415,-2.86583059374934,0.4020802,2.109424e-15
20.42,-2.8640852937493397,0.3979351,2.109424e-15
20.425,-2.8623399937493397,0.3937899,2.109424e-15
20.43,-2.8605946937493396,0.3854996,2.109424e-15
20.435,-2.8588492937493397,0.3772093,2.109424e-15
20.44,-2.8571039937493397,0.368919,2.109424e-15
20.445,-2.8553586937493396,0.3647738,2.109424e-15
20.45,-2.8536132937493397,0.3564835,2.109424e-15
20.455,-2.8518679937493396,0.3523383,2.109424e-15
20.46,-2.8501226937493396,0.3481932,2.109424e-15
20.465,-2.8483772937493397,0.3481932,2.109424e-15
20.47,-2.8470682937493397,0.344048,2.109424e-15
20.475,-2.8453229937493396,0.3399029,2.109424e-15
20.48,-2.8440139937493396,0.3316126,2.109424e-15
20.485,-2.8422686937493395,0.3274674,2.109424e-15
20.49,-2.8409596937493395,0.3191771,2.109424e-15
20.495,-2.8392143937493395,0.3150319,2.109424e-15
20.5,-2.83790539374934,0.3067416,2.109424e-15
20.505,-2.83659639374934,0.3025965,2.109424e-15
20.51,-2.83528739374934,0.2943061,2.109424e-15
20.515,-2.83397839374934,0.290161,2.109424e-15
20.52,-2.83266939374934,0.2818707,2.109424e-15
20.525,-2.83136039374934,0.2777255,2.109424e-15
20.53,-2.83005139374934,0.2694352,2.109424e-15
20.535,-2.82874239374934,0.26529,2.109424e-15
20.54,-2.82743339374934,0.2611449,2.109424e-15
20.545,-2.8265606937493395,0.2569997,2.109424e-15
20.55,-2.8252516937493395,0.2528546,2.109424e-15
20.555,-2.82437909374934,0.2445643,2.109424e-15
20.56,-2.82307009374934,0.2404191,2.109424e-15
20.565,-2.82219739374934,0.2321288,2.109424e-15
20.57,-2.8213246937493395,0.2238385,2.109424e-15
20.575,-2.8200156937493395,0.2155482,2.109424e-15
20.58,-2.81914309374934,0.211403,2.109424e-15
20.585,-2.81827039374934,0.2072578,2.109424e-15
20.59,-2.8173977937493397,0.2031127,2.109424e-15
20.595,-2.81652509374934,0.1948224,2.109424e-15
20.6,-2.81565239374934,0.1906772,2.109424e-15
20.605,-2.81521609374934,0.1823869,2.109424e-15
20.61,-2.81434339374934,0.1740966,2.109424e-15
20.615,-2.8134707937493397,0.1658063,2.109424e-15
20.62,-2.81303439374934,0.157516,2.109424e-15
20.625,-2.8121617937493397,0.1533708,2.109424e-15
20.63,-2.81172539374934,0.1450805,2.109424e-15
20.635,-2.8108527937493397,0.1409353,2.109424e-15
20.64,-2.81041639374934,0.1367902,2.109424e-15
20.645,-2.8099800937493398,0.132645,2.109424e-15
20.65,-2.8095437937493397,0.1243547,2.109424e-15
20.655,-2.8086710937493398,0.1202096,2.109424e-15
20.66,-2.8082347937493397,0.1160644,2.109424e-15
20.665,-2.80779839374934,0.1160644,2.109424e-15
20.67,-2.80779839374934,0.1036289,2.109424e-15
20.675,-2.8073620937493398,0.09533861,2.109424e-15
20.68,-2.8069257937493397,0.0870483,2.109424e-15
20.685,-2.80648939374934,0.0870483,2.109424e-15
20.69,-2.80648939374934,0.07875798,2.109424e-15
20.695,-2.8060530937493398,0.07046767,2.109424e-15
20.7,-2.8060530937493398,0.0580322,2.109424e-15
20.705,-2.8056167937493397,0.0580322,2.109424e-15
20.71,-2.8056167937493397,0.05388704,2.109424e-15
20.715,-2.8056167937493397,0.04974188,2.109424e-15
20.72,-2.8056167937493397,0.03730641,2.109424e-15
20.725,-2.8056167937493397,0.0290161,2.109424e-15
20.73,-2.8056167937493397,0.02072578,2.109424e-15
20.735,-2.8056167937493397,0.01658063,2.109424e-15
20.74,-2.8056167937493397,0.008290314,2.109424e-15
20.745,-2.8056167937493397,0.004145157,2.109424e-15
20.75,-2.8056167937493397,-0.0,2.109424e-15
20.755,-2.8056167937493397,-0.0,2.109424e-15
20.76,-2.8060530937493398,-0.004145157,2.109424e-15
20.765,-2.8060530937493398,-0.008290314,2.109424e-15
20.77,-2.80648939374934,-0.01658063,2.109424e-15
20.775,-2.80648939374934,-0.02072578,2.109424e-15
20.78,-2.8069257937493397,-0.0290161,2.109424e-15
20.785,-2.8073620937493398,-0.03730641,2.109424e-15
20.79,-2.8073620937493398,-0.04559673,2.109424e-15
20.795,-2.80779839374934,-0.04974188,2.109424e-15
20.8,-2.8082347937493397,-0.05388704,2.109424e-15
20.805,-2.8086710937493398,-0.0580322,2.109424e-15
20.81,-2.80910739374934,-0.06632251,2.109424e-15
20.815,-2.8095437937493397,-0.07046767,2.109424e-15
20.82,-2.8099800937493398,-0.07461283,2.109424e-15
20.825,-2.81041639374934,-0.07875798,2.109424e-15
20.83,-2.8112890937493398,-0.0870483,2.109424e-15
20.835,-2.81172539374934,-0.09533861,2.109424e-15
20.84,-2.8121617937493397,-0.09948377,2.109424e-15
20.845,-2.81303439374934,-0.1036289,2.109424e-15
20.85,-2.8134707937493397,-0.1077741,2.109424e-15
20.855,-2.81434339374934,-0.1160644,2.109424e-15
20.86,-2.8147797937493397,-0.1202096,2.109424e-15
20.865,-2.81565239374934,-0.1243547,2.109424e-15
20.87,-2.81652509374934,-0.1284999,2.109424e-15
20.875,-2.81696139374934,-0.132645,2.109424e-15
20.88,-2.81783409374934,-0.1367902,2.109424e-15
20.885,-2.8187066937493395,-0.1409353,2.109424e-15
20.89,-2.81957939374934,-0.1450805,2.109424e-15
20.895,-2.82045209374934,-0.1533708,2.109424e-15
20.9,-2.8213246937493395,-0.157516,2.109424e-15
20.905,-2.82219739374934,-0.1616611,2.109424e-15
20.91,-2.82307009374934,-0.1658063,2.109424e-15
20.915,-2.82437909374934,-0.1740966,2.109424e-15
20.92,-2.8252516937493395,-0.1823869,2.109424e-15
20.925,-2.82612439374934,-0.1865321,2.109424e-15
20.93,-2.82743339374934,-0.1906772,2.109424e-15
20.935,-2.82830609374934,-0.1948224,2.109424e-15
20.94,-2.82961509374934,-0.2031127,2.109424e-15
20.945,-2.8304876937493395,-0.2072578,2.109424e-15
20.95,-2.8317966937493395,-0.211403,2.109424e-15
20.955,-2.83266939374934,-0.211403,2.109424e-15
20.96,-2.83397839374934,-0.2155482,2.109424e-15
20.965,-2.83528739374934,-0.2196933,2.109424e-15
20.97,-2.83659639374934,-0.2279836,2.109424e-15
20.975,-2.8374689937493396,-0.2279836,2.109424e-15
20.98,-2.8387779937493396,-0.2321288,2.109424e-15
20.985,-2.8400869937493396,-0.2321288,2.109424e-15
20.99,-2.8413959937493396,-0.2404191,2.109424e-15
20.995,-2.8427049937493396,-0.2445643,2.109424e-15
21.0,-2.8444503937493395,-0.2528546,2.109424e-15
21.005,-2.8457593937493395,-0.2569997,2.109424e-15
21.01,-2.8470682937493397,-0.26529,2.109424e-15
21.015,-2.8483772937493397,-0.2694352,2.109424e-15
21.02,-2.8496862937493397,-0.2735804,2.109424e-15
21.025,-2.8514316937493396,-0.2777255,2.109424e-15
21.03,-2.8527406937493396,-0.2818707,2.109424e-15
21.035,-2.8544859937493396,-0.2860158,2.109424e-15
21.04,-2.8557949937493396,-0.2860158,2.109424e-15
21.045,-2.8575402937493397,-0.290161,2.109424e-15
21.05,-2.8588492937493397,-0.2943061,2.109424e-15
21.055,-2.8605946937493396,-0.3025965,2.109424e-15
21.06,-2.8623399937493397,-0.3067416,2.109424e-15
21.065,-2.8640852937493397,-0.3150319,2.109424e-15
21.07,-2.8653942937493397,-0.3150319,2.109424e-15
21.075,-2.86713959374934,-0.3191771,2.109424e-15
21.08,-2.8688849937493397,-0.3191771,2.109424e-15
21.085,-2.8706302937493398,-0.3274674,2.109424e-15
21.09,-2.87237559374934,-0.3316126,2.109424e-15
21.095,-2.8741209937493397,-0.3357577,2.109424e-15
21.1,-2.8758662937493398,-0.3357577,2.109424e-15
21.105,-2.87761159374934,-0.3399029,2.109424e-15
21.11,-2.87979329374934,-0.3481932,2.109424e-15
21.115,-2.88153859374934,-0.3564835,2.109424e-15
21.12,-2.88328389374934,-0.3606287,2.109424e-15
21.125,-2.88502929374934,-0.3606287,2.109424e-15
21.13,-2.8872108937493395,-0.3647738,2.109424e-15
21.135,-2.88895629374934,-0.368919,2.109424e-15
21.14,-2.8911378937493395,-0.3772093,2.109424e-15
21.145,-2.8928831937493396,-0.3772093,2.109424e-15
21.15,-2.8950648937493395,-0.3813544,2.109424e-15
21.155,-2.8968101937493396,-0.3813544,2.109424e-15
21.16,-2.8989918937493395,-0.3896448,2.109424e-15
21.165,-2.9007371937493396,-0.3896448,2.109424e-15
21.17,-2.9029188937493395,-0.3937899,2.109424e-15
21.175,-2.9051004937493397,-0.3937899,2.109424e-15
21.18,-2.9068458937493395,-0.3979351,2.109424e-15
21.185,-2.9090274937493397,-0.3979351,2.109424e-15
21.19,-2.9112091937493396,-0.4020802,2.109424e-15
21.195,-2.9133908937493396,-0.4062254,2.109424e-15
21.2,-2.9155724937493397,-0.4145157,2.109424e-15
21.205,-2.9177541937493396,-0.4186609,2.109424e-15
21.21,-2.9199357937493398,-0.422806,2.109424e-15
21.215,-2.9221174937493397,-0.4269512,2.109424e-15
21.22,-2.9242991937493397,-0.4310963,2.109424e-15
21.225,-2.92648079374934,-0.4352415,2.109424e-15
21.23,-2.9286624937493397,-0.4352415,2.109424e-15
21.235,-2.9308441937493397,-0.4352415,2.109424e-15
21.24,-2.93346209374934,-0.4393866,2.109424e-15
21.245,-2.93564379374934,-0.4435318,2.109424e-15
21.25,-2.9378254937493398,-0.447677,2.109424e-15
21.255,-2.9400070937493394,-0.447677,2.109424e-15
21.26,-2.9426250937493394,-0.4518221,2.109424e-15
21.265,-2.94480679374934,-0.4559673,2.109424e-15
21.27,-2.9469883937493395,-0.4601124,2.109424e-15
21.275,-2.9496063937493395,-0.4601124,2.109424e-15
21.28,-2.9517880937493395,-0.4601124,2.109424e-15
21.285,-2.9544060937493395,-0.4642576,2.109424e-15
21.29,-2.95658779374934,-0.4684027,2.109424e-15
21.295,-2.95920579374934,-0.4725479,2.109424e-15
21.3,-2.9613873937493396,-0.4725479,2.109424e-15
21.305,-2.9640053937493396,-0.4766931,2.109424e-15
21.31,-2.9666233937493396,-0.4808382,2.109424e-15
21.315,-2.9688050937493395,-0.4849834,2.109424e-15
21.32,-2.9714230937493396,-0.4849834,2.109424e-15
21.325,-2.9740410937493396,-0.4891285,2.109424e-15
21.33,-2.9762226937493397,-0.4891285,2.109424e-15
21.335,-2.9788406937493397,-0.4932737,2.109424e-15
21.34,-2.9814586937493397,-0.4932737,2.109424e-15
21.345,-2.9840766937493397,-0.4974188,2.109424e-15
21.35,-2.9862583937493397,-0.4974188,2.109424e-15
21.355,-2.9888763937493397,-0.4974188,2.109424e-15
21.36,-2.99149429374934,-0.4974188,2.109424e-15
21.365,-2.99411229374934,-0.501564,2.109424e-15
21.37,-2.99673029374934,-0.5057092,2.109424e-15
21.375,-2.99934829374934,-0.5098543,2.109424e-15
21.38,-3.00196629374934,-0.5098543,2.109424e-15
21.385,-3.00458429374934,-0.5139995,2.109424e-15
21.39,-3.00676599374934,-0.5139995,2.109424e-15
21.395,-3.00938399374934,-0.5139995,2.109424e-15
21.4,-3.01200199374934,-0.5098543,2.109424e-15
21.405,-3.01461999374934,-0.5098543,2.109424e-15
21.41,-3.0172379937493394,-0.5098543,2.109424e-15
21.415,-3.0202922937493395,-0.5139995,2.109424e-15
21.42,-3.0229102937493395,-0.5181446,2.109424e-15
21.425,-3.0255282937493395,-0.5264349,2.109424e-15
21.43,-3.0281462937493395,-0.5305801,2.109424e-15
21.435,-3.0307642937493395,-0.5347252,2.109424e-15
21.44,-3.0333821937493397,-0.5347252,2.109424e-15
21.445,-3.0360001937493397,-0.5347252,2.109424e-15
21.45,-3.0386181937493397,-0.5305801,2.109424e-15
21.455,-3.0412361937493397,-0.5264349,2.109424e-15
21.46,-3.0442905937493396,-0.5264349,2.109424e-15
21.465,-3.04690849374934,-0.5305801,2.109424e-15
21.47,-3.04952649374934,-0.5347252,2.109424e-15
21.475,-3.05214449374934,-0.5347252,2.109424e-15
21.48,-3.05476249374934,-0.5347252,2.109424e-15
21.485,-3.05738049374934,-0.5347252,2.109424e-15
21.49,-3.0604347937493395,-0.5388704,2.109424e-15
21.495,-3.0630527937493395,-0.5388704,2.109424e-15
21.5,-3.0656707937493395,-0.5388704,2.109424e-15
21.505,-3.0682887937493395,-0.5347252,2.109424e-15
21.51,-3.07134319374934,-0.5388704,2.109424e-15
21.515,-3.07396119374934,-0.5430156,2.109424e-15
21.52,-3.0765790937493396,-0.5471607,2.109424e-15
21.525,-3.0791970937493396,-0.5430156,2.109424e-15
21.53,-3.0822514937493395,-0.5430156,2.109424e-15
21.535,-3.0848694937493395,-0.5430156,2.109424e-15
21.54,-3.0874874937493395,-0.5471607,2.109424e-15
21.545,-3.0901053937493397,-0.5430156,2.109424e-15
21.55,-3.0931597937493396,-0.5430156,2.109424e-15
21.555,-3.0957777937493396,-0.5430156,2.109424e-15
21.56,-3.0983957937493396,-0.5471607,2.109424e-15
21.565,-3.1010137937493396,-0.5430156,2.109424e-15
21.57,-3.1040680937493397,-0.5430156,2.109424e-15
21.575,-3.1066860937493397,-0.5430156,2.109424e-15
21.58,-3.1093040937493397,-0.5471607,2.109424e-15
21.585,-3.1119220937493397,-0.5430156,2.109424e-15
21.59,-3.1149763937493398,-0.5430156,2.109424e-15
21.595,-3.1175943937493398,-0.5430156,2.109424e-15
21.6,-3.12021239374934,-0.5471607,2.109424e-15
21.605,-3.12283039374934,-0.5430156,2.109424e-15
21.61,-3.12588469374934,-0.5430156,2.109424e-15
21.615,-3.12850269374934,-0.5430156,2.109424e-15
21.62,-3.13112069374934,-0.5471607,2.109424e-15
21.625,-3.13373869374934,-0.5430156,2.109424e-15
21.63,-3.1367929937493395,-0.5430156,2.109424e-15
21.635,-3.1394109937493395,-0.5430156,2.109424e-15
21.64,-3.1420289937493395,-0.5471607,2.109424e-15
21.645,-3.1446469937493395,-0.5430156,2.109424e-15
21.65,-3.1472649937493395,-0.5388704,2.109424e-15
21.655,-3.1503192937493396,-0.5388704,2.109424e-15
21.66,-3.1529372937493396,-0.5430156,2.109424e-15
21.665,-3.1555552937493396,-0.5430156,2.109424e-15
21.67,-3.1581732937493396,-0.5388704,2.109424e-15
21.675,-3.1607912937493396,-0.5347252,2.109424e-15
21.68,-3.1634092937493397,-0.5347252,2.109424e-15
21.685,-3.1660272937493397,-0.5347252,2.109424e-15
21.69,-3.1686452937493397,-0.5305801,2.109424e-15
21.695,-3.1712632937493397,-0.5264349,2.109424e-15
21.7,-3.1743175937493397,-0.5264349,2.109424e-15
21.705,-3.1769355937493398,-0.5305801,2.109424e-15
21.71,-3.1795535937493398,-0.5347252,2.109424e-15
21.715,-3.1821715537493396,-0.5347252,2.109424e-15
21.72,-3.1847895537493396,-0.5347252,2.109424e-15
21.725,-3.1874075437493397,-0.5347252,2.109424e-15
21.73,-3.1900255437493397,-0.5347252,2.109424e-15
21.735,-3.19220720374934,-0.5264349,2.109424e-15
21.74,-3.1948251937493395,-0.5181446,2.109424e-15
21.745,-3.1974431937493395,-0.5098543,2.109424e-15
21.75,-3.2000611837493396,-0.5098543,2.109424e-15
21.755,-3.2026791737493396,-0.5098543,2.109424e-15
21.76,-3.2052971737493396,-0.5098543,2.109424e-15
21.765,-3.2079151637493397,-0.5098543,2.109424e-15
21.77,-3.2100968237493395,-0.5098543,2.109424e-15
21.775,-3.2127148237493395,-0.5098543,2.109424e-15
21.78,-3.2153328137493395,-0.5098543,2.109424e-15
21.785,-3.2179508037493396,-0.5098543,2.109424e-15
21.79,-3.2201324737493398,-0.5057092,2.109424e-15
21.795,-3.22275046374934,-0.501564,2.109424e-15
21.8,-3.22536845374934,-0.4974188,2.109424e-15
21.805,-3.2275501237493396,-0.4974188,2.109424e-15
21.81,-3.2301681137493397,-0.4974188,2.109424e-15
21.815,-3.23234977374934,-0.4932737,2.109424e-15
21.82,-3.2349677637493395,-0.4891285,2.109424e-15
21.825,-3.2371494337493396,-0.4849834,2.109424e-15
21.83,-3.2397674237493397,-0.4849834,2.109424e-15
21.835,-3.2423854137493398,-0.4849834,2.109424e-15
21.84,-3.24456708374934,-0.4849834,2.109424e-15
21.845,-3.2467487437493396,-0.4808382,2.109424e-15
21.85,-3.2493667337493397,-0.4808382,2.109424e-15
21.855,-3.2515483937493395,-0.4766931,2.109424e-15
21.86,-3.2537300537493397,-0.4766931,2.109424e-15
21.865,-3.2563480537493397,-0.4725479,2.109424e-15
21.87,-3.25852971374934,-0.4684027,2.109424e-15
21.875,-3.2607113737493396,-0.4642576,2.109424e-15
21.88,-3.26289303374934,-0.4601124,2.109424e-15
21.885,-3.2650746937493396,-0.4559673,2.109424e-15
21.89,-3.2676926937493396,-0.4559673,2.109424e-15
21.895,-3.2698743537493398,-0.4559673,2.109424e-15
21.9,-3.2720560147493396,-0.4559673,2.109424e-15
21.905,-3.2742376767493395,-0.4518221,2.109424e-15
21.91,-3.27641933874934,-0.447677,2.109424e-15
21.915,-3.2786009997493397,-0.447677,2.109424e-15
21.92,-3.2807826614493396,-0.447677,2.109424e-15
21.925,-3.28252799074934,-0.4393866,2.109424e-15
21.93,-3.28470965274934,-0.4310963,2.109424e-15
21.935,-3.2868913137493396,-0.422806,2.109424e-15
21.94,-3.2890729757493395,-0.422806,2.109424e-15
21.945,-3.29081830474934,-0.4186609,2.109424e-15
21.95,-3.2929999637493395,-0.4145157,2.109424e-15
21.955,-3.2951816237493396,-0.4103705,2.109424e-15
21.96,-3.2969269537493395,-0.4103705,2.109424e-15
21.965,-3.2991086137493397,-0.4103705,2.109424e-15
21.97,-3.30129028374934,-0.4103705,2.109424e-15
21.975,-3.3030356137493397,-0.4062254,2.109424e-15
21.98,-3.3047809337493397,-0.4020802,2.109424e-15
21.985,-3.30696260374934,-0.3979351,2.109424e-15
21.99,-3.3087079337493397,-0.3937899,2.109424e-15
21.995,-3.31088959374934,-0.3937899,2.109424e-15
22.0,-3.3126349237493398,-0.3896448,2.109424e-15
22.005,-3.3143802537493396,-0.3854996,2.109424e-15
22.01,-3.3161255837493395,-0.3772093,2.109424e-15
22.015,-3.3178709037493395,-0.3730641,2.109424e-15
22.02,-3.3200525737493396,-0.3730641,2.109424e-15
22.025,-3.3217979037493395,-0.3730641,2.109424e-15
22.03,-3.32354322374934,-0.368919,2.109424e-15
22.035,-3.3252885537493397,-0.3647738,2.109424e-15
22.04,-3.3270338837493396,-0.3606287,2.109424e-15
22.045,-3.3283428837493396,-0.3564835,2.109424e-15
22.05,-3.3300882137493395,-0.3523383,2.109424e-15
22.055,-3.33183354374934,-0.344048,2.109424e-15
22.06,-3.3335788737493397,-0.3399029,2.109424e-15
22.065,-3.3353242037493396,-0.3357577,2.109424e-15
22.07,-3.3366331937493396,-0.3316126,2.109424e-15
22.075,-3.3383785237493395,-0.3274674,2.109424e-15
22.08,-3.34012385374934,-0.3274674,2.109424e-15
22.085,-3.34143285374934,-0.3274674,2.109424e-15
22.09,-3.3431781837493397,-0.3274674,2.109424e-15
22.095,-3.3444871837493397,-0.3191771,2.109424e-15
22.1,-3.34579617374934,-0.3108868,2.109424e-15
22.105,-3.3475415037493397,-0.3067416,2.109424e-15
22.11,-3.3488505037493397,-0.3025965,2.109424e-15
22.115,-3.3501595037493397,-0.2984513,2.109424e-15
22.12,-3.3514684937493397,-0.290161,2.109424e-15
22.125,-3.3532138237493396,-0.2860158,2.109424e-15
22.13,-3.3545228237493396,-0.2860158,2.109424e-15
22.135,-3.3558318237493396,-0.2860158,2.109424e-15
22.14,-3.3571408137493397,-0.2818707,2.109424e-15
22.145,-3.3584498137493397,-0.2777255,2.109424e-15
22.15,-3.3597588137493397,-0.2735804,2.109424e-15
22.155,-3.3610678037493398,-0.2735804,2.109424e-15
22.16,-3.3619404737493395,-0.26529,2.109424e-15
22.165,-3.3632494637493395,-0.2569997,2.109424e-15
22.17,-3.3645584637493395,-0.2487094,2.109424e-15
22.175,-3.3654311337493397,-0.2445643,2.109424e-15
22.18,-3.3667401237493397,-0.2404191,2.109424e-15
22.185,-3.3680491237493397,-0.2362739,2.109424e-15
22.19,-3.3689217837493395,-0.2321288,2.109424e-15
22.195,-3.3702307837493395,-0.2321288,2.109424e-15
22.2,-3.3711034537493396,-0.2279836,2.109424e-15
22.205,-3.37197611374934,-0.2238385,2.109424e-15
22.21,-3.37328511374934,-0.2196933,2.109424e-15
22.215,-3.3741577737493396,-0.2155482,2.109424e-15
22.22,-3.3750304437493397,-0.211403,2.109424e-15
22.225,-3.37590310374934,-0.2031127,2.109424e-15
22.23,-3.3767757737493396,-0.1948224,2.109424e-15
22.235,-3.3776484337493398,-0.1906772,2.109424e-15
22.24,-3.37852110374934,-0.1865321,2.109424e-15
22.245,-3.3793937637493396,-0.1823869,2.109424e-15
22.25,-3.3802664337493398,-0.1782417,2.109424e-15
22.255,-3.3811390937493395,-0.1740966,2.109424e-15
22.26,-3.3820117937493395,-0.1740966,2.109424e-15
22.265,-3.3824480937493395,-0.1699514,2.109424e-15
22.27,-3.3833207937493395,-0.1658063,2.109424e-15
22.275,-3.3837570937493395,-0.157516,2.109424e-15
22.28,-3.3846297937493395,-0.1533708,2.109424e-15
22.285,-3.3850660937493395,-0.1450805,2.109424e-15
22.29,-3.3859387937493395,-0.1409353,2.109424e-15
22.295,-3.3863750937493395,-0.132645,2.109424e-15
22.3,-3.3872477937493395,-0.132645,2.109424e-15
22.305,-3.3876840937493395,-0.1284999,2.109424e-15
22.31,-3.3881203937493396,-0.1284999,2.109424e-15
22.315,-3.3885566937493397,-0.1202096,2.109424e-15
22.32,-3.3889930937493395,-0.1160644,2.109424e-15
22.325,-3.3894293937493396,-0.1077741,2.109424e-15
22.33,-3.3898656937493397,-0.1036289,2.109424e-15
22.335,-3.3903020937493396,-0.09533861,2.109424e-15
22.34,-3.3907383937493396,-0.09119345,2.109424e-15
22.345,-3.3911746937493397,-0.0870483,2.109424e-15
22.35,-3.3916110937493396,-0.0870483,2.109424e-15
22.355,-3.3916110937493396,-0.08290314,2.109424e-15
22.36,-3.3920473937493396,-0.07875798,2.109424e-15
22.365,-3.3920473937493396,-0.07046767,2.109424e-15
22.37,-3.3924836937493397,-0.06632251,2.109424e-15
22.375,-3.3924836937493397,-0.0580322,2.109424e-15
22.38,-3.3929200937493396,-0.05388704,2.109424e-15
22.385,-3.3929200937493396,-0.04559673,2.109424e-15
22.39,-3.3933563937493396,-0.04559673,2.109424e-15
22.395,-3.3933563937493396,-0.04145157,2.109424e-15
22.4,-3.3933563937493396,-0.04145157,2.109424e-15
22.405,-3.3933563937493396,-0.03316126,2.109424e-15
22.41,-3.3933563937493396,-0.0290161,2.109424e-15
22.415,-3.3933563937493396,-0.02072578,2.109424e-15
22.42,-3.3933563937493396,-0.01658063,2.109424e-15
22.425,-3.3933563937493396,-0.008290314,2.109424e-15
22.43,-3.3933563937493396,-0.004145157,2.109424e-15
22.435,-3.3933563937493396,-0.0,2.109424e-15
22.44,-3.3933563937493396,-0.0,2.109424e-15
22.445,-3.3929200937493396,0.004145157,2.109424e-15
22.45,-3.3929200937493396,0.008290314,2.109424e-15
22.455,-3.3929200937493396,0.01243547,2.109424e-15
22.46,-3.3924836937493397,0.01658063,2.109424e-15
22.465,-3.3924836937493397,0.02072578,2.109424e-15
22.47,-3.3920473937493396,0.0290161,2.109424e-15
22.475,-3.3920473937493396,0.03316126,2.109424e-15
22.48,-3.3916110937493396,0.03730641,2.109424e-15
22.485,-3.3911746937493397,0.04145157,2.109424e-15
22.49,-3.3911746937493397,0.04559673,2.109424e-15
22.495,-3.3907383937493396,0.04974188,2.109424e-15
22.5,-3.3903020937493396,0.05388704,2.109424e-15
22.505,-3.3898656937493397,0.0580322,2.109424e-15
22.51,-3.3894293937493396,0.06632251,2.109424e-15
22.515,-3.3889930937493395,0.07046767,2.109424e-15
22.52,-3.3885566937493397,0.07461283,2.109424e-15
22.525,-3.3881203937493396,0.07875798,2.109424e-15
22.53,-3.3876840937493395,0.08290314,2.109424e-15
22.535,-3.3872477937493395,0.0870483,2.109424e-15
22.54,-3.3868113937493396,0.0870483,2.109424e-15
22.545,-3.3863750937493395,0.0870483,2.109424e-15
22.55,-3.3859387937493395,0.0870483,2.109424e-15
22.555,-3.3850660937493395,0.09119345,2.109424e-15
22.56,-3.3846297937493395,0.09533861,2.109424e-15
22.565,-3.3841933937493396,0.09948377,2.109424e-15
22.57,-3.3833207937493395,0.1036289,2.109424e-15
22.575,-3.3828843937493396,0.1077741,2.109424e-15
22.58,-3.3824480937493395,0.1119192,2.109424e-15
22.585,-3.3815753937493396,0.1160644,2.109424e-15
22.59,-3.3811390937493395,0.1160644,2.109424e-15
22.595,-3.3802664337493398,0.1202096,2.109424e-15
22.6,-3.3793937637493396,0.1243547,2.109424e-15
22.605,-3.3789574337493398,0.1284999,2.109424e-15
22.61,-3.3780847637493396,0.132645,2.109424e-15
22.615,-3.37721210374934,0.1367902,2.109424e-15
22.62,-3.3767757737493396,0.1409353,2.109424e-15
22.625,-3.37590310374934,0.1450805,2.109424e-15
22.63,-3.3750304437493397,0.1450805,2.109424e-15
22.635,-3.3741577737493396,0.1492257,2.109424e-15
22.64,-3.37328511374934,0.1533708,2.109424e-15
22.645,-3.3724124437493397,0.157516,2.109424e-15
22.65,-3.3715397837493395,0.1616611,2.109424e-15
22.655,-3.3711034537493396,0.1616611,2.109424e-15
22.66,-3.3697944537493396,0.1658063,2.109424e-15
22.665,-3.3689217837493395,0.1699514,2.109424e-15
22.67,-3.3680491237493397,0.1740966,2.109424e-15
22.675,-3.3671764637493395,0.1740966,2.109424e-15
22.68,-3.36630379374934,0.1740966,2.109424e-15
22.685,-3.3654311337493397,0.1740966,2.109424e-15
22.69,-3.3645584637493395,0.1782417,2.109424e-15
22.695,-3.3632494637493395,0.1823869,2.109424e-15
22.7,-3.36237680374934,0.1865321,2.109424e-15
22.705,-3.3615041437493396,0.1865321,2.109424e-15
22.71,-3.3601951437493396,0.1906772,2.109424e-15
22.715,-3.35932247374934,0.1948224,2.109424e-15
22.72,-3.3584498137493397,0.1989675,2.109424e-15
22.725,-3.3571408137493397,0.2031127,2.109424e-15
22.73,-3.3562681537493395,0.2031127,2.109424e-15
22.735,-3.3549591537493395,0.2072578,2.109424e-15
22.74,-3.3540864937493398,0.2072578,2.109424e-15
22.745,-3.3527774937493398,0.211403,2.109424e-15
22.75,-3.3514684937493397,0.2155482,2.109424e-15
22.755,-3.3505958337493396,0.2196933,2.109424e-15
22.76,-3.3492868337493396,0.2238385,2.109424e-15
22.765,-3.3479778337493395,0.2279836,2.109424e-15
22.77,-3.34710517374934,0.2279836,2.109424e-15
22.775,-3.34579617374934,0.2321288,2.109424e-15
22.78,-3.3444871837493397,0.2321288,2.109424e-15
22.785,-3.3431781837493397,0.2362739,2.109424e-15
22.79,-3.3423055137493396,0.2362739,2.109424e-15
22.795,-3.3409965237493395,0.2362739,2.109424e-15
22.8,-3.3396875237493395,0.2362739,2.109424e-15
22.805,-3.3383785237493395,0.2404191,2.109424e-15
22.81,-3.3370695337493395,0.2445643,2.109424e-15
22.815,-3.3357605337493395,0.2487094,2.109424e-15
22.82,-3.33445153374934,0.2487094,2.109424e-15
22.825,-3.33314254374934,0.2528546,2.109424e-15
22.83,-3.33183354374934,0.2569997,2.109424e-15
22.835,-3.33052454374934,0.2611449,2.109424e-15
22.84,-3.32921554374934,0.2611449,2.109424e-15
22.845,-3.3279065537493397,0.2611449,2.109424e-15
22.85,-3.32616122374934,0.26529,2.109424e-15
22.855,-3.32485222374934,0.2694352,2.109424e-15
22.86,-3.32354322374934,0.2735804,2.109424e-15
22.865,-3.32223423374934,0.2735804,2.109424e-15
22.87,-3.3204889037493395,0.2777255,2.109424e-15
22.875,-3.3191799037493395,0.2818707,2.109424e-15
22.88,-3.3178709037493395,0.2860158,2.109424e-15
22.885,-3.3161255837493395,0.2860158,2.109424e-15
22.89,-3.3148165837493395,0.2860158,2.109424e-15
22.895,-3.3135075837493395,0.2860158,2.109424e-15
22.9,-3.3117622537493396,0.290161,2.109424e-15
22.905,-3.3104532537493396,0.290161,2.109424e-15
22.91,-3.3087079337493397,0.2943061,2.109424e-15
22.915,-3.3073989337493397,0.2943061,2.109424e-15
22.92,-3.30565360374934,0.2984513,2.109424e-15
22.925,-3.30434460374934,0.2984513,2.109424e-15
22.93,-3.3025992737493395,0.3025965,2.109424e-15
22.935,-3.30129028374934,0.3025965,2.109424e-15
22.94,-3.2995449537493395,0.3067416,2.109424e-15
22.945,-3.2982359537493395,0.3025965,2.109424e-15
22.95,-3.2964906237493397,0.3067416,2.109424e-15
22.955,-3.2947452937493398,0.3067416,2.109424e-15
22.96,-3.2934362937493398,0.3108868,2.109424e-15
22.965,-3.29169097374934,0.3108868,2.109424e-15
22.97,-3.2899456397493396,0.3150319,2.109424e-15
22.975,-3.28863664274934,0.3150319,2.109424e-15
22.98,-3.2868913137493396,0.3191771,2.109424e-15
22.985,-3.28514598474934,0.3191771,2.109424e-15
22.99,-3.2834006557493396,0.3233222,2.109424e-15
22.995,-3.28209165834934,0.3233222,2.109424e-15
23.0,-3.2803463291493395,0.3233222,2.109424e-15
23.005,-3.2786009997493397,0.3233222,2.109424e-15
23.01,-3.2768556707493395,0.3274674,2.109424e-15
23.015,-3.2751103417493397,0.3316126,2.109424e-15
23.02,-3.27336501174934,0.3357577,2.109424e-15
23.025,-3.2716196827493396,0.3357577,2.109424e-15
23.03,-3.2703106837493396,0.3357577,2.109424e-15
23.035,-3.2685653537493398,0.3357577,2.109424e-15
23.04,-3.26682002374934,0.3357577,2.109424e-15
23.045,-3.2650746937493396,0.3357577,2.109424e-15
23.05,-3.2633293737493396,0.3357577,2.109424e-15
23.055,-3.2615840437493397,0.3357577,2.109424e-15
23.06,-3.25983871374934,0.3357577,2.109424e-15
23.065,-3.2580933837493395,0.3399029,2.109424e-15
23.07,-3.2563480537493397,0.344048,2.109424e-15
23.075,-3.25460272374934,0.3481932,2.109424e-15
23.08,-3.2528573937493395,0.3481932,2.109424e-15
23.085,-3.2511120637493396,0.3481932,2.109424e-15
23.09,-3.24893040374934,0.3523383,2.109424e-15
23.095,-3.2471850737493395,0.3564835,2.109424e-15
23.1,-3.2454397437493396,0.3606287,2.109424e-15
23.105,-3.2436944137493398,0.3606287,2.109424e-15
23.11,-3.24194908374934,0.3606287,2.109424e-15
23.115,-3.2402037537493396,0.3606287,2.109424e-15
23.12,-3.2384584237493397,0.3606287,2.109424e-15
23.125,-3.23671309374934,0.3564835,2.109424e-15
23.13,-3.2345314337493396,0.3564835,2.109424e-15
23.135,-3.2327861037493397,0.3564835,2.109424e-15
23.14,-3.23104077374934,0.3606287,2.109424e-15
23.145,-3.2292954437493395,0.3606287,2.109424e-15
23.15,-3.2275501237493396,0.3606287,2.109424e-15
23.155,-3.2258047937493397,0.3606287,2.109424e-15
23.16,-3.2236231237493396,0.3647738,2.109424e-15
23.165,-3.2218778037493396,0.3647738,2.109424e-15
23.17,-3.2201324737493398,0.3647738,2.109424e-15
23.175,-3.21838714374934,0.3606287,2.109424e-15
23.18,-3.2162054837493397,0.3647738,2.109424e-15
23.185,-3.21446015374934,0.368919,2.109424e-15
23.19,-3.2127148237493395,0.3730641,2.109424e-15
23.195,-3.2109694937493396,0.368919,2.109424e-15
23.2,-3.2092241637493397,0.3647738,2.109424e-15
23.205,-3.2070425037493395,0.3647738,2.109424e-15
23.21,-3.2052971737493396,0.368919,2.109424e-15
23.215,-3.2035518437493398,0.368919,2.109424e-15
23.22,-3.20180651374934,0.3647738,2.109424e-15
23.225,-3.1996248537493397,0.3647738,2.109424e-15
23.23,-3.19787952374934,0.368919,2.109424e-15
23.235,-3.1961341937493395,0.3730641,2.109424e-15
23.24,-3.1943888637493396,0.368919,2.109424e-15
23.245,-3.19220720374934,0.368919,2.109424e-15
23.25,-3.1904618737493395,0.368919,2.109424e-15
23.255,-3.1887165437493397,0.3730641,2.109424e-15
23.26,-3.18697121374934,0.368919,2.109424e-15
23.265,-3.1847895537493396,0.368919,2.109424e-15
23.27,-3.1830442237493397,0.368919,2.109424e-15
23.275,-3.18129889374934,0.3730641,2.109424e-15
23.28,-3.1795535937493398,0.368919,2.109424e-15
23.285,-3.17780819374934,0.3647738,2.109424e-15
23.29,-3.1756265937493398,0.3647738,2.109424e-15
23.295,-3.1738812937493397,0.368919,2.109424e-15
23.3,-3.17213589374934,0.368919,2.109424e-15
23.305,-3.1703905937493397,0.3647738,2.109424e-15
23.31,-3.16820889374934,0.3647738,2.109424e-15
23.315,-3.1664635937493397,0.368919,2.109424e-15
23.32,-3.1647182937493397,0.3730641,2.109424e-15
23.325,-3.1629728937493398,0.368919,2.109424e-15
23.33,-3.1612275937493397,0.3647738,2.109424e-15
23.335,-3.1590459937493396,0.3647738,2.109424e-15
23.34,-3.1573005937493397,0.368919,2.109424e-15
23.345,-3.1555552937493396,0.368919,2.109424e-15
23.35,-3.1538099937493396,0.3647738,2.109424e-15
23.355,-3.1520645937493397,0.3606287,2.109424e-15
23.36,-3.1498829937493396,0.3647738,2.109424e-15
23.365,-3.1481375937493397,0.368919,2.109424e-15
23.37,-3.1463922937493396,0.368919,2.109424e-15
23.375,-3.1446469937493395,0.3647738,2.109424e-15
23.38,-3.1429016937493395,0.3606287,2.109424e-15
23.385,-3.1411562937493396,0.3606287,2.109424e-15
23.39,-3.1394109937493395,0.3606287,2.109424e-15
23.395,-3.13766569374934,0.3564835,2.109424e-15
23.4,-3.1359202937493396,0.3523383,2.109424e-15
23.405,-3.13373869374934,0.3523383,2.109424e-15
23.41,-3.1319932937493395,0.3564835,2.109424e-15
23.415,-3.1302479937493395,0.3606287,2.109424e-15
23.42,-3.12850269374934,0.3606287,2.109424e-15
23.425,-3.12675739374934,0.3606287,2.109424e-15
23.43,-3.1250119937493395,0.3606287,2.109424e-15
23.435,-3.12326669374934,0.3606287,2.109424e-15
23.44,-3.12152139374934,0.3564835,2.109424e-15
23.445,-3.1197759937493394,0.3523383,2.109424e-15
23.45,-3.11803069374934,0.3481932,2.109424e-15
23.455,-3.1162853937493398,0.3481932,2.109424e-15
23.46,-3.1145400937493397,0.3481932,2.109424e-15
23.465,-3.1132310937493397,0.344048,2.109424e-15
23.47,-3.11148569374934,0.3399029,2.109424e-15
23.475,-3.1097403937493397,0.3357577,2.109424e-15
23.48,-3.1079950937493397,0.3357577,2.109424e-15
23.485,-3.10624969374934,0.3357577,2.109424e-15
23.49,-3.1045043937493397,0.3357577,2.109424e-15
23.495,-3.1027590937493397,0.3357577,2.109424e-15
23.5,-3.1014500937493397,0.3357577,2.109424e-15
23.505,-3.0997047937493396,0.3357577,2.109424e-15
23.51,-3.0979593937493397,0.3357577,2.109424e-15
23.515,-3.0962140937493396,0.3357577,2.109424e-15
23.52,-3.0949050937493396,0.3316126,2.109424e-15
23.525,-3.0931597937493396,0.3274674,2.109424e-15
23.53,-3.0914143937493397,0.3233222,2.109424e-15
23.535,-3.0901053937493397,0.3233222,2.109424e-15
23.54,-3.0883600937493396,0.3233222,2.109424e-15
23.545,-3.0866147937493396,0.3233222,2.109424e-15
23.55,-3.0853057937493396,0.3191771,2.109424e-15
23.555,-3.0835604937493395,0.3191771,2.109424e-15
23.56,-3.0822514937493395,0.3150319,2.109424e-15
23.565,-3.0805060937493396,0.3150319,2.109424e-15
23.57,-3.0791970937493396,0.3108868,2.109424e-15
23.575,-3.0774517937493395,0.3108868,2.109424e-15
23.58,-3.0761427937493395,0.3067416,2.109424e-15
23.585,-3.0743974937493395,0.3067416,2.109424e-15
23.59,-3.0730884937493395,0.3025965,2.109424e-15
23.595,-3.07134319374934,0.3067416,2.109424e-15
23.6,-3.07003419374934,0.3025965,2.109424e-15
23.605,-3.06872519374934,0.3025965,2.109424e-15
23.61,-3.0669797937493395,0.2984513,2.109424e-15
23.615,-3.0656707937493395,0.2984513,2.109424e-15
23.62,-3.0643617937493395,0.2943061,2.109424e-15
23.625,-3.0630527937493395,0.290161,2.109424e-15
23.63,-3.06130749374934,0.2860158,2.109424e-15
23.635,-3.05999849374934,0.2860158,2.109424e-15
23.64,-3.05868949374934,0.2860158,2.109424e-15
23.645,-3.05738049374934,0.2818707,2.109424e-15
23.65,-3.05607149374934,0.2777255,2.109424e-15
23.655,-3.05476249374934,0.2735804,2.109424e-15
23.66,-3.05345349374934,0.2735804,2.109424e-15
23.665,-3.05214449374934,0.2694352,2.109424e-15
23.67,-3.0503991937493398,0.2694352,2.109424e-15
23.675,-3.04952649374934,0.26529,2.109424e-15
23.68,-3.04821749374934,0.26529,2.109424e-15
23.685,-3.04690849374934,0.2611449,2.109424e-15
23.69,-3.0455995937493396,0.2611449,2.109424e-15
23.695,-3.0442905937493396,0.2611449,2.109424e-15
23.7,-3.0429815937493396,0.2611449,2.109424e-15
23.705,-3.0416725937493396,0.2569997,2.109424e-15
23.71,-3.0403635937493396,0.2569997,2.109424e-15
23.715,-3.0394908937493397,0.2528546,2.109424e-15
23.72,-3.0381818937493397,0.2528546,2.109424e-15
23.725,-3.0368728937493397,0.2487094,2.109424e-15
23.73,-3.0360001937493397,0.2445643,2.109424e-15
23.735,-3.0346911937493397,0.2404191,2.109424e-15
23.74,-3.0333821937493397,0.2362739,2.109424e-15
23.745,-3.0325095937493396,0.2321288,2.109424e-15
23.75,-3.0312005937493396,0.2321288,2.109424e-15
23.755,-3.0303278937493396,0.2279836,2.109424e-15
23.76,-3.0290188937493396,0.2279836,2.109424e-15
23.765,-3.0281462937493395,0.2238385,2.109424e-15
23.77,-3.0268372937493395,0.2238385,2.109424e-15
23.775,-3.0259645937493396,0.2196933,2.109424e-15
23.78,-3.0246555937493396,0.2196933,2.109424e-15
23.785,-3.0237828937493396,0.2155482,2.109424e-15
23.79,-3.0229102937493395,0.2155482,2.109424e-15
23.795,-3.0220375937493396,0.2072578,2.109424e-15
23.8,-3.0207285937493396,0.2072578,2.109424e-15
23.805,-3.0198558937493396,0.2031127,2.109424e-15
23.81,-3.0189832937493395,0.2031127,2.109424e-15
23.815,-3.0181105937493395,0.1948224,2.109424e-15
23.82,-3.0172379937493394,0.1906772,2.109424e-15
23.825,-3.0163652937493395,0.1865321,2.109424e-15
23.83,-3.0154925937493395,0.1865321,2.109424e-15
23.835,-3.01461999374934,0.1823869,2.109424e-15
23.84,-3.01374729374934,0.1782417,2.109424e-15
23.845,-3.0128745937493395,0.1740966,2.109424e-15
23.85,-3.01200199374934,0.1740966,2.109424e-15
23.855,-3.01112929374934,0.1740966,2.109424e-15
23.86,-3.0102565937493395,0.1740966,2.109424e-15
23.865,-3.00938399374934,0.1740966,2.109424e-15
23.87,-3.0089475937493395,0.1699514,2.109424e-15
23.875,-3.00807499374934,0.1658063,2.109424e-15
23.88,-3.00720229374934,0.1616611,2.109424e-15
23.885,-3.00676599374934,0.157516,2.109424e-15
23.89,-3.00589329374934,0.1533708,2.109424e-15
23.895,-3.0050205937493395,0.1492257,2.109424e-15
23.9,-3.00458429374934,0.1450805,2.109424e-15
23.905,-3.0037115937493395,0.1450805,2.109424e-15
23.91,-3.00327529374934,0.1409353,2.109424e-15
23.915,-3.0024026937493398,0.1409353,2.109424e-15
23.92,-3.00196629374934,0.1367902,2.109424e-15
23.925,-3.0010936937493398,0.1367902,2.109424e-15
23.93,-3.00065729374934,0.132645,2.109424e-15
23.935,-3.00022099374934,0.1284999,2.109424e-15
23.94,-2.9997846937493398,0.1202096,2.109424e-15
23.945,-2.99891199374934,0.1202096,2.109424e-15
23.95,-2.9984756937493398,0.1160644,2.109424e-15
23.955,-2.99803929374934,0.1160644,2.109424e-15
23.96,-2.99760299374934,0.1077741,2.109424e-15
23.965,-2.9971666937493397,0.1036289,2.109424e-15
23.97,-2.99673029374934,0.09948377,2.109424e-15
23.975,-2.99629399374934,0.09948377,2.109424e-15
23.98,-2.9958576937493397,0.09533861,2.109424e-15
23.985,-2.99542129374934,0.09119345,2.109424e-15
23.99,-2.99498499374934,0.0870483,2.109424e-15
23.995,-2.9945486937493397,0.0870483,2.109424e-15
24.0,-2.99411229374934,0.0870483,2.109424e-15
24.005,-2.99367599374934,0.0870483,2.109424e-15
24.01,-2.9932396937493397,0.0870483,2.109424e-15
24.015,-2.9932396937493397,0.08290314,2.109424e-15
24.02,-2.99280329374934,0.07875798,2.109424e-15
24.025,-2.99236699374934,0.07461283,2.109424e-15
24.03,-2.99236699374934,0.07046767,2.109424e-15
24.035,-2.9919306937493397,0.06632251,2.109424e-15
24.04,-2.9919306937493397,0.0580322,2.109424e-15
24.045,-2.99149429374934,0.05388704,2.109424e-15
24.05,-2.99149429374934,0.04974188,2.109424e-15
24.055,-2.99105799374934,0.04974188,2.109424e-15
24.06,-2.99105799374934,0.04559673,2.109424e-15
24.065,-2.99105799374934,0.04145157,2.109424e-15
24.07,-2.9906216937493397,0.03730641,2.109424e-15
24.075,-2.9906216937493397,0.03730641,2.109424e-15
24.08,-2.9906216937493397,0.03316126,2.109424e-15
24.085,-2.99018529374934,0.03316126,2.109424e-15
24.09,-2.99018529374934,0.0290161,2.109424e-15
24.095,-2.99018529374934,0.0290161,2.109424e-15
24.1,-2.99018529374934,0.02487094,2.109424e-15
24.105,-2.99018529374934,0.02072578,2.109424e-15
24.11,-2.99018529374934,0.01658063,2.109424e-15
24.115,-2.99018529374934,0.01243547,2.109424e-15
24.12,-2.99018529374934,0.008290314,2.109424e-15
24.125,-2.99018529374934,0.004145157,2.109424e-15
24.13,-2.99018529374934,-0.0,2.109424e-15
24.135,-2.99018529374934,-0.0,2.109424e-15
24.14,-2.99018529374934,-0.0,2.109424e-15
24.145,-2.9906216937493397,-0.004145157,2.109424e-15
24.15,-2.9906216937493397,-0.008290314,2.109424e-15
24.155,-2.9906216937493397,-0.01243547,2.109424e-15
24.16,-2.99105799374934,-0.01658063,2.109424e-15
24.165,-2.99105799374934,-0.02072578,2.109424e-15
24.17,-2.99105799374934,-0.02487094,2.109424e-15
24.175,-2.99149429374934,-0.0290161,2.109424e-15
24.18,-2.99149429374934,-0.0290161,2.109424e-15
24.185,-2.9919306937493397,-0.03316126,2.109424e-15
24.19,-2.9919306937493397,-0.03316126,2.109424e-15
24.195,-2.99236699374934,-0.03730641,2.109424e-15
24.2,-2.99236699374934,-0.03730641,2.109424e-15
24.205,-2.99280329374934,-0.04145157,2.109424e-15
24.21,-2.99280329374934,-0.04145157,2.109424e-15
24.215,-2.9932396937493397,-0.04559673,2.109424e-15
24.22,-2.99367599374934,-0.04559673,2.109424e-15
24.225,-2.99367599374934,-0.04974188,2.109424e-15
24.23,-2.99411229374934,-0.04974188,2.109424e-15
24.235,-2.9945486937493397,-0.05388704,2.109424e-15
24.24,-2.99498499374934,-0.0580322,2.109424e-15
24.245,-2.99498499374934,-0.06217735,2.109424e-15
24.25,-2.99542129374934,-0.06217735,2.109424e-15
24.255,-2.9958576937493397,-0.06217735,2.109424e-15
24.26,-2.99629399374934,-0.06632251,2.109424e-15
24.265,-2.99673029374934,-0.07046767,2.109424e-15
24.27,-2.9971666937493397,-0.07461283,2.109424e-15
24.275,-2.99760299374934,-0.07461283,2.109424e-15
24.28,-2.99803929374934,-0.07875798,2.109424e-15
24.285,-2.99803929374934,-0.07875798,2.109424e-15
24.29,-2.99891199374934,-0.08290314,2.109424e-15
24.295,-2.99934829374934,-0.08290314,2.109424e-15
24.3,-2.9997846937493398,-0.0870483,2.109424e-15
24.305,-3.00022099374934,-0.0870483,2.109424e-15
24.31,-3.00065729374934,-0.0870483,2.109424e-15
24.315,-3.0010936937493398,-0.0870483,2.109424e-15
24.32,-3.00152999374934,-0.09119345,2.109424e-15
24.325,-3.00196629374934,-0.09119345,2.109424e-15
24.33,-3.0024026937493398,-0.09119345,2.109424e-15
24.335,-3.00327529374934,-0.09119345,2.109424e-15
24.34,-3.0037115937493395,-0.09533861,2.109424e-15
24.345,-3.00414799374934,-0.09948377,2.109424e-15
24.35,-3.00458429374934,-0.09948377,2.109424e-15
24.355,-3.00545699374934,-0.1036289,2.109424e-15
24.36,-3.00589329374934,-0.1077741,2.109424e-15
24.365,-3.0063295937493395,-0.1119192,2.109424e-15
24.37,-3.00676599374934,-0.1077741,2.109424e-15
24.375,-3.0076385937493395,-0.1077741,2.109424e-15
24.38,-3.00807499374934,-0.1077741,2.109424e-15
24.385,-3.0089475937493395,-0.1160644,2.109424e-15
24.39,-3.00938399374934,-0.1160644,2.109424e-15
24.395,-3.0102565937493395,-0.1202096,2.109424e-15
24.4,-3.01069299374934,-0.1202096,2.109424e-15
24.405,-3.01112929374934,-0.1243547,2.109424e-15
24.41,-3.01200199374934,-0.1243547,2.109424e-15
24.415,-3.01243829374934,-0.1243547,2.109424e-15
24.42,-3.01331099374934,-0.1243547,2.109424e-15
24.425,-3.0141835937493395,-0.1284999,2.109424e-15
24.43,-3.01461999374934,-0.1284999,2.109424e-15
24.435,-3.0154925937493395,-0.132645,2.109424e-15
24.44,-3.0159289937493394,-0.132645,2.109424e-15
24.445,-3.0168015937493395,-0.1367902,2.109424e-15
24.45,-3.0176742937493395,-0.1409353,2.109424e-15
24.455,-3.0181105937493395,-0.1409353,2.109424e-15
24.46,-3.0189832937493395,-0.1409353,2.109424e-15
24.465,-3.0198558937493396,-0.1409353,2.109424e-15
24.47,-3.0202922937493395,-0.1409353,2.109424e-15
24.475,-3.0211648937493396,-0.1450805,2.109424e-15
24.48,-3.0220375937493396,-0.1450805,2.109424e-15
24.485,-3.0229102937493395,-0.1492257,2.109424e-15
24.49,-3.0233465937493396,-0.1492257,2.109424e-15
24.495,-3.0242192937493395,-0.1492257,2.109424e-15
24.5,-3.0250918937493396,-0.1492257,2.109424e-15
24.505,-3.0259645937493396,-0.1533708,2.109424e-15
24.51,-3.0268372937493395,-0.157516,2.109424e-15
24.515,-3.0277098937493396,-0.1616611,2.109424e-15
24.52,-3.0285825937493396,-0.1616611,2.109424e-15
24.525,-3.0294552937493395,-0.1658063,2.109424e-15
24.53,-3.0298915937493396,-0.1658063,2.109424e-15
24.535,-3.0307642937493395,-0.1658063,2.109424e-15
24.54,-3.0316368937493396,-0.1616611,2.109424e-15
24.545,-3.0325095937493396,-0.1616611,2.109424e-15
24.55,-3.0333821937493397,-0.1616611,2.109424e-15
24.555,-3.0342548937493397,-0.1616611,2.109424e-15
24.56,-3.0351275937493396,-0.1616611,2.109424e-15
24.565,-3.0360001937493397,-0.1658063,2.109424e-15
24.57,-3.0368728937493397,-0.1699514,2.109424e-15
24.575,-3.0377455937493396,-0.1740966,2.109424e-15
24.58,-3.0386181937493397,-0.1740966,2.109424e-15
24.585,-3.0399271937493397,-0.1782417,2.109424e-15
24.59,-3.0407998937493397,-0.1823869,2.109424e-15
24.595,-3.0416725937493396,-0.1865321,2.109424e-15
24.6,-3.0425451937493397,-0.1865321,2.109424e-15
24.605,-3.0434178937493397,-0.1865321,2.109424e-15
24.61,-3.0442905937493396,-0.1865321,2.109424e-15
24.615,-3.0451631937493397,-0.1865321,2.109424e-15
24.62,-3.0464721937493398,-0.1865321,2.109424e-15
24.625,-3.0473448937493397,-0.1865321,2.109424e-15
24.63,-3.04821749374934,-0.1865321,2.109424e-15
24.635,-3.0490901937493398,-0.1865321,2.109424e-15
24.64,-3.0503991937493398,-0.1906772,2.109424e-15
24.645,-3.0512718937493397,-0.1948224,2.109424e-15
24.65,-3.05214449374934,-0.1989675,2.109424e-15
24.655,-3.0530171937493398,-0.1948224,2.109424e-15
24.66,-3.05432619374934,-0.1948224,2.109424e-15
24.665,-3.0551988937493397,-0.1948224,2.109424e-15
24.67,-3.05607149374934,-0.1989675,2.109424e-15
24.675,-3.05694419374934,-0.1948224,2.109424e-15
24.68,-3.05825319374934,-0.1948224,2.109424e-15
24.685,-3.0591258937493397,-0.1948224,2.109424e-15
24.69,-3.05999849374934,-0.1989675,2.109424e-15
24.695,-3.06130749374934,-0.1989675,2.109424e-15
24.7,-3.06218019374934,-0.1989675,2.109424e-15
24.705,-3.06348919374934,-0.2031127,2.109424e-15
24.71,-3.0643617937493395,-0.2072578,2.109424e-15
24.715,-3.06523449374934,-0.2072578,2.109424e-15
24.72,-3.06654349374934,-0.2072578,2.109424e-15
24.725,-3.06741619374934,-0.2072578,2.109424e-15
24.73,-3.06872519374934,-0.211403,2.109424e-15
24.735,-3.0695977937493395,-0.211403,2.109424e-15
24.74,-3.0704704937493394,-0.2072578,2.109424e-15
24.745,-3.0717794937493395,-0.2072578,2.109424e-15
24.75,-3.07265219374934,-0.2072578,2.109424e-15
24.755,-3.07396119374934,-0.211403,2.109424e-15
24.76,-3.0748337937493395,-0.211403,2.109424e-15
24.765,-3.0761427937493395,-0.211403,2.109424e-15
24.77,-3.0770154937493395,-0.211403,2.109424e-15
24.775,-3.0783244937493395,-0.2155482,2.109424e-15
24.78,-3.0791970937493396,-0.2155482,2.109424e-15
24.785,-3.0805060937493396,-0.2196933,2.109424e-15
24.79,-3.0813787937493395,-0.2155482,2.109424e-15
24.795,-3.0826877937493395,-0.2196933,2.109424e-15
24.8,-3.0835604937493395,-0.2155482,2.109424e-15
24.805,-3.0848694937493395,-0.2196933,2.109424e-15
24.81,-3.0857420937493396,-0.2155482,2.109424e-15
24.815,-3.0870510937493396,-0.2196933,2.109424e-15
24.82,-3.0879237937493396,-0.2155482,2.109424e-15
24.825,-3.0892327937493396,-0.2196933,2.109424e-15
24.83,-3.0901053937493397,-0.2155482,2.109424e-15
24.835,-3.0914143937493397,-0.2196933,2.109424e-15
24.84,-3.0922870937493396,-0.2155482,2.109424e-15
24.845,-3.0935960937493396,-0.2196933,2.109424e-15
24.85,-3.0944687937493396,-0.2155482,2.109424e-15
24.855,-3.0957777937493396,-0.2196933,2.109424e-15
24.86,-3.0970867937493396,-0.2196933,2.109424e-15
24.865,-3.0979593937493397,-0.2238385,2.109424e-15
24.87,-3.0992683937493397,-0.2238385,2.109424e-15
24.875,-3.1001410937493397,-0.2238385,2.109424e-15
24.88,-3.1014500937493397,-0.2238385,2.109424e-15
24.885,-3.1023227937493396,-0.2238385,2.109424e-15
24.89,-3.10363169374934,-0.2238385,2.109424e-15
24.895,-3.1045043937493397,-0.2196933,2.109424e-15
24.9,-3.1058133937493397,-0.2196933,2.109424e-15
24.905,-3.1071223937493397,-0.2196933,2.109424e-15
24.91,-3.1079950937493397,-0.2238385,2.109424e-15
24.915,-3.1093040937493397,-0.2238385,2.109424e-15
24.92,-3.11017669374934,-0.2238385,2.109424e-15
24.925,-3.11148569374934,-0.2238385,2.109424e-15
24.93,-3.1123583937493398,-0.2238385,2.109424e-15
24.935,-3.1136673937493398,-0.2238385,2.109424e-15
24.94,-3.1149763937493398,-0.2238385,2.109424e-15
24.945,-3.1158490937493397,-0.2238385,2.109424e-15
24.95,-3.1171580937493397,-0.2238385,2.109424e-15
24.955,-3.11803069374934,-0.2238385,2.109424e-15
24.96,-3.11933969374934,-0.2238385,2.109424e-15
24.965,-3.12021239374934,-0.2238385,2.109424e-15
24.97,-3.12152139374934,-0.2238385,2.109424e-15
24.975,-3.12283039374934,-0.2238385,2.109424e-15
24.98,-3.1237029937493395,-0.2238385,2.109424e-15
24.985,-3.1250119937493395,-0.2238385,2.109424e-15
24.99,-3.12588469374934,-0.2238385,2.109424e-15
24.995,-3.12719369374934,-0.2238385,2.109424e-15
25.0,-3.12806639374934,-0.2238385,2.109424e-15
25.005,-3.12937539374934,-0.2238385,2.109424e-15
25.01,-3.1302479937493395,-0.2196933,2.109424e-15
25.015,-3.1315569937493395,-0.2196933,2.109424e-15
25.02,-3.13242969374934,-0.2155482,2.109424e-15
25.025,-3.13373869374934,-0.2196933,2.109424e-15
25.03,-3.13504769374934,-0.2196933,2.109424e-15
25.035,-3.1359202937493396,-0.2238385,2.109424e-15
25.04,-3.1372292937493396,-0.2238385,2.109424e-15
25.045,-3.1381019937493395,-0.2238385,2.109424e-15
25.05,-3.1394109937493395,-0.2238385,2.109424e-15
25.055,-3.1402836937493395,-0.2238385,2.109424e-15
25.06,-3.1411562937493396,-0.2196933,2.109424e-15
25.065,-3.1424652937493396,-0.2155482,2.109424e-15
25.07,-3.1433379937493395,-0.211403,2.109424e-15
25.075,-3.1446469937493395,-0.211403,2.109424e-15
25.08,-3.1455196937493395,-0.211403,2.109424e-15
25.085,-3.1468285937493397,-0.211403,2.109424e-15
25.09,-3.1477012937493396,-0.211403,2.109424e-15
25.095,-3.1490102937493396,-0.2155482,2.109424e-15
25.1,-3.1498829937493396,-0.2155482,2.109424e-15
25.105,-3.1511919937493396,-0.2196933,2.109424e-15
25.11,-3.1520645937493397,-0.2155482,2.109424e-15
25.115,-3.1529372937493396,-0.2155482,2.109424e-15
25.12,-3.1542462937493396,-0.211403,2.109424e-15
25.125,-3.1551189937493396,-0.211403,2.109424e-15
25.13,-3.1559915937493397,-0.2072578,2.109424e-15
25.135,-3.1573005937493397,-0.2072578,2.109424e-15
25.14,-3.1581732937493396,-0.2031127,2.109424e-15
25.145,-3.1590459937493396,-0.2031127,2.109424e-15
25.15,-3.1603548937493398,-0.2031127,2.109424e-15
25.155,-3.1612275937493397,-0.2031127,2.109424e-15
25.16,-3.1621002937493397,-0.2031127,2.109424e-15
25.165,-3.1634092937493397,-0.2031127,2.109424e-15
25.17,-3.1642818937493398,-0.2031127,2.109424e-15
25.175,-3.1651545937493397,-0.2031127,2.109424e-15
25.18,-3.1660272937493397,-0.1989675,2.109424e-15
25.185,-3.1673362937493397,-0.1989675,2.109424e-15
25.19,-3.16820889374934,-0.1989675,2.109424e-15
25.195,-3.1690815937493397,-0.1989675,2.109424e-15
25.2,-3.1699542937493397,-0.1948224,2.109424e-15
25.205,-3.17082689374934,-0.1906772,2.109424e-15
25.21,-3.17213589374934,-0.1906772,2.109424e-15
25.215,-3.1730085937493397,-0.1948224,2.109424e-15
25.22,-3.1738812937493397,-0.1948224,2.109424e-15
25.225,-3.17475389374934,-0.1906772,2.109424e-15
25.23,-3.1756265937493398,-0.1865321,2.109424e-15
25.235,-3.17649919374934,-0.1865321,2.109424e-15
25.24,-3.17737189374934,-0.1865321,2.109424e-15
25.245,-3.1782445937493398,-0.1823869,2.109424e-15
25.25,-3.17911719374934,-0.1782417,2.109424e-15
25.255,-3.17998989374934,-0.1740966,2.109424e-15
25.26,-3.18129889374934,-0.1782417,2.109424e-15
25.265,-3.1817352237493397,-0.1782417,2.109424e-15
25.27,-3.18260789374934,-0.1782417,2.109424e-15
25.275,-3.1834805537493396,-0.1740966,2.109424e-15
25.28,-3.1843532237493397,-0.1740966,2.109424e-15
25.285,-3.1852258837493395,-0.1740966,2.109424e-15
25.29,-3.1860985537493396,-0.1740966,2.109424e-15
25.295,-3.18697121374934,-0.1699514,2.109424e-15
25.3,-3.1878438837493395,-0.1699514,2.109424e-15
25.305,-3.1887165437493397,-0.1699514,2.109424e-15
25.31,-3.18958920374934,-0.1740966,2.109424e-15
25.315,-3.1904618737493395,-0.1740966,2.109424e-15
25.32,-3.19089820374934,-0.1699514,2.109424e-15
25.325,-3.1917708737493395,-0.1658063,2.109424e-15
25.33,-3.1926435337493397,-0.1616611,2.109424e-15
25.335,-3.19351620374934,-0.1616611,2.109424e-15
25.34,-3.1943888637493396,-0.1616611,2.109424e-15
25.345,-3.1948251937493395,-0.157516,2.109424e-15
25.35,-3.1956978637493396,-0.1533708,2.109424e-15
25.355,-3.19657052374934,-0.1533708,2.109424e-15
25.36,-3.1970068537493397,-0.1533708,2.109424e-15
25.365,-3.19787952374934,-0.1533708,2.109424e-15
25.37,-3.1987521837493396,-0.1492257,2.109424e-15
25.375,-3.19918852374934,-0.1450805,2.109424e-15
25.38,-3.2000611837493396,-0.1450805,2.109424e-15
25.385,-3.2009338437493398,-0.1450805,2.109424e-15
25.39,-3.2013701837493396,-0.1450805,2.109424e-15
25.395,-3.2022428437493398,-0.1450805,2.109424e-15
25.4,-3.2026791737493396,-0.1409353,2.109424e-15
25.405,-3.2035518437493398,-0.1409353,2.109424e-15
25.41,-3.2039881737493396,-0.1367902,2.109424e-15
25.415,-3.2048608437493398,-0.1367902,2.109424e-15
25.42,-3.2052971737493396,-0.132645,2.109424e-15
25.425,-3.20616983374934,-0.132645,2.109424e-15
25.43,-3.2066061637493397,-0.1284999,2.109424e-15
25.435,-3.2070425037493395,-0.1284999,2.109424e-15
25.44,-3.2079151637493397,-0.1243547,2.109424e-15
25.445,-3.2083514937493396,-0.1243547,2.109424e-15
25.45,-3.20878783374934,-0.1202096,2.109424e-15
25.455,-3.2096604937493396,-0.1202096,2.109424e-15
25.46,-3.2100968237493395,-0.1160644,2.109424e-15
25.465,-3.2105331637493397,-0.1160644,2.109424e-15
25.47,-3.2114058237493395,-0.1160644,2.109424e-15
25.475,-3.21184215374934,-0.1160644,2.109424e-15
25.48,-3.2122784837493397,-0.1160644,2.109424e-15
25.485,-3.2127148237493395,-0.1119192,2.109424e-15
25.49,-3.21315115374934,-0.1077741,2.109424e-15
25.495,-3.2135874837493397,-0.1036289,2.109424e-15
25.5,-3.21446015374934,-0.1036289,2.109424e-15
25.505,-3.2148964837493397,-0.1036289,2.109424e-15
25.51,-3.2153328137493395,-0.1036289,2.109424e-15
25.515,-3.21576914374934,-0.09948377,2.109424e-15
25.52,-3.2162054837493397,-0.09948377,2.109424e-15
25.525,-3.2166418137493396,-0.09948377,2.109424e-15
25.53,-3.21707814374934,-0.09948377,2.109424e-15
25.535,-3.2175144737493397,-0.09533861,2.109424e-15
25.54,-3.2179508037493396,-0.09119345,2.109424e-15
25.545,-3.21838714374934,-0.0870483,2.109424e-15
25.55,-3.2188234737493397,-0.0870483,2.109424e-15
25.555,-3.2188234737493397,-0.08290314,2.109424e-15
25.56,-3.2192598037493396,-0.07875798,2.109424e-15
25.565,-3.2196961337493395,-0.07461283,2.109424e-15
25.57,-3.2201324737493398,-0.07461283,2.109424e-15
25.575,-3.2205688037493396,-0.07461283,2.109424e-15
25.58,-3.2210051337493395,-0.07461283,2.109424e-15
25.585,-3.2210051337493395,-0.07046767,2.109424e-15
25.59,-3.22144146374934,-0.07046767,2.109424e-15
25.595,-3.2218778037493396,-0.07046767,2.109424e-15
25.6,-3.2218778037493396,-0.07046767,2.109424e-15
25.605,-3.2223141337493395,-0.06632251,2.109424e-15
25.61,-3.22275046374934,-0.06217735,2.109424e-15
25.615,-3.22275046374934,-0.0580322,2.109424e-15
25.62,-3.2231867937493397,-0.0580322,2.109424e-15
25.625,-3.2231867937493397,-0.05388704,2.109424e-15
25.63,-3.2236231237493396,-0.05388704,2.109424e-15
25.635,-3.2236231237493396,-0.04974188,2.109424e-15
25.64,-3.22405946374934,-0.04974188,2.109424e-15
25.645,-3.22405946374934,-0.04559673,2.109424e-15
25.65,-3.2244957937493397,-0.04559673,2.109424e-15
25.655,-3.2244957937493397,-0.04145157,2.109424e-15
25.66,-3.2249321237493396,-0.04559673,2.109424e-15
25.665,-3.2249321237493396,-0.04145157,2.109424e-15
25.67,-3.2249321237493396,-0.04145157,2.109424e-15
25.675,-3.22536845374934,-0.03730641,2.109424e-15
25.68,-3.22536845374934,-0.03730641,2.109424e-15
25.685,-3.22536845374934,-0.03316126,2.109424e-15
25.69,-3.2258047937493397,-0.03316126,2.109424e-15
25.695,-3.2258047937493397,-0.0290161,2.109424e-15
25.7,-3.2258047937493397,-0.0290161,2.109424e-15
25.705,-3.2258047937493397,-0.02487094,2.109424e-15
25.71,-3.2258047937493397,-0.02072578,2.109424e-15
25.715,-3.2258047937493397,-0.01658063,2.109424e-15
25.72,-3.2262411237493396,-0.01658063,2.109424e-15
25.725,-3.2262411237493396,-0.01658063,2.109424e-15
25.73,-3.2262411237493396,-0.01658063,2.109424e-15
25.735,-3.2262411237493396,-0.01243547,2.109424e-15
25.74,-3.2262411237493396,-0.01243547,2.109424e-15
25.745,-3.2262411237493396,-0.01243547,2.109424e-15
25.75,-3.2262411237493396,-0.01243547,2.109424e-15
25.755,-3.2262411237493396,-0.008290314,2.109424e-15
25.76,-3.2262411237493396,-0.004145157,2.109424e-15
25.765,-3.2262411237493396,-0.0,2.109424e-15
25.77,-3.2262411237493396,-0.0,2.109424e-15
25.775,-3.2258047937493397,0.004145157,2.109424e-15
25.78,-3.2258047937493397,0.008290314,2.109424e-15
25.785,-3.2258047937493397,0.01243547,2.109424e-15
25.79,-3.2258047937493397,0.01243547,2.109424e-15
25.795,-3.2258047937493397,0.01243547,2.109424e-15
25.8,-3.2258047937493397,0.01243547,2.109424e-15
25.805,-3.22536845374934,0.01658063,2.109424e-15
25.81,-3.22536845374934,0.01658063,2.109424e-15
25.815,-3.22536845374934,0.01658063,2.109424e-15
25.82,-3.2249321237493396,0.01658063,2.109424e-15
25.825,-3.2249321237493396,0.02072578,2.109424e-15
25.83,-3.2249321237493396,0.02487094,2.109424e-15
25.835,-3.2249321237493396,0.02487094,2.109424e-15
25.84,-3.2244957937493397,0.02487094,2.109424e-15
25.845,-3.2244957937493397,0.02487094,2.109424e-15
25.85,-3.22405946374934,0.0290161,2.109424e-15
25.855,-3.22405946374934,0.0290161,2.109424e-15
25.86,-3.22405946374934,0.0290161,2.109424e-15
25.865,-3.2236231237493396,0.0290161,2.109424e-15
25.87,-3.2236231237493396,0.03316126,2.109424e-15
25.875,-3.2231867937493397,0.03730641,2.109424e-15
25.88,-3.2231867937493397,0.03730641,2.109424e-15
25.885,-3.2231867937493397,0.03316126,2.109424e-15
25.89,-3.22275046374934,0.03316126,2.109424e-15
25.895,-3.2223141337493395,0.03730641,2.109424e-15
25.9,-3.2223141337493395,0.04145157,2.109424e-15
25.905,-3.2218778037493396,0.04559673,2.109424e-15
25.91,-3.2218778037493396,0.04145157,2.109424e-15
25.915,-3.22144146374934,0.04559673,2.109424e-15
25.92,-3.22144146374934,0.04559673,2.109424e-15
25.925,-3.2210051337493395,0.04974188,2.109424e-15
25.93,-3.2210051337493395,0.04559673,2.109424e-15
25.935,-3.2205688037493396,0.04559673,2.109424e-15
25.94,-3.2205688037493396,0.04145157,2.109424e-15
25.945,-3.2201324737493398,0.04559673,2.109424e-15
25.95,-3.2196961337493395,0.04559673,2.109424e-15
25.955,-3.2196961337493395,0.04974188,2.109424e-15
25.96,-3.2192598037493396,0.04974188,2.109424e-15
25.965,-3.2192598037493396,0.04974188,2.109424e-15
25.97,-3.2188234737493397,0.04974188,2.109424e-15
25.975,-3.21838714374934,0.05388704,2.109424e-15
25.98,-3.21838714374934,0.05388704,2.109424e-15
25.985,-3.2179508037493396,0.05388704,2.109424e-15
25.99,-3.2175144737493397,0.05388704,2.109424e-15
25.995,-3.2175144737493397,0.05388704,2.109424e-15
26.0,-3.21707814374934,0.0580322,2.109424e-15
26.005,-3.2166418137493396,0.0580322,2.109424e-15
26.01,-3.2162054837493397,0.06217735,2.109424e-15
26.015,-3.2162054837493397,0.06217735,2.109424e-15
26.02,-3.21576914374934,0.06217735,2.109424e-15
26.025,-3.2153328137493395,0.06217735,2.109424e-15
26.03,-3.2153328137493395,0.06217735,2.109424e-15
26.035,-3.2148964837493397,0.06217735,2.109424e-15
26.04,-3.21446015374934,0.06217735,2.109424e-15
26.045,-3.2140238137493395,0.06217735,2.109424e-15
26.05,-3.2140238137493395,0.06217735,2.109424e-15
26.055,-3.2135874837493397,0.06217735,2.109424e-15
26.06,-3.21315115374934,0.06217735,2.109424e-15
26.065,-3.2127148237493395,0.06632251,2.109424e-15
26.07,-3.2127148237493395,0.06632251,2.109424e-15
26.075,-3.2122784837493397,0.06632251,2.109424e-15
26.08,-3.21184215374934,0.06217735,2.109424e-15
26.085,-3.2114058237493395,0.06632251,2.109424e-15
26.09,-3.2109694937493396,0.07046767,2.109424e-15
26.095,-3.2109694937493396,0.07046767,2.109424e-15
26.1,-3.2105331637493397,0.06632251,2.109424e-15
26.105,-3.2100968237493395,0.06632251,2.109424e-15
26.11,-3.2096604937493396,0.07046767,2.109424e-15
26.115,-3.2092241637493397,0.07461283,2.109424e-15
26.12,-3.2092241637493397,0.07046767,2.109424e-15
26.125,-3.20878783374934,0.06632251,2.109424e-15
26.13,-3.2083514937493396,0.06632251,2.109424e-15
26.135,-3.2079151637493397,0.07046767,2.109424e-15
26.14,-3.20747883374934,0.07461283,2.109424e-15
26.145,-3.2070425037493395,0.07461283,2.109424e-15
26.15,-3.2066061637493397,0.07461283,2.109424e-15
26.155,-3.20616983374934,0.07875798,2.109424e-15
26.16,-3.20616983374934,0.07875798,2.109424e-15
26.165,-3.2057335037493395,0.07875798,2.109424e-15
26.17,-3.2052971737493396,0.07461283,2.109424e-15
26.175,-3.2048608437493398,0.07461283,2.109424e-15
26.18,-3.2044245037493395,0.07461283,2.109424e-15
26.185,-3.2039881737493396,0.07461283,2.109424e-15
26.19,-3.2035518437493398,0.07461283,2.109424e-15
26.195,-3.2031155137493394,0.07875798,2.109424e-15
26.2,-3.2026791737493396,0.08290314,2.109424e-15
26.205,-3.2026791737493396,0.08290314,2.109424e-15
26.21,-3.2022428437493398,0.07875798,2.109424e-15
26.215,-3.20180651374934,0.07461283,2.109424e-15
26.22,-3.2013701837493396,0.07461283,2.109424e-15
26.225,-3.2009338437493398,0.07461283,2.109424e-15
26.23,-3.20049751374934,0.07461283,2.109424e-15
26.235,-3.2000611837493396,0.07461283,2.109424e-15
26.24,-3.1996248537493397,0.07875798,2.109424e-15
26.245,-3.19918852374934,0.08290314,2.109424e-15
26.25,-3.1987521837493396,0.0870483,2.109424e-15
26.255,-3.1983158537493397,0.0870483,2.109424e-15
26.26,-3.19787952374934,0.0870483,2.109424e-15
26.265,-3.1974431937493395,0.0870483,2.109424e-15
26.27,-3.1970068537493397,0.0870483,2.109424e-15
26.275,-3.1970068537493397,0.08290314,2.109424e-15
26.28,-3.19657052374934,0.07875798,2.109424e-15
26.285,-3.1961341937493395,0.07461283,2.109424e-15
26.29,-3.1956978637493396,0.07461283,2.109424e-15
26.295,-3.19526152374934,0.07461283,2.109424e-15
26.3,-3.1948251937493395,0.07461283,2.109424e-15
26.305,-3.1943888637493396,0.07461283,2.109424e-15
26.31,-3.1939525337493397,0.07875798,2.109424e-15
26.315,-3.19351620374934,0.08290314,2.109424e-15
26.32,-3.1930798637493396,0.0870483,2.109424e-15
26.325,-3.1926435337493397,0.0870483,2.109424e-15
26.33,-3.19220720374934,0.0870483,2.109424e-15
26.335,-3.1917708737493395,0.0870483,2.109424e-15
26.34,-3.1913345337493397,0.0870483,2.109424e-15
26.345,-3.19089820374934,0.0870483,2.109424e-15
26.35,-3.1904618737493395,0.0870483,2.109424e-15
26.355,-3.1900255437493397,0.0870483,2.109424e-15
26.36,-3.18958920374934,0.0870483,2.109424e-15
26.365,-3.1891528737493395,0.0870483,2.109424e-15
26.37,-3.1887165437493397,0.0870483,2.109424e-15
26.375,-3.18828021374934,0.0870483,2.109424e-15
26.38,-3.1878438837493395,0.0870483,2.109424e-15
26.385,-3.1874075437493397,0.0870483,2.109424e-15
26.39,-3.18697121374934,0.0870483,2.109424e-15
26.395,-3.1865348837493395,0.0870483,2.109424e-15
26.4,-3.1860985537493396,0.0870483,2.109424e-15
26.405,-3.1856622137493398,0.0870483,2.109424e-15
26.41,-3.1852258837493395,0.0870483,2.109424e-15
26.415,-3.1847895537493396,0.0870483,2.109424e-15
26.42,-3.1843532237493397,0.0870483,2.109424e-15
26.425,-3.1839168837493395,0.0870483,2.109424e-15
26.43,-3.1834805537493396,0.0870483,2.109424e-15
26.435,-3.1830442237493397,0.0870483,2.109424e-15
26.44,-3.18260789374934,0.0870483,2.109424e-15
26.445,-3.1821715537493396,0.0870483,2.109424e-15
26.45,-3.18129889374934,0.09119345,2.109424e-15
26.455,-3.18129889374934,0.09119345,2.109424e-15
26.46,-3.18042619374934,0.09533861,2.109424e-15
26.465,-3.17998989374934,0.09533861,2.109424e-15
26.47,-3.1795535937493398,0.09948377,2.109424e-15
26.475,-3.17911719374934,0.09948377,2.109424e-15
26.48,-3.17868089374934,0.09948377,2.109424e-15
26.485,-3.1782445937493398,0.09533861,2.109424e-15
26.49,-3.17780819374934,0.09533861,2.109424e-15
26.495,-3.17737189374934,0.09119345,2.109424e-15
26.5,-3.1769355937493398,0.09119345,2.109424e-15
26.505,-3.17649919374934,0.0870483,2.109424e-15
26.51,-3.17606289374934,0.0870483,2.109424e-15
26.515,-3.1756265937493398,0.0870483,2.109424e-15
26.52,-3.17519019374934,0.0870483,2.109424e-15
26.525,-3.17475389374934,0.0870483,2.109424e-15
26.53,-3.1743175937493397,0.0870483,2.109424e-15
26.535,-3.1738812937493397,0.0870483,2.109424e-15
26.54,-3.17344489374934,0.0870483,2.109424e-15
26.545,-3.1730085937493397,0.0870483,2.109424e-15
26.55,-3.1725722937493397,0.0870483,2.109424e-15
26.555,-3.17213589374934,0.0870483,2.109424e-15
26.56,-3.1716995937493397,0.0870483,2.109424e-15
26.565,-3.1712632937493397,0.0870483,2.109424e-15
26.57,-3.17082689374934,0.0870483,2.109424e-15
26.575,-3.1703905937493397,0.0870483,2.109424e-15
26.58,-3.1699542937493397,0.0870483,2.109424e-15
26.585,-3.16951789374934,0.0870483,2.109424e-15
26.59,-3.1690815937493397,0.0870483,2.109424e-15
26.595,-3.1686452937493397,0.0870483,2.109424e-15
26.6,-3.16820889374934,0.0870483,2.109424e-15
26.605,-3.1677725937493397,0.0870483,2.109424e-15
26.61,-3.1673362937493397,0.0870483,2.109424e-15
26.615,-3.16689989374934,0.0870483,2.109424e-15
26.62,-3.1664635937493397,0.0870483,2.109424e-15
26.625,-3.1660272937493397,0.0870483,2.109424e-15
26.63,-3.1655908937493398,0.0870483,2.109424e-15
26.635,-3.1655908937493398,0.08290314,2.109424e-15
26.64,-3.1647182937493397,0.08290314,2.109424e-15
26.645,-3.1647182937493397,0.07875798,2.109424e-15
26.65,-3.1642818937493398,0.07875798,2.109424e-15
26.655,-3.1638455937493397,0.07461283,2.109424e-15
26.66,-3.1634092937493397,0.07461283,2.109424e-15
26.665,-3.1629728937493398,0.07461283,2.109424e-15
26.67,-3.1625365937493397,0.07875798,2.109424e-15
26.675,-3.1621002937493397,0.07875798,2.109424e-15
26.68,-3.1616638937493398,0.08290314,2.109424e-15
26.685,-3.1612275937493397,0.08290314,2.109424e-15
26.69,-3.1607912937493396,0.0870483,2.109424e-15
26.695,-3.1603548937493398,0.0870483,2.109424e-15
26.7,-3.1599185937493397,0.0870483,2.109424e-15
26.705,-3.1594822937493396,0.0870483,2.109424e-15
26.71,-3.1590459937493396,0.0870483,2.109424e-15
26.715,-3.1586095937493397,0.0870483,2.109424e-15
26.72,-3.1586095937493397,0.08290314,2.109424e-15
26.725,-3.1581732937493396,0.07875798,2.109424e-15
26.73,-3.1577369937493396,0.07461283,2.109424e-15
26.735,-3.1573005937493397,0.07461283,2.109424e-15
26.74,-3.1568642937493396,0.07461283,2.109424e-15
26.745,-3.1564279937493396,0.07461283,2.109424e-15
26.75,-3.1559915937493397,0.07461283,2.109424e-15
26.755,-3.1555552937493396,0.07875798,2.109424e-15
26.76,-3.1555552937493396,0.07875798,2.109424e-15
26.765,-3.1551189937493396,0.07875798,2.109424e-15
26.77,-3.1546825937493397,0.07461283,2.109424e-15
26.775,-3.1542462937493396,0.07461283,2.109424e-15
26.78,-3.1538099937493396,0.07461283,2.109424e-15
26.785,-3.1533735937493397,0.07461283,2.109424e-15
26.79,-3.1533735937493397,0.07046767,2.109424e-15
26.795,-3.1529372937493396,0.07046767,2.109424e-15
26.8,-3.1525009937493396,0.07046767,2.109424e-15
26.805,-3.1520645937493397,0.07461283,2.109424e-15
26.81,-3.1516282937493396,0.07461283,2.109424e-15
26.815,-3.1511919937493396,0.07461283,2.109424e-15
26.82,-3.1511919937493396,0.07046767,2.109424e-15
26.825,-3.1507555937493397,0.07046767,2.109424e-15
26.83,-3.1503192937493396,0.07046767,2.109424e-15
26.835,-3.1498829937493396,0.07461283,2.109424e-15
26.84,-3.1498829937493396,0.07046767,2.109424e-15
26.845,-3.1494465937493397,0.06632251,2.109424e-15
26.85,-3.1490102937493396,0.06217735,2.109424e-15
26.855,-3.1485739937493396,0.06632251,2.109424e-15
26.86,-3.1481375937493397,0.07046767,2.109424e-15
26.865,-3.1481375937493397,0.07046767,2.109424e-15
26.87,-3.1477012937493396,0.06632251,2.109424e-15
26.875,-3.1472649937493395,0.06632251,2.109424e-15
26.88,-3.1472649937493395,0.06632251,2.109424e-15
26.885,-3.1468285937493397,0.06632251,2.109424e-15
26.89,-3.1463922937493396,0.06217735,2.109424e-15
26.895,-3.1459559937493395,0.06217735,2.109424e-15
26.9,-3.1459559937493395,0.06217735,2.109424e-15
26.905,-3.1455196937493395,0.06217735,2.109424e-15
26.91,-3.1450832937493396,0.06217735,2.109424e-15
26.915,-3.1450832937493396,0.06217735,2.109424e-15
26.92,-3.1446469937493395,0.06217735,2.109424e-15
26.925,-3.1442106937493395,0.06217735,2.109424e-15
26.93,-3.1442106937493395,0.0580322,2.109424e-15
26.935,-3.1437742937493396,0.0580322,2.109424e-15
26.94,-3.1433379937493395,0.0580322,2.109424e-15
26.945,-3.1433379937493395,0.0580322,2.109424e-15
26.95,-3.1429016937493395,0.0580322,2.109424e-15
26.955,-3.1429016937493395,0.05388704,2.109424e-15
26.96,-3.1424652937493396,0.05388704,2.109424e-15
26.965,-3.1420289937493395,0.05388704,2.109424e-15
26.97,-3.1420289937493395,0.05388704,2.109424e-15
26.975,-3.1415926937493395,0.05388704,2.109424e-15
26.98,-3.1415926937493395,0.04974188,2.109424e-15
26.985,-3.1411562937493396,0.04974188,2.109424e-15
26.99,-3.1411562937493396,0.04974188,2.109424e-15
26.995,-3.1407199937493395,0.04974188,2.109424e-15
27.0,-3.1407199937493395,0.04559673,2.109424e-15
27.005,-3.1402836937493395,0.04559673,2.109424e-15
27.01,-3.1402836937493395,0.04145157,2.109424e-15
27.015,-3.1398472937493396,0.04559673,2.109424e-15
27.02,-3.1398472937493396,0.04145157,2.109424e-15
27.025,-3.1394109937493395,0.04559673,2.109424e-15
27.03,-3.1394109937493395,0.04145157,2.109424e-15
27.035,-3.13897469374934,0.04559673,2.109424e-15
27.04,-3.13897469374934,0.04145157,2.109424e-15
27.045,-3.1385382937493396,0.04559673,2.109424e-15
27.05,-3.1385382937493396,0.04145157,2.109424e-15
27.055,-3.1381019937493395,0.04559673,2.109424e-15
27.06,-3.1381019937493395,0.04145157,2.109424e-15
27.065,-3.1381019937493395,0.04145157,2.109424e-15
27.07,-3.13766569374934,0.03730641,2.109424e-15
27.075,-3.13766569374934,0.03730641,2.109424e-15
27.08,-3.1372292937493396,0.03730641,2.109424e-15
27.085,-3.1372292937493396,0.03730641,2.109424e-15
27.09,-3.1372292937493396,0.03316126,2.109424e-15
27.095,-3.1367929937493395,0.03316126,2.109424e-15
27.1,-3.1367929937493395,0.03316126,2.109424e-15
27.105,-3.1367929937493395,0.03316126,2.109424e-15
27.11,-3.13635669374934,0.03316126,2.109424e-15
27.115,-3.13635669374934,0.0290161,2.109424e-15
27.12,-3.13635669374934,0.0290161,2.109424e-15
27.125,-3.1359202937493396,0.0290161,2.109424e-15
27.13,-3.1359202937493396,0.0290161,2.109424e-15
27.135,-3.1359202937493396,0.0290161,2.109424e-15
27.14,-3.1359202937493396,0.02487094,2.109424e-15
27.145,-3.1354839937493395,0.02487094,2.109424e-15
27.15,-3.1354839937493395,0.02487094,2.109424e-15
27.155,-3.1354839937493395,0.02487094,2.109424e-15
27.16,-3.1354839937493395,0.02072578,2.109424e-15
27.165,-3.13504769374934,0.02072578,2.109424e-15
27.17,-3.13504769374934,0.02072578,2.109424e-15
27.175,-3.13504769374934,0.02487094,2.109424e-15
27.18,-3.13504769374934,0.02072578,2.109424e-15
27.185,-3.13504769374934,0.01658063,2.109424e-15
27.19,-3.1346112937493396,0.01658063,2.109424e-15
27.195,-3.1346112937493396,0.02072578,2.109424e-15
27.2,-3.1346112937493396,0.02072578,2.109424e-15
27.205,-3.1346112937493396,0.01658063,2.109424e-15
27.21,-3.1346112937493396,0.01243547,2.109424e-15
27.215,-3.1346112937493396,0.01243547,2.109424e-15
27.22,-3.1341749937493395,0.01658063,2.109424e-15
27.225,-3.1341749937493395,0.01658063,2.109424e-15
27.23,-3.1341749937493395,0.01658063,2.109424e-15
27.235,-3.1341749937493395,0.01243547,2.109424e-15
27.24,-3.1341749937493395,0.01243547,2.109424e-15
27.245,-3.1341749937493395,0.01243547,2.109424e-15
27.25,-3.1341749937493395,0.01243547,2.109424e-15
27.255,-3.1341749937493395,0.008290314,2.109424e-15
27.26,-3.1341749937493395,0.004145157,2.109424e-15
27.265,-3.1341749937493395,-0.0,2.109424e-15
27.27,-3.1341749937493395,-0.0,2.109424e-15
27.275,-3.1341749937493395,-0.0,2.109424e-15
27.28,-3.1341749937493395,-0.0,2.109424e-15
27.285,-3.1341749937493395,-0.0,2.109424e-15
27.29,-3.1341749937493395,-0.0,2.109424e-15
27.295,-3.1341749937493395,-0.0,2.109424e-15
27.3,-3.1341749937493395,-0.0,2.109424e-15
27.305,-3.1341749937493395,-0.0,2.109424e-15
27.31,-3.1341749937493395,-0.0,2.109424e-15
27.315,-3.1341749937493395,-0.0,2.109424e-15
27.32,-3.1341749937493395,-0.0,2.109424e-15
27.325,-3.1341749937493395,-0.0,2.109424e-15
27.33,-3.1341749937493395,-0.0,2.109424e-15
27.335,-3.1341749937493395,-0.0,2.109424e-15
27.34,-3.1341749937493395,-0.0,2.109424e-15
27.345,-3.1341749937493395,-0.0,2.109424e-15
27.35,-3.1341749937493395,-0.0,2.109424e-15
27.355,-3.1341749937493395,-0.0,2.109424e-15
27.36,-3.1346112937493396,-0.004145157,2.109424e-15
27.365,-3.1346112937493396,-0.008290314,2.109424e-15
27.37,-3.1346112937493396,-0.01243547,2.109424e-15
27.375,-3.1346112937493396,-0.01243547,2.109424e-15
27.38,-3.1346112937493396,-0.01243547,2.109424e-15
27.385,-3.1346112937493396,-0.01243547,2.109424e-15
27.39,-3.1346112937493396,-0.01243547,2.109424e-15
27.395,-3.1346112937493396,-0.008290314,2.109424e-15
27.4,-3.1346112937493396,-0.004145157,2.109424e-15
27.405,-3.13504769374934,-0.004145157,2.109424e-15
27.41,-3.13504769374934,-0.008290314,2.109424e-15
27.415,-3.13504769374934,-0.01243547,2.109424e-15
27.42,-3.13504769374934,-0.01243547,2.109424e-15
27.425,-3.13504769374934,-0.01243547,2.109424e-15
27.43,-3.13504769374934,-0.01243547,2.109424e-15
27.435,-3.13504769374934,-0.01243547,2.109424e-15
27.44,-3.1354839937493395,-0.01243547,2.109424e-15
27.445,-3.1354839937493395,-0.01243547,2.109424e-15
27.45,-3.1354839937493395,-0.01243547,2.109424e-15
27.455,-3.1354839937493395,-0.01243547,2.109424e-15
27.46,-3.1354839937493395,-0.01243547,2.109424e-15
27.465,-3.1354839937493395,-0.01243547,2.109424e-15
27.47,-3.1359202937493396,-0.01658063,2.109424e-15
27.475,-3.1359202937493396,-0.01658063,2.109424e-15
27.48,-3.1359202937493396,-0.01658063,2.109424e-15
27.485,-3.1359202937493396,-0.01243547,2.109424e-15
27.49,-3.1359202937493396,-0.01243547,2.109424e-15
27.495,-3.1359202937493396,-0.01243547,2.109424e-15
27.5,-3.1359202937493396,-0.01243547,2.109424e-15
27.505,-3.13635669374934,-0.01243547,2.109424e-15
27.51,-3.13635669374934,-0.01243547,2.109424e-15
27.515,-3.13635669374934,-0.01243547,2.109424e-15
27.52,-3.13635669374934,-0.01243547,2.109424e-15
27.525,-3.13635669374934,-0.01243547,2.109424e-15
27.53,-3.13635669374934,-0.01243547,2.109424e-15
27.535,-3.1367929937493395,-0.01658063,2.109424e-15
27.54,-3.1367929937493395,-0.01658063,2.109424e-15
27.545,-3.1367929937493395,-0.01658063,2.109424e-15
27.55,-3.1367929937493395,-0.01243547,2.109424e-15
27.555,-3.1367929937493395,-0.01243547,2.109424e-15
27.56,-3.1367929937493395,-0.01243547,2.109424e-15
27.565,-3.1372292937493396,-0.01658063,2.109424e-15
27.57,-3.1372292937493396,-0.01658063,2.109424e-15
27.575,-3.1372292937493396,-0.01658063,2.109424e-15
27.58,-3.1372292937493396,-0.01243547,2.109424e-15
27.585,-3.1372292937493396,-0.01243547,2.109424e-15
27.59,-3.1372292937493396,-0.01243547,2.109424e-15
27.595,-3.13766569374934,-0.01658063,2.109424e-15
27.6,-3.13766569374934,-0.01658063,2.109424e-15
27.605,-3.13766569374934,-0.01658063,2.109424e-15
27.61,-3.13766569374934,-0.01243547,2.109424e-15
27.615,-3.13766569374934,-0.01243547,2.109424e-15
27.62,-3.13766569374934,-0.01243547,2.109424e-15
27.625,-3.13766569374934,-0.01243547,2.109424e-15
27.63,-3.13766569374934,-0.008290314,2.109424e-15
27.635,-3.1381019937493395,-0.008290314,2.109424e-15
27.64,-3.1381019937493395,-0.008290314,2.109424e-15
27.645,-3.1381019937493395,-0.01243547,2.109424e-15
27.65,-3.1381019937493395,-0.01243547,2.109424e-15
27.655,-3.1381019937493395,-0.01243547,2.109424e-15
27.66,-3.1381019937493395,-0.01243547,2.109424e-15
27.665,-3.1381019937493395,-0.01243547,2.109424e-15
27.67,-3.1385382937493396,-0.01243547,2.109424e-15
27.675,-3.1385382937493396,-0.01243547,2.109424e-15
27.68,-3.1385382937493396,-0.01243547,2.109424e-15
27.685,-3.1385382937493396,-0.01243547,2.109424e-15
27.69,-3.1385382937493396,-0.01243547,2.109424e-15
27.695,-3.1385382937493396,-0.01243547,2.109424e-15
27.7,-3.1385382937493396,-0.01243547,2.109424e-15
27.705,-3.1385382937493396,-0.008290314,2.109424e-15
27.71,-3.13897469374934,-0.008290314,2.109424e-15
27.715,-3.13897469374934,-0.008290314,2.109424e-15
27.72,-3.13897469374934,-0.01243547,2.109424e-15
27.725,-3.13897469374934,-0.01243547,2.109424e-15
27.73,-3.13897469374934,-0.01243547,2.109424e-15
27.735,-3.13897469374934,-0.01243547,2.109424e-15
27.74,-3.13897469374934,-0.01243547,2.109424e-15
27.745,-3.13897469374934,-0.008290314,2.109424e-15
27.75,-3.13897469374934,-0.004145157,2.109424e-15
27.755,-3.13897469374934,-0.0,2.109424e-15
27.76,-3.1394109937493395,-0.004145157,2.109424e-15
27.765,-3.1394109937493395,-0.008290314,2.109424e-15
27.77,-3.1394109937493395,-0.01243547,2.109424e-15
27.775,-3.1394109937493395,-0.01243547,2.109424e-15
27.78,-3.1394109937493395,-0.01243547,2.109424e-15
27.785,-3.1394109937493395,-0.01243547,2.109424e-15
27.79,-3.1394109937493395,-0.01243547,2.109424e-15
27.795,-3.1394109937493395,-0.008290314,2.109424e-15
27.8,-3.1394109937493395,-0.004145157,2.109424e-15
27.805,-3.1394109937493395,-0.0,2.109424e-15
27.81,-3.1394109937493395,-0.0,2.109424e-15
27.815,-3.1394109937493395,-0.0,2.109424e-15
27.82,-3.1394109937493395,-0.0,2.109424e-15
27.825,-3.1394109937493395,-0.0,2.109424e-15
27.83,-3.1394109937493395,-0.0,2.109424e-15
27.835,-3.1394109937493395,-0.0,2.109424e-15
27.84,-3.1398472937493396,-0.004145157,2.109424e-15
27.845,-3.1398472937493396,-0.008290314,2.109424e-15
27.85,-3.1398472937493396,-0.01243547,2.109424e-15
27.855,-3.1398472937493396,-0.01243547,2.109424e-15
27.86,-3.1398472937493396,-0.01243547,2.109424e-15
27.865,-3.1398472937493396,-0.01243547,2.109424e-15
27.87,-3.1398472937493396,-0.01243547,2.109424e-15
27.875,-3.1398472937493396,-0.008290314,2.109424e-15
27.88,-3.1398472937493396,-0.004145157,2.109424e-15
27.885,-3.1398472937493396,-0.0,2.109424e-15
27.89,-3.1398472937493396,-0.0,2.109424e-15
27.895,-3.1398472937493396,-0.0,2.109424e-15
27.9,-3.1398472937493396,-0.0,2.109424e-15
27.905,-3.1398472937493396,-0.0,2.109424e-15
27.91,-3.1398472937493396,-0.0,2.109424e-15
27.915,-3.1398472937493396,-0.0,2.109424e-15
27.92,-3.1398472937493396,-0.0,2.109424e-15
27.925,-3.1398472937493396,-0.0,2.109424e-15
27.93,-3.1398472937493396,-0.0,2.109424e-15
27.935,-3.1398472937493396,-0.0,2.109424e-15
27.94,-3.1398472937493396,-0.0,2.109424e-15
27.945,-3.1398472937493396,-0.0,2.109424e-15
27.95,-3.1398472937493396,-0.0,2.109424e-15
27.955,-3.1398472937493396,-0.0,2.109424e-15
27.96,-3.1398472937493396,-0.0,2.109424e-15
27.965,-3.1398472937493396,-0.0,2.109424e-15
27.97,-3.1398472937493396,-0.0,2.109424e-15
27.975,-3.1398472937493396,-0.0,2.109424e-15
27.98,-3.1398472937493396,-0.0,2.109424e-15
27.985,-3.1398472937493396,-0.0,2.109424e-15
27.99,-3.1398472937493396,-0.0,2.109424e-15
27.995,-3.1398472937493396,-0.0,2.109424e-15
28.0,-3.1398472937493396,-0.0,2.109424e-15
28.005,-3.1398472937493396,-0.0,2.109424e-15
28.01,-3.1398472937493396,-0.0,2.109424e-15
28.015,-3.1398472937493396,-0.0,2.109424e-15
28.02,-3.1398472937493396,-0.0,2.109424e-15
28.025,-3.1398472937493396,-0.0,2.109424e-15
28.03,-3.1398472937493396,-0.0,2.109424e-15
28.035,-3.1398472937493396,-0.0,2.109424e-15
28.04,-3.1398472937493396,-0.0,2.109424e-15
28.045,-3.1398472937493396,-0.0,2.109424e-15
28.05,-3.1398472937493396,-0.0,2.109424e-15
28.055,-3.1398472937493396,-0.0,2.109424e-15
28.06,-3.1398472937493396,-0.0,2.109424e-15
28.065,-3.1398472937493396,-0.0,2.109424e-15
28.07,-3.1398472937493396,-0.0,2.109424e-15
28.075,-3.1398472937493396,-0.0,2.109424e-15
28.08,-3.1398472937493396,-0.0,2.109424e-15
28.085,-3.1398472937493396,-0.0,2.109424e-15
28.09,-3.1398472937493396,-0.0,2.109424e-15
28.095,-3.1398472937493396,-0.0,2.109424e-15
28.1,-3.1398472937493396,-0.0,2.109424e-15
28.105,-3.1398472937493396,-0.0,2.109424e-15
28.11,-3.1398472937493396,-0.0,2.109424e-15
28.115,-3.1398472937493396,-0.0,2.109424e-15
28.12,-3.1398472937493396,-0.0,2.109424e-15
28.125,-3.1398472937493396,-0.0,2.109424e-15
28.13,-3.1398472937493396,-0.0,2.109424e-15
28.135,-3.1398472937493396,-0.0,2.109424e-15
28.14,-3.1398472937493396,-0.0,2.109424e-15
28.145,-3.1398472937493396,-0.0,2.109424e-15
28.15,-3.1398472937493396,-0.0,2.109424e-15
28.155,-3.1398472937493396,-0.0,2.109424e-15
28.16,-3.1398472937493396,-0.0,2.109424e-15
28.165,-3.1398472937493396,-0.0,2.109424e-15
28.17,-3.1398472937493396,-0.0,2.109424e-15
28.175,-3.1398472937493396,-0.0,2.109424e-15
28.18,-3.1398472937493396,-0.0,2.109424e-15
28.185,-3.1398472937493396,-0.0,2.109424e-15
28.19,-3.1398472937493396,-0.0,2.109424e-15
28.195,-3.1398472937493396,-0.0,2.109424e-15
28.2,-3.1398472937493396,-0.0,2.109424e-15
28.205,-3.1398472937493396,-0.0,2.109424e-15
28.21,-3.1398472937493396,-0.0,2.109424e-15
28.215,-3.1398472937493396,-0.0,2.109424e-15
28.22,-3.1398472937493396,-0.0,2.109424e-15
28.225,-3.1398472937493396,-0.0,2.109424e-15
28.23,-3.1398472937493396,-0.0,2.109424e-15
28.235,-3.1398472937493396,-0.0,2.109424e-15
28.24,-3.1398472937493396,-0.0,2.109424e-15
28.245,-3.1398472937493396,-0.0,2.109424e-15
28.25,-3.1398472937493396,-0.0,2.109424e-15
28.255,-3.1398472937493396,-0.0,2.109424e-15
28.26,-3.1398472937493396,-0.0,2.109424e-15
28.265,-3.1398472937493396,-0.0,2.109424e-15
28.27,-3.1398472937493396,-0.0,2.109424e-15
28.275,-3.1398472937493396,-0.0,2.109424e-15
28.28,-3.1398472937493396,-0.0,2.109424e-15
28.285,-3.1398472937493396,-0.0,2.109424e-15
28.29,-3.1398472937493396,-0.0,2.109424e-15
28.295,-3.1398472937493396,-0.0,2.109424e-15
28.3,-3.1398472937493396,-0.0,2.109424e-15
28.305,-3.1398472937493396,-0.0,2.109424e-15
28.31,-3.1398472937493396,-0.0,2.109424e-15
28.315,-3.1398472937493396,-0.0,2.109424e-15
28.32,-3.1398472937493396,-0.0,2.109424e-15
28.325,-3.1398472937493396,-0.0,2.109424e-15
28.33,-3.1398472937493396,-0.0,2.109424e-15
28.335,-3.1398472937493396,-0.0,2.109424e-15
28.34,-3.1398472937493396,-0.0,2.109424e-15
28.345,-3.1398472937493396,-0.0,2.109424e-15
28.35,-3.1398472937493396,-0.0,2.109424e-15
28.355,-3.1398472937493396,-0.0,2.109424e-15
28.36,-3.1398472937493396,-0.0,2.109424e-15
28.365,-3.1398472937493396,-0.0,2.109424e-15
28.37,-3.1398472937493396,-0.0,2.109424e-15
28.375,-3.1398472937493396,-0.0,2.109424e-15
28.38,-3.1398472937493396,-0.0,2.109424e-15
28.385,-3.1398472937493396,-0.0,2.109424e-15
28.39,-3.1398472937493396,-0.0,2.109424e-15
28.395,-3.1398472937493396,-0.0,2.109424e-15
28.4,-3.1398472937493396,-0.0,2.109424e-15
28.405,-3.1398472937493396,-0.0,2.109424e-15
28.41,-3.1398472937493396,-0.0,2.109424e-15
28.415,-3.1398472937493396,-0.0,2.109424e-15
28.42,-3.1398472937493396,-0.0,2.109424e-15
28.425,-3.1398472937493396,-0.0,2.109424e-15
28.43,-3.1398472937493396,-0.0,2.109424e-15
28.435,-3.1398472937493396,-0.0,2.109424e-15
28.44,-3.1398472937493396,-0.0,2.109424e-15
28.445,-3.1398472937493396,-0.0,2.109424e-15
28.45,-3.1398472937493396,-0.0,2.109424e-15
28.455,-3.1398472937493396,-0.0,2.109424e-15
28.46,-3.1398472937493396,-0.0,2.109424e-15
28.465,-3.1398472937493396,-0.0,2.109424e-15
28.47,-3.1398472937493396,-0.0,2.109424e-15
28.475,-3.1398472937493396,-0.0,2.109424e-15
28.48,-3.1398472937493396,-0.0,2.109424e-15
28.485,-3.1398472937493396,-0.0,2.109424e-15
28.49,-3.1398472937493396,-0.0,2.109424e-15
28.495,-3.1398472937493396,-0.0,2.109424e-15
28.5,-3.1398472937493396,-0.0,2.109424e-15
28.505,-3.1398472937493396,-0.0,2.109424e-15
28.51,-3.1398472937493396,-0.0,2.109424e-15
28.515,-3.1398472937493396,-0.0,2.109424e-15
28.52,-3.1398472937493396,-0.0,2.109424e-15
28.525,-3.1398472937493396,-0.0,2.109424e-15
28.53,-3.1398472937493396,-0.0,2.109424e-15
28.535,-3.1398472937493396,-0.0,2.109424e-15
28.54,-3.1398472937493396,-0.0,2.109424e-15
28.545,-3.1398472937493396,-0.0,2.109424e-15
28.55,-3.1398472937493396,-0.0,2.109424e-15
28.555,-3.1398472937493396,-0.0,2.109424e-15
28.56,-3.1398472937493396,-0.0,2.109424e-15
28.565,-3.1398472937493396,-0.0,2.109424e-15
28.57,-3.1398472937493396,-0.0,2.109424e-15
28.575,-3.1398472937493396,-0.0,2.109424e-15
28.58,-3.1398472937493396,-0.0,2.109424e-15
28.585,-3.1398472937493396,-0.0,2.109424e-15
28.59,-3.1398472937493396,-0.0,2.109424e-15
28.595,-3.1398472937493396,-0.0,2.109424e-15
28.6,-3.1398472937493396,-0.0,2.109424e-15
28.605,-3.1398472937493396,-0.0,2.109424e-15
28.61,-3.1398472937493396,-0.0,2.109424e-15
28.615,-3.1398472937493396,-0.0,2.109424e-15
28.62,-3.1398472937493396,-0.0,2.109424e-15
28.625,-3.1398472937493396,-0.0,2.109424e-15
28.63,-3.1398472937493396,-0.0,2.109424e-15
28.635,-3.1398472937493396,-0.0,2.109424e-15
28.64,-3.1398472937493396,-0.0,2.109424e-15
28.645,-3.1398472937493396,-0.0,2.109424e-15
28.65,-3.1398472937493396,-0.0,2.109424e-15
28.655,-3.1398472937493396,-0.0,2.109424e-15
28.66,-3.1398472937493396,-0.0,2.109424e-15
28.665,-3.1398472937493396,-0.0,2.109424e-15
28.67,-3.1398472937493396,-0.0,2.109424e-15
28.675,-3.1398472937493396,-0.0,2.109424e-15
28.68,-3.1398472937493396,-0.0,2.109424e-15
28.685,-3.1398472937493396,-0.0,2.109424e-15
28.69,-3.1398472937493396,-0.0,2.109424e-15
28.695,-3.1398472937493396,-0.0,2.109424e-15
28.7,-3.1398472937493396,-0.0,2.109424e-15
28.705,-3.1398472937493396,-0.0,2.109424e-15
28.71,-3.1398472937493396,-0.0,2.109424e-15
28.715,-3.1398472937493396,-0.0,2.109424e-15
28.72,-3.1398472937493396,-0.0,2.109424e-15
28.725,-3.1398472937493396,-0.0,2.109424e-15
28.73,-3.1398472937493396,-0.0,2.109424e-15
28.735,-3.1398472937493396,-0.0,2.109424e-15
28.74,-3.1398472937493396,-0.0,2.109424e-15
28.745,-3.1398472937493396,-0.0,2.109424e-15
28.75,-3.1398472937493396,-0.0,2.109424e-15
28.755,-3.1398472937493396,-0.0,2.109424e-15
28.76,-3.1398472937493396,-0.0,2.109424e-15
28.765,-3.1398472937493396,-0.0,2.109424e-15
28.77,-3.1398472937493396,-0.0,2.109424e-15
28.775,-3.1398472937493396,-0.0,2.109424e-15
28.78,-3.1398472937493396,-0.0,2.109424e-15
28.785,-3.1398472937493396,-0.0,2.109424e-15
28.79,-3.1398472937493396,-0.0,2.109424e-15
28.795,-3.1398472937493396,-0.0,2.109424e-15
28.8,-3.1398472937493396,-0.0,2.109424e-15
28.805,-3.1398472937493396,-0.0,2.109424e-15
28.81,-3.1398472937493396,-0.0,2.109424e-15
28.815,-3.1398472937493396,-0.0,2.109424e-15
28.82,-3.1398472937493396,-0.0,2.109424e-15
28.825,-3.1398472937493396,-0.0,2.109424e-15
28.83,-3.1398472937493396,-0.0,2.109424e-15
28.835,-3.1398472937493396,-0.0,2.109424e-15
28.84,-3.1398472937493396,-0.0,2.109424e-15
28.845,-3.1398472937493396,-0.0,2.109424e-15
28.85,-3.1398472937493396,-0.0,2.109424e-15
28.855,-3.1398472937493396,-0.0,2.109424e-15
28.86,-3.1398472937493396,-0.0,2.109424e-15
28.865,-3.1398472937493396,-0.0,2.109424e-15
28.87,-3.1398472937493396,-0.0,2.109424e-15
28.875,-3.1398472937493396,-0.0,2.109424e-15
28.88,-3.1398472937493396,-0.0,2.109424e-15
28.885,-3.1398472937493396,-0.0,2.109424e-15
28.89,-3.1398472937493396,-0.0,2.109424e-15
28.895,-3.1398472937493396,-0.0,2.109424e-15
28.9,-3.1398472937493396,-0.0,2.109424e-15
28.905,-3.1398472937493396,-0.0,2.109424e-15
28.91,-3.1398472937493396,-0.0,2.109424e-15
28.915,-3.1398472937493396,-0.0,2.109424e-15
28.92,-3.1398472937493396,-0.0,2.109424e-15
28.925,-3.1398472937493396,-0.0,2.109424e-15
28.93,-3.1398472937493396,-0.0,2.109424e-15
28.935,-3.1398472937493396,-0.0,2.109424e-15
28.94,-3.1398472937493396,-0.0,2.109424e-15
28.945,-3.1398472937493396,-0.0,2.109424e-15
28.95,-3.1398472937493396,-0.0,2.109424e-15
28.955,-3.1398472937493396,-0.0,2.109424e-15
28.96,-3.1398472937493396,-0.0,2.109424e-15
28.965,-3.1398472937493396,-0.0,2.109424e-15
28.97,-3.1398472937493396,-0.0,2.109424e-15
28.975,-3.1398472937493396,-0.0,2.109424e-15
28.98,-3.1398472937493396,-0.0,2.109424e-15
28.985,-3.1398472937493396,-0.0,2.109424e-15
28.99,-3.1398472937493396,-0.0,2.109424e-15
28.995,-3.1398472937493396,-0.0,2.109424e-15
29.0,-3.1398472937493396,-0.0,2.109424e-15
29.005,-3.1398472937493396,-0.0,2.109424e-15
29.01,-3.1398472937493396,-0.0,2.109424e-15
29.015,-3.1398472937493396,-0.0,2.109424e-15
29.02,-3.1398472937493396,-0.0,2.109424e-15
29.025,-3.1398472937493396,-0.0,2.109424e-15
29.03,-3.1398472937493396,-0.0,2.109424e-15
29.035,-3.1398472937493396,-0.0,2.109424e-15
29.04,-3.1398472937493396,-0.0,2.109424e-15
29.045,-3.1398472937493396,-0.0,2.109424e-15
29.05,-3.1398472937493396,-0.0,2.109424e-15
29.055,-3.1398472937493396,-0.0,2.109424e-15
29.06,-3.1398472937493396,-0.0,2.109424e-15
29.065,-3.1398472937493396,-0.0,2.109424e-15
29.07,-3.1398472937493396,-0.0,2.109424e-15
29.075,-3.1398472937493396,-0.0,2.109424e-15
29.08,-3.1398472937493396,-0.0,2.109424e-15
29.085,-3.1398472937493396,-0.0,2.109424e-15
29.09,-3.1398472937493396,-0.0,2.109424e-15
29.095,-3.1398472937493396,-0.0,2.109424e-15
29.1,-3.1398472937493396,-0.0,2.109424e-15
29.105,-3.1398472937493396,-0.0,2.109424e-15
29.11,-3.1398472937493396,-0.0,2.109424e-15
29.115,-3.1398472937493396,-0.0,2.109424e-15
29.12,-3.1398472937493396,-0.0,2.109424e-15
29.125,-3.1398472937493396,-0.0,2.109424e-15
29.13,-3.1398472937493396,-0.0,2.109424e-15
29.135,-3.1398472937493396,-0.0,2.109424e-15
29.14,-3.1398472937493396,-0.0,2.109424e-15
29.145,-3.1398472937493396,-0.0,2.109424e-15
29.15,-3.1398472937493396,-0.0,2.109424e-15
29.155,-3.1398472937493396,-0.0,2.109424e-15
29.16,-3.1398472937493396,-0.0,2.109424e-15
29.165,-3.1398472937493396,-0.0,2.109424e-15
29.17,-3.1398472937493396,-0.0,2.109424e-15
29.175,-3.1398472937493396,-0.0,2.109424e-15
29.18,-3.1398472937493396,-0.0,2.109424e-15
29.185,-3.1398472937493396,-0.0,2.109424e-15
29.19,-3.1398472937493396,-0.0,2.109424e-15
29.195,-3.1398472937493396,-0.0,2.109424e-15
29.2,-3.1398472937493396,-0.0,2.109424e-15
29.205,-3.1398472937493396,-0.0,2.109424e-15
29.21,-3.1398472937493396,-0.0,2.109424e-15
29.215,-3.1398472937493396,-0.0,2.109424e-15
29.22,-3.1398472937493396,-0.0,2.109424e-15
29.225,-3.1398472937493396,-0.0,2.109424e-15
29.23,-3.1398472937493396,-0.0,2.109424e-15
29.235,-3.1398472937493396,-0.0,2.109424e-15
29.24,-3.1398472937493396,-0.0,2.109424e-15
29.245,-3.1398472937493396,-0.0,2.109424e-15
29.25,-3.1398472937493396,-0.0,2.109424e-15
29.255,-3.1398472937493396,-0.0,2.109424e-15
29.26,-3.1398472937493396,-0.0,2.109424e-15
29.265,-3.1398472937493396,-0.0,2.109424e-15
29.27,-3.1398472937493396,-0.0,2.109424e-15
29.275,-3.1398472937493396,-0.0,2.109424e-15
29.28,-3.1398472937493396,-0.0,2.109424e-15
29.285,-3.1398472937493396,-0.0,2.109424e-15
29.29,-3.1398472937493396,-0.0,2.109424e-15
29.295,-3.1398472937493396,-0.0,2.109424e-15
29.3,-3.1398472937493396,-0.0,2.109424e-15
29.305,-3.1398472937493396,-0.0,2.109424e-15
29.31,-3.1398472937493396,-0.0,2.109424e-15
29.315,-3.1398472937493396,-0.0,2.109424e-15
29.32,-3.1398472937493396,-0.0,2.109424e-15
29.325,-3.1398472937493396,-0.0,2.109424e-15
29.33,-3.1398472937493396,-0.0,2.109424e-15
29.335,-3.1398472937493396,-0.0,2.109424e-15
29.34,-3.1398472937493396,-0.0,2.109424e-15
29.345,-3.1398472937493396,-0.0,2.109424e-15
29.35,-3.1398472937493396,-0.0,2.109424e-15
29.355,-3.1398472937493396,-0.0,2.109424e-15
29.36,-3.1398472937493396,-0.0,2.109424e-15
29.365,-3.1398472937493396,-0.0,2.109424e-15
29.37,-3.1398472937493396,-0.0,2.109424e-15
29.375,-3.1398472937493396,-0.0,2.109424e-15
29.38,-3.1398472937493396,-0.0,2.109424e-15
29.385,-3.1398472937493396,-0.0,2.109424e-15
29.39,-3.1398472937493396,-0.0,2.109424e-15
29.395,-3.1398472937493396,-0.0,2.109424e-15
29.4,-3.1398472937493396,-0.0,2.109424e-15
29.405,-3.1398472937493396,-0.0,2.109424e-15
29.41,-3.1398472937493396,-0.0,2.109424e-15
29.415,-3.1398472937493396,-0.0,2.109424e-15
29.42,-3.1398472937493396,-0.0,2.109424e-15
29.425,-3.1398472937493396,-0.0,2.109424e-15
29.43,-3.1398472937493396,-0.0,2.109424e-15
29.435,-3.1398472937493396,-0.0,2.109424e-15
29.44,-3.1398472937493396,-0.0,2.109424e-15
29.445,-3.1398472937493396,-0.0,2.109424e-15
29.45,-3.1398472937493396,-0.0,2.109424e-15
29.455,-3.1398472937493396,-0.0,2.109424e-15
29.46,-3.1398472937493396,-0.0,2.109424e-15
29.465,-3.1398472937493396,-0.0,2.109424e-15
29.47,-3.1398472937493396,-0.0,2.109424e-15
29.475,-3.1398472937493396,-0.0,2.109424e-15
29.48,-3.1398472937493396,-0.0,2.109424e-15
29.485,-3.1398472937493396,-0.0,2.109424e-15
29.49,-3.1398472937493396,-0.0,2.109424e-15
29.495,-3.1398472937493396,-0.0,2.109424e-15
29.5,-3.1398472937493396,-0.0,2.109424e-15
29.505,-3.1398472937493396,-0.0,2.109424e-15
29.51,-3.1398472937493396,-0.0,2.109424e-15
29.515,-3.1398472937493396,-0.0,2.109424e-15
29.52,-3.1398472937493396,-0.0,2.109424e-15
29.525,-3.1398472937493396,-0.0,2.109424e-15
29.53,-3.1398472937493396,-0.0,2.109424e-15
29.535,-3.1398472937493396,-0.0,2.109424e-15
29.54,-3.1398472937493396,-0.0,2.109424e-15
29.545,-3.1398472937493396,-0.0,2.109424e-15
29.55,-3.1398472937493396,-0.0,2.109424e-15
29.555,-3.1398472937493396,-0.0,2.109424e-15
29.56,-3.1398472937493396,-0.0,2.109424e-15
29.565,-3.1398472937493396,-0.0,2.109424e-15
29.57,-3.1398472937493396,-0.0,2.109424e-15
29.575,-3.1398472937493396,-0.0,2.109424e-15
29.58,-3.1398472937493396,-0.0,2.109424e-15
29.585,-3.1398472937493396,-0.0,2.109424e-15
29.59,-3.1398472937493396,-0.0,2.109424e-15
29.595,-3.1398472937493396,-0.0,2.109424e-15
29.6,-3.1398472937493396,-0.0,2.109424e-15
29.605,-3.1398472937493396,-0.0,2.109424e-15
29.61,-3.1398472937493396,-0.0,2.109424e-15
29.615,-3.1398472937493396,-0.0,2.109424e-15
29.62,-3.1398472937493396,-0.0,2.109424e-15
29.625,-3.1398472937493396,-0.0,2.109424e-15
29.63,-3.1398472937493396,-0.0,2.109424e-15
29.635,-3.1398472937493396,-0.0,2.109424e-15
29.64,-3.1398472937493396,-0.0,2.109424e-15
29.645,-3.1398472937493396,-0.0,2.109424e-15
29.65,-3.1398472937493396,-0.0,2.109424e-15
29.655,-3.1398472937493396,-0.0,2.109424e-15
29.66,-3.1398472937493396,-0.0,2.109424e-15
29.665,-3.1398472937493396,-0.0,2.109424e-15
29.67,-3.1398472937493396,-0.0,2.109424e-15
29.675,-3.1398472937493396,-0.0,2.109424e-15
29.68,-3.1398472937493396,-0.0,2.109424e-15
29.685,-3.1398472937493396,-0.0,2.109424e-15
29.69,-3.1398472937493396,-0.0,2.109424e-15
29.695,-3.1398472937493396,-0.0,2.109424e-15
29.7,-3.1398472937493396,-0.0,2.109424e-15
29.705,-3.1398472937493396,-0.0,2.109424e-15
29.71,-3.1398472937493396,-0.0,2.109424e-15
29.715,-3.1398472937493396,-0.0,2.109424e-15
29.72,-3.1398472937493396,-0.0,2.109424e-15
29.725,-3.1398472937493396,-0.0,2.109424e-15
29.73,-3.1398472937493396,-0.0,2.109424e-15
29.735,-3.1398472937493396,-0.0,2.109424e-15
29.74,-3.1398472937493396,-0.0,2.109424e-15
29.745,-3.1398472937493396,-0.0,2.109424e-15
29.75,-3.1398472937493396,-0.0,2.109424e-15
29.755,-3.1398472937493396,-0.0,2.109424e-15
29.76,-3.1398472937493396,-0.0,2.109424e-15
29.765,-3.1398472937493396,-0.0,2.109424e-15
29.77,-3.1398472937493396,-0.0,2.109424e-15
29.775,-3.1398472937493396,-0.0,2.109424e-15
29.78,-3.1398472937493396,-0.0,2.109424e-15
29.785,-3.1398472937493396,-0.0,2.109424e-15
29.79,-3.1398472937493396,-0.0,2.109424e-15
29.795,-3.1398472937493396,-0.0,2.109424e-15
29.8,-3.1398472937493396,-0.0,2.109424e-15
29.805,-3.1398472937493396,-0.0,2.109424e-15
29.81,-3.1398472937493396,-0.0,2.109424e-15
29.815,-3.1398472937493396,-0.0,2.109424e-15
29.82,-3.1398472937493396,-0.0,2.109424e-15
29.825,-3.1398472937493396,-0.0,2.109424e-15
29.83,-3.1398472937493396,-0.0,2.109424e-15
29.835,-3.1398472937493396,-0.0,2.109424e-15
29.84,-3.1398472937493396,-0.0,2.109424e-15
29.845,-3.1398472937493396,-0.0,2.109424e-15
29.85,-3.1398472937493396,-0.0,2.109424e-15
29.855,-3.1398472937493396,-0.0,2.109424e-15
29.86,-3.1398472937493396,-0.0,2.109424e-15
29.865,-3.1398472937493396,-0.0,2.109424e-15
29.87,-3.1398472937493396,-0.0,2.109424e-15
29.875,-3.1398472937493396,-0.0,2.109424e-15
29.88,-3.1398472937493396,-0.0,2.109424e-15
29.885,-3.1398472937493396,-0.0,2.109424e-15
29.89,-3.1398472937493396,-0.0,2.109424e-15
29.895,-3.1398472937493396,-0.0,2.109424e-15
29.9,-3.1398472937493396,-0.0,2.109424e-15
29.905,-3.1398472937493396,-0.0,2.109424e-15
29.91,-3.1398472937493396,-0.0,2.109424e-15
29.915,-3.1398472937493396,-0.0,2.109424e-15
29.92,-3.1398472937493396,-0.0,2.109424e-15
29.925,-3.1398472937493396,-0.0,2.109424e-15
29.93,-3.1398472937493396,-0.0,2.109424e-15
29.935,-3.1398472937493396,-0.0,2.109424e-15
29.94,-3.1398472937493396,-0.0,2.109424e-15
29.945,-3.1398472937493396,-0.0,2.109424e-15
29.95,-3.1398472937493396,-0.0,2.109424e-15
29.955,-3.1398472937493396,-0.0,2.109424e-15
29.96,-3.1398472937493396,-0.0,2.109424e-15
29.965,-3.1398472937493396,-0.0,2.109424e-15
29.97,-3.1398472937493396,-0.0,2.109424e-15
29.975,-3.1398472937493396,-0.0,2.109424e-15
29.98,-3.1398472937493396,-0.0,2.109424e-15
29.985,-3.1398472937493396,-0.0,2.109424e-15
29.99,-3.1398472937493396,-0.0,2.109424e-15
29.995,-3.1398472937493396,-0.0,2.109424e-15
30.0,-3.1398472937493396,-0.0,2.109424e-15
30.005,-3.1398472937493396,-0.0,2.109424e-15
30.01,-3.1398472937493396,-0.0,2.109424e-15
30.015,-3.1398472937493396,-0.0,2.109424e-15
30.02,-3.1398472937493396,-0.0,2.109424e-15
30.025,-3.1398472937493396,-0.0,2.109424e-15
30.03,-3.1398472937493396,-0.0,2.109424e-15
30.035,-3.1398472937493396,-0.0,2.109424e-15
30.04,-3.1398472937493396,-0.0,2.109424e-15
30.045,-3.1398472937493396,-0.0,2.109424e-15
30.05,-3.1398472937493396,-0.0,2.109424e-15
30.055,-3.1398472937493396,-0.0,2.109424e-15
30.06,-3.1398472937493396,-0.0,2.109424e-15
30.065,-3.1398472937493396,-0.0,2.109424e-15
30.07,-3.1398472937493396,-0.0,2.109424e-15
30.075,-3.1398472937493396,-0.0,2.109424e-15
30.08,-3.1398472937493396,-0.0,2.109424e-15
30.085,-3.1398472937493396,-0.0,2.109424e-15
30.09,-3.1398472937493396,-0.0,2.109424e-15
30.095,-3.1398472937493396,-0.0,2.109424e-15
30.1,-3.1398472937493396,-0.0,2.109424e-15
30.105,-3.1398472937493396,-0.0,2.109424e-15
30.11,-3.1398472937493396,-0.0,2.109424e-15
30.115,-3.1398472937493396,-0.0,2.109424e-15
30.12,-3.1398472937493396,-0.0,2.109424e-15
30.125,-3.1398472937493396,-0.0,2.109424e-15
30.13,-3.1398472937493396,-0.0,2.109424e-15
30.135,-3.1398472937493396,-0.0,2.109424e-15
30.14,-3.1398472937493396,-0.0,2.109424e-15
30.145,-3.1398472937493396,-0.0,2.109424e-15
30.15,-3.1398472937493396,-0.0,2.109424e-15
30.155,-3.1398472937493396,-0.0,2.109424e-15
30.16,-3.1398472937493396,-0.0,2.109424e-15
30.165,-3.1398472937493396,-0.0,2.109424e-15
30.17,-3.1398472937493396,-0.0,2.109424e-15
30.175,-3.1398472937493396,-0.0,2.109424e-15
30.18,-3.1398472937493396,-0.0,2.109424e-15
30.185,-3.1398472937493396,-0.0,2.109424e-15
30.19,-3.1398472937493396,-0.0,2.109424e-15
30.195,-3.1398472937493396,-0.0,2.109424e-15
30.2,-3.1398472937493396,-0.0,2.109424e-15
30.205,-3.1398472937493396,-0.0,2.109424e-15
30.21,-3.1398472937493396,-0.0,2.109424e-15
30.215,-3.1398472937493396,-0.0,2.109424e-15
30.22,-3.1398472937493396,-0.0,2.109424e-15
30.225,-3.1398472937493396,-0.0,2.109424e-15
30.23,-3.1398472937493396,-0.0,2.109424e-15
30.235,-3.1398472937493396,-0.0,2.109424e-15
30.24,-3.1398472937493396,-0.0,2.109424e-15
30.245,-3.1398472937493396,-0.0,2.109424e-15
30.25,-3.1398472937493396,-0.0,2.109424e-15
30.255,-3.1398472937493396,-0.0,2.109424e-15
30.26,-3.1398472937493396,-0.0,2.109424e-15
30.265,-3.1398472937493396,-0.0,2.109424e-15
30.27,-3.1398472937493396,-0.0,2.109424e-15
30.275,-3.1398472937493396,-0.0,2.109424e-15
30.28,-3.1398472937493396,-0.0,2.109424e-15
30.285,-3.1398472937493396,-0.0,2.109424e-15
30.29,-3.1398472937493396,-0.0,2.109424e-15
30.295,-3.1398472937493396,-0.0,2.109424e-15
30.3,-3.1398472937493396,-0.0,2.109424e-15
30.305,-3.1398472937493396,-0.0,2.109424e-15
30.31,-3.1398472937493396,-0.0,2.109424e-15
30.315,-3.1398472937493396,-0.0,2.109424e-15
30.32,-3.1398472937493396,-0.0,2.109424e-15
30.325,-3.1398472937493396,-0.0,2.109424e-15
30.33,-3.1398472937493396,-0.0,2.109424e-15
30.335,-3.1398472937493396,-0.0,2.109424e-15
30.34,-3.1398472937493396,-0.0,2.109424e-15
30.345,-3.1398472937493396,-0.0,2.109424e-15
30.35,-3.1398472937493396,-0.0,2.109424e-15
30.355,-3.1398472937493396,-0.0,2.109424e-15
30.36,-3.1398472937493396,-0.0,2.109424e-15
30.365,-3.1398472937493396,-0.0,2.109424e-15
30.37,-3.1398472937493396,-0.0,2.109424e-15
30.375,-3.1398472937493396,-0.0,2.109424e-15
30.38,-3.1398472937493396,-0.0,2.109424e-15
30.385,-3.1398472937493396,-0.0,2.109424e-15
30.39,-3.1398472937493396,-0.0,2.109424e-15
30.395,-3.1398472937493396,-0.0,2.109424e-15
30.4,-3.1398472937493396,-0.0,2.109424e-15
30.405,-3.1398472937493396,-0.0,2.109424e-15
30.41,-3.1398472937493396,-0.0,2.109424e-15
30.415,-3.1398472937493396,-0.0,2.109424e-15


==> data/data_model.csv <==
time,data (phi1),data (omega1),data (omega2)
0.0,-0.1546259937493396,-0.0,-0.0
0.005,-0.15463192005781287,-0.0023701860613174652,0.0023693995572289933
0.01,-0.15464969238835574,-0.004738439154043449,0.004735294708700073
0.015,-0.15467930153076287,-0.007104941082573377,0.00709786952363321
0.02,-0.15472073918310222,-0.009469873354042363,0.009457307651958116
0.025,-0.15477399795026156,-0.011833417191397463,0.011813792337660342
0.03,-0.15483907134256006,-0.014195753546437371,0.014167506432086011
0.035,-0.15491595377442516,-0.016557063112819792,0.01651863240720536
0.04,-0.15500464056313426,-0.018917526339036747,0.01886735236883549
0.045,-0.15510512792762127,-0.02127732344135813,0.021213848069822523
0.05,-0.15521741298734779,-0.023636634416743723,0.023558300923183565
0.055,-0.15534149376123882,-0.02599563905572391,0.0259008920152086
0.06,-0.15547736916668267,-0.028354516955249445,0.02824180211852279
0.065,-0.15562503901859523,-0.030713447531510424,0.030581211705109274
0.07,-0.15578450402854802,-0.03307261003272474,0.0329193009592929
0.075,-0.15595576580396034,-0.03543218355189632,0.035256249790685056
0.08,-0.156138826847355,-0.037792347039543296,0.0375922378470899
0.085,-0.15633369055567764,-0.04015327931639644,0.03992744452737227
0.09,-0.15654036121967949,-0.04251515908606795,0.04226204899428748
0.095,-0.15675884402336338,-0.04487816494769108,0.04459623018727336
0.1,-0.15698914504349287,-0.047242475408530465,0.046930166835204595
0.105,-0.15723127124916442,-0.049608268896563674,0.0492640374691098
0.11,-0.15748523050144228,-0.051975723773034034,0.05159802043485147
0.115,-0.15775103155305623,-0.054345018344974884,0.05393229390576888
0.12,-0.15802868404816167,-0.05671633087770565,0.056267035895284555
0.125,-0.15831819852216236,-0.05908983960729966,0.058602424269474
0.13,-0.15861958640159518,-0.06146572275302406,0.06093863675959924
0.135,-0.15893286000407722,-0.06384415852975188,0.06327585097460628
0.14,-0.15925803253831472,-0.06622532516034646,0.0656142444135865
0.145,-0.159595118104174,-0.06860940088801831,0.06795399447820236
0.15,-0.15994413169281405,-0.07099656398865471,0.07029527848507751
0.155,-0.16030508918688047,-0.07338699278312177,0.07263827367815122
0.16,-0.16067800736076135,-0.07578086564953959,0.0749831572409977
0.165,-0.161062903880904,-0.0781783610355301,0.07733010630910989
0.17,-0.161459797306193,-0.08057965747043795,0.07967929798214818
0.175,-0.16186870708838946,-0.08298493357752453,0.08203090933615424
0.18,-0.16228965357263092,-0.08539436808613493,0.08438511743572956
0.185,-0.1627226579979921,-0.08780813984383808,0.08674209934617912
0.19,-0.16316774249810642,-0.09022642782854,0.0891020321456202
0.195,-0.16362493010184784,-0.09264941116057018,0.09146509293705624
0.2,-0.16409424473407314,-0.09507726911474108,0.09383145886041581
0.205,-0.16457571121642448,-0.09751018113238066,0.0962013071045567
0.21,-0.16506935526819194,-0.099948326833338,0.09857481491923498
0.215,-0.1655752035072361,-0.10239188602796173,0.10095215962703916
0.22,-0.16609328345097046,-0.10484103872905143,0.10333351863528922
0.225,-0.16662362351740348,-0.10729596516378168,0.10571906944790056
0.23,-0.16716625302624022,-0.10975684578559881,0.10810898967721268
0.235,-0.16772120220004338,-0.11222386128608995,0.11050345705578227
0.24,-0.16828850216545366,-0.11469719260682451,0.11290264944814112
0.245,-0.16886818495446915,-0.11717702095116754,0.11530674486251791
0.25,-0.1694602835057838,-0.11966352779606518,0.11771592146252442
0.255,-0.17006483166618475,-0.12215689490380144,0.12013035757880544
0.26,-0.17068186419200834,-0.12465730433372654,0.12255023172065214
0.265,-0.17131141675065475,-0.12716493845395616,0.12497572258757914
0.27,-0.17195352592216093,-0.12967997995304137,0.1274070090808642
0.275,-0.1726082292008319,-0.1322026118516091,0.12984427031505097
0.28,-0.1732755649969303,-0.1347330175139723,0.132287685629414
0.285,-0.1739555726384236,-0.13727138065970992,0.13473743459938547
0.29,-0.1746482923727894,-0.13981788537521603,0.13719369704794396
0.295,-0.1753537653688783,-0.1423727161252174,0.13965665305696393
0.3,-0.1760720337188344,-0.1449360577642595,0.14212648297852615
0.305,-0.1768031404400728,-0.14750809554816,0.14460336744618804
0.31,-0.17754712947731477,-0.1500890151454294,0.14708748738621386
0.315,-0.17830404570467956,-0.15267900264865833,0.1495790240287639
0.32,-0.17907393492783322,-0.15527824458587025,0.15207815891904197
0.325,-0.1798568438861941,-0.15788692793184014,0.154585073928401
0.33,-0.18065282025519486,-0.1605052401193768,0.1570999512654055
0.335,-0.18146191264860065,-0.1631333690505696,0.15962297348685062
0.34,-0.18228417062088367,-0.16577150310799801,0.16215432350873707
0.345,-0.18311964466965353,-0.1684198311659031,0.1646941846172004
0.35,-0.18396838623814338,-0.1710785426013209,0.16724274047939536
0.355,-0.18483044771775167,-0.1737478273051757,0.16980017515433238
0.36,-0.18570588245063924,-0.17642787569333296,0.172366673103667
0.365,-0.18659474473238152,-0.17911887871761098,0.17494241920244077
0.37,-0.18749708981467583,-0.1818210278767498,0.17752759874977217
0.375,-0.18841297390810322,-0.18453451522733674,0.18012239747949704
0.38,-0.18934245418494497,-0.1872595333946871,0.1827270015707574
0.385,-0.1902855887820534,-0.18999627558367913,0.1853415976585373
0.39,-0.19124243680377653,-0.19274493558954184,0.1879663728441446
0.395,-0.19221305832493685,-0.19550570780859444,0.19060151470563746
0.4,-0.19319751439386343,-0.1982787872489364,0.19324721130819442
0.405,-0.19419586703547745,-0.20106436954108634,0.1959036512144267
0.41,-0.1952081792544308,-0.20386265094856837,0.19857102349463093
0.415,-0.19623451503829747,-0.2066738283784447,0.2012495177369814
0.42,-0.19727493936081747,-0.20949809939179284,0.20393932405766022
0.425,-0.19832951818519293,-0.21233566221412556,0.2066406331109233
0.43,-0.1993983184674362,-0.21518671574575243,0.20935363609910168
0.435,-0.2004814081597697,-0.21805145957208083,0.21207852478253542
0.44,-0.20157885621407692,-0.2209300939738548,0.21481549148943865
0.445,-0.20269073258540468,-0.2238228199373299,0.21756472912569452
0.45,-0.2038171082355159,-0.22672983916438214,0.22032643118457731
0.455,-0.20495805513649287,-0.22965135408254925,0.2231007917564006
0.46,-0.2061136462743905,-0.23258756785500154,0.2258880055380888
0.465,-0.20728395565293928,-0.23553868439044123,0.22868826784267077
0.47,-0.2084690582972975,-0.23850490835292731,0.2315017746086924
0.475,-0.20966903025785255,-0.24148644517162413,0.2343287224095471
0.48,-0.21088394861407048,-0.24448350105047076,0.23716930846272083
0.485,-0.21211389147839396,-0.24749628297776963,0.24002373063894983
0.49,-0.21335893800018796,-0.2505249987356913,0.2428921874712892
0.495,-0.21461916836973258,-0.2535698569096927,0.24577487816408844
0.5,-0.21589466382226286,-0.25663106689784704,0.2486720026018727
0.505,-0.21718550664205505,-0.25970883892008123,0.251583761358126
0.51,-0.2184917801665587,-0.26280338402731956,0.2545103557039747
0.515,-0.2198135687905744,-0.2659149141105296,0.25745198761676746
0.52,-0.22115095797047626,-0.2690436419096677,0.26040885978854944
0.525,-0.22250403422847917,-0.27218978102252106,0.26338117563442687
0.53,-0.2238728851569497,-0.2753535459134432,0.26636913930082
0.535,-0.22525759942276058,-0.2785351519219791,0.26937295567360026
0.54,-0.22665826677168807,-0.2817348152713771,0.27239283038610873
0.545,-0.2280749780328514,-0.28495275307698426,0.2754289698270524
0.55,-0.22950782512319404,-0.28818918335452054,0.2784815811482749
0.555,-0.230956901052006,-0.2914443250282294,0.2815508722723979
0.56,-0.2324222999254866,-0.29471839793890003,0.28463705190032884
0.565,-0.23390411695134686,-0.29801162285175764,0.2877403295186328
0.57,-0.23540244844345132,-0.30132422146421817,0.2908609154067632
0.575,-0.23691739182649785,-0.304656416413502,0.29399902064414646
0.58,-0.23844904564073555,-0.3080084312841042,0.2971548571171197
0.585,-0.2399975095467195,-0.31138049061511536,0.30032863752571315
0.59,-0.2415628843301017,-0.314772819907389,0.30352057539027555
0.595,-0.2431452719064574,-0.3181856456305512,0.3067308850579372
0.6,-0.24474477532614625,-0.32161919522984733,0.3099597817089058
0.605,-0.24636149877920713,-0.32507369713282114,0.3132074813625904
0.61,-0.24799554760028594,-0.32854938075582074,0.31647420088354866
0.615,-0.2496470282735956,-0.33204647651032665,0.3197601579872518
0.62,-0.25131604843790706,-0.3355652158090969,0.3230655712456634
0.625,-0.2530027168915707,-0.33910583107212267,0.3263906600926244
0.63,-0.25470714359756713,-0.34266855573239,0.3297356448290414
0.635,-0.2564294396885858,-0.3462536242414406,0.3331007466278699
0.64,-0.25816971747213147,-0.34986127207472717,0.3364861875388896
0.645,-0.25992809043565684,-0.35349173573675563,0.3398921904932629
0.65,-0.26170467325172003,-0.3571452527660091,0.34331897930787275
0.655,-0.26349958178316635,-0.3608220617396472,0.34676677868943223
0.66,-0.26531293308833287,-0.36452240227797267,0.3502358142383597
0.665,-0.267144845426275,-0.36824651504866035,0.35372631245241326
0.67,-0.2689954382620132,-0.3719946417707406,0.35723850073007724
0.675,-0.27086483227179947,-0.37576702521832983,0.3607726073736942
0.68,-0.2727531493484012,-0.3795639092241015,0.36432886159233485
0.685,-0.2746605126064024,-0.38338553868248937,0.3679074935043986
0.69,-0.2765870463875197,-0.38723215955261564,0.3715087341399376
0.695,-0.27853287626593276,-0.3911040188609367,0.3751328154426964
0.7,-0.28049812905362675,-0.3950013647035966,0.3787799702718584
0.705,-0.28248293280574616,-0.3989244462484817,0.38245043240349297
0.71,-0.2844874168259579,-0.40287351373696767,0.3861444365316926
0.715,-0.2865117116718226,-0.4068488184853486,0.3898622182693932
0.72,-0.28855594916017197,-0.4108506128859414,0.39360401414886814
0.725,-0.29062026237249106,-0.414879150407855,0.39737006162188715
0.73,-0.29270478566030345,-0.4189346855974154,0.4011605990595313
0.735,-0.29480965465055753,-0.42301747407823614,0.40497586575165306
0.74,-0.2969350062510125,-0.4271277725509254,0.4088161019059745
0.745,-0.2990809786556218,-0.4312658387924192,0.4126815486468114
0.75,-0.30124771134991213,-0.43543193165493027,0.4165724480134139
0.755,-0.30343534511635667,-0.4396263110645016,0.42048904295791417
0.76,-0.30564402203973956,-0.4438492380191546,0.4244315773428688
0.765,-0.3078738855125103,-0.44810097458661974,0.4284002959383868
0.77,-0.31012508024012597,-0.4523817839016395,0.43239544441883043
0.775,-0.31239775224637817,-0.4566919301628307,0.4364172693590793
0.78,-0.3146920488787041,-0.4610316786290953,0.4404660182303446
0.785,-0.3170081188134778,-0.4654012956155662,0.4445419393955212
0.79,-0.3193461120612801,-0.4698010484890775,0.44864528210406845
0.795,-0.32170617997214507,-0.4742312056631437,0.452776296486402
0.8,-0.3240884752407795,-0.47869203659243775,0.45693523354778964
0.805,-0.32649315191175404,-0.4831838117667519,0.46112234516173356
0.81,-0.32892036538466257,-0.48770680270442907,0.4653378840628276
0.815,-0.33137027241924727,-0.4922612819452503,0.4695821038390762
0.82,-0.3338430311404871,-0.496847523042765,0.4738552589236603
0.825,-0.3363388010436459,-0.5014658005560462,0.47815760458613493
0.83,-0.3388577429992786,-0.5061163900408601,0.4824893969230465
0.835,-0.3414000192581912,-0.510799568040231,0.4868508928479525
0.84,-0.3439657934563519,-0.5155156120743881,0.49124235008082917
0.845,-0.34655523061975124,-0.5202648006300771,0.4956640271368513
0.85,-0.3491684971692061,-0.5250474131492201,0.500116183314529
0.855,-0.35180576092510607,-0.5298637300169079,0.5045990786831837
0.86,-0.3544671911120978,-0.5347140325487071,0.5091129740697478
0.865,-0.35715295836370425,-0.5395986029772643,0.5136581310448712
0.87,-0.3598632347268751,-0.5445177244381897,0.5182348119083159
0.875,-0.36259819366646456,-0.5494716809552025,0.5228432796736219
0.88,-0.3653580100696335,-0.5544607574245182,0.5274837980520267
0.885,-0.3681428602501709,-0.5594852395984595,0.532156631435619
0.89,-0.3709529219527323,-0.5645454140682724,0.5368620448797075
0.895,-0.3737883743569892,-0.569641568246125,0.5416003040843868
0.9,-0.3766493980816873,-0.5747739903462716,0.5463716753752792
0.905,-0.3795361751886079,-0.5799429693653602,0.5511764256834341
0.91,-0.38244888918642883,-0.585148795061861,0.556014822524361
0.915,-0.3853877250344804,-0.5903917579345979,0.5608871339761808
0.92,-0.38835286914639133,-0.5956721492003567,0.565793628656868
0.925,-0.39134450939362087,-0.6009902607705512,0.570734575700566
0.93,-0.3943628351088714,-0.6063463852269224,0.5757102447329522
0.935,-0.3974080370893774,-0.6117408157962486,0.5807209058456299
0.94,-0.40048030760006514,-0.6171738463240413,0.5857668295695243
0.945,-0.4035798403765788,-0.6226457712472042,0.5908482868472585
0.95,-0.40670683062816637,-0.6281568855656297,0.5959655490044864
0.955,-0.40986147504042164,-0.6337074848127084,0.6011188877201579
0.96,-0.41304397177787555,-0.6392978650247251,0.60630857499569
0.965,-0.41625452048643186,-0.6449283227091156,0.6115348831230213
0.97,-0.41949332229564107,-0.6505991548115593,0.6167980846515214
0.975,-0.42276057982080684,-0.6563106586818764,0.6220984523537297
0.98,-0.42605649716491895,-0.6620631320387079,0.6274362591898978
0.985,-0.4293812799204066,-0.6678568729329449,0.632811778271307
0.99,-0.43273513517070544,-0.6736921797098823,0.6382252828223343
0.995,-0.4361182714916323,-0.6795693509700649,0.6436770461412364
1.0,-0.4395308989525608,-0.6854886855288003,0.6491673415596267
1.005,-0.44297322911739107,-0.6914504823743035,0.6546964424006119
1.01,-0.44644547504530696,-0.6974550406244485,0.6602646219355625
1.015,-0.4499478512913126,-0.7035026594820873,0.6658721533394826
1.02,-0.45348057390654367,-0.7095936381889164,0.671519309644954
1.025,-0.4570438604383419,-0.7157282759778455,0.6772063636946163
1.03,-0.46063792993009,-0.7219068720238478,0.6829335880921585
1.035,-0.46426300292079503,-0.728129725393249,0.6887012551517839
1.04,-0.4679193014444158,-0.7343971349914283,0.6945096368461199
1.045,-0.4716070490289232,-0.7407093995088913,0.7003590047525359
1.05,-0.47532647069508854,-0.7470668173656866,0.7062496299978402
1.055,-0.47907779295498765,-0.7534696866541231,0.7121817832013153
1.06,-0.48286124381021667,-0.7599183050797599,0.718155734416064
1.065,-0.48667705274980566,-0.7664129699006245,0.7241717530686227
1.07,-0.4905254507478268,-0.7729539778646317,0.730230107896818
1.075,-0.49440667026068186,-0.7795416251451555,0.7363310668858155
1.08,-0.4983209452240662,-0.7861762072747256,0.7424748972023385
1.085,-0.5022685110495934,-0.7928580190768015,0.7486618651270072
1.09,-0.5062496046210762,-0.7995873545955949,0.7548922359847721
1.095,-0.5102644642904499,-0.8063645070238893,0.7611662740733922
1.1,-0.5143133298733318,-0.8131897686288289,0.7674842425899291
1.105,-0.5183964426442014,-0.8200634306756257,0.7738464035552104
1.11,-0.5225140453311972,-0.8269857833491543,0.7802530177362299
1.115,-0.5266663821105132,-0.8339571156733814,0.7867043445664365
1.12,-0.5308536986003898,-0.8409777154285998,0.7932006420638797
1.125,-0.5350762418546822,-0.8480478690664157,0.7997421667471649
1.13,-0.5393342603560011,-0.8551678616224526,0.80632917354918
1.135,-0.5436280040084092,-0.8623379766267243,0.8129619157285506
1.14,-0.5479577241296634,-0.8695584960116355,0.8196406447787822
1.145,-0.5523236734429933,-0.8768297000175689,0.8263656103350491
1.15,-0.5567261060683981,-0.8841518670960065,0.833137060078581
1.155,-0.5611652775134568,-0.8915252738101507,0.8399552396386132
1.16,-0.5656414446636306,-0.8989501947329906,0.8468203924918483
1.165,-0.5701548657720541,-0.9064269023427771,0.8537327598593936
1.17,-0.5747058004487924,-0.9139556669158506,0.8606925806011212
1.175,-0.5792945096495604,-0.9215367564167888,0.8677000911074189
1.18,-0.5839212556638815,-0.9291704363858133,0.874755525188272
1.185,-0.5885863021026806,-0.936856969823424,0.8818591139596483
1.19,-0.5932899138852888,-0.9445966170722002,0.8890110857271253
1.195,-0.5980323572258551,-0.9523896356957339,0.8962116658667288
1.2,-0.6028138996191401,-0.9602362803546383,0.9034610767029256
1.205,-0.6076348098256872,-0.9681368026795943,0.9107595373837369
1.21,-0.6124953578563471,-0.9760914511413777,0.9181072637529161
1.215,-0.6173958149561493,-0.9841004709178295,0.9255044682191549
1.22,-0.622336453587496,-0.9921641037577131,0.9329513596222658
1.225,-0.6273175474126723,-1.0002825878414219,0.940448143096302
1.23,-0.6323393712756469,-1.0084561576384767,0.9479950199295625
1.235,-0.6374022011831568,-1.016685043761783,0.9555921874214475
1.24,-0.6425063142850516,-1.0249694728185816,0.9632398387361064
1.245,-0.6476519888538868,-1.0333096672580675,0.9709381627528496
1.25,-0.6528395042637442,-1.0417058452156098,0.9786873439132642
1.255,-0.6580691409682675,-1.0501582203535462,0.9864875620650032
1.26,-0.6633411804778915,-1.0586670016984905,0.9943389923021977
1.265,-0.6686559053362482,-1.0672323934751173,1.002241804802449
1.27,-0.6740135990957363,-1.0758545949363796,1.0101961646603639
1.275,-0.6794145462922285,-1.0845338001901075,1.0182022317175845
1.28,-0.6848590324189067,-1.0932701980219555,1.026260160389279
1.285,-0.6903473438991988,-1.102063971714647,1.0343700994870455
1.29,-0.6958797680588066,-1.1109152988634792,1.0425321920381976
1.295,-0.701456593096797,-1.1198243511880435,1.0507465751013834
1.3,-0.7070781080557476,-1.128791294340128,1.0590133795785117
1.305,-0.7127446027909167,-1.1378162877077538,1.0673327300229396
1.31,-0.7184563679384288,-1.146899484215318,1.0757047444438923
1.315,-0.7242136948824467,-1.1560410301197948,1.0841295341070742
1.32,-0.7300168757213183,-1.165241064802972,1.0926072033314487
1.325,-0.7358662032326714,-1.1744997205596783,1.1011378492821435
1.33,-0.7417619708374424,-1.183817122381976,1.1097215617594631
1.335,-0.7477044725628132,-1.1931933877392835,1.1183584229839691
1.34,-0.7536940030040413,-1.2026286263544035,1.1270485073776115
1.345,-0.7597308572851563,-1.212122939975422,1.1357918813408796
1.35,-0.7658153310185096,-1.2216764221434648,1.1445886030259538
1.355,-0.7719477202631481,-1.231289157956271,1.1534387221058342
1.36,-0.7781283214819993,-1.2409612238275831,1.1623422795394331
1.365,-0.7843574314978395,-1.2506926872423143,1.1712993073326068
1.37,-0.7906353474480305,-1.2604836065074945,1.1803098282951232
1.375,-0.7969623667379966,-1.270334030498964,1.1893738557935423
1.38,-0.8033387869934284,-1.2802439984038232,1.1984913935000139
1.385,-0.8097649060111857,-1.290213539458612,1.20766243513698
1.39,-0.8162410217088801,-1.3002426726832217,1.2168869642177722
1.395,-0.8227674320731203,-1.310331406610543,1.2261649537831256
1.4,-0.829344435106389,-1.3204797390118366,1.235496366133588
1.405,-0.8359723287725424,-1.3306876566178485,1.2448811525578534
1.41,-0.8426514109408989,-1.3409551348356623,1.254319253057014
1.415,-0.8493819793289067,-1.351282137461314,1.2638105960647603
1.42,-0.8561643314433585,-1.3616686163881735,1.2733550981635333
1.425,-0.862998764520143,-1.3721145113111275,1.2829526637966688
1.43,-0.8698855754625019,-1.3826197494265673,1.2926031849765396
1.435,-0.8768250607777809,-1.3931842451282386,1.302306540988752
1.44,-0.8838175165126452,-1.403807899698959,1.3120625980924114
1.445,-0.8908632381867482,-1.4144906009982643,1.3218712092165144
1.45,-0.8979625207248231,-1.4252322231460117,1.3317322136525007
1.455,-0.9051156583871879,-1.436032626202001,1.3416454367430288
1.46,-0.9123229446986333,-1.4468916558416571,1.3516106895670228
1.465,-0.9195846723756845,-1.4578091430278497,1.3616277686210614
1.47,-0.9269011332522077,-1.4687849036788962,1.3716964554971696
1.475,-0.9342726182033516,-1.4798187383328416,1.3818165165570961
1.48,-0.9416994170677973,-1.490910431808076,1.3919877026031506
1.485,-0.9491818185683059,-1.5020597528603923,1.4022097485456966
1.49,-0.9567201102305387,-1.5132664538365574,1.412482373067383
1.495,-0.9643145783001418,-1.5245302703245174,1.4228052782842324
1.5,-0.9719655076580674,-1.5358509208003224,1.433178149403674
1.505,-0.9796731817341281,-1.5472281062719042,1.443600654379658
1.51,-0.9874378824187576,-1.5586615099198138,1.4540724435649606
1.515,-0.9952598899729693,-1.5701507967350554,1.4645931493608155
1.52,-1.0031394829364992,-1.5816956131541593,1.4751623858640197
1.525,-1.0110769380341134,-1.5932955866916272,1.4857797485116435
1.53,-1.019072530080076,-1.604950325569921,1.4964448137235244
1.535,-1.0271265318807574,-1.6166594183471423,1.507157138542688
1.54,-1.0352392141353788,-1.6284224335425952,1.5179162602738894
1.545,-1.0434108453348758,-1.6402389192603926,1.5287216961204426
1.55,-1.0516416916588809,-1.6521084028113218,1.5395729428195477
1.555,-1.0599320168708046,-1.6640303903331473,1.550469476276299
1.56,-1.068282082211022,-1.6760043664095865,1.5614107511966089
1.565,-1.076692146288144,-1.6880297936881588,1.5723962007192498
1.57,-1.0851624649683822,-1.7001061124971613,1.5834252360472667
1.575,-1.0936932912629913,-1.7122327404619944,1.594497246078983
1.58,-1.1022848752137966,-1.7244090721211105,1.6056115970388771
1.585,-1.110937463776797,-1.7366344785418344,1.6167676321085742
1.59,-1.1196513007038513,-1.748908306936351,1.6279646710582492
1.595,-1.1284266264224405,-1.7612298802781237,1.6392020098787075
1.6,-1.1372636779135203,-1.7735984969190737,1.6504789204144665
1.605,-1.1461626885874545,-1.7860134302078028,1.6617946499981289
1.61,-1.1551238881580508,-1.798473928109207,1.673148421086384
1.615,-1.1641475025146908,-1.8109792128257989,1.6845394308979622
1.62,-1.1732337535925796,-1.8235284804211016,1.6959668510538985
1.625,-1.1823828592411105,-1.8361209004454646,1.707429827220457
1.63,-1.1915950330903726,-1.8487556155646812,1.7189274787550932
1.635,-1.200870484415805,-1.8614317411917896,1.7304588983558313
1.64,-1.2102094180010177,-1.874148365122457,1.7420231517144609
1.645,-1.2196120339988057,-1.8869045471743624,1.7536192771739547
1.65,-1.2290785277903629,-1.899699318830993,1.7652462853905333
1.655,-1.238609089842733,-1.912531682890305,1.7769031590008089
1.66,-1.2482039055645129,-1.92540061311868,1.7885888522944497
1.665,-1.257863155159843,-1.9383050539106612,1.800302290892838
1.67,-1.2675870134807086,-1.9512439199549263,1.812042371434175
1.675,-1.2773756498775917,-1.964216095906998,1.823807961265529
1.68,-1.2872292280484992,-1.9772204360691834,1.8355978981423182
1.685,-1.2971479058864157,-1.9902557640782672,1.8474109899357412
1.69,-1.307131835325209,-2.003320872601469,1.8592460143486635
1.695,-1.3171811621840441,-2.016414523041221,1.8711017186405106
1.7,-1.3272960260103366,-2.029535445249298,1.8829768193616903
1.705,-1.3374765599213092,-2.042682337250876,1.8948700020981235
1.71,-1.347722890444187,-2.055853864979083,1.9067799212264247
1.715,-1.3580351373550996,-2.069048662020636,1.918705199680331
1.72,-1.368413413516735,-2.0822653293731443,1.930644428728951
1.725,-1.3788578247148149,-2.095502435214705,1.9425961677674457
1.73,-1.3893684694934456,-2.1087585146863885,1.9545589441207363
1.735,-1.3999454389894197,-2.1220320696882533,1.9665312528608636
1.74,-1.4105888167655274,-2.135321568689515,1.978511556638622
1.745,-1.421298678642962,-2.14862544655352,1.9904982855301045
1.75,-1.432075092532881,-2.1619421043781704,2.0024898368987927
1.755,-1.4429181182672168,-2.1752699093524632,2.01448457527385
1.76,-1.4538278074288076,-2.1886071946298076,2.0264808322452663
1.765,-1.4648042031809363,-2.2019522592187872,2.038476906376516
1.77,-1.4758473400963754,-2.2153033678920617,2.050471063135398
1.775,-1.486957243986014,-2.228658751114061,2.062461534843721
1.78,-1.4981339317271805,-2.2420166049881916,2.0744465206465144
1.785,-1.509377411091744,-2.2553750912242108,2.086424186501429
1.79,-1.5206876805741107,-2.2687323371264854,2.0983926651890235
1.795,-1.5320647292192098,-2.282086435603806,2.1103500563445854
1.8,-1.543508536450589,-2.295435445201467,2.1222944265121955
1.805,-1.5550190718987216,-2.308777390156279,2.1342238092216794
1.81,-1.5665962952296548,-2.322110260475227,2.1461362050891455
1.815,-1.5782401559741033,-2.3354320120384364,2.1580295819417556
1.82,-1.5899505933571287,-2.3487405667271415,2.1699018749674086
1.825,-1.6017275361285144,-2.362033812577318,2.181750986889979
1.83,-1.6135709023939813,-2.375309603959659,2.1935747881707743
1.835,-1.6254805994473644,-2.3885657617865315,2.2053711172368318
1.84,-1.6374565236038998,-2.4018000737465917,2.21713778073671
1.845,-1.6494985600347472,-2.415010294567657,2.228872553824363
1.85,-1.6616065826029067,-2.4281941463084937,2.2405731804717246
1.855,-1.6737804537006613,-2.4413493186801016,2.2522373738105825
1.86,-1.6860200240887067,-2.4544734693971018,2.2638628165043104
1.865,-1.6983251327371087,-2.4675642245598,2.275447161150023
1.87,-1.7106956066682553,-2.480619179067479,2.286988030711681
1.875,-1.7231312608019465,-2.4936358970634496,2.29848301898466
1.88,-1.7356318978027983,-2.5066119124123865,2.3099296910922793
1.885,-1.7481973079301094,-2.519544729210417,2.32132558401475
1.89,-1.760827268890361,-2.5324318223284354,2.3326682071509834
1.895,-1.7735215456925228,-2.545270637989078,2.343955042913674
1.9,-1.7862798905063206,-2.5580585943777483,2.3551835473580347
1.905,-1.7991020425236541,-2.5707930822880827,2.366351150844532
1.91,-1.811987727823319,-2.5834714658021785,2.377455258735942
1.915,-1.824936659239228,-2.5960910830058967,2.3884932521290048
1.92,-1.837948536232287,-2.608649246739504,2.399462488620916
1.925,-1.8510230447661213,-2.6211432453838848,2.4103603031108745
1.93,-1.8641598571868154,-2.633570343682495,2.421184008636827
1.935,-1.8773586321068594,-2.645927783599236,2.431930897247559
1.94,-1.8906190142934662,-2.6582127852123065,2.4425982409101836
1.945,-1.903940634561458,-2.6704225476441232,2.453183292453077
1.95,-1.9173231096708816,-2.6825542500273003,2.4636832865442395
1.955,-1.9307660422295554,-2.6946050525066534,2.4740954407050157
1.96,-1.9442690206007045,-2.7065720972771286,2.4844169563590617
1.965,-1.9578316188158862,-2.7184525096575287,2.494645019916395
1.97,-1.9714533964933623,-2.7302433991998147,2.504776803892292
1.975,-1.9851338987621174,-2.7419418608337573,2.514809468060781
1.98,-1.9988726561916776,-2.7535449760466055,2.5247401606423745
1.985,-2.012669184727924,-2.765049814097423,2.5345660195256725
1.99,-2.0265229856350535,-2.7764534332656563,2.544284173522371
1.995,-2.040433545443879,-2.787752882133454,2.5538917436551802
2.0,-2.0544003359066125,-2.7989452009011897,2.5633858444780833
2.005,-2.068422813958316,-2.810027422735577,2.572763585428295
2.01,-2.08250042168517,-2.820996575149713,2.5820220722092446
2.015,-2.0966325862997204,-2.8318496814143046,2.591158408203815
2.02,-2.110818720123255,-2.842583761999291,2.600169695917026
2.025,-2.1250582205754713,-2.853195836044992,2.609053038447279
2.03,-2.139350470171562,-2.8636829228618557,2.617805540985217
2.035,-2.153694836526875,-2.874042043457821,2.626424312339189
2.04,-2.16809067236927,-2.88427022209222,2.634906466486244
2.045,-2.18253731555932,-2.894364487855125,2.643249124147521
2.05,-2.197034089118461,-2.904321876270932,2.6514494143868297
2.055,-2.2115803012652213,-2.91413943092494,2.6595044762311546
2.06,-2.226175245459634,-2.923814205111613,2.667411460311763
2.065,-2.2408182004559527,-2.933343263503155,2.675167530524524
2.07,-2.255508430363748,-2.9427236838369475,2.68276986570799
2.075,-2.2702451847174894,-2.9519525586203694,2.690215661337737
2.08,-2.285027698554686,-2.961026996851423,2.6975021312353795
2.085,-2.2998551925026787,-2.969944125753582,2.704626509290674
2.09,-2.314726872874126,-2.978701092523162,2.7115860511949927
2.095,-2.3296419317712633,-2.987295066087508,2.718378036184464
2.1,-2.3445995471989654,-2.995723238872218,2.72499976879099
2.105,-2.35959888318668,-3.0039828285755847,2.7314485805993134
2.11,-2.3746390899192344,-3.012071079948375,2.7377218320082584
2.115,-2.3897193038765567,-3.0199852665770304,2.743816913994222
2.12,-2.40483864798231,-3.0277226926683363,2.749731249874962
2.125,-2.4199962317614636,-3.0352806948335602,2.7554622970716873
2.13,-2.435191151506766,-3.0426566438700187,2.7610075488674024
2.135,-2.4504224904541196,-3.0498479465380135,2.766364536159462
2.14,-2.465689318966828,-3.0568520473310348,2.771530829204228
2.145,-2.480990694728661,-3.0636664302371077,2.7765040393517197
2.15,-2.4963256629457202,-3.070288620489152,2.7812818207681214
2.155,-2.5116932565570034,-3.0767161863021673,2.7858618721439856
2.16,-2.5270924964536308,-3.082946740595085,2.7902419383859716
2.165,-2.542522391706628,-3.08897794269509,2.794419812289933
2.17,-2.557981939803195,-3.094807500022218,2.7983933361931856
2.175,-2.573470126891332,-3.1004331697520326,2.8021604036037546
2.18,-2.5889859280327254,-3.1058527604541832,2.8057189608044424
2.185,-2.6045283074637555,-3.1110641337046587,2.8090670084295253
2.19,-2.6200962188645094,-3.116065205669556,2.8122026030119347
2.195,-2.63568860563562,-3.120853948658202,2.815123858498774
2.2,-2.6513044011828004,-3.1254283926434865,2.8178289477330494
2.205,-2.666942529208886,-3.129786626747283,2.8203161038995206
2.21,-2.682601904013224,-3.133926800688878,2.8225836219326093
2.215,-2.698281430798193,-3.137847126194341,2.8246298598843294
2.22,-2.7139800059826813,-3.1415458783648273,2.826453240250255
2.225,-2.7296965175222865,-3.1450213970018304,2.828052251251574
2.23,-2.7454298452360453,-3.1482720878874626,2.8294254480713295
2.235,-2.7611788611394346,-3.151296424017888,2.8305714540430142
2.24,-2.7769424297834275,-3.1540929467880754,2.8314889617897108
2.245,-2.7927194085993388,-3.156660267126123,2.832176734312061
2.25,-2.808508648249226,-3.158997066575458,2.8326336060234105
2.255,-2.8243089929815555,-3.16110209832327,2.8328584837305155
2.26,-2.840119280991877,-3.1629741881736373,2.8328503475583093
2.265,-2.8559383447882256,-3.164612235463857,2.8326082518172795
2.27,-2.8717650115609525,-3.1660152139225732,2.8321313258120875
2.275,-2.8875981035567104,-3.167182172468401,2.831418774590163
2.28,-2.9034364384562688,-3.1681122359477927,2.8304698796290695
2.285,-2.919278829755872,-3.1688046058110206,2.8292839994615475
2.29,-2.9351240871518107,-3.1692585607252126,2.8278605702372177
2.295,-2.950971016927916,-3.1694734571234884,2.826199106220031
2.3,-2.96681842234562,-3.169448729689335,2.824299200220653
2.305,-2.9826651040362866,-3.16918389177546,2.8221605239630585
2.31,-2.9985098603954605,-3.1686785357564595,2.8197828283847217
2.315,-3.0143514879787277,-3.167932333314748,2.817165943869887
2.32,-3.0301887818988242,-3.1669450356592845,2.8143097804155066
2.325,-3.046020536223678,-3.1657164736767607,2.8112143277295534
2.33,-3.061845544375028,-3.164246558014995,2.807879655261496
2.335,-3.077662599527306,-3.162535279098403,2.8043059121648497
2.34,-3.0934704950064114,-3.160582707075508,2.8004933271918184
2.345,-3.1092680246880597,-3.158388991698576,2.796442208520153
2.35,-3.125053983395356,-3.1559543621355552,2.792152943512451
2.355,-3.140827167295271,-3.1532791267146054,2.787625998408227
2.36,-3.156586374293656,-3.150363672601624,2.7828619179492082
2.365,-3.172330404428492,-3.1472084654112584,2.7778613249383852
2.37,-3.1880580602610165,-3.143814048752013,2.7726249197334756
2.375,-3.2037681472644284,-3.140181043706157,2.7671534796755397
2.38,-3.2194594742098164,-3.136310148245237,2.761447858453609
2.385,-3.235130853549013,-3.1322021365820967,2.755508985406258
2.39,-3.250781101794053,-3.127857858460408,2.749337864761176
2.395,-3.266409039892917,-3.1232782383827993,2.7429355748138575
2.4,-3.282013493601278,-3.118464274778765,2.7363032670466447
2.405,-3.2975932938499297,-3.11341703911364,2.72944216518943
2.41,-3.313147277107618,-3.1081376749399707,2.7223535642234062
2.415,-3.3286742857389835,-3.1026273968927476,2.715038829329354
2.42,-3.3441731683573566,-3.0968874896299834,2.70749939478199
2.425,-3.359642780172107,-3.090919306720258,2.699736762792036
2.43,-3.3750819833303103,-3.08472426947886,2.6917525022976663
2.435,-3.390489647252464,-3.078303865754272,2.6835482477071224
2.44,-3.405864648962027,-3.0716596486667727,2.6751256975942903
2.445,-3.421205873408522,-3.0647932353010154,2.6664866133491354
2.45,-3.4365122137840016,-3.05770630535447,2.657632817784914
2.455,-3.4517825718326383,-3.0504005997436887,2.6485661937041445
2.46,-3.46701585815326,-3.0428779191703796,2.639288682425353
2.465,-3.4822109924946054,-3.035140122649339,2.6298022822726645
2.47,-3.4973669040431368,-3.0271891260002968,2.620109047030326
2.475,-3.512482531703217,-3.0190269003057937,2.610211084364294
2.48,-3.5275568243695097,-3.010655470337207,2.60011055421303
2.485,-3.5425887411914223,-3.002076912951087,2.58980966714969
2.49,-3.557577251829465,-2.993293355457974,2.5793106827178787
2.495,-3.5725213367033866,-2.984306973965879,2.5686159077431894
2.5,-3.5874199872319776,-2.975119991700612,2.557727694622718
2.505,-3.6022722060644137,-2.965734677305176,2.5466484395947813
2.51,-3.6170770073030485,-2.9561533431204032,2.5353805809910384
2.515,-3.631833416717573,-2.946378343449045,2.5239265974732197
2.52,-3.6465404719504497,-2.936412072805487,2.5122890062566716
2.525,-3.661197222713575,-2.926256964153271,2.500470361322875
2.53,-3.6758027309760952,-2.915915487132576,2.488473251623126
2.535,-3.6903560711433414,-2.9053901462797995,2.4763002992754997
2.54,-3.704856330226844,-2.894683479241354,2.4639541577572364
2.545,-3.7193026080054152,-2.8837980549837448,2.4514375100946055
2.55,-3.733694017177266,-2.8727364720020163,2.4387530670523403
2.555,-3.7480296835031743,-2.8615013565285508,2.425903565324627
2.56,-3.7623087459406914,-2.8500953607442363,2.412891765729663
2.565,-3.776530356769429,-2.8385211609939134,2.3997204514096873
2.57,-3.7906936817074253,-2.8267814560080264,2.386392426038413
2.575,-3.804797900018646,-2.814878965132313,2.3729105120376808
2.58,-3.81884220461165,-2.802816426567354,2.3592775488051547
2.585,-3.8328258021294936,-2.7905965956197174,2.3454963909547835
2.59,-3.846747913030912,-2.7782222429664123,2.3315699065717346
2.595,-3.8606077716628633,-2.765696152934296,2.3175009754834353
2.6,-3.8744046263245084,-2.7530211217960274,2.3032924875483025
2.605,-3.8881377393227226,-2.740199956084077,2.2889473409636554
2.61,-3.901806387019216,-2.727235470924299,2.2744684405943114
2.615,-3.91540985986938,-2.714130488390455,2.2598586963232306
2.62,-3.928947462452955,-2.700887835881045,2.245121021425559
2.625,-3.942418513496651,-2.68751034451972,2.2302583309673216
2.63,-3.955822345888822,-2.674000847580526,2.215273540230003
2.635,-3.9691583066863365,-2.660362178939118,2.20016956316213
2.64,-3.98242575711377,-2.646597171551035,2.1849493108589444
2.645,-3.9956240725550547,-2.632708655958093,2.169615690071179
2.65,-4.008752642537743,-2.618699458823822,2.1541716017438706
2.655,-4.021810870710015,-2.604572401498887,2.1386199395861056
2.66,-4.034798174810588,-2.5903302986173005,2.122963588672505
2.665,-4.047713986631693,-2.5759759567242195,2.1072054240772053
2.67,-4.060557751975267,-2.5615121729360104,2.091348309541006
2.675,-4.073328930602528,-2.546941733633258,2.0753950961723335
2.68,-4.086026996177098,-2.532267413187275,2.0593486211825547
2.685,-4.098651436201837,-2.517491972720654,2.043211706656167
2.69,-4.111201751949586,-2.502618158902302,2.0269871583562664
2.695,-4.123677458387946,-2.4876487027773817,2.0106777645657115
2.7,-4.136078084098319,-2.4725863186324855,1.9942862949642723
2.705,-4.148403171189337,-2.457433702896341,1.9778154995420472
2.71,-4.160652275204916,-2.442193533076261,1.9612681075493292
2.715,-4.172824965027053,-2.426868466730537,1.944646826483106
2.72,-4.184920822773592,-2.4114611404768804,1.9279543411102629
2.725,-4.196939443691114,-2.395974169036996,1.9111933125275582
2.73,-4.208880436043145,-2.38041014431729,1.894366377258344
2.735,-4.220743420993863,-2.364771634525716,1.8774761463860081
2.74,-4.232528032487463,-2.3490611833246544,1.86052520472402
2.745,-4.244233917123389,-2.333281309019733,1.8435161100224509
2.75,-4.2558607340276025,-2.3174345037844035,1.8264513922107652
2.755,-4.26740815472005,-2.3015232329200943,1.8093335526766803
2.76,-4.2788758629785315,-2.2855499341516805,1.7921650635808093
2.765,-4.29026355469913,-2.269517016957995,1.7749483672067883
2.77,-4.301570937753372,-2.253426861937076,1.7576858753465607
2.775,-4.312797731842319,-2.237281820205773,1.740379968720414
2.78,-4.323943668347726,-2.2210842128333597,1.7230329964313995
2.785,-4.33500849018046,-2.204836330308719,1.7056472754536727
2.79,-4.345991951626328,-2.1885404320406705,1.6882250901543072
2.795,-4.356893818189507,-2.1721987458909515,1.6707686918480658
2.8,-4.3677138664337,-2.1558134677393808,1.6532802983846415
2.805,-4.378451883821209,-2.13938676108067,1.6357620937678077
2.81,-4.389107668550063,-2.122920756652352,1.6182162278059287
2.815,-4.39968102938937,-2.1064175520932484,1.6006448157932305
2.82,-4.41017178551303,-2.0898792116319207,1.5830499382212566
2.825,-4.420579766331966,-2.073307765804489,1.5654336405198745
2.83,-4.430904811325014,-2.0567052112012236,1.5477979328272158
2.835,-4.441146769868626,-2.040073510241259,1.5301447897878822
2.84,-4.451305501065502,-2.023414590974824,1.512476150378792
2.845,-4.461380873572309,-2.0067303469123123,1.4947939177619751
2.85,-4.471372765426609,-1.9900226368795604,1.4770999591636635
2.855,-4.481281063873129,-1.9732932848986349,1.459396105778962
2.86,-4.4911056651894965,-1.95654408009349,1.4416841527014457
2.865,-4.500846474511562,-1.9397767766197966,1.4239658588769668
2.87,-4.5105034056584286,-1.922993093618275,1.406242947080988
2.875,-4.520076380957314,-1.9061947151908218,1.3885171039187165
2.88,-4.529565331068341,-1.8893832903987777,1.3707899798473742
2.885,-4.538970194809371,-1.8725604332826253,1.3530631892198723
2.89,-4.548290918981,-1.8557277229024358,1.3353383103492018
2.895,-4.5575274581917915,-1.838886703398389,1.3176168855928472
2.9,-4.566679774683874,-1.8220388840706598,1.299900421456503
2.905,-4.575747838158979,-1.8051857394780229,1.2821903887164363
2.91,-4.584731625605019,-1.7883287095544758,1.2644882225597742
2.915,-4.593631121123286,-1.7714691997432257,1.2467953227420652
2.92,-4.602446315756375,-1.7546085811473557,1.2291130537614021
2.925,-4.6111772073168895,-1.7377481906965386,1.2114427450484757
2.93,-4.619823800217024,-1.7208893313291238,1.1937856911718687
2.935,-4.628386105299093,-1.7040332721889766,1.176143152057962
2.94,-4.63686413966708,-1.6871812488364044,1.158516353224776
2.945,-4.645257926519278,-1.6703344634725783,1.1409064860291485
2.95,-4.653567494982079,-1.6534940851768114,1.123314707926601
2.955,-4.661792879944983,-1.6366612501561015,1.105742142743293
2.96,-4.669934121896888,-1.6198370620063205,1.0881898809594373
2.965,-4.677991266763707,-1.6030225919844963,1.070658980003618
2.97,-4.685964365747379,-1.5862188792915892,1.0531504645574024
2.975,-4.693853475166315,-1.5694269313652154,1.035665326869697
2.98,-4.701658656297333,-1.552647724181749,1.0182045270802669
2.985,-4.709379975219127,-1.5358822025672867,1.0007689935519033
2.99,-4.717017502657308,-1.5191312805169321,0.9833596232106857
2.995,-4.724571313831065,-1.5023958415218979,0.9659772818938347
3.0,-4.732041488301479,-1.4856767389039034,0.9486228047046253
3.005,-4.739428109821525,-1.4689747961564108,0.9312969963739036
3.01,-4.746731266187799,-1.452290807292196,0.9140006316276932
3.015,-4.753951049093994,-1.435625537196804,0.8967344555604426
3.02,-4.7610875539861555,-1.4189797219874474,0.8794991840134653
3.025,-4.768140879919756,-1.4023540693768806,0.8622955039581026
3.03,-4.775111129418587,-1.3857492590418654,0.8451240738832227
3.035,-4.7819984083355065,-1.3691659429957885,0.8279855241866121
3.04,-4.788802825715066,-1.3526047459650494,0.8108804575698779
3.045,-4.7955244936580215,-1.3360662657688145,0.7938094494364523
3.05,-4.802163527187755,-1.31955107370179,0.7767730482923505
3.055,-4.808720044118612,-1.3030597149196346,0.7597717761493024
3.06,-4.815194164926176,-1.2865927088266809,0.7428061289299238
3.065,-4.821586012619486,-1.2701505494656062,0.7258765768745691
3.07,-4.827895712615204,-1.253733705908766,0.708983564949574
3.075,-4.834123392613749,-1.237342622650849,0.69212751325655
3.08,-4.840269182477384,-1.2209777200025804,0.6753088174424547
3.085,-4.846333214110292,-1.204639394485163,0.6585278491101285
3.09,-4.852315621340608,-1.1883280192252097,0.6417849562290474
3.095,-4.858216539804441,-1.1720439443498838,0.6250804635460145
3.1,-4.864036106831854,-1.1557874973820141,0.608414672995552
3.105,-4.869774461334841,-1.1395589836349205,0.5917878641097304
3.11,-4.875431743697258,-1.1233586866067529,0.5752002944272421
3.115,-4.881008095666736,-1.1071868683741013,0.5586521999014721
3.12,-4.886503660248551,-1.0910437699846873,0.5421437953073818
3.125,-4.891918581601463,-1.0749296118489178,0.5256752746469839
3.13,-4.8972530049355045,-1.0588445941301443,0.509246811553256
3.135,-4.902507076411716,-1.0427888971334274,0.492858559692289
3.14,-4.907680943043826,-1.0267626816926496,0.47651065316352115
3.145,-4.912774752601855,-1.010766089555823,0.4602032068978992
3.15,-4.917788653517651,-0.9947992437684262,0.4439363170538063
3.155,-4.9227227947923256,-0.9788622490546566,0.4277100614106435
3.16,-4.9275773259056,-0.9629551921964468,0.4115244997599147
3.165,-4.9323523967270315,-0.9470781424101405,0.395379674293712
3.17,-4.93704815742913,-0.9312311517206907,0.37927560999046694
3.175,-4.9416647584023226,-0.9154142553333043,0.3632123149978932
3.18,-4.9462023501717844,-0.8996274720024126,0.3471897810130006
3.185,-4.950661083316097,-0.883870804397894,0.33120798365911286
3.19,-4.955041108387741,-0.868144239468447,0.31526688285978277
3.195,-4.959342575835387,-0.8524477488020616,0.2993664232095622
3.2,-4.9635656359279885,-0.8367812889835032,0.2835065343415367
3.205,-4.967710438680656,-0.8211448019487602,0.26768713129158317
3.21,-4.971777133782288,-0.8055382153363806,0.25190811485927467
3.215,-4.9757658705249606,-0.7899614428356764,0.2361693719654142
3.22,-4.979676797735043,-0.7744143845317297,0.22047077600613563
3.225,-4.983510063706029,-0.7588969272471812,0.20481218720355154
3.23,-4.987265816133077,-0.7434089448807476,0.18919345295289935
3.235,-4.9909442020492305,-0.7279502987424702,0.173614408166189
3.24,-4.9945453677633,-0.7125208378856527,0.1580748756123126
3.245,-4.998069458799409,-0.6971203994354871,0.14257466625361914
3.25,-5.0015166198381635,-0.6817488089143392,0.12711357957892455
3.255,-5.004886994659445,-0.6664058805637115,0.11169140393298016
3.26,-5.008180726086808,-0.6510914176628645,0.09630791684238282
3.265,-5.011397955933452,-0.6358052128441047,0.0809628853379355
3.27,-5.014538824949772,-0.6205470484047545,0.0656560662734772
3.275,-5.017603472772457,-0.6053166966157947,0.05038720664117591
3.28,-5.0205920378751205,-0.5901139200272203,0.035156043883325716
3.285,-5.023504657520455,-0.5749384717701094,0.019962306200651314
3.29,-5.026341467713882,-0.5597900958554409,0.004805712857158917
3.295,-5.029102603158697,-0.5446685274696671,-0.010314025518461056
3.3,-5.031788197212675,-0.529573493267095,-0.025397206634819147
3.305,-5.034398381846135,-0.5145047116590885,-0.040444136243189655
3.31,-5.036933287601441,-0.4994618931001402,-0.05545512784619766
3.315,-5.03939304355393,-0.4844447403708313,-0.07043050240981014
3.32,-5.0417777772742385,-0.4694529488577428,-0.08537058807856557
3.325,-5.04408761479203,-0.454486206830343,-0.10027571989401579
3.33,-5.046322680561094,-0.4395441957149097,-0.11514623951631903
3.335,-5.048483097425806,-0.42462659036551326,-0.1299824949489548
3.34,-5.050568986588944,-0.4097330593321369,-0.14478484026648453
3.345,-5.052580467580827,-0.3948632651259636,-0.15955363534532402
3.35,-5.054517658229781,-0.380016864481899,-0.17428924559745912
3.355,-5.056380674633906,-0.3651935086183632,-0.1889920417070669
3.36,-5.058169631134142,-0.35039284349443517,-0.2036623993699589
3.365,-5.059884640288605,-0.3356145100643859,-0.21830069903580696
3.37,-5.0615258128481955,-0.3208581445296759,-0.23290732565307565
3.375,-5.063093257733461,-0.3061233785884574,-0.24748266841661798
3.38,-5.064587082012695,-0.29140983968266754,-0.2620271205178467
3.385,-5.066007390881273,-0.2767171512427587,-0.27654107889743423
3.39,-5.067354287642198,-0.26204493293013453,-0.2910249440004684
3.395,-5.068627873687857,-0.24739280087736487,-0.3054791195339935
3.4,-5.0698282484829775,-0.2327603679262253,-0.31990401222688436
3.405,-5.0709555095487575,-0.21814724386365453,-0.3343000315919631
3.41,-5.072009752448182,-0.20355303565567687,-0.34866758969030703
3.415,-5.072991070772498,-0.18897734767937266,-0.36300710089766486
3.42,-5.073899556128844,-0.174419781952946,-0.377318981672929
3.425,-5.0747352981290295,-0.15987993836398426,-0.39160365032857014
3.43,-5.075498384379446,-0.14535741489595866,-0.40586152680298193
3.435,-5.076188900472112,-0.13085180785305187,-0.4200930324346494
3.44,-5.076806929976834,-0.11636271208336182,-0.4342985897380902
3.445,-5.07735255443448,-0.10188972120057915,-0.4484786221814707
3.45,-5.077825853351361,-0.08743242780418763,-0.4626335539658456
3.455,-5.078226904194705,-0.07299042369827446,-0.4767638098059344
3.46,-5.078555782389225,-0.05856330010900074,-0.4908698147123821
3.465,-5.078812561314772,-0.044150647900828795,-0.5049519937754076
3.47,-5.078997312305061,-0.029752057791556676,-0.5190107719497873
3.475,-5.079110104647478,-0.01536712056624601,-0.5330465738410889
3.48,-5.079151005583945,-0.0009954272900932534,-0.5470598234931018
3.485,-5.079120080312851,0.013363430479659762,-0.5610509441763701
3.49,-5.079017391992043,0.027709860482726438,-0.5750203581777762
3.495,-5.078843001742862,0.04204426954560226,-0.5889684865910901
3.5,-5.07859696865524,0.056367063372169054,-0.6028957491084347
3.505,-5.078279349793828,0.0706786463349823,-0.6168025638125724
3.51,-5.077890200205178,0.08497942126719266,-0.6306893469699636
3.515,-5.077429572925955,0.09926978925502734,-0.6445565128245221
3.52,-5.076897518992194,0.11355014943075835,-0.6584044733919937
3.525,-5.0762940874495825,0.12782089876610978,-0.6722336382549109
3.53,-5.075619325364782,0.14208243186601374,-0.6860444143580313
3.535,-5.074873277837773,0.1563351407626698,-0.6998372058042159
3.54,-5.074055988015239,0.17057941470982937,-0.7136124136506671
3.545,-5.073167497104965,0.18481563997726144,-0.727370435705483
3.55,-5.0722078443912775,0.1990441996453127,-0.7411116663244426
3.555,-5.071177067251502,0.21326547339952087,-0.7548364962079769
3.56,-5.070075201173451,0.22747983732520616,-0.7685453121982542
3.565,-5.068902279773941,0.24168766370200134,-0.782238497076338
3.57,-5.067658334818331,0.2558893207982382,-0.7959164293593366
3.575,-5.066343396241095,0.2700851726651527,-0.8095794830975056
3.58,-5.064957492167424,0.2842755789308396,-0.8232280276712339
3.585,-5.063500648935856,0.29846089459392117,-0.8368624275878803
3.59,-5.061972891121938,0.3126414698168528,-0.8504830422783805
3.595,-5.06037424156293,0.3268176497188341,-0.8640902258935947
3.6,-5.058704721383534,0.3409897741682603,-0.8776843271003318
3.605,-5.056964350022671,0.3551581775746861,-0.8912656888770202
3.61,-5.055153145261296,0.3693231886802289,-0.9048346483089551
3.615,-5.053271123251257,0.3834851303503882,-0.918391536383097
3.62,-5.051318298545203,0.39764431936422096,-0.931936677782363
3.625,-5.049294684127544,0.4118010662038518,-0.9454703906793891
3.63,-5.047200291446458,0.4259556748432541,-0.9589929865297013
3.635,-5.04503513044697,0.4401084425362813,-0.9725047698642744
3.64,-5.042799209605074,0.45425965960390696,-0.9860060380814356
3.645,-5.04049253596294,0.4684096092206338,-0.9994970812380783
3.65,-5.038115115165176,0.4825585672000574,-1.0129781818401673
3.655,-5.035666951496173,0.49670680177953136,-1.0264496146324855
3.66,-5.0331480479185275,0.5108545734039247,-1.039911646387612
3.665,-5.030558406112544,0.5250021345084334,-1.0533645356940962
3.67,-5.027898026516828,0.5391497293004411,-1.06680853274382
3.675,-5.025166908369978,0.5532975935403854,-1.080243879118508
3.68,-5.022365049753362,0.5674459543216313,-1.0936708075753874
3.685,-5.019492447635011,0.5815950298493208,-1.1070895418319653
3.69,-5.016549097914615,0.5957450292182077,-1.120500296349935
3.695,-5.0135349954696276,0.6098961521894416,-1.133903276118176
3.7,-5.0104501342025,0.6240485889663144,-1.1472986764348585
3.705,-5.007294507089032,0.6382025199689507,-1.16068668268864
3.71,-5.004068106227849,0.6523581156079606,-1.1740674701389664
3.715,-5.0007709228910215,0.6665155360570324,-1.1874412036954622
3.72,-4.997402947575821,0.6806749310244896,-1.2008080376964294
3.725,-4.993964170057617,0.6948364395238071,-1.214168115686455
3.73,-4.99045457944393,0.7090001896431175,-1.2275215701931526
3.735,-4.986874164229635,0.7231662983136968,-1.2408685225030383
3.74,-4.983222912353325,0.7373348710774713,-1.25420908243657
3.745,-4.979500811254847,0.751506001853549,-1.2675433481223661
3.75,-4.975707847933994,0.7656797727038258,-1.2808714057706454
3.755,-4.971844009010384,0.7798562535976683,-1.2941933294458963
3.76,-4.967909280784513,0.7940355021757264,-1.3075091808388264
3.765,-4.963903649299984,0.8082175635129093,-1.320819009037627
3.77,-4.959827100406941,0.8224024698805567,-1.3341228502985851
3.775,-4.955679619826674,0.8365902405078735,-1.347420727816111
3.78,-4.951461193217432,0.850780881342652,-1.3607126514922057
3.785,-4.9471718062414265,0.8649743848113546,-1.373998617705444
3.79,-4.942811444633043,0.8791707295786041,-1.3872786090795162
3.795,-4.938380094268249,0.8933698803061623,-1.4005525942514134
3.8,-4.9338777412352135,0.9075717874114427,-1.4138205276393006
3.805,-4.9293043719061345,0.9217763868256482,-1.4270823492101679
3.81,-4.9246599730102725,0.9359835997515977,-1.4403379842473263
3.815,-4.9199445317082,0.9501933324213444,-1.4535873431178499
3.82,-4.915158035667263,0.964405475853648,-1.4668303210400242
3.825,-4.910300473138249,0.9786199056114132,-1.4800667978509168
3.83,-4.905371833033279,0.9928364815591798,-1.4932966377741521
3.835,-4.900372105004902,1.0070550476207842,-1.506519689188015
3.84,-4.895301279526401,1.0212754315372792,-1.519735784393963
3.845,-4.890159347973317,1.0354974446252436,-1.5329447393856823
3.85,-4.884946302706172,1.0497208815355887,-1.5461463536187958
3.855,-4.879662137154398,1.0639455200130044,-1.5593404097813615
3.86,-4.874306845901468,1.0781711206561515,-1.5725266735652697
3.865,-4.868880424771225,1.0923974266787597,-1.5857048934386961
3.87,-4.863382870915404,1.1066241636717538,-1.5988748004197373
3.875,-4.857814182902334,1.1208510393665787,-1.6120361078513903
3.88,-4.852174360806823,1.1350777433998551,-1.6251885111780142
3.885,-4.846463406301226,1.1493039470795392,-1.638331687723444
3.89,-4.840681322747661,1.163529303152752,-1.6514652964709196
3.895,-4.834828115291392,1.1777534455754406,-1.6645889778449918
3.9,-4.82890379095536,1.1919759892840696,-1.6777023534956044
3.905,-4.822908358735842,1.2061965299695032,-1.6908050260845076
3.91,-4.81684182969924,1.2204146438532888,-1.703896579074214
3.915,-4.810704217079987,1.2346298874665211,-1.716976576519677
3.92,-4.804495536379538,1.248841797431516,-1.730044562862911
3.925,-4.79821580546646,1.263049890246471,-1.7431000627307398
3.93,-4.791865044677579,1.2772536620733546,-1.7561425807359008
3.935,-4.785443276920192,1.291452588529228,-1.7691716012817187
3.94,-4.778950527775296,1.305646124481248,-1.782186588370582
3.945,-4.772386825601851,1.3198337038455614,-1.795186985416443
3.95,-4.76575220164202,1.3340147393903474,-1.8081722150615849
3.955,-4.759046690127404,1.3481886225432471,-1.8211416789978976
3.96,-4.752270328386203,1.3623547232034448,-1.834094757792922
3.965,-4.745423156951328,1.3765123895586355,-1.8470308107208953
3.97,-4.738505219669402,1.390660947907173,-1.8599491755990847
3.975,-4.731516563810638,1.4047997024856367,-1.8728491686296502
3.98,-4.7244572401795715,1.4189279353021291,-1.8857300842473381
3.985,-4.717327303226603,1.4330449059755488,-1.8985911949732508
3.99,-4.710126811160334,1.4471498515811552,-1.9114317512750023
3.995,-4.702855826060662,1.4612419865026915,-1.924250981433524
4.0,-4.695514413992586,1.4753205022913942,-1.9370480914168404
4.005,-4.688102645120712,1.4893845675321584,-1.9498222647610854
4.01,-4.680620593824401,1.5034333277171883,-1.9625726624590782
4.015,-4.673068338813536,1.5174659051274342,-1.9752984228567567
4.02,-4.665445963244852,1.5314813987221383,-1.9879986615577883
4.025,-4.657753554838807,1.5454788840368059,-2.000672471336662
4.03,-4.649991205996941,1.5594574130899137,-2.013318922060579
4.035,-4.642159013919667,1.5734160142987204,-2.0259370606204863
4.04,-4.634257080724473,1.587353692404459,-2.0385259108715434
4.045,-4.626285513564471,1.6012694284072848,-2.0510844735833738
4.05,-4.618244424747241,1.6151621795112967,-2.063611726400422
4.055,-4.610133931853925,1.629030879079976,-2.0761066238127532
4.06,-4.601954157858525,1.6428744366023822,-2.088568097137623
4.065,-4.593705231247329,1.656691737670451,-2.100995054512156
4.07,-4.585387286138442,1.6704816439677252,-2.1133863808974667
4.075,-4.577000462401316,1.6842429932698946,-2.1257409380945713
4.08,-4.568544905776275,1.6979745994574482,-2.138057564772407
4.085,-4.560020767993925,1.7116752525408134,-2.1503350765083087
4.09,-4.551428206894422,1.7253437186983156,-2.1625722658412805
4.095,-4.5427673865465055,1.7389787403273018,-2.174767902338387
4.1,-4.5340384773662485,1.752579036108771,-2.186920732674605
4.105,-4.5252416562354485,1.7661433010858565,-2.1990294807264723
4.11,-4.516377106619597,1.7796702067564747,-2.2110928476798284
4.115,-4.507445018685333,1.793158401180517,-2.22310951215203
4.12,-4.498445589417342,1.806606509101865,-2.2350781303289002
4.125,-4.489379022734598,1.8200131320855912,-2.2469973361167677
4.13,-4.480245529605881,1.8333768486706505,-2.25886574130989
4.135,-4.471045328164494,1.8466962145383803,-2.2706819357735712
4.14,-4.461778643822097,1.859969762697119,-2.2824444876432692
4.145,-4.452445709381574,1.873196003683245,-2.294151943539986
4.15,-4.443046765148857,1.8863734257789326,-2.3058028288022276
4.155,-4.43358205904362,1.899500495246897,-2.3173956477347937
4.16,-4.424051846708748,1.9125756565824412,-2.3289288838746964
4.165,-4.41445639161851,1.9255973327830245,-2.340401000274421
4.17,-4.404795965185337,1.938563925635649,-2.3518104398028075
4.175,-4.39507084686512,1.951473816022289,-2.363155625463774
4.18,-4.385281324260932,1.9643253642436085,-2.3744349607331054
4.185,-4.375427693225086,1.9771169103611796,-2.385646829913519
4.19,-4.3655102579594365,1.9898467745584205,-2.3967895985082026
4.195,-4.355529331113832,2.002513257520427,-2.407861613612996
4.2,-4.345485233882611,2.0151146408329166,-2.4188612043274165
4.205,-4.335378296099065,2.027649187400396,-2.429786682184629
4.21,-4.325208856327759,2.0401151418837404,-2.440636341600536
4.215,-4.314977261954615,2.0525107311572977,-2.4514084603420905
4.22,-4.304683869274661,2.064834164785627,-2.4621013000149214
4.225,-4.294329043577344,2.077083635519977,-2.4727131065703722
4.23,-4.283913159229317,2.0892573198145614,-2.4832421108319935
4.235,-4.273436599754596,2.1013533783626914,-2.4936865290415358
4.24,-4.262899757911974,2.113369956652815,-2.5040445634244786
4.245,-4.25230303576962,2.1253051855444363,-2.514314402775063
4.25,-4.241646844776739,2.137157181863936,-2.524494223060823
4.255,-4.230931605832209,2.1489240490202453,-2.5345821880465693
4.26,-4.22015774935009,2.1606038776403085,-2.544576449937738
4.265,-4.2093257153218975,2.172194746224267,-2.5544751500430287
4.27,-4.198435953375563,2.1836947218202383,-2.5642764194561893
4.275,-4.187488922830965,2.19510186071857,-2.573978379756819
4.28,-4.176485092751944,2.2064142091653935,-2.5835791437299993
4.285,-4.165424941994697,2.2176298040953184,-2.5930768161045803
4.29,-4.154308959252463,2.2287466738830135,-2.60246949430986
4.295,-4.1431376430964075,2.2397628391134647,-2.6117552692504296
4.3,-4.131911502012607,2.250676313370624,-2.6209322260988923
4.305,-4.120631054435043,2.261485104044156,-2.6299984451061458
4.31,-4.109296828774521,2.2721872131539507,-2.6389520024288875
4.315,-4.097909363443417,2.28278063819205,-2.6477909709739795
4.32,-4.08646920687619,2.2932633729815874,-2.6565134212592603
4.325,-4.074976917545527,2.303633408552353,-2.665117422290406
4.33,-4.063433063974096,2.313888734032502,-2.6736010424533467
4.335,-4.051838224741792,2.324027337555956,-2.6819623504217787
4.34,-4.040192988488409,2.334047207184981,-2.6901994160792446
4.345,-4.028497953911655,2.343946331847403,-2.6983103114552414
4.35,-4.01675372976046,2.353722702287904,-2.70629311167477
4.355,-4.004960934823476,2.363374312032791,-2.714145895920738
4.36,-3.993120197912744,2.3728991583676136,-2.7218667484085572
4.365,-3.9812321578424124,2.3822952433269933,-2.7294537593723085
4.37,-3.9692974634025013,2.391560574695946,-2.7369050260617365
4.375,-3.957316773327624,2.4006931670220126,-2.744218653749393
4.38,-3.9452907562606225,2.4096910426374447,-2.751392756747158
4.385,-3.933220090711068,2.418552232690678,-2.758425459431377
4.39,-3.9211054650085844,2.427274778186292,-2.765314897275796
4.395,-3.908947577250952,2.4358567310326436,-2.7720592178914867
4.4,-3.896747135246951,2.4442961550963154,-2.77865658207289
4.405,-3.884504856453932,2.4525911272625045,-2.7851051648491083
4.41,-3.8722214679100486,2.460739738500472,-2.791403156539555
4.415,-3.8598977061611714,2.4687400949331026,-2.797548763813016
4.42,-3.8475343171824394,2.4765903189096536,-2.803540210749196
4.425,-3.835132056294439,2.4842885500807244,-2.809375739901775
4.43,-3.822691688074009,2.491832946474452,-2.815053613361996
4.435,-3.810213986259661,2.499221685572946,-2.820572113821773
4.44,-3.7976997336516174,2.5064529653879277,-2.82592954563531
4.445,-3.785149722006487,2.5135250055345395,-2.8311242358781783
4.45,-3.772564751926556,2.5204360483022907,-2.836154535402832
4.455,-3.7599456327437557,2.5271843597220456,-2.8410188198894644
4.46,-3.7472931823982956,2.533768230627998,-2.8457154908911595
4.465,-3.734608227312005,2.5401859777135414,-2.850242976872244
4.47,-3.7218916022564117,2.5464359445799407,-2.854599734238754
4.475,-3.709144150215599,2.5525165027766934,-2.8587842483599117
4.48,-3.6963667222438783,2.5584260528324925,-2.8627950345795297
4.485,-3.6835601773183493,2.5641630252756573,-2.866630639216214
4.49,-3.67072538218636,2.569725881642942,-2.8702896405512845
4.495,-3.657863211207977,2.575113115475592,-2.873770649803296
4.5,-3.644974546193502,2.580323253301554,-2.8770723120880626
4.505,-3.6320602762361096,2.5853548556027146,-2.88019330736309
4.51,-3.6191212975396962,2.5902065177660902,-2.8831323513553264
4.515,-3.606158513242011,2.5948768710178545,-2.8858881964711496
4.52,-3.593172833233161,2.5993645833391383,-2.888459632687524
4.525,-3.580165173969588,2.603668360362519,-2.890845488423262
4.53,-3.5671364582836187,2.607786946248141,-2.893044631389351
4.535,-3.554087615188667,2.611719124538446,-2.895055969417324
4.54,-3.541019579680244,2.6154637189904566,-2.896878451264646
4.545,-3.5279332925328486,2.6190195943846346,-2.8985110673961545
4.55,-3.514829700092879,2.62238565730932,-2.899952850740556
4.555,-3.501709754067685,2.62556085691979,-2.9012028774210634
4.56,-3.488574411310892,2.6285441856710037,-2.9022602674592317
4.565,-3.475424633604121,2.6313346800231274,-2.9031241854511256
4.57,-3.4622613874352712,2.6339314211189557,-2.9037938412149376
4.575,-3.4490856437734556,2.6363335354323825,-2.9042684904092364
4.58,-3.435898377840798,2.638540195387103,-2.9045474351210476
4.585,-3.422700568881197,2.6405506199447677,-2.9046300244230077
4.59,-3.4094931999262315,2.6423640751618334,-2.9045156548988507
4.595,-3.39627725755836,2.643979874714404,-2.904203771136551
4.6,-3.3830537316715805,2.645397380390392,-2.90369386618847
4.605,-3.3698236152297065,2.646616002548358,-2.9029854819978835
4.61,-3.3565879040224456,2.647635200542448,-2.902078209791341
4.615,-3.343347596419419,2.6484544831128702,-2.900971690436305
4.62,-3.3301036931223353,2.6490734087414087,-2.899665614763615
4.625,-3.3168571969154668,2.649491585971508,-2.8981597238543095
4.63,-3.303609112414614,2.649708673692523,-2.896453809290441
4.635,-3.2903604458147413,2.64972438138775,-2.894547713369514
4.64,-3.2771122046364645,2.6495384693459236,-2.89244132928226
4.645,-3.26386539747157,2.649150748835911,-2.8901346012535054
4.65,-3.250621033727752,2.6485610822443584,-2.8876275246459078
4.655,-3.237380123372768,2.6477693831761333,-2.884920146026436
4.66,-3.224143676678159,2.6467756165174166,-2.882012563195462
4.665,-3.210912703962773,2.6455797984613776,-2.8789049251784324
4.67,-3.197688215336241,2.644181996496395,-2.8755974321801068
4.675,-3.1844712204426098,2.642582329356849,-2.8720903355014036
4.68,-3.17126272820431,2.640780966936553,-2.8683839374189573
4.685,-3.158063746566657,2.6387781301649436,-2.8644785910275257
4.69,-3.1448752822430532,2.6365740908461968,-2.8603747000454383
4.695,-3.1316983404611056,2.6341691714614988,-2.8560727185833454
4.7,-3.1185339247097965,2.6315637449347182,-2.8515731508765274
4.705,-3.10538303648794,2.6287582343618188,-2.846876550981139
4.71,-3.0922466750540716,2.6257531127043503,-2.8419835224347443
4.715,-3.07912583717796,2.6225489024474484,-2.8368947178815964
4.72,-3.0660215168939184,2.6191461752227743,-2.8316108386631202
4.725,-3.0529347052560847,2.6155455513969166,-2.8261326343741366
4.73,-3.0398663900958462,2.611747699625781,-2.820460902385382
4.735,-3.026817555781585,2.607753336375559,-2.814596487332936
4.74,-3.01378918298088,2.603563225410902,-2.8085402805752033
4.745,-3.000782248425368,2.5991781772509626,-2.8022932196181336
4.75,-2.9877977246783978,2.594599048594019,-2.795856287509414
4.755,-2.9748365799056344,2.5898267417114145,-2.7892305122023946
4.76,-2.9618997776487728,2.58486220381159,-2.782416965890534
4.765,-2.9489882766025017,2.5797064263750307,-2.775416764313212
4.77,-2.9361030303948668,2.5743604444609627,-2.768231066033762
4.775,-2.923244987371164,2.5688253359866784,-2.7608610716906203
4.78,-2.910415090381515,2.5631022209803995,-2.7533080232225196
4.785,-2.8976142765722224,2.5571922608086,-2.7455732030686644
4.79,-2.884843477181067,2.551096657378754,-2.737657933344868
4.795,-2.8721036173366463,2.5448166523184876,-2.729563574996654
4.8,-2.8593956158618714,2.5383535261321413,-2.7212915269303295
4.805,-2.8467203850817384,2.5317085973357556,-2.7128432251230734
4.81,-2.8340788306354736,2.5248832215715313,-2.7042201417130913
4.815,-2.8214718512931567,2.5178787907028166,-2.6954237840709085
4.82,-2.808900338776925,2.510696731890695,-2.6864556938528885
4.825,-2.7963651775868152,2.503338506653243,-2.677317446038052
4.83,-2.7838672448313737,2.495805609908577,-2.668010647949331
4.835,-2.771407410063079,2.488099569002765,-2.658536938260343
4.84,-2.75898653511866,2.4802219427237264,-2.648897985988816
4.845,-2.7466054739643817,2.4721743203022255,-2.6390954894777794
4.85,-2.73426507254635,2.4639583204010753,-2.629131175365644
4.855,-2.7219661686459014,2.455575590093664,-2.6190067975462945
4.86,-2.709709591740131,2.44702780383293,-2.6087241361203226
4.865,-2.697496162867578,2.438316662411869,-2.59828499633849
4.87,-2.6853266944991496,2.4294438919167165,-2.5876912075385685
4.875,-2.673201990414279,2.4204112426738775,-2.576944622076641
4.88,-2.6611228455823728,2.411220488191704,-2.566047114253954
4.885,-2.6490900460495515,2.4018734240982065,-2.555000579240423
4.89,-2.6371043688307165,2.392371867075761,-2.5438069319958454
4.895,-2.6251665818069445,2.3827176537938795,-2.532468106189895
4.9,-2.6132774436282196,2.3729126398410747,-2.520986053121927
4.905,-2.6014377036215173,2.3629586986568683,-2.5093627406416434
4.91,-2.5896481017042046,2.3528577204649155,-2.4976001520715907
4.915,-2.577909368302791,2.3426116112082807,-2.4857002851325216
4.92,-2.5662222242769843,2.332222291487808,-2.4736651508725664
4.925,-2.5545873808490485,2.3216916955045477,-2.461496772601167
4.93,-2.5430055395384352,2.3110217700071685,-2.4491971848287037
4.935,-2.531477392101666,2.3002144732452576,-2.4367684322127117
4.94,-2.520003620477428,2.289271773929397,-2.4242125685115683
4.945,-2.508584896736862,2.2781956501988767,-2.411531655546514
4.95,-2.4972218830389683,2.2669880885978584,-2.398727762172802
4.955,-2.4859152315911324,2.255651083060824,-2.385802963260821
4.96,-2.4746655846146863,2.244186633908066,-2.3727593386879278
4.965,-2.4634735743154694,2.2325967468519847,-2.359598972341749
4.97,-2.4523398228593267,2.2208834320149013,-2.3463239511356653
4.975,-2.44126494235249,2.2090487029591,-2.332936364037164
4.98,-2.4302495348267756,2.1970945757297455,-2.319438301109715
4.985,-2.41929419222954,2.1850230679113394,-2.305831852568812
4.99,-2.4083994964183035,2.1728361976982793,-2.2921191078527405
4.995,-2.3975660191599992,2.1605359829801474,-2.2783021547086872
5.0,-2.3867943221347527,2.148124440442241,-2.26438307829469
5.005,-2.3760849569441174,2.1356035846818746,-2.250363960297952
5.01,-2.365438465123691,2.1229754273409394,-2.2362468780699962
5.015,-2.3548553781600257,2.1102419762551783,-2.222033903779097
5.02,-2.3443362175117515,2.0974052346206014,-2.2077271035804116
5.025,-2.3338814946348188,2.084467200177439,-2.1933285368041977
5.03,-2.3234917110117888,2.071429864412012,-2.1788402551624766
5.035,-2.313167358185049,2.0582952117768256,-2.1642643019744403
5.04,-2.302908917793901,2.045065218929243,-2.149602711410947
5.045,-2.2927168616153972,2.031741853988979,-2.1348575077583343
5.05,-2.282591651608848,2.0183270758146907,-2.120030704701809
5.055,-2.272533739963893,2.0048228332998783,-2.1051243046286157
5.06,-2.2625435691520486,1.9912310646882971,-2.0901402979511707
5.065,-2.2526215719816234,1.9775536969090501,-2.075080662450326
5.07,-2.2427681716559213,1.963792644931518,-2.0599473626388924
5.075,-2.232983781834599,1.94994981114021,-2.0447423491455043
5.08,-2.2232688066981194,1.9360270847296757,-2.029467558118943
5.085,-2.2136236410151717,1.922026341119511,-2.014124910652948
5.09,-2.204048670212964,1.907949441389521,-1.998716312231554
5.095,-2.1945442704502947,1.8937982317350501,-1.9832436521949632
5.1,-2.185110808693293,1.879574542942489,-1.9677088032259362
5.105,-2.1757486427937325,1.8652801898849252,-1.952113620856665
5.11,-2.1664581215698218,1.850916971037911,-1.9364599429960812
5.115,-2.1572395848893517,1.8364866680152505,-1.9207495894774913
5.12,-2.1480933637551307,1.8219910451247623,-1.9049843616264803
5.125,-2.139019780392581,1.807431848943888,-1.8891660418489438
5.13,-2.13001914833941,1.7928108079150347,-1.873296393239116
5.135,-2.121091772537258,1.7781296319605084,-1.8573771592074488
5.14,-2.112237949425219,1.7633900121168917,-1.8414100631281687
5.145,-2.1034579670351436,1.7485936201886838,-1.8253968080063285
5.15,-2.094752105088626,1.7337421084210236,-1.809339076164155
5.155,-2.0861206350955825,1.7188371091913062,-1.7932385289464907
5.16,-2.077563820454315,1.703880234719441,-1.7770968064450696
5.165,-2.069081916552991,1.6888730767965772,-1.7609155272414314
5.17,-2.060675170872424,1.6738172065320183,-1.744696288168197
5.175,-2.0523438230900797,1.658714174118093,-1.7284406640884469
5.18,-2.0440881051852107,1.6435655086127177,-1.7121502076929318
5.185,-2.0359082415450374,1.6283727177393783,-1.695826449314837
5.19,-2.0278044490718807,1.6131372877042567,-1.6794708967618004
5.195,-2.0197769372911787,1.5978606830302204,-1.6630850351649074
5.2,-2.011825908460273,1.582544346407348,-1.64667032684431
5.205,-2.00395155767792,1.5671896985597356,-1.6302282111912143
5.21,-1.996154072994417,1.5517981381282382,-1.6137601045658758
5.215,-1.9884336355222805,1.536371041568849,-1.5972674002112925
5.22,-1.9807904195473927,1.5209097630663886,-1.5807514681822634
5.225,-1.9732245926405405,1.5054156344631862,-1.564213655289478
5.23,-1.9657363157692755,1.489889965202418,-1.5476552850582979
5.235,-1.9583257434100265,1.4743340422857898,-1.5310776577019038
5.24,-1.9509930236603752,1.4587491302451874,-1.514482050108423
5.245,-1.9437382983514533,1.443136471128016,-1.4978697158417509
5.25,-1.936561703160372,1.4274972844958442,-1.4812418851556712
5.255,-1.9294633677226274,1.4118327674360382,-1.4645997650209543
5.26,-1.922443415744417,1.3961440945860344,-1.4479445391650698
5.265,-1.9155019651148018,1.3804324181699181,-1.431277368124176
5.27,-1.9086391280176571,1.3646988680469656,-1.4145993893070328
5.275,-1.9018550110433496,1.348944551771807,-1.397911717070492
5.28,-1.895149715300092,1.3331705546658907,-1.3812154428062327
5.285,-1.888523336524899,1.3173779398998702,-1.3645116350383577
5.29,-1.881975965194119,1.3015677485866353,-1.3478013395315689
5.295,-1.8755076866334675,1.2857409998846119,-1.3310855794095322
5.3,-1.8691185811275193,1.2698986911110213,-1.3143653552831234
5.305,-1.8628087240286126,1.2540417978647644,-1.297641645388209
5.31,-1.8565781858651136,1.238171274158611,-1.280915405732637
5.315,-1.850427032448996,1.222288052560371,-1.2641875702521115
5.32,-1.8443553249827003,1.2063930443427442,-1.2474590509746373
5.325,-1.8383631201652098,1.190487139641501,-1.2307307381931836
5.33,-1.8324504702973277,1.1745712076217354,-1.214003500646304
5.335,-1.8266174233860974,1.1586460966518475,-1.1972781857063637
5.34,-1.8208640232483362,1.1427126344849747,-1.1805556195750861
5.345,-1.8151903096132416,1.1267716284475713,-1.1638366074861175
5.35,-1.8095963182240402,1.1108238656348497,-1.1471219339143155
5.355,-1.80408208093864,1.0948701131127947,-1.130412362791471
5.36,-1.7986476258292625,1.0789111181264912,-1.1137086377281964
5.365,-1.7932929772810078,1.0629476083144471,-1.0970114822416617
5.37,-1.7880181560893433,1.0469802919287021,-1.0803215999889608
5.375,-1.7828231795564735,1.0310098580604152,-1.0636396750058044
5.38,-1.7777080615865697,1.0150369768706957,-1.0469663719502906
5.385,-1.7726728127798324,0.999062299826419,-1.0303023363515011
5.39,-1.767717440525363,0.9830864599407865,-1.0136481948626734
5.395,-1.7628419490928215,0.9671100720183886,-0.9970045555187069
5.4,-1.7580463397228472,0.9511337329045347,-0.9803720079977626
5.405,-1.753330610716226,0.9351580217386425,-0.9637511238867502
5.41,-1.7486947575217748,0.9191835002114193,-0.947142456950426
5.415,-1.744138772822936,0.9032107128256811,-0.9305465434039509
5.42,-1.7396626466230585,0.8872401871605546,-0.9139639021886495
5.425,-1.735266366329348,0.8712724341388777,-0.8973950352507832
5.43,-1.730949916835474,0.8553079482975989,-0.8808404278231358
5.435,-1.7267132806028178,0.8393472080609832,-0.8643005487092182
5.44,-1.7225564377403457,0.8233906760164373,-0.8477758505699037
5.445,-1.7184793660831026,0.8074387991927927,-0.8312667702123285
5.45,-1.714482041269299,0.791492009340828,-0.814773728880841
5.455,-1.710564436815999,0.7755507232159231,-0.7982971325498871
5.46,-1.7067265241933858,0.7596153428626377,-0.7818373722186268
5.465,-1.702968272897601,0.7436862559010765,-0.76539482420714
5.47,-1.6992896505221469,0.7277638358148872,-0.7489698504540688
5.475,-1.6956906228278457,0.7118484422407465,-0.7325627988155494
5.48,-1.6921711538113478,0.6959404212591905,-0.71617400336529
5.485,-1.6887312057721844,0.6800401056866737,-0.6998037846956775
5.49,-1.6853707393783526,0.6641478153686835,-0.6834524502197393
5.495,-1.6820897137304378,0.6482638574738443,-0.667120294473895
5.5,-1.6788880864242597,0.6323885267888492,-0.6508075994213329
5.505,-1.675765813612044,0.6165221060141217,-0.6345146347559172
5.51,-1.6727228500621123,0.6006648660600986,-0.6182416582065117
5.515,-1.6697591492170911,0.5848170663440254,-0.601988915841617
5.52,-1.6668746632506346,0.5689789550871697,-0.5857566423742209
5.525,-1.66406934312266,0.5531507696123505,-0.5695450614667642
5.53,-1.6613431386330981,0.5373327366417131,-0.5533543860361478
5.535,-1.658695998474148,0.5215250725946193,-0.537184818558655
5.54,-1.6561278702810494,0.5057279838856292,-0.52103655137476
5.545,-1.6536387006813595,0.489941667222452,-0.5049097669937068
5.55,-1.6512284353427444,0.4741663099038125,-0.4888046383977984
5.555,-1.6488970190192784,0.4584020901171567,-0.4727213293463255
5.56,-1.646644395596257,0.4426491772361344,-0.4566599946790695
5.565,-1.6444705081335225,0.42690773211779026,-0.4406207806193131
5.57,-1.6423752989073055,0.41117790739942384,-0.424603825076319
5.575,-1.6403587094505814,0.39545984779501914,-0.4086092579471771
5.58,-1.638420680591947,0.3797536903912488,-0.39263720141802666
5.585,-1.6365611524930188,0.36405956494296166,-0.3766877702645619
5.59,-1.6347800646843538,0.3483775941681243,-0.3607610721517926
5.595,-1.633077356099898,0.33270789404217066,-0.34485720793301383
5.6,-1.6314529651099643,0.3170505740917202,-0.32897627194794626
5.605,-1.6299068295527441,0.30140573768762347,-0.31311835232000595
5.61,-1.6284388867643553,0.2857734823373175,-0.2972835312526877
5.615,-1.6270490736074286,0.27015389997641637,-0.2814718853249861
5.62,-1.6257373264982404,0.2545470772595627,-0.2656834857858828
5.625,-1.624503581432392,0.23895309585047037,-0.24991839884782893
5.63,-1.623347774009041,0.22337203271114858,-0.2341766859792154
5.635,-1.6222698394536874,0.20780396039028237,-0.2184584041958048
5.64,-1.6212697126395228,0.19224894731074516,-0.2027636063511034
5.645,-1.620347328107341,0.17670705805622522,-0.1870923414256536
5.65,-1.6195026200840201,0.16117835365694314,-0.17144465481522642
5.655,-1.6187355224995776,0.14566289187446058,-0.1558205886179144
5.66,-1.6180459690028028,0.1301607274855226,-0.1402201819200674
5.665,-1.617433892975474,0.1146719125649749,-0.12464347108111441
5.67,-1.6168992275451621,0.09919649676770058,-0.10909049001721581
5.675,-1.6164419055966284,0.08373452760958133,-0.09356127048375261
5.68,-1.6160618597818184,0.0682860507474687,-0.07805584235663832
5.685,-1.61575902252846,0.052851110258155025,-0.06257423391244428
5.69,-1.6155333260472673,0.037429748916331725,-0.04711647210732689
5.695,-1.6153847023377599,0.02202200847154218,-0.0316825828547646
5.7,-1.6153130831926967,0.006627929924079486,-0.016272591302055887
5.705,-1.6153184002011358,-0.00875244620012409,-0.0008865221056257987
5.71,-1.6154005847501207,-0.02411907957566504,0.014475600294907182
5.715,-1.615559568025001,-0.03947192980488517,0.029813751403894397
5.72,-1.6157952810083904,-0.05481095614614689,0.04512790639805972
5.725,-1.616107654477771,-0.07013611724317495,0.06041803985614853
5.73,-1.616496619001745,-0.08544737085547498,0.07568412548983244
5.735,-1.6169621049349414,-0.10074467358982009,0.09092613587586049
5.74,-1.6175040424115845,-0.11602798063285495,0.10614404218950482
5.745,-1.6181223613377265,-0.13129724548477106,0.12133781393925448
5.75,-1.618816991382151,-0.1465524196941032,0.13650741870280564
5.755,-1.6195878619659556,-0.16179345259364042,0.1516528218643414
5.76,-1.6204349022508135,-0.17702029103746447,0.166773986353113
5.765,-1.6213580411259267,-0.19223287913912687,0.18187087238333247
5.77,-1.6223572071936696,-0.20743115801097634,0.19694343719538823
5.775,-1.6234323287539352,-0.2226150655046525,0.21199163479839797
5.78,-1.6245833337871836,-0.2377845359527433,0.2270154157140959
5.785,-1.6258101499362048,-0.2529394999116618,0.24201472672210858
5.79,-1.627112704486597,-0.2680798839057049,0.25698951060658165
5.795,-1.6284909243459684,-0.2832056101723517,0.27193970590421385
5.8,-1.6299447360218697,-0.2983165964088042,0.2868652466536998
5.805,-1.631474065598461,-0.31341275551979464,0.3017660621466055
5.81,-1.6330788387119215,-0.3284939953666796,0.31664207667969585
5.815,-1.6347589805246097,-0.3435602185178488,0.33149320930873993
5.82,-1.6365144156979743,-0.3586113220004574,0.34631937360380344
5.825,-1.6383450683642335,-0.373647197053549,0.361120477406093
5.83,-1.6402508620968184,-0.3886677288825447,0.37589642258632844
5.835,-1.642231719879594,-0.40367279641517034,0.39064710480471193
5.84,-1.644287564074864,-0.41866227205883705,0.40537241327251006
5.845,-1.646418316390166,-0.43363602145951485,0.42007223051528636
5.85,-1.6486238978438643,-0.44859390326213594,0.43474643213782
5.855,-1.6509042287295492,-0.46353576887256853,0.4493948865907508
5.86,-1.653259228579249,-0.478461462221189,0.46401745493897634
5.865,-1.6556888161254661,-0.4933708195281355,0.47861399063188426
5.87,-1.6581929092620429,-0.5082636690702361,0.4931843392754105
5.875,-1.6607714250038643,-0.5231398309497012,0.5077283384060128
5.88,-1.6634242794454117,-0.5379991168646148,0.5222458172665924
5.885,-1.666151387718172,-0.5528413298812832,0.5367365965844206
5.89,-1.6689526639469132,-0.5676662642084963,0.5512004883511258
5.895,-1.671828021204837,-0.582473704973761,0.5656372956047969
5.9,-1.6747773714676177,-0.5972634280015742,0.5800468122142707
5.905,-1.677800625566335,-0.6120351995937812,0.5944288226656473
5.91,-1.6808976931393187,-0.6267887763121296,0.6087831018511415
5.915,-1.6840684825829084,-0.6415239047630354,0.6231094148602857
5.92,-1.6873129010011434,-0.6562403213846758,0.6374075167735979
5.925,-1.6906308541543935,-0.6709377522364685,0.6516771524587717
5.93,-1.6940222464069454,-0.68561591279102,0.6659180563694703
5.935,-1.6974869806735529,-0.7002745077286274,0.680129952346806
5.94,-1.7010249583649677,-0.7149132307344193,0.6943125534235892
5.945,-1.7046360793324604,-0.7295317642982112,0.7084655616314237
5.95,-1.7083202418113521,-0.7441297795172057,0.7225886678107696
5.955,-1.7120773423635622,-0.7587069359015806,0.7366815514240224
5.96,-1.7159072758191944,-0.7732628811831012,0.7507438803717382
5.965,-1.7198099352171718,-0.7877972511268456,0.7647753108120928
5.97,-1.7237852117449404,-0.8023096693461451,0.7787754869836745
5.975,-1.727832994677254,-0.8167997471208517,0.7927440410317212
5.98,-1.7319531713140601,-0.8312670832190439,0.8066805928379089
5.985,-1.7361456269175009,-0.8457112637222692,0.8205847498537899
5.99,-1.7404102446480545,-0.8601318618544794,0.8344561069380314
5.995,-1.7447469054998248,-0.8745284378147264,0.8482942461975231
6.0,-1.7491554882350078,-0.8889005386137813,0.8620987368325111
6.005,-1.7536358693175493,-0.9032476979147848,0.8758691349858659
6.01,-1.7581879228460178,-0.9175694358780646,0.8896049835966137
6.015,-1.7628115204857113,-0.9318652590102482,0.9033058122578603
6.02,-1.7675065314000205,-0.9461346600178057,0.9169711370792392
6.025,-1.772272822181072,-0.9603771176651655,0.9306004605540191
6.03,-1.7771102567796706,-0.9745920966375277,0.9441932714309988
6.035,-1.7820186964345748,-0.9887790474085512,0.9577490445913572
6.04,-1.7869979996011152,-1.0029374061130185,0.9712672409305613
6.045,-1.7920480218791934,-1.0170665944246555,0.9847473072455073
6.05,-1.7971686159406826,-1.0311660194392478,0.9981886761270301
6.055,-1.8023596314562567,-1.0452350735632059,1.0115907658579313
6.06,-1.8076209150216762,-1.0592731344077373,1.0249529803166795
6.065,-1.8129523100835616,-1.0732795646887836,1.0382747088869388
6.07,-1.818353656864674,-1.0872537121328654,1.0515553263730628
6.075,-1.8238247922887523,-1.1011949093890399,1.0647941929217544
6.08,-1.8293655499049137,-1.1151024739470776,1.0779906539499957
6.085,-1.834975759811668,-1.1289757080620666,1.09114404007945
6.09,-1.8406552485805687,-1.1428138986855891,1.1042536670774803
6.095,-1.8464038391795379,-1.1566163174036488,1.11731883580495
6.1,-1.8522213508958973,-1.1703822203815097,1.1303388321709744
6.105,-1.8581075992591425,-1.1841108483156262,1.1433129270947848
6.11,-1.8640623959634897,-1.1978014263928136,1.156240376474861
6.115,-1.8700855487902468,-1.2114531642568749,1.1691204211655335
6.12,-1.8761768615300272,-1.2250652559828001,1.1819522869611752
6.125,-1.8823361339048577,-1.2386368800587506,1.1947351845881835
6.13,-1.8885631614902165,-1.2521671993759849,1.2074683097049084
6.135,-1.8948577356370397,-1.265655361226903,1.2201508429096946
6.14,-1.90121964339374,-1.2791004973113773,1.2327819497572032
6.145,-1.9076486674282769,-1.2925017237515426,1.2453607807831792
6.15,-1.9141445859503246,-1.3058581411152201,1.2578864715378326
6.155,-1.920707172633572,-1.3191688344481283,1.270358142627982
6.16,-1.9273361965382194,-1.3324328733150819,1.2827748997681558
6.165,-1.9340314220336903,-1.345649311850305,1.2951358338407706
6.17,-1.940792608721625,-1.3588171888170484,1.307440020965568
6.175,-1.9476195113591945,-1.3719355276766676,1.319686522578468
6.18,-1.954511879782784,-1.3850033366673185,1.3318743855199793
6.185,-1.9614694588320936,-1.3980196088924288,1.3440026421333284
6.19,-1.9684919882747078,-1.410983322419104,1.35607031037245
6.195,-1.9755792027311763,-1.4238934403865984,1.3680763939199723
6.2,-1.982730831600674,-1.4367489111250396,1.380019882315369
6.205,-1.9899465989872693,-1.4495486682844985,1.391899751093373
6.21,-1.9972262236268694,-1.462291630974577,1.4037149619328093
6.215,-2.004569418814889,-1.4749767039146413,1.4154644628159732
6.22,-2.011975892334697,-1.4876027775948182,1.427147188198661
6.225,-2.0194453463868958,-1.5001687284478913,1.4387620591909842
6.23,-2.026977477519489,-1.5126734190322098,1.4503079837490735
6.235,-2.0345719765589827,-1.5251156982257084,1.4617838568777635
6.24,-2.042228528542502,-1.5374944014311804,1.473188560844389
6.245,-2.049946812650945,-1.549808350792856,1.4845209654037455
6.25,-2.0577265021432574,-1.5620563554244082,1.4957799280343214
6.255,-2.065567264291873,-1.5742372116484638,1.5069642941858754
6.26,-2.073468760319382,-1.586349703247691,1.518072897538423
6.265,-2.081430645336484,-1.5983926017275363,1.5291045602726945
6.27,-2.0894525682812803,-1.6103646665906675,1.5400580933521193
6.275,-2.097534171859975,-1.6222646456231788,1.5509322968163783
6.28,-2.1056750924890255,-1.6340912751925838,1.5617259600865472
6.285,-2.1138749602388263,-1.6458432805576626,1.5724378622818849
6.29,-2.1221333987789617,-1.6575193761901406,1.5830667725482446
6.295,-2.1304500253250986,-1.669118266108245,1.5936114503981351
6.3,-2.138824450587579,-1.6806386442221286,1.6040706460624228
6.305,-2.147256278721766,-1.6920791946911462,1.6144431008536497
6.31,-2.1557451072802114,-1.7034385922929731,1.6247275475409464
6.315,-2.1642905271666915,-1.7147155028045298,1.6349227107364994
6.32,-2.172892122592178,-1.7259085833946541,1.6450273072935067
6.325,-2.18154947103281,-1.7370164830285029,1.6550400467155928
6.33,-2.1902621431899068,-1.7480378428835661,1.6649596315775628
6.335,-2.199029702952094,-1.7589712967772464,1.6747847579574375
6.34,-2.207851707359597,-1.7698154716058976,1.6845141158796573
6.345,-2.2167277065707545,-1.7805689877952147,1.6941463897693403
6.35,-2.225657243830818,-1.7912304597618571,1.7036802589174687
6.355,-2.2346398554430844,-1.801798496386169,1.7131143979568577
6.36,-2.2436750707424102,-1.8122717014958427,1.7224474773487515
6.365,-2.2527624120711924,-1.822648674360381,1.7316781638798888
6.37,-2.261901394757829,-1.832928010196156,1.7408051211698337
6.375,-2.2710915270977377,-1.8431083006818942,1.7498270101883897
6.38,-2.2803323103369797,-1.8531881344843695,1.7587424897828792
6.385,-2.2896232386585336,-1.863166097794092,1.7675502172150628
6.39,-2.2989637991712746,-1.873040774870755,1.7762488487074575
6.395,-2.308353471901704,-1.8828107485981873,1.784837039998795
6.4,-2.317791729788476,-1.8924746010485545,1.7933134469083565
6.405,-2.327278038679766,-1.902030914055513,1.8016767259088857
6.41,-2.336811857333535,-1.9114782697960537,1.8099255347078047
6.415,-2.3463926374207142,-1.9208152513806906,1.8180585328363872
6.42,-2.3560198235313665,-1.9300404434516945,1.8260743822465868
6.425,-2.3656928531838552,-1.939152432789026,1.8339717479151612
6.43,-2.3754111568370644,-1.948149808923618,1.8417492984547448
6.435,-2.385174157905701,-1.9570311647576353,1.8494057067314913
6.44,-2.3949812727787174,-1.9657950971913356,1.856939650488904
6.445,-2.404831910840875,-1.974440207756129,1.86434981297745
6.45,-2.414725474497504,-1.9829651032534452,1.8716348835895618
6.455,-2.424661359202458,-1.991368396398958,1.8787935584995736
6.46,-2.4346389534893045,-1.9996487064717552,1.8858245413081756
6.465,-2.4446576390057766,-2.0078046599679933,1.8927265436909246
6.47,-2.4547167905515,-2.015834891258577,1.899498286050349
6.475,-2.4648157761190195,-2.023738043250395,1.9061384981711738
6.48,-2.4749539569381382,-2.031512768050618,1.9126459198781738
6.485,-2.4851306875235797,-2.0391577276335666,1.919019301696159
6.49,-2.495345315726006,-2.046671594509651,1.9252574055115934
6.495,-2.5055971827863663,-2.054053052395843,1.9313590052353036
6.5,-2.515885623393609,-2.061300796887166,1.9373228874657733
6.505,-2.5262099657457533,-2.0684135361286695,1.9431478521524699
6.51,-2.536569531614319,-2.07538999148733,1.94883271325867
6.515,-2.546963636412113,-2.0822288982233306,1.954376299423215
6.52,-2.5573915892643737,-2.0889290061601553,1.959777454620646
6.525,-2.5678526930832595,-2.095489080352932,1.9650350388191498
6.53,-2.5783462446456658,-2.1019079017544393,1.970147928635735
6.535,-2.588871534674384,-2.108184267878214,1.97511501798807
6.54,-2.599427847922548,-2.1143169934581527,1.9799352187423884
6.545,-2.610014463261379,-2.120304911104035,1.9846074613568838
6.55,-2.6206306537711934,-2.126146871952363,1.98913069552
6.555,-2.6312756868356533,-2.131841746311931,1.9935038907830243
6.56,-2.6419488242392295,-2.1373884243035204,1.997726037186393
6.565,-2.652649322267849,-2.142785816493128,2.0017961458791143
6.57,-2.663376431812683,-2.1480328545181235,2.005713249730711
6.575,-2.674129398477062,-2.1531284917057474,2.0094764039351025
6.58,-2.684907462686451,-2.1580717036833423,2.0130846866058207
6.585,-2.6957098598014544,-2.1628614889797335,2.0165371993619834
6.59,-2.7065358202338117,-2.1674968696171635,2.0198330679044356
6.595,-2.7173845695653207,-2.1719768916932005,2.022971442581486
6.6,-2.728255328669648,-2.176300625952034,2.0259514989436607
6.605,-2.739147313836968,-2.180467168344588,2.028772438286907
6.61,-2.7500597369013673,-2.184475640576882,2.0314334881836897
6.615,-2.7609918053709746,-2.1883251906460837,2.0339339030014303
6.62,-2.7719427225607234,-2.192014993363696,2.036272964407744
6.625,-2.7829116877277054,-2.1955442508653475,2.0384499818619437
6.63,-2.7938978962090366,-2.1989121931066418,2.0404642930922856
6.635,-2.8049005395621673,-2.202118078344563,2.0423152645584564
6.64,-2.815918805707561,-2.2051611936039146,2.044002291898797
6.645,-2.826951879073667,-2.208040855128312,2.045524800361781
6.65,-2.837998940744112,-2.2107564088152367,2.0468822452212794
6.655,-2.849059168607015,-2.2133072306346913,2.0480741121751525
6.66,-2.860131737506372,-2.215692727031012,2.0490999177267426
6.665,-2.8712158193953896,-2.217912335307394,2.0499592095488324
6.67,-2.882310583491706,-2.2199655239927205,2.0506515668296696
6.675,-2.8934151964343977,-2.2218517931902935,2.051176600600671
6.68,-2.9045288224426855,-2.223570674908088,2.0515339540454365
6.685,-2.9156506234762456,-2.2251217333701687,2.051723302789732
6.69,-2.9267797593970286,-2.2265045653089217,2.0517443551720937
6.695,-2.9379153881324847,-2.2277188002377897,2.051596852494771
6.7,-2.9490566658401205,-2.2287641007042023,2.0512805692546987
6.705,-2.9602027470732524,-2.2296401625224274,2.0507953133542434
6.71,-2.9713527849478822,-2.230346714986083,2.050140926291483
6.715,-2.9825059313105826,-2.23088352106008,2.04931728332979
6.72,-2.99366133690729,-2.2312503775517754,2.0483242936465285
6.725,-3.0048181515529,-2.2314471152611604,2.0471619004606847
6.73,-3.0159755243015667,-2.2314735991099073,2.0458300811392864
6.735,-3.027132603617578,-2.2313297282491362,2.0443288472824754
6.74,-3.0382885375467428,-2.2310154361457917,2.0426582447871375
6.745,-3.0494424738881314,-2.230530690647526,2.0408183538890126
6.75,-3.0605935603660983,-2.2298754940260324,2.0388092891832232
6.755,-3.0717409448024675,-2.2290498829987704,2.036631199623199
6.76,-3.0828837752887686,-2.2280539287290813,2.0342842684979914
6.765,-3.094021200358423,-2.2268877368046853,2.031768713387995
6.77,-3.1051523691587652,-2.2255514471946,2.0290847860991277
6.775,-3.1162764316228015,-2.2240452341845285,2.0262327725755314
6.78,-3.1273925386405765,-2.222369306290804,2.023212992790893
6.785,-3.1384998422300803,-2.2205239061529918,2.0200258006185012
6.79,-3.1495974957075425,-2.2185093104052744,2.0166715836801816
6.795,-3.1606846538570434,-2.2163258295267765,2.0131507631742775
6.8,-3.1717604730993205,-2.2139738076710054,2.00946379368287
6.805,-3.18282411165967,-2.2114536224746066,2.0056111629584428
6.81,-3.193874729734843,-2.208765684845654,2.001593391690236
6.815,-3.2049114896588313,-2.2059104387317228,1.9974110332505393
6.82,-3.2159335560674385,-2.2028883608680174,1.993064673421218
6.825,-3.2269400960615564,-2.19969996050583,1.9885549301007577
6.83,-3.23793027936902,-2.1963457791216583,1.983882452992167
6.835,-3.2489032785049674,-2.1928263901072986,1.9790479232720704
6.84,-3.259858268930604,-2.1891423984412754,1.9740520532413641
6.845,-3.2707944292102753,-2.18529444034197,1.9688955859578074
6.85,-3.2817109411667627,-2.1812831829028485,1.9635792948509632
6.855,-3.292606990034711,-2.1771093237101837,1.9581039833198939
6.86,-3.303481764612094,-2.172773590443713,1.9524704843140679
6.865,-3.314334457409662,-2.168276740460651,1.9466796598979017
6.87,-3.3251642647982433,-2.1636195603635437,1.9407324007994375
6.875,-3.3359703871538655,-2.1588028655524094,1.9346296259436164
6.88,-3.3467520290005863,-2.153827499761675,1.9283722819706572
6.885,-3.3575083991509804,-2.148694334582394,1.9219613427400446
6.89,-3.3682387108441962,-2.1434042689702735,1.9153978088206542
6.895,-3.378942181881522,-2.1379582287400196,1.908682706967551
6.9,-3.389618034759392,-2.1323571660465537,1.901817089585996
6.905,-3.400265496799753,-2.1266020588536425,1.8948020341832363
6.91,-3.410883800277771,-2.1206939103904827,1.8876386428086136
6.915,-3.421472182546765,-2.114633748596831,1.8803280414825931
6.92,-3.4320298861603526,-2.108422625557229,1.872871379615273
6.925,-3.4425561589917386,-2.102061616924914,1.8652698294149639
6.93,-3.4530502543500963,-2.095551821335996,1.8575245852874376
6.935,-3.463511431094,-2.0888943598144913,1.8496368632264237
6.94,-3.4739389537418592,-2.0820903751687987,1.8416079001959675
6.945,-3.4843320925793093,-2.0751410313802316,1.8334389535052482
6.95,-3.4946901237635415,-2.0680475129841804,1.8251313001764469
6.955,-3.5050123294245057,-2.0608110244445257,1.816686236306289
6.96,-3.515297997762978,-2.0534327895218927,1.808105076421851
6.965,-3.525546423145452,-2.045914050636345,1.7993891528312378
6.97,-3.535756906195833,-2.0382560682251225,1.7905398149697338
6.975,-3.5459287538839104,-2.0304601200960106,1.781558428742026
6.98,-3.556061279610585,-2.0225275007769445,1.7724463758610924
6.985,-3.5661538032898323,-2.0144595208624354,1.7632050531843602
6.99,-3.5762056514274048,-2.0062575063573895,1.753835872047691
6.995,-3.5862161571962337,-1.9979227980189278,1.7443402575978142
7.0,-3.5961846605085412,-1.9894567506967586,1.734719648123754
7.005,-3.6061105080846545,-1.980860732672677,1.7249754943878275
7.01,-3.615993053518513,-1.9721361249997567,1.7151092589567827
7.015,-3.6258316573398734,-1.96328432084178,1.705122415533612
7.02,-3.6356256870732135,-1.954306724813457,1.6950164482906034
7.025,-3.645374517293341,-1.9452047523219604,1.6847928512041475
7.03,-3.6550775296777074,-1.9359798289103207,1.6744531273918442
7.035,-3.6647341130554607,-1.926633389603162,1.6639987884523926
7.04,-3.6743436634532163,-1.917166878255325,1.6534313538088021
7.045,-3.6839055841375887,-1.9075817469038414,1.6427523500553893
7.05,-3.69341928565449,-1.8978794551237534,1.631963310309057
7.055,-3.7028841858652184,-1.8880614693882467,1.6210657735653076
7.06,-3.71229970997936,-1.8781292624335542,1.6100612840594604
7.065,-3.721665290584527,-1.868084312629072,1.5989513906334993
7.07,-3.7309803676729554,-1.8579281033531345,1.5877376461089985
7.075,-3.7402443886650105,-1.8476621223748337,1.5764216066665078
7.08,-3.749456808429603,-1.8372878612423318,1.5650048312318383
7.085,-3.7586170893015707,-1.82680681467802,1.553488880869603
7.09,-3.7677247010960513,-1.8162204799809225,1.5418753181843976
7.095,-3.7767791211198896,-1.8055303564366951,1.530165706729976
7.1,-3.78577983418011,-1.7947379447355747,1.5183616104267628
7.105,-3.794726332589505,-1.7838447463986082,1.5064645929880283
7.11,-3.803618116169365,-1.772852263212486,1.49447621735505
7.115,-3.812454692249421,-1.7617619966732632,1.4823980451415302
7.12,-3.821235575665016,-1.75057544743929,1.4702316360875871
7.125,-3.8299602887515665,-1.739294114793597,1.4579785475235647
7.13,-3.838628361336366,-1.7279194961160071,1.445640333843919
7.135,-3.847239330727767,-1.716453086365217,1.4332185459914186
7.14,-3.8557927417018028,-1.7048963775710742,1.4207147309518822
7.145,-3.8642881464862953,-1.6932508583372696,1.4081304312596612
7.15,-3.8727251047425053,-1.6815180133546368,1.3954671845140545
7.155,-3.8811031835443677,-1.6696993229252632,1.382726522906854
7.16,-3.8894219573553888,-1.6577962624975466,1.3699099727611423
7.165,-3.897681008003233,-1.6458103022123998,1.3570190540815439
7.17,-3.905879924652078,-1.633742906460713,1.3440552801160253
7.175,-3.9140183037727785,-1.621595533452218,1.3310201569293871
7.18,-3.9220957491109094,-1.6093696347958615,1.3179151829885436
7.185,-3.9301118716527355,-1.5970666550917965,1.3047418487596907
7.19,-3.9380662895891736,-1.5846880315350733,1.2915016363174374
7.195,-3.945958628277795,-1.5722351935311218,1.278196018965985
7.2,-3.953788520202951,-1.5597095623230532,1.2648264608723707
7.205,-3.961555604934045,-1.547112550630877,1.2513944167118694
7.21,-3.969259529082044,-1.5344455623026374,1.2379013313255425
7.215,-3.9768999462542722,-1.521709991977511,1.2243486393899738
7.22,-3.984476517007547,-1.5089072247608772,1.2107377650991928
7.225,-3.991988908799723,-1.4960386359113653,1.1970701218587807
7.23,-3.9994367959397046,-1.4831055905398698,1.1833471119921444
7.235,-4.006819859535971,-1.4701094433205286,1.1695701264589453
7.24,-4.0141377874437065,-1.4570515382136044,1.1557405445856115
7.245,-4.021390274210553,-1.4439332082002747,1.1418597338079362
7.25,-4.028577021021083,-1.4307557750292514,1.127929049425671
7.255,-4.035697735640023,-1.4175205489751854,1.113949834369064
7.26,-4.042752132354309,-1.404228828608789,1.0999234189772649
7.265,-4.0497399319140115,-1.390881900578603,1.0858511207885213
7.27,-4.0566608614722055,-1.377481039404326,1.071734244342069
7.275,-4.063514654523836,-1.3640275072816146,1.0575740809916225
7.28,-4.070301050843626,-1.3505225538982688,1.043371908730372
7.285,-4.07701979642311,-1.336967416261668,1.0291289920273403
7.29,-4.083670643406818,-1.3233633185373872,1.0148465816750267
7.295,-4.090253350027689,-1.3097114718988454,1.0005259146481813
7.3,-4.096767680541755,-1.2960130743878757,0.9861682139735883
7.305,-4.103213405162159,-1.282269310786083,0.9717746886107228
7.31,-4.109590299992552,-1.2684813524968592,0.957346533343139
7.315,-4.115898146959934,-1.2546503574379075,0.942884928680436
7.32,-4.122136733746967,-1.2407774699441523,0.9283910407706717
7.325,-4.128305853723856,-1.2268638206808444,0.9138660213230257
7.33,-4.134405305879792,-1.2129105265667601,0.8993110075406052
7.335,-4.140434894754052,-1.1989186907072982,0.8847271220631885
7.34,-4.1463944303667875,-1.1848894023373329,0.8701154729197615
7.345,-4.152283728149545,-1.1708237367736514,0.8554771534906649
7.35,-4.158102608875579,-1.1567227553768158,0.8408132424791888
7.355,-4.163850898589995,-1.1425875055222736,0.8261248038924309
7.36,-4.169528428539769,-1.1284190205805604,0.8114128870312585
7.365,-4.1751350351036915,-1.114218319906387,0.7966785264891557
7.37,-4.180670559722284,-1.0999864088364828,0.7819227421598274
7.375,-4.186134848827716,-1.0857242786959818,0.7671465392533365
7.38,-4.191527753773783,-1.0714329068131903,0.7523509083206097
7.385,-4.196849130765976,-1.0571132565425505,0.7375368252861203
7.39,-4.202098840791687,-1.0427662772956248,0.7227052514885668
7.395,-4.207276749550588,-1.0283929045799154,0.7078571337293587
7.4,-4.212382727385223,-1.0139940600453419,0.6929934043287229
7.405,-4.217416649211851,-0.9995706515382021,0.6781149811892577
7.41,-4.222378394451583,-0.9851235731624086,0.6632227678667126
7.415,-4.2272678469618326,-0.9706537053478579,0.6483176536478565
7.42,-4.232084894968133,-0.9561619149257249,0.6334005136352141
7.425,-4.236829430996347,-0.9416490552105107,0.6184722088384975
7.43,-4.241501351805301,-0.9271159660886655,0.6035335862725517
7.435,-4.246100558319879,-0.912563474113607,0.588585479061627
7.44,-4.250626955564614,-0.8979923926069534,0.5736287065497943
7.445,-4.255080452597782,-0.883403521765814,0.558664074417345
7.45,-4.259460962446074,-0.8687976487759188,0.5436923748029477
7.455,-4.263768402039824,-0.8541755479304699,0.528714386431447
7.46,-4.268002692148863,-0.8395379807545004,0.5137308747470795
7.465,-4.272163757318991,-0.8248856961345897,0.4987425920519595
7.47,-4.276251525809127,-0.810219430453761,0.4837502776496513
7.475,-4.280265929529138,-0.7955399077313965,0.4687546579936628
7.48,-4.284206903978378,-0.7808478397680021,0.45375644684068817
7.485,-4.288074388184964,-0.7661439262946752,0.4387563454084508
7.49,-4.2918683246458205,-0.7514288551270756,0.423755042537943
7.495,-4.295588659267486,-0.7367033023237937,0.4087532148599538
7.5,-4.299235341307741,-0.7219679323489206,0.3937515269656866
7.505,-4.302808323318042,-0.707223398238683,0.37875063158132694
7.51,-4.306307561086816,-0.6924703417719857,0.36375116974640204
7.515,-4.3097330135836,-0.6777093936447183,0.34875377099578253
7.52,-4.313084642904075,-0.6629411736476721,0.3337590535451756
7.525,-4.316362414215991,-0.6481662908479289,0.31876762447996193
7.53,-4.3195662957060055,-0.6333853437735872,0.3037800799472476
7.535,-4.322696258527462,-0.6185989206016544,0.2887970053509504
7.54,-4.325752276749108,-0.6038075993490157,0.2738189755498341
7.545,-4.328734327304778,-0.5890119480663095,0.2588465550583164
7.55,-4.331642389944054,-0.5742125250345917,0.2438802982499313
7.555,-4.334476447183914,-0.5594098789646579,0.22892074956331404
7.56,-4.337236484261384,-0.544604549198896,0.21396844371057838
7.565,-4.339922489087205,-0.5297970659155447,0.19902390588796104
7.57,-4.34253445220053,-0.5149879503352487,0.1840876519886227
7.575,-4.345072366724656,-0.5001777149297562,0.16916018881744788
7.58,-4.347536228323804,-0.48536686363269066,0.15424201430777829
7.585,-4.349926035160961,-0.4705558920522466,0.13933361773992303
7.59,-4.352241787856788,-0.45574528768571115,0.12443547996135129
7.595,-4.354483489449605,-0.44093553013570097,0.10954807360845253
7.6,-4.356651145356463,-0.4261270913280066,0.09467186332975652
7.605,-4.358744763335306,-0.4113204357309373,0.0798073060105054
7.61,-4.360764353448233,-0.39651602057608026,0.0649548509984908
7.615,-4.362709928025875,-0.3817142960803335,0.0501149403310141
7.62,-4.364581501632875,-0.366915705669168,0.035288008962925
7.625,-4.36637909103449,-0.352120686200984,0.020474484995602837
7.63,-4.368102715164324,-0.337329668192483,0.0056747899068008145
7.635,-4.369752395093177,-0.3225430760449608,-0.00911066121874099
7.64,-4.371328153999044,-0.3077613282714335,-0.023881459458003407
7.645,-4.372830017138237,-0.29298483772450706,-0.038637201817805666
7.65,-4.374258011817657,-0.27821401182490324,-0.05337749100242095
7.655,-4.375612167368205,-0.2634492527905726,-0.06810193518075924
7.66,-4.376892515119343,-0.2486909578662742,-0.08281014775323758
7.665,-4.378099088374805,-0.23393951955359282,-0.09750174711836879
7.67,-4.379231922389452,-0.21919532584127613,-0.11217635643918375
7.675,-4.380291054347288,-0.20445876043583028,-0.12683360340955144
7.68,-4.381276523340626,-0.1897302029922951,-0.141473120020474
7.685,-4.382188370350405,-0.17501002934512502,-0.1560945423264314
7.69,-4.383026638227666,-0.16029861173909982,-0.17069751021185112
7.695,-4.383791371676182,-0.1455963190602095,-0.1852816671577586
7.7,-4.3844826172362374,-0.1309035170664039,-0.199846660008718
7.705,-4.38510042326957,-0.1162205686181896,-0.21439213874008028
7.71,-4.385644839945454,-0.10154783390896734,-0.22891775622564453
7.715,-4.386115919227941,-0.08688567069505845,-0.24342316800578512
7.72,-4.386513714864254,-0.07223443452535169,-0.25790803205611174
7.725,-4.386838282374316,-0.05759447897050542,-0.2723720085567274
7.73,-4.387089679041436,-0.04296615585163811,-0.28681475966215125
7.735,-4.38726796390413,-0.028349815468459546,-0.3012359492719533
7.74,-4.387373197749082,-0.01374580682674073,-0.3156352428022016
7.745,-4.387405443105244,0.0008455221348874758,-0.3300123069577333
7.75,-4.387364764239064,0.015423824318907618,-0.34436680950534765
7.755,-4.387251227150842,0.029988753243706236,-0.3586984190479665
7.76,-4.387064899572218,0.04453996281924491,-0.3730068047998256
7.765,-4.386805850964765,0.059077107123672104,-0.38729163636275443
7.77,-4.386474152519711,0.07359984018093557,-0.40155258350360556
7.775,-4.38606987715876,0.08810781573945764,-0.41578931593289403
7.78,-4.38559309953602,0.10260068705191737,-0.4300015030846899
7.785,-4.385043896041036,0.11707810665623754,-0.44418881389786125
7.79,-4.384422344802899,0.1315397261577842,-0.45835091659867483
7.795,-4.383728525695459,0.145985196012877,-0.4724874784848512
7.8,-4.3829625203436064,0.1604141653136534,-0.4865981657111161
7.805,-4.382124412130624,0.17482628157435,-0.5006826430763114
7.81,-4.381214286206612,0.1892211905190593,-0.514740573812122
7.815,-4.380232229497965,0.2035985358710254,-0.5287716193734814
7.82,-4.3791783307179,0.21795795914352256,-0.5427754392306983
7.825,-4.3780526803780235,0.23229909943241597,-0.5567516906634031
7.83,-4.376855370800937,0.2466215932104145,-0.5707000285563231
7.835,-4.3755864961338595,0.2609250741231146,-0.5846201051969824
7.84,-4.374246152363274,0.27520917278688195,-0.5985115700753747
7.845,-4.372834437330571,0.2894735165886362,-0.6123740696856699
7.85,-4.3713514507486915,0.3037177294876006,-0.626207247330018
7.855,-4.369797294219762,0.31794143181908396,-0.6400107429245139
7.86,-4.368172071253695,0.3321442401003422,-0.6537841928073701
7.865,-4.366475887287764,0.3463257668386241,-0.6675272295494004
7.87,-4.3647088497071245,0.36048562034141396,-0.6812394817668248
7.875,-4.362871067866288,0.37462340452897835,-0.6949205739365032
7.88,-4.360962653111517,0.3887387187492658,-0.7085701262136421
7.885,-4.358983718804145,0.4028311575952319,-0.722187754252049
7.89,-4.356934380344808,0.41690031072465805,-0.7357730690269966
7.895,-4.354814755198558,0.43094576268253326,-0.7493256766607688
7.9,-4.35262496292087,0.4449670927260723,-0.7628451782509563
7.905,-4.350365125184513,0.4589638746524265,-0.7763311697015591
7.91,-4.348035365807273,0.47293567662919717,-0.7897832415570019
7.915,-4.34563581078052,0.4868820610277751,-0.8032009788390851
7.92,-4.343166588298599,0.5008025842596177,-0.8165839608869809
7.925,-4.340627828789034,0.5146967966155239,-0.8299317612003325
7.93,-4.338019664943525,0.5285642421079866,-0.8432439472855318
7.935,-4.335342231749728,0.5424044583166976,-0.8565200805052545
7.94,-4.332595666523797,0.5562169762372885,-0.8697597159313264
7.945,-4.329780108943679,0.57000132013337,-0.8829624022009864
7.95,-4.326895701083135,0.5837570073919869,-0.8961276813766585
7.955,-4.323942587446475,0.5974835483825213,-0.909255088809265
7.96,-4.3209209150039944,0.611180446319162,-0.922344153005194
7.965,-4.3178308332280855,0.6248471971270098,-0.9353943954969915
7.97,-4.31467249413001,0.6384832893119023,-0.9484053307178566
7.975,-4.3114460522973115,0.6520882038340468,-0.9613764658800257
7.98,-4.308151664931854,0.6656614139855442,-0.9743073008571304
7.985,-4.304789491888459,0.6792023852718816,-0.9871973280705968
7.99,-4.301359695714125,0.6927105752975112,-1.000046032380209
7.995,-4.297862441687813,0.7061854336555597,-1.0128528909788703
8.0,-4.294297897860766,0.7196264018217916,-1.0256173732916907
8.005,-4.2906662350973575,0.7330329130529005,-1.0383389408794652
8.01,-4.286967627116428,0.7464043922892095,-1.0510170473466254
8.015,-4.283202250533099,0.7597402560619197,-1.0636511382537965
8.02,-4.279370284901049,0.7730399124048981,-1.0762406510349536
8.025,-4.275471912755197,0.7863027607712333,-1.088785014919396
8.03,-4.271507319654823,0.7995281919545003,-1.1012836508584833
8.035,-4.267476694227034,0.8127155880149778,-1.1137359714573682
8.04,-4.263380228210622,0.825864322210759,-1.1261413809116707
8.045,-4.259218116500218,0.8389737589340005,-1.1384992749493252
8.05,-4.25499055719079,0.8520432536522538,-1.1508090407775522
8.055,-4.250697751622387,0.8650721528550915,-1.163070057035155
8.06,-4.246339904425155,0.8780597940060716,-1.175281693750185
8.065,-4.241917223564582,0.891005505500087,-1.1874433123030204
8.07,-4.237429920386926,0.9039086066263077,-1.1995542653950566
8.075,-4.232878209664837,0.9167684075366639,-1.2116138970229606
8.08,-4.228262309643095,0.9295842092201076,-1.2236215424587153
8.085,-4.223582442084492,0.9423553034826022,-1.2355765282354063
8.09,-4.218838832315778,0.9550809729330425,-1.2474781721389443
8.095,-4.214031709273664,0.96776049097515,-1.2593257832057665
8.1,-4.209161305550868,0.9803931218053848,-1.2711186617265566
8.105,-4.20422785744213,0.9929781204170736,-1.2828560992561726
8.11,-4.199231604990218,1.0055147326107003,-1.2945373786297327
8.115,-4.194172792031838,1.0180021950105886,-1.306161773985075
8.12,-4.1890516662434765,1.0304397350879122,-1.3177285507915355
8.125,-4.183868479187079,1.04282657119026,-1.3292369658852503
8.13,-4.178623486355594,1.0551619125776965,-1.3406862675109372
8.135,-4.173316947218302,1.0674449594655058,-1.3520756953703232
8.14,-4.167949125265909,1.0796749030736492,-1.363404480677255
8.145,-4.162520288055403,1.0918509256829678,-1.374671846219516
8.15,-4.15703070725458,1.1039722006983084,-1.3858770064275208
8.155,-4.151480658686261,1.1160378927185077,-1.3970191674498231
8.16,-4.145870422372124,1.128047157613437,-1.4080975272356289
8.165,-4.140200282576153,1.139999142608035,-1.4191112756242434
8.17,-4.134470527847623,1.151892986373522,-1.4300595944416348
8.175,-4.128681451063641,1.1637278191257248,-1.4409416576040446
8.18,-4.122833349471154,1.1755027627306665,-1.4517566312287917
8.185,-4.116926524728414,1.1872169308174336,-1.4625036737522747
8.19,-4.110961282945879,1.1988694288983215,-1.4731819360551768
8.195,-4.104937934726466,1.2104593544964053,-1.4837905615950053
8.2,-4.098856795205177,1.2219857972804486,-1.494328686545884
8.205,-4.092718184088003,1.2334478392073136,-1.5047954399457462
8.21,-4.086522425690127,1.244844554671775,-1.5151899438508367
8.215,-4.080269848973337,1.2561750106638683,-1.5255113134976397
8.22,-4.073960787582633,1.2674382669337498,-1.5357586574722077
8.225,-4.067595579882017,1.2786333761640452,-1.545931077886869
8.23,-4.061174568989362,1.2897593841497978,-1.5560276705644087
8.235,-4.0546981028104065,1.3008153299858995,-1.5660475252296144
8.24,-4.048166534071752,1.3118002462621292,-1.5759897257082929
8.245,-4.041580220352902,1.3227131592656705,-1.5858533501336376
8.25,-4.034939524117233,1.3335530891912226,-1.5956374711600458
8.255,-4.028244812741937,1.3443190503585671,-1.6053411561842497
8.26,-4.021496458546826,1.355010051437665,-1.6149634675738267
8.265,-4.014694838821998,1.3656250956812175,-1.6245034629030206
8.27,-4.007840335854341,1.3761631811646167,-1.6339601951957947
8.275,-4.000933336952784,1.3866233010333433,-1.6433327131761648
8.28,-3.9939742344723363,1.397004443757641,-1.652620061525644
8.285,-3.9869634258367896,1.4073055933945415,-1.661821281147862
8.29,-3.9799013135601338,1.4175257298570525,-1.6709354094401738
8.295,-3.972788305266569,1.4276638291905641,-1.6799614805722967
8.3,-3.965624813709156,1.4377188638562834,-1.6888985257717963
8.305,-3.958411256787007,1.4476898030217071,-1.6977455736164146
8.31,-3.9511480575610047,1.457575612858008,-1.7065016503331143
8.315,-3.943835644268045,1.4673752568441991,-1.7151657801037052
8.32,-3.9364744503337024,1.477087696078069,-1.7237369853770308
8.325,-3.9290649143833654,1.4867118895936577,-1.7322142871874922
8.33,-3.9216074802517276,1.496246794685279,-1.7405967054798974
8.335,-3.914102596990682,1.505691367237842,-1.7488832594404011
8.34,-3.90655071887552,1.5150445620634363,-1.75707296783348
8.345,-3.898952305409435,1.5243053332439997,-1.7651648493447647
8.35,-3.89130782132632,1.5334726344798857,-1.7731579229295489
8.355,-3.883617736591774,1.5425454194442623,-1.7810512081668868
8.36,-3.875882526402359,1.5515226421430706,-1.7888437256190237
8.365,-3.868102671183005,1.5604032572804791,-1.7965344971960722
8.37,-3.8602786565826155,1.5691862206295517,-1.8041225465256687
8.375,-3.8524109734677623,1.577870489408042,-1.8116068993274974
8.38,-3.8445001179145346,1.586455022659024,-1.8189865837924122
8.385,-3.8365465911984398,1.5949387816362355,-1.826260630966011
8.39,-3.828550899782371,1.6033207301938925,-1.8334280751364247
8.395,-3.820513555302641,1.611599835180728,-1.8404879542260784
8.4,-3.8124350745529907,1.6197750668381083,-1.8474393101872604
8.405,-3.8043159794666495,1.6278453992019022,-1.8542811894011875
8.41,-3.7961567970963244,1.6358098105079593,-1.8610126430804081
8.415,-3.787958059592204,1.6436672836008595,-1.8676327276742137
8.42,-3.7797203041778644,1.651416806345774,-1.8741405052768842
8.425,-3.7714440731241483,1.6590573720430937,-1.8805350440384379
8.43,-3.7631299137209404,1.6665879798456276,-1.8868154185776715
8.435,-3.7547783782468476,1.6740076351780735,-1.8929807103972
8.44,-3.7463900239368084,1.6813153501584575,-1.8990300083001896
8.445,-3.7379654129475446,1.6885101440213284,-1.9049624088085666
8.45,-3.729505112320941,1.695591043542334,-1.910777016582334
8.455,-3.7210096939452533,1.7025570834639683,-1.9164729448397735
8.46,-3.7124797345142277,1.7094073069221178,-1.9220493157781777
8.465,-3.703915815484058,1.7161407658731602,-1.9275052609948458
8.47,-3.6953185230282055,1.7227565215212826,-1.9328399219080228
8.475,-3.686688447990113,1.7292536447456885,-1.9380524501774519
8.48,-3.6780261858337386,1.735631216527432,-1.943142008124267
8.485,-3.669332336592004,1.7418883283754858,-1.9481077691498507
8.49,-3.660607504813069,1.7480240827518003,-1.9529489181533968
8.495,-3.6518522995045304,1.7540375934949477,-1.9576646519477865
8.5,-3.6430673340754587,1.759927986242096,-1.9622541796735171
8.505,-3.634253226276376,1.7656943988489173,-1.9667167232102927
8.51,-3.625410598137109,1.7713359818071468,-1.9710515175859913
8.515,-3.6165400759025625,1.776851898659438,-1.9752578113826562
8.52,-3.6076422899664533,1.7822413264111592,-1.9793348671391682
8.525,-3.598717874802951,1.7875034559388439,-1.9832819617502928
8.53,-3.5897674688963335,1.7926374923948973,-1.9870983868617342
8.535,-3.5807917146685777,1.797642655608285,-1.9907834492608978
8.54,-3.5717912584050113,1.8025181804808044,-1.9943364712629872
8.545,-3.5627667501779414,1.8072633173786645,-1.9977567910921488
8.55,-3.553718843768386,1.811877332518985,-2.0010437632572886
8.555,-3.544648196585855,1.8163595083509225,-2.0041967589222662
8.56,-3.53555546958624,1.8207091439310779,-2.0072151662701256
8.565,-3.526441327187872,1.824925555292843,-2.0100983908610295
8.57,-3.5173064371857037,1.8290080758093976,-2.0128458559836018
8.575,-3.508151470663741,1.8329560565499894,-2.0154570029993306
8.58,-3.4989771019056617,1.8367688666292257,-2.0179312916797496
8.585,-3.489784008303752,1.8404458935490218,-2.0202682005360577
8.59,-3.480572870266123,1.8439865435329286,-2.022467227140904
8.595,-3.4713443711222727,1.847390241852525,-2.0245278884420204
8.6,-3.4620991970270687,1.85065643314556,-2.0264497210674053
8.605,-3.4528380368631155,1.8537845817255907,-2.028232281621799
8.61,-3.443561582141644,1.8567741718827868,-2.0298751469741356
8.615,-3.4342705269018703,1.8596247081756618,-2.0313779145357285
8.62,-3.42496556760897,1.8623357157134244,-2.0327402025289008
8.625,-3.415647403050612,1.8649067404287216,-2.0339616502458266
8.63,-3.4063167342322043,1.8673373493404792,-2.0350419182973067
8.635,-3.3969742642708156,1.8696271308066263,-2.035980688851262
8.64,-3.3876206982878605,1.8717756947664448,-2.0367776658606993
8.645,-3.378256743300632,1.8737826729723153,-2.0374325752809255
8.65,-3.368883108112653,1.875647719210649,-2.037945165275808
8.655,-3.3595005032030016,1.8773705095117816,-2.03831520641286
8.66,-3.3501096406145665,1.8789507423486413,-2.038542491846982
8.665,-3.340711233841385,1.8803881388239867,-2.038626837492647
8.67,-3.3313059977150252,1.8816824428460512,-2.038568082184385
8.675,-3.321894648290166,1.8828334212924076,-2.0383660878253855
8.68,-3.3124779027293556,1.8838408641619082,-2.038020739524084
8.685,-3.3030564791870414,1.8847045847145503,-2.0375319457185777
8.69,-3.293631096692963,1.885424419599127,-2.0368996382887588
8.695,-3.2842024750348875,1.8860002289685525,-2.0361237726560444
8.7,-3.2747713346408536,1.8864318965827358,-2.0352043278705994
8.705,-3.265338396460878,1.8867193298989204,-2.034141306685963
8.71,-3.2559043818482953,1.8868624601493909,-2.0329347356210055
8.715,-3.2464700124407013,1.8868612424064808,-2.0315846650091456
8.72,-3.2370360100406086,1.886715655634816,-2.0300911690347716
8.725,-3.2276030964959053,1.88642570273075,-2.0284543457568422
8.73,-3.2181719935800963,1.8859914105489521,-2.026674317119619
8.735,-3.2087434228725,1.8854128299161246,-2.024751228950537
8.74,-3.1993181056383526,1.8846900356318455,-2.0226852509451954
8.745,-3.189896762708997,1.883823126456535,-2.0204765766394925
8.75,-3.1804801143621066,1.8828122250865602,-2.018125423368919
8.755,-3.17106888020212,1.8816574781165147,-2.01563203221506
8.76,-3.1616637790408597,1.8803590559887058,-2.0129966679393427
8.765,-3.152265528778436,1.878917152929909,-2.0102196189040975
8.77,-3.142874846284533,1.8773319868754585,-2.007301196981017
8.775,-3.1334924472800556,1.8756037993807477,-2.0042417374470824
8.78,-3.1241190462193025,1.8737328555202393,-2.001041598868084
8.785,-3.114755356172623,1.8717194437740794,-1.997701162969812
8.79,-3.105402088709724,1.8695638759024482,-1.9942208344970889
8.795,-3.096059953783582,1.8672664868077544,-1.99060104106073
8.8,-3.0867296596151257,1.864827634384837,-1.9868422329726272
8.805,-3.077411912578664,1.862247699359308,-1.9829448830690808
8.81,-3.068107417088148,1.859527085114206,-1.9789094865225638
8.815,-3.0588168754843665,1.8566662175051427,-1.974736560642112
8.82,-3.049540987923043,1.8536655446641073,-1.9704266446625025
8.825,-3.0402804522639912,1.8505255367921536,-1.965980299522464
8.83,-3.031035963961288,1.8472466859411418,-1.9613981076320868
8.835,-3.021808215954607,1.8438295057847824,-1.9566806726296981
8.84,-3.0125978985616966,1.8402745313791864,-1.951828619128408
8.845,-3.003405699372076,1.8365823189131567,-1.9468425924525605
8.85,-2.9942323031420415,1.8327534454484897,-1.941723258364386
8.855,-2.9850783916909434,1.8287885086504942,-1.9364713027810423
8.86,-2.9759446437988895,1.8246881265090396,-1.9310874314823878
8.865,-2.966831735105812,1.8204529370503482,-1.9255723698096847
8.87,-2.9577403380120524,1.81608359803986,-1.9199268623555876
8.875,-2.948671121580398,1.8115807866764009,-1.9141516726456362
8.88,-2.9396247514397214,1.8069451992779888,-1.9082475828116052
8.885,-2.9306018896901778,1.8021775509595392,-1.902215393256971
8.89,-2.921603194810031,1.7972785753027807,-1.8960559223148112
8.895,-2.912629321564184,1.792249024018706,-1.8897700058984739
8.9,-2.903680920914366,1.7870896666028286,-1.8833584971452815
8.905,-2.8947586399311107,1.781801289983611,-1.8768222660536487
8.91,-2.8858631217074593,1.7763846981643283,-1.870162199113875
8.915,-2.87699500527452,1.7708407118587488,-1.8633791989330084
8.92,-2.8681549255188132,1.7651701681208982,-1.856474183854032
8.925,-2.8593435131015306,1.7593739199692953,-1.8494480875697892
8.93,-2.8505613943796515,1.753452836005943,-1.8423018587319133
8.935,-2.841809191328981,1.7474078000304218,-1.8350364605551235
8.94,-2.8330875214691575,1.7412397106494513,-1.8276528704172554
8.945,-2.824396997790576,1.7349494808821924,-1.8201520794552934
8.95,-2.8157382286833474,1.7285380377617012,-1.8125350921578316
8.955,-2.8071118178682073,1.7220063219327932,-1.804802925954208
8.96,-2.79851836432949,1.7153552872467317,-1.796956610800744
8.965,-2.7899584622501084,1.7085859003530117,-1.788997188764353
8.97,-2.781432700948577,1.701699140288602,-1.7809257136038785
8.975,-2.77294166481813,1.6946959980649994,-1.7727432503495337
8.98,-2.76448593326786,1.687577476253367,-1.7644508748806937
8.985,-2.756066080665982,1.6803445885681656,-1.7560496735024698
8.99,-2.7476826762851405,1.6729983594495164,-1.7475407425212914
8.995,-2.739336284249847,1.6655398236447092,-1.73892518781992
9.0,-2.731027463485971,1.6579700257890915,-1.7302041244321182
9.005,-2.7227567676723674,1.6502900199867314,-1.7213786761173866
9.01,-2.714524745194572,1.6425008693911116,-1.7124499749360023
9.015,-2.706331939100595,1.6346036457861797,-1.7034191608247025
9.02,-2.6981788870588326,1.626599429168094,-1.6942873811733445
9.025,-2.690066121318028,1.6184893073278954,-1.6850557904027679
9.03,-2.681994168669361,1.6102743754354805,-1.6757255495442438
9.035,-2.6739635504105674,1.6019557356250835,-1.6662978258207064
9.04,-2.6659747823121718,1.5935344965826372,-1.6567737922301444
9.045,-2.6580283745857347,1.5850117731352011,-1.6471546271313315
9.05,-2.650124831854188,1.5763886858428182,-1.6374415138322642
9.055,-2.6422646531241765,1.5676663605929932,-1.6276356401814902
9.06,-2.6344483317604186,1.5588459281980827,-1.617738198162618
9.065,-2.6266763554621044,1.5499285239958793,-1.607750383492294
9.07,-2.618949206241235,1.5409152874535628,-1.5976733952218027
9.075,-2.611267360402982,1.5318073617753478,-1.5875084353426392
9.08,-2.6036312885279522,1.5226058935139672,-1.5772567083961637
9.085,-2.5960414554564277,1.5133120321863107,-1.566919421087682
9.09,-2.588498320274488,1.5039269298933566,-1.556497781905065
9.095,-2.581002336302023,1.4944517409446425,-1.5459930007421607
9.1,-2.5735539510826375,1.4848876214875086,-1.5354062885272306
9.105,-2.5661536063753583,1.475235729141225,-1.5247388568565092
9.11,-2.5588017381481984,1.4654972226363008,-1.5139919176331933
9.115,-2.551498776573472,1.4556732614590395,-1.5031666827119088
9.12,-2.544245146024912,1.4457650055016293,-1.492264363548952
9.125,-2.5370412650764846,1.4357736147178175,-1.4812861708583411
9.13,-2.5298875465029473,1.4257002487844381,-1.47023331427395
9.135,-2.5227843972820594,1.415546066768853,-1.4591070020177772
9.14,-2.515732218598441,1.4053122268024818,-1.4479084405745186
9.145,-2.5087314058490735,1.3949998857605925,-1.4366388343726213
9.15,-2.501782348650348,1.3846101989483894,-1.4252993854718365
9.155,-2.4948854308467063,1.374144319793626,-1.4138912932575096
9.16,-2.488041030520763,1.3636033995457406,-1.4024157541415878
9.165,-2.481249520004956,1.3529885869817326,-1.3908739612705692
9.17,-2.4745112658946087,1.3423010281187593,-1.3792671042403606
9.175,-2.4678266290624524,1.3315418659336558,-1.3675963688182473
9.18,-2.4611959646745056,1.3207122400893656,-1.3558629366719557
9.185,-2.454619622207307,1.3098132866683914,-1.344067985105911
9.19,-2.448097945466485,1.2988461379133744,-1.3322126868048005
9.195,-2.441631272606572,1.2878119219747641,-1.3202982095843903
9.2,-2.4352199361521008,1.2767117626657478,-1.308325716149769
9.205,-2.4288642630198685,1.2655467792243669,-1.2962963638609333
9.21,-2.422564574542409,1.254318086082975,-1.2842113045058694
9.215,-2.4163211864925755,1.2430267926449754,-1.2720716840810626
9.22,-2.4101344091092205,1.2316740030688995,-1.2598786425794894
9.225,-2.4040045471239613,1.2202608160598911,-1.2476333137861557
9.23,-2.3979318997889347,1.2087883246685045,-1.2353368250810801
9.235,-2.391916760905575,1.197257616096951,-1.2229902972498559
9.24,-2.3859594188543083,1.185669771512666,-1.2105948443016543
9.245,-2.3800601566251927,1.1740258658693214,-1.1981515732947952
9.25,-2.374219251849403,1.162326967735144,-1.185661584169731
9.255,-2.3684369768315876,1.1505741391286495,-1.173125969589563
9.26,-2.3627135985830034,1.1387684353616734,-1.1605458147879493
9.265,-2.357049378855424,1.1269109048897066,-1.1479221974244207
9.27,-2.351444574175791,1.1150025891695552,-1.1352561874471159
9.275,-2.345899435881534,1.1030445225241787,-1.1225488469627778
9.28,-2.3404142101565792,1.0910377320147995,-1.1098012301141118
9.285,-2.3349891380679453,1.0789832373201032,-1.0970143829643089
9.29,-2.3296244556029606,1.0668820506226164,-1.0841893433888232
9.295,-2.3243203937069965,1.0547351765020752,-1.0713271409742073
9.3,-2.3190771783217476,1.042543611835856,-1.0584287969240778
9.305,-2.3138950304239723,1.0303083457063056,-1.045495323972038
9.31,-2.308774166064679,1.0180303593149442,-1.0325277263015284
9.315,-2.3037147964087437,1.0057106259035222,-1.019526999472586
9.32,-2.298717127774878,0.9933501106817467,-1.0064941303553134
9.325,-2.2937813616759706,0.9809497707617415,-0.993430097070129
9.33,-2.28890769485971,0.9685105550990235,-0.9803358689345669
9.335,-2.2840963193495143,0.9560334044400499,-0.9672124064166846
9.34,-2.2793474224856904,0.9435192512761447,-0.9540606610948753
9.345,-2.2746611869668047,0.9309690198037632,-0.9408815756240443
9.35,-2.2700377908912563,0.9183836258910529,-0.9276760837081025
9.355,-2.2654774077989757,0.9057639770505067,-0.9144451100785675
9.36,-2.2609802067132723,0.8931109724177582,-0.9011895704793206
9.365,-2.2565463521827462,0.8804255027362802,-0.8879103716572717
9.37,-2.2521760043232875,0.8677084503480356,-0.8746084113589857
9.375,-2.2478693188600825,0.854960689189839,-0.8612845783330151
9.38,-2.2436264471696483,0.8421830847954697,-0.8479397523379841
9.385,-2.2394475363218254,0.8293764943033239,-0.8345748041562036
9.39,-2.23533272912172,0.8165417664695508,-0.8211905956127569
9.395,-2.231282164151582,0.8036797416866115,-0.807787979599999
9.4,-2.2272959758125532,0.7907912520070497,-0.7943678001072436
9.405,-2.2233742943663097,0.7778771211725048,-0.7809308922556759
9.41,-2.219517245976521,0.7649381646477202,-0.7674780823382326
9.415,-2.2157249527501497,0.7519751896595851,-0.7540101878644897
9.42,-2.2119975327785237,0.7389889952409574,-0.7405280176102981
9.425,-2.2083351001781946,0.7259803722793029,-0.7270323716722018
9.43,-2.2047377651315307,0.7129501035699276,-0.7135240415264119
9.435,-2.2012056339270307,0.6998989638737422,-0.700003810092271
9.44,-2.1977388089993513,0.6868277199794963,-0.6864724518001452
9.445,-2.1943373889689926,0.6737371307702595,-0.6729307326635152
9.45,-2.1910014686816623,0.6606279472941831,-0.6593794103552999
9.455,-2.1877311392472554,0.6475009128392863,-0.6458192342881515
9.46,-2.1845264880784665,0.634356763012306,-0.6322509456987598
9.465,-2.1813875989289886,0.6211962258213792,-0.6186752777359333
9.47,-2.178314551931287,0.6080200217625038,-0.605092955552396
9.475,-2.1753074236339462,0.5948288639097122,-0.5915046964002383
9.48,-2.1723662870385354,0.5816234580087369,-0.5779112097297927
9.485,-2.1694912116360188,0.5684045025742044,-0.5643131972919727
9.49,-2.1666822634426524,0.5551726889901019,-0.5507113532438145
9.495,-2.1639395050353873,0.5419287016135624,-0.5371063642572665
9.5,-2.1612629955867306,0.5286732178817114,-0.523498909630967
9.505,-2.158652790899078,0.5154069084216154,-0.5098896614050487
9.51,-2.1561089434384795,0.5021304371631145,-0.4962792844787498
9.515,-2.153631502367838,0.4888444614544785,-0.4826684367307701
9.52,-2.151220513579524,0.4755496321808342,-0.4690577691423169
9.525,-2.1488760197273877,0.46224659388514255,-0.455447925922619
9.53,-2.1465980602581642,0.4489359848917722,-0.4418395446369525
9.535,-2.144386671442249,0.435618437432417,-0.4282332563369244
9.54,-2.142241886403847,0.42229457777440954,-0.41462968569306635
9.545,-2.1401637351504634,0.4089650263511813,-0.4010294511294846
9.55,-2.138152244601747,0.3956303978949183,-0.3874331649606169
9.555,-2.1362074386176584,0.382291301571196,-0.37384143352987625
9.56,-2.134329338025961,0.3689483411155466,-0.3602548573501345
9.565,-2.13251796064903,0.3556021149719088,-0.34667403124599583
9.57,-2.130773321329956,0.34225321643274964,-0.33309954449764484
9.575,-2.1290954319579534,0.3289022337809098,-0.3195319809863248
9.58,-2.127484301493045,0.3155497504329298,-0.30597191934119794
9.585,-2.1259399359900377,0.3021963450839121,-0.2924199330876447
9.59,-2.124462338621762,0.2888425918537088,-0.27887659079678917
9.595,-2.1230515097015785,0.27548906043439475,-0.26534245623621006
9.6,-2.121707446705149,0.26213631623898237,-0.2518180885217942
9.605,-2.120430144291455,0.2487849205511726,-0.23830404227052354
9.61,-2.11921959432307,0.23543543067620232,-0.22480086775425803
9.615,-2.11807578588567,0.2220884000925491,-0.21130911105427258
9.62,-2.1169987053067896,0.20874437860456035,-0.19782931421661668
9.625,-2.1159883361738054,0.19540391249576977,-0.1843620154080568
9.63,-2.1150446593511596,0.18206754468296538,-0.17090774907266765
9.635,-2.1141676529968048,0.16873581487080613,-0.15746704608886727
9.64,-2.1133572925778767,0.15540925970695396,-0.1440404339268635
9.645,-2.112613550885592,0.14208841293768532,-0.13062843680647526
9.65,-2.1119363980493637,0.1287738055637849,-0.11723157585513122
9.655,-2.111325801550141,0.11546596599678685,-0.10385036926611095
9.66,-2.1107817262329602,0.1021654202153339,-0.09048533245679889
9.665,-2.1103041343187234,0.08887269192172632,-0.07713697822702338
9.67,-2.1098929854151836,0.07558830269843225,-0.0638058169172515
9.675,-2.1095482365271563,0.062312772164628036,-0.050492356566709556
9.68,-2.109269842065943,0.04904661813257423,-0.037197103071233854
9.685,-2.1090577538579756,0.03579035676379848,-0.023920560340823932
9.69,-2.108911921152681,0.022544502725056745,-0.010663230456869661
9.695,-2.1088322906295636,0.009309569343880471,0.0025743861711400133
9.7,-2.1088188064045164,-0.003913931236218876,0.015791790649354695
9.705,-2.1088714100353516,-0.017125487901112086,0.028988485443970542
9.71,-2.108990040526564,-0.030324590411908995,0.042163974226235856
9.715,-2.1091746343333204,-0.04351072925150008,0.0553177617182441
9.72,-2.10942512536469,-0.05668339547180817,0.06844935353953903
9.725,-2.1097414449861063,-0.06984208054177547,0.08155825605455684
9.73,-2.1101235220210754,-0.08298627619627459,0.09464397622109302
9.735,-2.1105712827521295,-0.09611547428586953,0.10770602143971972
9.74,-2.1110846509210313,-0.10922916662764721,0.12074389940437283
9.745,-2.1116635477282366,-0.1223268448570404,0.1337571179540297
9.75,-2.1123078918316187,-0.13540800028086153,0.14674518492569533
9.755,-2.1130175993444578,-0.14847212373147278,0.1597076080086224
9.76,-2.1137925838327094,-0.1615187054222783,0.17264389459994955
9.765,-2.11463275631155,-0.17454723480456139,0.18555355166177973
9.77,-2.1155380252412113,-0.18755720042568907,0.1984360855797208
9.775,-2.1165082965221096,-0.20054808978886912,0.21129100202307147
9.78,-2.117543473489277,-0.21351938921438388,0.22411780580657673
9.785,-2.1186434569061054,-0.2264705837025178,0.23691600075396774
9.79,-2.1198081449574033,-0.239401156798099,0.24968508956320615
9.795,-2.1210374332417876,-0.2523105904568698,0.26242457367364574
9.8,-2.1223312147634052,-0.265198364913612,0.27513395313503686
9.805,-2.1236893799230034,-0.27806395855220867,0.2878127264785537
9.81,-2.1251118165083556,-0.2909068477776648,0.3004603905898644
9.815,-2.1265984096840485,-0.3037265068901075,0.3130764405842655
9.82,-2.128149041980651,-0.31652240796094766,0.32566036968405915
9.825,-2.129763593283261,-0.3292940207111285,0.3382116690980985
9.83,-2.1314419408194567,-0.34204081239167317,0.35072982790371054
9.835,-2.1331839591466517,-0.35476224766645814,0.3632143329309231
9.84,-2.134989520138871,-0.3674577884973908,0.37566466864917175
9.845,-2.136858492972961,-0.38012689403201416,0.38808031705650786
9.85,-2.1387907441142375,-0.39276902049355816,0.40046075757132676
9.855,-2.1407861373016015,-0.40538362107361675,0.41280546692679154
9.86,-2.14284453353211,-0.41797014582737807,0.42511391906788065
9.865,-2.1449657910450446,-0.43052804157161567,0.437385585051262
9.87,-2.147149765305466,-0.44305675178536436,0.4496199329479193
9.875,-2.149396308987285,-0.45555571651348736,0.4618164277487316
9.88,-2.151705271955855,-0.46802437227306276,0.47397453127293515
9.885,-2.154076501250105,-0.4804621519627658,0.4860937020796402
9.89,-2.156509841064231,-0.4928684847752651,0.4981733953824188
9.895,-2.1590051327289475,-0.5052427961126551,0.5102130629669867
9.9,-2.1615622146923354,-0.517584507505098,0.5222121531121451
9.905,-2.1641809225002806,-0.5298930365326017,0.534170110513913
9.91,-2.1668610887765394,-0.5421677967501393,0.5460863762130481
9.915,-2.1696025432024273,-0.5544081976160312,0.5579603875258785
9.92,-2.172405112496171,-0.5666136444237931,0.5697915779786438
9.925,-2.1752686203919143,-0.5787835382373763,0.5815793772452729
9.93,-2.178192887618418,-0.5909172758299706,0.5933232110887633
9.935,-2.1811777318774648,-0.603014249626388,0.6050225013061782
9.94,-2.184222967821973,-0.6150738476490438,0.6166766656772776
9.945,-2.187328407033865,-0.6270954534677023,0.6282851179169462
9.95,-2.19049385800168,-0.6390784461529145,0.6398472676313441
9.955,-2.1937191260979745,-0.6510222002333419,0.6513625202779708
9.96,-2.1970040135565094,-0.6629260856568927,0.6628302771295671
9.965,-2.2003483194492603,-0.6747894677558334,0.6742499352420155
9.97,-2.2037518396632625,-0.6866117072158896,0.6856208874262484
9.975,-2.2072143668773023,-0.6983921600493487,0.696942522224178
9.98,-2.2107356905385003,-0.7101301775723241,0.7082142238887988
9.985,-2.2143155968387727,-0.7218251063861054,0.7194353723683921
9.99,-2.2179538686912292,-0.7334762883627781,0.7306053432950045
9.995,-2.22165028570649,-0.7450830606350318,0.7417235079771259
10.0,-2.2254046241689815,-0.7566447555903417,0.7527892333967396
10.005,-2.2292166570131977,-0.768160700869439,0.7638018822106659
10.01,-2.2330861537999733,-0.779630219369226,0.7747608127563453
10.015,-2.2370128806927876,-0.7910526292501369,0.7856653790620626
10.02,-2.240996600434098,-0.8024272439479478,0.7965149308616138
10.025,-2.245037072321768,-0.8137533721901853,0.8073088136135571
10.03,-2.2491340521855663,-0.8250303180170427,0.8180463685249608
10.035,-2.253287292363801,-0.8362573808069785,0.8287269325798122
10.04,-2.2574965416800747,-0.8474338553069026,0.8393498385719989
10.045,-2.2617615454202236,-0.8585590316671163,0.8499144151430147
10.05,-2.2660820453094206,-0.8696321954809172,0.8604199868243089
10.055,-2.2704577794895044,-0.8806526278289986,0.8708658740843974
10.06,-2.2748884824965416,-0.891619605328636,0.8812513933807282
10.065,-2.2793738852386314,-0.902532400187649,0.8915758572162885
10.07,-2.283913714974017,-0.9133902802632613,0.9018385742010673
10.075,-2.2885076952894763,-0.9241925091257631,0.9120388491182824
10.08,-2.2931555460790696,-0.9349383461271225,0.9221759829955053
10.085,-2.2978569835232183,-0.9456270464744396,0.9322492731805868
10.09,-2.3026117200681795,-0.9562578613083644,0.9422580134224869
10.095,-2.307419464405925,-0.9668300377864453,0.9522014939569858
10.1,-2.312279921454433,-0.9773428191713869,0.962079001597244
10.105,-2.317192792338458,-0.9877954449243195,0.9718898198293106
10.11,-2.322157774370752,-0.998187150802966,0.9816332289124666
10.115,-2.32717456103382,-1.008517168964832,0.9913085059845214
10.12,-2.3322428419621692,-1.0187847280752986,1.0009149251719411
10.125,-2.337362302925146,-1.028989053420731,1.0104517577049181
10.13,-2.34253262581032,-1.0391293670264874,1.019918272037263
10.135,-2.3477534886074904,-1.0492048877799025,1.0293137339711893
10.14,-2.3530245653933197,-1.0592148315582044,1.038637406786947
10.145,-2.358345526316599,-1.069158411361305,1.047888551377244
10.15,-2.363716037584219,-1.0790348374495402,1.057066426386523
10.155,-2.3691357614478115,-1.08884331748622,1.066170288354959
10.16,-2.374604356191146,-1.0985830566850816,1.0751993918672564
10.165,-2.3801214761182456,-1.108253257962497,1.084152989706107
10.17,-2.3856867715423054,-1.1178531220945171,1.0930303330103754
10.175,-2.39129988877538,-1.1273818478786024,1.1018306714378692
10.18,-2.3969604701189113,-1.1368386323000892,1.1105532533327322
10.185,-2.4026681538550982,-1.1462226707033105,1.1191973258973786
10.19,-2.4084225742391165,-1.1555331569672869,1.1277621353688863
10.195,-2.4142233614922564,-1.1647692836860195,1.136246927199868
10.2,-2.420070141795941,-1.1739302423532247,1.144650946243668
10.205,-2.4259625372867135,-1.1830152235515556,1.1529734369439162
10.21,-2.4319001660521478,-1.1920234171461417,1.1612136435282776
10.215,-2.4378826421277617,-1.2009540124824605,1.1693708102064013
10.22,-2.443909575494928,-1.2098061985884359,1.1774441813719627
10.225,-2.449980572079784,-1.2185791643806507,1.1854330018086883
10.23,-2.45609523375322,-1.2272720988746766,1.193336516900354
10.235,-2.462253158331886,-1.2358841913993324,1.201153972844578
10.24,-2.4684539395803227,-1.2444146318148834,1.2088846168704044
10.245,-2.4746971672141544,-1.252862610734991,1.2165276974594983
10.25,-2.4809824269044345,-1.261227319752408,1.224082464570933
10.255,-2.487309300283098,-1.2695079516682262,1.231548169869382
10.26,-2.4936773649495914,-1.2777037007246443,1.2389240669566797
10.265,-2.5000861944786714,-1.2858137628411166,1.2462094116066038
10.27,-2.506535358429376,-1.2938373358537356,1.2534034620027408
10.275,-2.5130244223552274,-1.3017736197578076,1.260505478979379
10.28,-2.5195529478156256,-1.3096218169534035,1.2675147262652227
10.285,-2.526120492388508,-1.3173811324938538,1.2744304707298817
10.29,-2.532726609684226,-1.3250507743369666,1.2812519826329238
10.295,-2.539370849360719,-1.3326299535989203,1.2879785358754332
10.3,-2.5460527571399294,-1.3401178848106097,1.2946094082538562
10.305,-2.5527718748255297,-1.3475137861763729,1.3011438817160583
10.31,-2.559527740321948,-1.3548168798349216,1.3075812426194113
10.315,-2.566319887654679,-1.362026392122305,1.3139207819907475
10.32,-2.5731478469919535,-1.3691415538368152,1.3201617957880758
10.325,-2.580011144667693,-1.3761616005056005,1.3263035851638385
10.33,-2.5869093032058474,-1.383085772652906,1.332345456729613
10.335,-2.5938418413460327,-1.3899133160697057,1.3382867228220352
10.34,-2.600808274070552,-1.3966434820846154,1.3441267017698226
10.345,-2.6078081126327683,-1.4032755278358988,1.3498647181617136
10.35,-2.6148408645868195,-1.4098087165443682,1.3555001031151273
10.355,-2.6219060338187337,-1.4162423177870649,1.361032194545417
10.36,-2.6290031205788758,-1.4225756077714689,1.366460337435483
10.365,-2.636131621515806,-1.4288078696101365,1.3717838841056258
10.37,-2.643291029711474,-1.4349383935955042,1.3770021944833946
10.375,-2.6504808347178215,-1.440966477474751,1.3821146363733066
10.38,-2.65770052259473,-1.4468914267244646,1.3871205857261992
10.385,-2.6649495759493576,-1.452712554824975,1.3920194269080668
10.39,-2.6722274739768523,-1.4584291835341474,1.396810552968177
10.395,-2.679533692502404,-1.4640406431604203,1.40149336590626
10.4,-2.6868677040246984,-1.4695462728349484,1.4060672769386207
10.405,-2.6942289777606883,-1.4749454207825947,1.410531706762926
10.41,-2.701616979691758,-1.4802374445916375,1.4148860858215313
10.415,-2.7090311726111898,-1.48542171148194,1.4191298545630964
10.42,-2.716471016173011,-1.4904975985714404,1.423262463702346
10.425,-2.723935966942127,-1.4954644931407155,1.4272833744777362
10.43,-2.7314254784457996,-1.5003217928954597,1.4311920589068627
10.435,-2.738939001226434,-1.5050689062266716,1.4349880000394073
10.44,-2.746475982895628,-1.5097052524683265,1.4386706922074093
10.445,-2.7540358681895514,-1.5142302621523915,1.442239641272705
10.45,-2.7616180990255423,-1.5186433772609247,1.4456943648712974
10.455,-2.769222114560006,-1.5229440514751256,1.449034392654509
10.46,-2.7768473512475054,-1.5271317504210882,1.4522592665266818
10.465,-2.7844932429011013,-1.531205951912105,1.455368540879272
10.47,-2.7921592207538963,-1.5351661461873178,1.4583617828211342
10.475,-2.7998447135217313,-1.5390118361465082,1.461238572404797
10.48,-2.807549147467091,-1.5427425375808779,1.4639985028485785
10.485,-2.815271946464106,-1.5463577793995922,1.4666411807543192
10.49,-2.823012532064723,-1.5498571038519464,1.4691662263205925
10.495,-2.8307703235659276,-1.5532400667449304,1.4715732735511793
10.5,-2.8385447380780917,-1.5565062376560606,1.4738619704586646
10.505,-2.846335190594326,-1.5596552001412607,1.4760319792629586
10.51,-2.8541410940608904,-1.5626865519376565,1.4780829765845949
10.515,-2.8619618594486047,-1.5655999051610967,1.4800146536326306
10.52,-2.8697968958252043,-1.5683948864982364,1.4818267163869883
10.525,-2.877645610428686,-1.5710711373930395,1.4835188857750932
10.53,-2.8855074087415273,-1.5736283142275183,1.4850908978426374
10.535,-2.893381694565836,-1.5760660884965874,1.4865425039183424
10.54,-2.90126787009932,-1.5783841469768554,1.4878734707725565
10.545,-2.9091653360121246,-1.580582191889239,1.4890835807695664
10.55,-2.9170734915244294,-1.5826599410552398,1.4901726320134772
10.555,-2.9249917344848364,-1.584617128046762,1.4911404384875369
10.56,-2.932919461449491,-1.5864535023293476,1.4919868301867858
10.565,-2.9408560677618762,-1.5881688293986864,1.4927116532439002
10.57,-2.9488009476333104,-1.5897628909103128,1.4933147700481348
10.575,-2.9567534942240354,-1.591235484802348,1.4937960593572421
10.58,-2.9647130997249445,-1.5925864254112103,1.4941554164022786
10.585,-2.9726791554398275,-1.5938155435801689,1.4943927529851964
10.59,-2.9806510518681706,-1.5949226867606654,1.4945079975691333
10.595,-2.988628178788443,-1.5959077191063076,1.4945010953613211
10.6,-2.9966099253418084,-1.5967705215594532,1.4943720083885317
10.605,-3.004595680116292,-1.5975109919303152,1.4941207155649934
10.61,-3.0125848312312784,-1.5981290449685124,1.493747212752716
10.615,-3.020576766422396,-1.5986246124270127,1.493251512814164
10.62,-3.0285708731266525,-1.5989976431184025,1.4926336456572307
10.625,-3.036566538567883,-1.5992481029634475,1.4918936582724696
10.63,-3.0445631498423738,-1.5993759750318908,1.4910316147625464
10.635,-3.0525600940047037,-1.599381259575461,1.4900475963638824
10.64,-3.060556758153728,-1.599263974053064,1.488941701460466
10.645,-3.068552529518639,-1.5990241531481277,1.4877140455898181
10.65,-3.0765467955451427,-1.598661848778099,1.4863647614411009
10.655,-3.084538943981609,-1.5981771300960772,1.484893998845372
10.66,-3.0925283629652642,-1.5975700834845863,1.483301924757984
10.665,-3.10051444110828,-1.596840812541495,1.481588723233148
10.67,-3.1084965675838245,-1.5959894380580963,1.4797545953906726
10.675,-3.1164741322119363,-1.5950160979893697,1.477799759374915
10.68,-3.124446525545262,-1.5939209474164526,1.4757244503059685
10.685,-3.132413138954584,-1.592704158501355,1.4735289202231259
10.69,-3.1403733647140784,-1.5913659204339667,1.4712134380206818
10.695,-3.1483265960863256,-1.58990643937139,1.468778289376098
10.7,-3.1562722274069586,-1.5883259383696728,1.4662237766706265
10.705,-3.164209654168992,-1.5866246573079863,1.4635502189024268
10.71,-3.172138273106714,-1.584802852805329,1.4607579515922726
10.715,-3.1800574822791705,-1.582860798129825,1.4578473266819183
10.72,-3.1879666811531755,-1.5807987831006953,1.454818712425204
10.725,-3.1958652706857884,-1.5786171139830034,1.451672493272017
10.73,-3.2037526534062875,-1.5763161133752488,1.448409069745172
10.735,-3.2116282334975175,-1.5738961200899289,1.4450288583103506
10.74,-3.2194914168766706,-1.5713574890271542,1.4415322912391786
10.745,-3.2273416112753717,-1.5687005910414515,1.4379198164655866
10.75,-3.2351782263191247,-1.565925812801845,1.434191897435545
10.755,-3.2430006736060024,-1.5630335566453664,1.4303490129503305
10.76,-3.2508083667846166,-1.560024240424097,1.4263916570034298
10.765,-3.258600721631304,-1.5568982973458856,1.4223203386112302
10.77,-3.266377156126476,-1.5536561758088887,1.418135581637647
10.775,-3.2741370905301648,-1.5502983392300498,1.4138379246128079
10.78,-3.281879947456656,-1.5468252658676993,1.4094279205459805
10.785,-3.289605151948259,-1.543237448638387,1.404906136732858
10.79,-3.2973121315481113,-1.5395353949281454,1.4002731545574065
10.795,-3.305000316372059,-1.5357196263982997,1.3955295692883913
10.8,-3.3126691391795218,-1.5317906787860298,1.390675989870792
10.805,-3.32031803544337,-1.5277491016998148,1.385713038712242
10.81,-3.3279464434187664,-1.523595458409951,1.38064135146468
10.815,-3.3355538042109245,-1.5193303256343202,1.3754615768014056
10.82,-3.3431395618418214,-1.5149542933195592,1.3701743761896774
10.825,-3.3507031633157647,-1.5104679644178476,1.3647804236590901
10.83,-3.3582440586838747,-1.5058719546594512,1.3592804055658547
10.835,-3.365761701107378,-1.501166892321251,1.3536750203532273
10.84,-3.373255546919763,-1.4963534179914044,1.3479649783082284
10.845,-3.3807250556877486,-1.4914321843303446,1.3421510013148605
10.85,-3.3881696902710208,-1.4864038558283186,1.336233822604036
10.855,-3.3955889168807905,-1.48126910855962,1.3302141865003592
10.86,-3.402982205137072,-1.476028629933754,1.324092848166016
10.865,-3.410349028124752,-1.4706831184436793,1.317870573341905
10.87,-3.4176888624483506,-1.4652332834113715,1.3115481380862697
10.875,-3.4250011882855453,-1.4596798447308459,1.3051263285109584
10.88,-3.432285489439367,-1.4540235326088942,1.298605940515578
10.885,-3.439541253389118,-1.448265087303679,1.29198777951968
10.89,-3.446767971339979,-1.442405258861403,1.2852726601931999
10.895,-3.4539651382712706,-1.4364448068512625,1.2784614061853636
10.9,-3.4611322529834214,-1.4303845000988376,1.2715548498522042
10.905,-3.4682688181435606,-1.424225116418164,1.26455383198295
10.91,-3.4753743403298083,-1.417967442342622,1.2574592015254031
10.915,-3.482448330074178,-1.4116122728548945,1.250271815310578
10.92,-3.4894903019041656,-1.4051604111161222,1.2429925377767128
10.925,-3.496499774382946,-1.3986126681945055,1.2356222406929152
10.93,-3.5034762701482354,-1.3919698627934889,1.2281618028825736
10.935,-3.510419315949798,-1.3852328209797327,1.2206121099467366
10.94,-3.517328442685562,-1.3784023759110808,1.2129740539876765
10.945,-3.524203185436415,-1.3714793675646442,1.205248533332747
10.95,-3.5310430834996045,-1.3644646424652578,1.1974364522588028
10.955,-3.5378476804208145,-1.357359053414402,1.1895387207172603
10.96,-3.544616524024859,-1.3501634592198448,1.1815562540600673
10.965,-3.5513491664450436,-1.3428787244261118,1.1734899727666774
10.97,-3.5580451641511868,-1.3355057190459771,1.1653408021722291
10.975,-3.564704077976274,-1.3280453182931637,1.1571096721971126
10.98,-3.5713254731418185,-1.3204984023163568,1.1487975170780287
10.985,-3.5779089192818514,-1.3128658559347632,1.1404052751007736
10.99,-3.5844539904656387,-1.305148568375292,1.1319338883348184
10.995,-3.5909602652190475,-1.2973474330115928,1.1233843023699261
11.0,-3.597427326544648,-1.2894633471050145,1.1147574660548574
11.005,-3.603854761940494,-1.2814972115477128,1.1060543312384048
11.01,-3.610242163417647,-1.2734499306079805,1.0972758525128148
11.015,-3.61658912751643,-1.2653224116779669,1.0884229869597706
11.02,-3.6228952553214073,-1.2571155650239412,1.0794966938990886
11.025,-3.6291601524751522,-1.2488303035391712,1.0704979346401922
11.03,-3.635383429190755,-1.2404675424996183,1.0614276722365696
11.035,-3.6415647002631464,-1.2320281993224895,1.0522868712432476
11.04,-3.647703585079191,-1.223513193327848,1.0430764974774869
11.045,-3.653799707626628,-1.2149234455033109,1.0337975177827174
11.05,-3.6598526965018143,-1.2062598782720275,1.0244508997959172
11.055,-3.6658621849163326,-1.197523415263973,1.0150376117184519
11.06,-3.6718278107024696,-1.1887149810906885,1.0055586220905168
11.065,-3.6777492163175527,-1.1798355011235928,0.9960148995692989
11.07,-3.6836260488472194,-1.1708859012758834,0.9864074127108694
11.075,-3.6894579600075716,-1.1618671077882115,0.9767371297560004
11.08,-3.6952446061463022,-1.1527800470181115,0.9670050184198722
11.085,-3.7009856482427463,-1.1436256452333695,0.9572120456858594
11.09,-3.7066807519069305,-1.1344048284093178,0.9473591776033786
11.095,-3.7123295873776185,-1.1251185220301667,0.9374473790899058
11.1,-3.717931829519353,-1.1157676508944705,0.9274776137372591
11.105,-3.723487157818565,-1.1063531389247059,0.917450843622118
11.11,-3.7289952563787123,-1.0968759089811284,0.9073680291209503
11.115,-3.7344558139145256,-1.0873368826798535,0.8972301287292781
11.12,-3.739868523745327,-1.0777369802153185,0.8870380988854506
11.125,-3.7452330837875034,-1.068077120187066,0.8767928937988472
11.13,-3.7505491965460935,-1.0583582194309955,0.8664954652826655
11.135,-3.755816569105563,-1.0485811928550364,0.8561467625912398
11.14,-3.7610349131197687,-1.038746953279312,0.8457477322619545
11.145,-3.7662039448011173,-1.0288564112808594,0.8352993179618193
11.15,-3.7713233849089853,-1.018910475042843,0.8248024603386375
11.155,-3.7763929587373672,-1.0089100502083985,0.8142580968769021
11.16,-3.781412396101834,-0.9988560397390086,0.8036671617583167
11.165,-3.7863814313257675,-0.9887493437775424,0.7930305857270734
11.17,-3.7912998032259466,-0.9785908595158573,0.7823492959597783
11.175,-3.79616725509746,-0.9683814810670801,0.7716242159401432
11.18,-3.8009835346980085,-0.9581220993424857,0.7608562653383557
11.185,-3.8057483942316006,-0.9478136019330099,0.7500463598951607
11.19,-3.8104615903316548,-0.9374568729954319,0.7391954113106893
11.195,-3.815122884043566,-0.9270527931431288,0.7283043271379304
11.2,-3.819732040806712,-0.9166022393415121,0.7173740106809534
11.205,-3.824288830435975,-0.9061060848080115,0.706405360897745
11.21,-3.828793027102749,-0.895565198916713,0.6953992723077624
11.215,-3.833244409315502,-0.8849804471075379,0.6843566349040884
11.22,-3.837642759899888,-0.8743526907999797,0.6732783340701993
11.225,-3.841987865978432,-0.8636827873114192,0.662165250501367
11.23,-3.8462795189498333,-0.8529715897798917,0.6510182601305612
11.235,-3.850517514467876,-0.8422199470914011,0.6398382340589495
11.24,-3.8547016524200055,-0.8314287038116277,0.6286260384908321
11.245,-3.858831736905556,-0.8205987001221187,0.6173825346731046
11.25,-3.86290757621369,-0.809730771760804,0.6061085788390812
11.255,-3.8669289828010305,-0.79882574996692,0.594805022156765
11.26,-3.870895773269043,-0.7878844614302056,0.583472710681421
11.265,-3.874807768341175,-0.7769077282443666,0.5721124853124487
11.27,-3.8786647928397566,-0.7658963678648049,0.5607251817545468
11.275,-3.882466675662726,-0.7548511930704689,0.5493116304830225
11.28,-3.8862132497601474,-0.7437730119299008,0.5378726567133206
11.285,-3.889904352110593,-0.7326626277713031,0.5264090803745894
11.29,-3.8935398236973664,-0.721520839156702,0.5149217160873615
11.295,-3.8971195094846234,-0.7103484398600276,0.5034113731451619
11.3,-3.9006432583933783,-0.6991462188491813,0.4918788555001179
11.305,-3.904110923277439,-0.6879149602719327,0.4803249617524039
11.31,-3.9075223608992844,-0.6766554434456317,0.4687504851435082
11.315,-3.910877431905883,-0.6653684428507166,0.4571562135532989
11.32,-3.9141760008045137,-0.6540547281278575,0.445542929500726
11.325,-3.9174179359385533,-0.6427150640788001,0.43391141014822254
11.33,-3.9206031094633045,-0.6313502106707188,0.4222624273096093
11.335,-3.9237313973218315,-0.6199609230441407,0.41059674746156627
11.34,-3.9268026792208572,-0.6085479515242762,0.39891513175850046
11.345,-3.9298168386067256,-0.5971120416357313,0.3872183360507846
11.35,-3.9327737626414345,-0.5856539341205765,0.3755071109063399
11.355,-3.9356733421787844,-0.574174364959604,0.36378220163539055
11.36,-3.9385154717406223,-0.5626740653968321,0.35204434831844955
11.365,-3.941300049493234,-0.5511537619670588,0.34029428583733234
11.37,-3.944026977223866,-0.539614176526525,0.3285327439092601
11.375,-3.946696160317422,-0.5280560262864883,0.31676044712384865
11.38,-3.949307507733324,-0.5164800238497649,0.3049781149830407
11.385,-3.951860931982566,-0.5048868772500649,0.2931864619438043
11.39,-3.95435634910498,-0.4932772899940924,0.28138619746356586
11.395,-3.9567936786467004,-0.4816519611063812,0.2695780260483486
11.4,-3.9591728436378837,-0.4700115851766887,0.257762647303436
11.405,-3.9614937705706463,-0.4583568524100071,0.24594075598661866
11.41,-3.9637563893772807,-0.4466884486789857,0.23411304206381459
11.415,-3.965960633408722,-0.435007055578824,0.22228019076712474
11.42,-3.9681064394133094,-0.42331335048443186,0.21044288265511446
11.425,-3.9701937475158275,-0.4116080066099111,0.1986017936753767
11.43,-3.9722225011968573,-0.3998916930701829,0.18675759522919844
11.435,-3.9741926472724405,-0.38816507494472874,0.17491095423829664
11.44,-3.9761041358740616,-0.37642881334341377,0.16306253321359285
11.445,-3.977956920428974,-0.3646835654742162,0.15121299032584593
11.45,-3.979750957640859,-0.3529299847129167,0.13936297947819867
11.455,-3.9814862074708466,-0.3411687206745441,0.1275131503804313
11.46,-3.98316263311889,-0.3294004192866318,0.11566414862497579
11.465,-3.984780201005518,-0.31762572286410845,0.10381661576451401
11.47,-3.9863388807539635,-0.30584527018579116,0.09197118939112553
11.475,-3.987838645172672,-0.29405969657245207,0.08012850321695661
11.48,-3.9892794702382166,-0.2822696339662791,0.0682891871562287
11.485,-3.9906613350785998,-0.2704757110117897,0.05645386740864561
11.49,-3.9919842219569763,-0.2586785531379912,0.04462316654399101
11.495,-3.9932481162557782,-0.2468787826418499,0.03279770358797843
11.5,-3.994453006461271,-0.23507701877286277,0.02097809410914639
11.505,-3.9955988841485253,-0.22327387781879082,0.009164950306857267
11.51,-3.9966857439668266,-0.21146997319237773,-0.0026411188997773893
11.515,-3.997713583625521,-0.199665915519025,-0.014439507782074285
11.52,-3.9986824038802946,-0.18786231272539478,-0.026229613711088035
11.525,-3.9995922085199096,-0.17605977012876542,-0.03801083706622868
11.53,-4.000443004353376,-0.16425889052719933,-0.04978258114312753
11.535,-4.001234801197586,-0.15246027429031966,-0.061544252060955706
11.54,-4.001967611865399,-0.14066451945076033,-0.07329525866913109
11.545,-4.0026414521541875,-0.12887222179608637,-0.0850350124536168
11.55,-4.003256340834841,-0.11708397496124552,-0.09676292744275103
11.555,-4.003812299641234,-0.10530037052137815,-0.10847842011278101
11.56,-4.004309353260164,-0.09352199808495956,-0.12018090929312733
11.565,-4.004747529321747,-0.08174944538724832,-0.1318698160714054
11.57,-4.0051268583902875,-0.06998329838386931,-0.14354456369837507
11.575,-4.005447373955614,-0.05822414134459382,-0.1552045774927564
11.58,-4.005709112424886,-0.04647255694711642,-0.16684928474611183
11.585,-4.005912113114865,-0.034729126370892184,-0.1784781146277311
11.59,-4.006056418244661,-0.022994429390863765,-0.19009049808968959
11.595,-4.006142072928942,-0.011269044471054819,-0.20168586777210262
11.6,-4.006169125171612,0.0004464511419935927,-0.21326365790860075
11.605,-4.00613762585996,0.012151481326112434,-0.22482330423219204
11.61,-4.006047628759268,0.023845470990655156,-0.23636424388144925
11.615,-4.005899190507885,0.035527845984106105,-0.2478859153072157
11.62,-4.005692370612762,0.04719803300207734,-0.2593877581797625
11.625,-4.0054272314454415,0.05885545949588981,-0.2708692132965905
11.63,-4.005103838238514,0.07049955358167283,-0.28232972249081256
11.635,-4.004722259082514,0.0821297439501479,-0.29376872854027974
11.64,-4.004282564923271,0.09374545977711697,-0.30518567507747263
11.645,-4.003784829559709,0.10534613063467548,-0.31658000650017726
11.65,-4.003229129642085,0.11693118640331414,-0.3279511678831075
11.655,-4.002615544670662,0.12850005718484253,-0.3392986048904093
11.66,-4.001944156994822,0.1400521732163259,-0.3506217636892343
11.665,-4.0012150518126015,0.15158696478496392,-0.3619200908643138
11.67,-4.000428317170648,0.16310386214410125,-0.37319303333371945
11.675,-3.9995840439646035,0.17460229543030245,-0.3844400382657453
11.68,-3.9986823259398876,0.18608169458165147,-0.39566055299706815
11.685,-3.997723259692893,0.1975414892572926,-0.4068540249522032
11.69,-3.9967069446725816,0.2089811087582302,-0.4180199015642725
11.695,-3.995633483182465,0.22039998194954527,-0.42915763019724096
11.7,-3.9945029803829817,0.23179753718395973,-0.44026665806955284
11.705,-3.993315544294241,0.2431732022269344,-0.45134643217935033
11.71,-3.992071285799149,0.2545264041832302,-0.4623963992312059
11.715,-3.9907703186468884,0.2658565694250893,-0.47341600556452224
11.72,-3.9894127594567577,0.2771631235220497,-0.4844046970836118
11.725,-3.98799872772236,0.28844549117240736,-0.4953619191894714
11.73,-3.986528345816122,0.2997030961364799,-0.5062871167134013
11.735,-3.9850017389941508,0.31093536117160003,-0.517179733852399
11.74,-3.983419035401406,0.3221417079690199,-0.5280392141065046
11.745,-3.981780366077184,0.33332155709264893,-0.5388650002180223
11.75,-3.980085864960904,0.34447432791980576,-0.5496565341127948
11.755,-3.9783356688981852,0.35559943858390997,-0.5604132568434551
11.76,-3.9765299176472046,0.36669630591926367,-0.5711346085348071
11.765,-3.9746687538853256,0.377764345407932,-0.5818200283313382
11.77,-3.972752323215991,0.3888029711287327,-0.5924689543468773
11.775,-3.9707807741758567,0.3998115957084802,-0.6030808236165384
11.78,-3.9687542582421753,0.41078963027541016,-0.6136550720508771
11.785,-3.9666729298403935,0.421736484414957,-0.6241911343924282
11.79,-3.9645369463519797,0.43265156612780364,-0.6346884441745456
11.795,-3.96234646812244,0.4435342817903755,-0.6451464336827104
11.8,-3.9601016584695397,0.4543840361177007,-0.6555645339182328
11.805,-3.9578026836916944,0.4652002321287773,-0.6659421745644827
11.81,-3.95544971307653,0.4759822711144529,-0.6762787839556537
11.815,-3.9530429189096044,0.4867295526078178,-0.6865737890480625
11.82,-3.9505824764832576,0.4974414743572502,-0.6968266153941168
11.825,-3.9480685641056046,0.5081174323020348,-0.7070366871188741
11.83,-3.9455013631096283,0.5187568205507146,-0.7172034268993471
11.835,-3.9428810578623885,0.5293590313620986,-0.7273262559464795
11.84,-3.94020783577431,0.5399234551290544,-0.737404593989916
11.845,-3.9374818873085444,0.5504494803650863,-0.7474378592655685
11.85,-3.9347034059904,0.560936493693696,-0.7574254685059717
11.855,-3.931872588416805,0.5713838798406524,-0.767366836933552
11.86,-3.9289896342658186,0.5817910216290889,-0.7772613782567301
11.865,-3.9260547463061415,0.5921572999775783,-0.7871085046689998
11.87,-3.9230681304066457,0.6024820939010979,-0.7969076268508997
11.875,-3.920029995545875,0.6127647805150319,-0.8066581539750161
11.88,-3.9169405538215347,0.6230047350421247,-0.8163594937139365
11.885,-3.9138000204599277,0.6332013308225043,-0.8260110522512647
11.89,-3.9106086138253335,0.6433539393267645,-0.8356122342956862
11.895,-3.907366555429323,0.6534619301720942,-0.8451624430980714
11.9,-3.9040740699399716,0.663524671141565,-0.854661080471724
11.905,-3.9007313851909826,0.6735415282064903,-0.8641075468156871
11.91,-3.8973387321906747,0.6835118655519871,-0.8735012411412344
11.915,-3.893896345130853,0.6934350456056462,-0.8828415611014524
11.92,-3.8904044613955073,0.7033104290694419,-0.8921279030240401
11.925,-3.886863321569363,0.7131373749547848,-0.9013596619472308
11.93,-3.8832731694462357,0.7229152406208221,-0.9105362316589353
11.935,-3.879634252037186,0.7326433818159601,-0.9196570047390786
11.94,-3.8759468195784725,0.7423211527225847,-0.92872137260511
11.945,-3.8722111255392524,0.7519479060050768,-0.9377287255607716
11.95,-3.8684274266290544,0.76152299286102,-0.94667845284803
11.955,-3.864595982804969,0.7710457630757181,-0.9555699427022788
11.96,-3.860717057278575,0.7805155650799181,-0.9644025824107119
11.965,-3.856790916522557,0.7899317460108246,-0.973175758373946
11.97,-3.852817830277011,0.7992936517763728,-0.9818888561708607
11.975,-3.8487980715554313,0.8086006271227228,-0.9905412606266172
11.98,-3.8447319166503338,0.817852015705056,-0.9991323558839287
11.985,-3.8406196451385384,0.82704716016156,-1.0076615254774772
11.99,-3.8364615398860495,0.8361854021907057,-1.0161281524115653
11.995,-3.8322578870525685,0.8452660826316947,-1.0245316192408913
12.0,-3.8280089760955684,0.8542885415481725,-1.0328713081545322
12.005,-3.8237150997739677,0.8632521183150914,-1.0411466010630206
12.01,-3.819376554151345,0.8721561517087868,-1.0493568796885762
12.015,-3.8149936385986947,0.8809999800002136,-1.0575015256584357
12.02,-3.8105666557967264,0.889782941051294,-1.0655799206012337
12.025,-3.8060959117376503,0.8985043724144278,-1.0735914462464766
12.03,-3.801581715726481,0.9071636114350464,-1.0815354845269984
12.035,-3.7970243803817976,0.9157599953572763,-1.089411417684452
12.04,-3.792424221635993,0.9242928614325887,-1.0972186283777208
12.045,-3.7877815587349457,0.932761547031499,-1.104956499794301
12.05,-3.78309671423715,0.9411653897581832,-1.112624415764533
12.055,-3.7783700140122516,0.9495037275680548,-1.1202217608787106
12.06,-3.7736017872389853,0.9577758988882289,-1.127747920607001
12.065,-3.768792366402522,0.9659812427408033,-1.1352022814221028
12.07,-3.763942087291165,0.9741190988689853,-1.1425842309246648
12.075,-3.759051288992439,0.9821888078659262,-1.1498931579713305
12.08,-3.7541203138884955,0.990189711306309,-1.1571284528054473
12.085,-3.749149507650887,0.9981211518805455,-1.1642895071903014
12.09,-3.7441392192346394,1.005982473531604,-1.1713757145448904
12.095,-3.739089800871637,1.0137730215943794,-1.1783864700821471
12.1,-3.7340016080633216,1.021492142937519,-1.1853211709495324
12.105,-3.728874999572651,1.0291391861077166,-1.1921792163719938
12.11,-3.7237103374153566,1.0367135014763214,-1.19896000779715
12.115,-3.7185079868504336,1.0442144413882837,-1.2056629490427115
12.12,-3.713268316369912,1.051641360313286,-1.2122874464459896
12.125,-3.7079916976878344,1.0589936149990697,-1.2188329090155001
12.13,-3.7026785057284934,1.0662705646268078,-1.2252987485845128
12.135,-3.697329118613863,1.0734715709685099,-1.23168437996653
12.14,-3.6919439176502435,1.0805959985463571,-1.2379892211125902
12.145,-3.686523287314121,1.0876432147938635,-1.2442126932702968
12.15,-3.6810676152371893,1.0946125902188424,-1.2503542211445406
12.155,-3.6755772921905816,1.1015034985680203,-1.2564132330597673
12.16,-3.6700527120682476,1.1083153169932876,-1.2623891611237699
12.165,-3.6644942718695224,1.1150474262194212,-1.2682814413928474
12.17,-3.658902371680825,1.121699210713268,-1.27408951403831
12.175,-3.6532774146565363,1.128270058854218,-1.279812823514168
12.18,-3.6476198069990016,1.13475936310594,-1.2854508187259674
12.185,-3.6419299579376707,1.141166520189252,-1.2910029532006493
12.19,-3.6362082797073927,1.1474909312560115,-1.2964686852573175
12.195,-3.6304551875258078,1.1537320020639807,-1.3018474781788651
12.2,-3.6246710995698943,1.159889143152496,-1.3071388003842932
12.205,-3.618856436951605,1.1659617700189102,-1.3123421256016852
12.21,-3.613011623692648,1.1719493032956345,-1.3174569330416694
12.215,-3.6071370866983616,1.1778511689277302,-1.3224827075713137
12.22,-3.6012332557307007,1.1836667983509177,-1.3274189398883212
12.225,-3.595300563380351,1.189395628669878,-1.3322651266954053
12.23,-3.5893394450379237,1.1950371028367839,-1.3370207708747772
12.235,-3.583350338864285,1.2005906698298905,-1.3416853816625773
12.24,-3.5773336857599647,1.2060557848321334,-1.3462584748231967
12.245,-3.571289929333703,1.2114319094095614,-1.3507395728233216
12.25,-3.565219515870073,1.2167185116895494,-1.3551282050056377
12.255,-3.5591228942962414,1.2219150665386178,-1.359423907762031
12.26,-3.553000516147827,1.227021055739791,-1.363626224706208
12.265,-3.546852835533867,1.2320359681693576,-1.367734706845607
12.27,-3.540680309100924,1.2369592999729004,-1.3717489127524631
12.275,-3.5344833959962876,1.2417905547405206,-1.3756684087339546
12.28,-3.52826255783033,1.2465292436810849,-1.3794927690012624
12.285,-3.522018258637963,1.2511748857954343,-1.383221575837474
12.29,-3.5157509648392637,1.2557270080483807,-1.38685441976417
12.295,-3.509461145199211,1.2601851455394277,-1.390390899706619
12.3,-3.503149270786602,1.2645488416720447,-1.393830623157423
12.305,-3.496815814932109,1.2688176483214189,-1.3971732063385267
12.31,-3.490461253185494,1.2729911260005522,-1.4004182743614677
12.315,-3.4840860632720267,1.277068844024568,-1.4035654613857327
12.32,-3.4776907250480478,1.2810503806731526,-1.4066144107751375
12.325,-3.4712757204557625,1.2849353233509664,-1.4095647752520823
12.33,-3.464841533477201,1.2887232687459569,-1.4124162170495989
12.335,-3.4583886500874264,1.292413822985418,-1.4151684080610503
12.34,-3.451917558206947,1.2960066017897136,-1.417821029987393
12.345,-3.445428747653363,1.2995012306235403,-1.4203737744818812
12.35,-3.4389227100922906,1.302897344844608,-1.4228263432920958
12.355,-3.4323999389875097,1.3061945898496568,-1.4251784483992136
12.36,-3.4258609295504296,1.3093926212176685,-1.4274298121543834
12.365,-3.419306178688807,1.3124911048501993,-1.429580167412129
12.37,-3.412736184954807,1.3154897171086952,-1.4316292576606524
12.375,-3.406151448492347,1.3183881449487218,-1.4335768371489612
12.38,-3.3995524709838167,1.3211860860509745,-1.435422671010697
12.385,-3.3929397555961214,1.3238832489489951,-1.4371665353845875
12.39,-3.3863138069260996,1.326479353153488,-1.4388082175314174
12.395,-3.379675130945351,1.3289741292731316,-1.4403475159474235
12.4,-3.373024234944433,1.3313673191318163,-1.441784240474035
12.405,-3.366361627476516,1.33365867588219,-1.4431182124038577
12.41,-3.359687818300448,1.3358479641154517,-1.444349264582829
12.415,-3.3530033183233114,1.3379349599672834,-1.445477241508453
12.42,-3.3463086395424266,1.33991945121986,-1.4465019994240413
12.425,-3.339604294986889,1.3418012373998374,-1.4474234064088791
12.43,-3.3328907986586036,1.3435801298722598,-1.4482413424642455
12.435,-3.326168665472858,1.3452559519303047,-1.4489556995952184
12.44,-3.3194384111984854,1.3468285388807895,-1.4495663818881894
12.445,-3.31270055239757,1.348297738125387,-1.450073305584034
12.45,-3.3059556063647997,1.3496634092374702,-1.4504763991468697
12.455,-3.2992040910664047,1.3509254240345403,-1.450775603328345
12.46,-3.292446525078782,1.3520836666461649,-1.450970871227406
12.465,-3.2856834275267683,1.353138033577388,-1.4510621683454918
12.47,-3.278915318021604,1.3540884337675518,-1.451049472637105
12.475,-3.272142716598645,1.3549347886444827,-1.450932774555721
12.48,-3.265366143654771,1.3556770321740068,-1.4507120770949902
12.485,-3.2585861198856043,1.3563151109047453,-1.4503873958252005
12.49,-3.2518031662224725,1.356848984008162,-1.449958758924964
12.495,-3.245017803769224,1.357278623313824,-1.4494262072081043
12.5,-3.2382305537388403,1.3576040133398548,-1.44878979414571
12.505,-3.2314419373899432,1.357825151318546,-1.4480495858833453
12.51,-3.224652475963164,1.3579420472171166,-1.4472056612533901
12.515,-3.217862690617418,1.3579547237535965,-1.4462581117824986
12.52,-3.211073102366141,1.3578632164078226,-1.4452070416941725
12.525,-3.2042842320134404,1.3576675734275412,-1.4440525679064338
12.53,-3.1974966000902714,1.3573678558296083,-1.442794820024604
12.535,-3.190710726790579,1.3569641373962882,-1.4414339403291827
12.54,-3.1839271319075104,1.3564565046666537,-1.4399700837588445
12.545,-3.1771463347696427,1.3558450569230922,-1.438403417888546
12.55,-3.1703688541773274,1.3551299061729334,-1.4367341229027795
12.555,-3.163595208339114,1.354311177125204,-1.4349623915639664
12.56,-3.156825914808303,1.3533890071625383,-1.4330884291760309
12.565,-3.150061490419675,1.3523635463082617,-1.4311124535431752
12.57,-3.1433024512263605,1.3512349571886682,-1.429034694923873
12.575,-3.136549312436948,1.3500034149905336,-1.4268553959801358
12.58,-3.1298025883527787,1.3486691074138852,-1.4245748117220642
12.585,-3.1230627923055247,1.3472322346200762,-1.4221932094477514
12.59,-3.1163304365950157,1.345693009175198,-1.4197108686785571
12.595,-3.1096060324273576,1.344051655988875,-1.4171280810898137
12.6,-3.1028900898533953,1.3423084122485023,-1.414445150437022
12.605,-3.096183117707479,1.3404635273489536,-1.411662392477565
12.61,-3.0894856235466284,1.338517262817844,-1.4087801348880358
12.615,-3.0827981135900497,1.3364698922363778,-1.4057987171771984
12.62,-3.0761210926590903,1.3343217011558697,-1.4027184905946892
12.625,-3.0694550641175886,1.332072987009976,-1.3995398180354854
12.63,-3.0628005298127072,1.3297240590227328,-1.396263073940248
12.635,-3.056157990016211,1.3272752381124502,-1.392888644191586
12.64,-3.0495279433662392,1.3247268567915418,-1.3894169260063274
12.645,-3.042910886809609,1.3220792590623833,-1.3858483278238931
12.65,-3.036307315544615,1.3193328003092486,-1.3821832691908205
12.655,-3.029717722964419,1.3164878471864394,-1.3784221806415629
12.66,-3.023142600600966,1.3135447775026645,-1.3745655035756137
12.665,-3.016582438069528,1.3105039801017835,-1.3706136901310837
12.67,-3.010037723013816,1.307365854739974,-1.3665672030547806
12.675,-3.0035089410517495,1.3041308119594512,-1.362426515568934
12.68,-2.99699657572184,1.300799272958803,-1.3581921112346216
12.685,-2.990501108430236,1.2973716694600481,-1.3538644838120122
12.69,-2.9840230183984575,1.2938484435725326,-1.3494441371175394
12.695,-2.977562782611791,1.290230047653729,-1.3449315848780747
12.7,-2.9711208757684204,1.2865169441670863,-1.34032735058225
12.705,-2.9646977702292383,1.2827096055369858,-1.335631967328982
12.71,-2.9582939359684284,1.2788085140009575,-1.330845977673364
12.715,-2.951909840524767,1.2748141614592237,-1.3259699334699837
12.72,-2.945545948953683,1.2707270493216956,-1.3210043957137994
12.725,-2.939202723780114,1.2665476883525475,-1.3159499343787033
12.73,-2.9328806249521113,1.2622765985124387,-1.3108071282538358
12.735,-2.926580109795273,1.2579143087985478,-1.3055765647778255
12.74,-2.920301632967947,1.2534613570824755,-1.3002588398710058
12.745,-2.91404564641729,1.2489182899461866,-1.294854557765784
12.75,-2.9078125993361077,1.2442856625160483,-1.2893643308352196
12.755,-2.9016029381205684,1.239564038295133,-1.283788779419981
12.76,-2.895417106328737,1.2347539889938584,-1.2781285316537565
12.765,-2.889255544639956,1.2298560943590988,-1.272384223287249
12.77,-2.883118690815111,1.2248709420018937,-1.2665564975108912
12.775,-2.877006979657723,1.2197991272238355,-1.2606460047763508
12.78,-2.870920842975953,1.2146412528422983,-1.2546534026170029
12.785,-2.864860709545442,1.2093979290145698,-1.2485793554674194
12.79,-2.858827005073072,1.2040697730610592,-1.242424534482058
12.795,-2.8528201521615766,1.1986574092876345,-1.2361896173531972
12.8,-2.8468405702750736,1.1931614688072651,-1.229875288128304
12.805,-2.840888675705472,1.187582589361034,-1.2234822370268854
12.81,-2.834964881539772,1.181921415138649,-1.2170111602569664
12.815,-2.829069597628287,1.176178596598592,-1.2104627598313245
12.82,-2.8232032305537325,1.1703547902879612,-1.2038377433835388
12.825,-2.8173661836012514,1.164450658662182,-1.197136823984035
12.83,-2.8115588567293055,1.1584668699046303,-1.1903607199561577
12.835,-2.8057816465415026,1.1524040977463423,-1.1835101546924567
12.84,-2.800034946259301,1.1462630212858627,-1.1765858564712308
12.845,-2.794319145695616,1.1400443248093588,-1.16958855827346
12.85,-2.7886346312293453,1.13374869761113,-1.1625189976002546
12.855,-2.7829817857807604,1.1273768338145547,-1.1553779162908624
12.86,-2.7773609887878226,1.120929432193652,-1.1481660603414112
12.865,-2.771772616183359,1.1144071959952802,-1.1408841797244076
12.87,-2.766217040373157,1.107810832762145,-1.133533028209168
12.875,-2.760694630214911,1.101141054156643,-1.1261133631831979
12.88,-2.755205750998074,1.0943985757857024,-1.1186259454746927
12.885,-2.7497507644245673,1.087584117026658,-1.1110715391761874
12.89,-2.744330028590354,1.0806984008542755,-1.1034509114694713
12.895,-2.738943897967894,1.0737421536690344,-1.0957648324518794
12.9,-2.7335927233894304,1.0667161051267007,-1.0880140749639862
12.905,-2.728276852031148,1.0596209879693468,-1.0801994144188631
12.91,-2.7229966273981474,1.0524575378578225,-1.0723216286328963
12.915,-2.7177523893102813,1.0452264932058384,-1.0643814976583328
12.92,-2.7125444738887876,1.037928595015659,-1.0563798036175422
12.925,-2.7073732135437654,1.03056458671556,-1.0483173305391582
12.93,-2.702238936962443,1.023135213999061,-1.0401948641960959
12.935,-2.697141969098244,1.0156412246660294,-1.0320131919455522
12.94,-2.6920826311606616,1.0080833684657498,-1.0237731025710795
12.945,-2.687061240605884,1.0004623969419641,-1.0154753861267265
12.95,-2.682078111128222,0.9927790632800263,-1.007120833783403
12.955,-2.6771335526522617,0.9850341221561464,-0.9987102376774328
12.96,-2.6722278713257976,0.9772283295888713,-0.990244390761444
12.965,-2.66736136951348,0.9693624427927897,-0.9817240866575799
12.97,-2.662534345791191,0.961437220034543,-0.9731501195131131
12.975,-2.657747094941153,0.9534534204912227,-0.9645232838585438
12.98,-2.652999907947709,0.9454118041111358,-0.9558443744681546
12.985,-2.6482930719938262,0.9373131314770707,-0.9471141862231628
12.99,-2.643626870458244,0.9291581636720209,-0.938333513977415
12.995,-2.6390015829133184,0.9209476621474981,-0.9295031524257654
13.0,-2.63441748512349,0.9126823885943849,-0.9206238959750737
13.005,-2.629874849044414,0.9043631048164525,-0.9116965386179585
13.01,-2.625373942822705,0.8959905726065106,-0.902721873809262
13.015,-2.6209150307962874,0.8875655536252449,-0.893700694345285
13.02,-2.6164983734953675,0.8790888092828099,-0.8846337922458566
13.025,-2.6121242276439616,0.8705611006231261,-0.8755219586391838
13.03,-2.6077928461620243,0.8619831882110026,-0.8663659836496052
13.035,-2.603504478168108,0.8533558320220112,-0.8571666562881651
13.04,-2.59925936898259,0.8446797913352315,-0.8479247643461367
13.045,-2.595057760131405,0.8359558246287887,-0.8386410942914003
13.05,-2.590899889350318,0.8271846894782943,-0.8293164311677987
13.055,-2.5867859905896773,0.8183671424581296,-0.8199515584973974
13.06,-2.582716294019658,0.8095039390456136,-0.8105472581856932
13.065,-2.5786910260359917,0.8005958335280973,-0.8011043104298142
13.07,-2.574710409266131,0.7916435789129155,-0.7916234936296329
13.075,-2.5707746625758783,0.7826479268402975,-0.7821055843019004
13.08,-2.5668840010764242,0.7736096274991414,-0.7725513569972963
13.085,-2.5630386361318167,0.7645294295457503,-0.7629615842204986
13.09,-2.559238775366818,0.7554080800254541,-0.7533370363531876
13.095,-2.5554846226751446,0.7462463242971422,-0.7436784815800126
13.1,-2.551776378228092,0.7370449059607392,-0.7339866858175504
13.105,-2.5481142384834934,0.7278045667875355,-0.7242624126461632
13.11,-2.5444983961950425,0.7185260466534641,-0.7145064232448485
13.115,-2.5409290404219202,0.7092100834752136,-0.7047194763289656
13.12,-2.537406356538755,0.6998574131492667,-0.6949023280909304
13.125,-2.5339305262458587,0.6904687694937481,-0.6850557321437558
13.13,-2.53050172757977,0.6810448841931694,-0.675180439467527
13.135,-2.5271201349240475,0.6715864867459711,-0.6652771983587081
13.14,-2.5237859190203236,0.6620943044148773,-0.6553467543822931
13.145,-2.5204992469796093,0.6525690621800755,-0.645389850326815
13.15,-2.5172602822938086,0.6430114826951202,-0.6354072261621052
13.155,-2.5140691848474654,0.6334222862456372,-0.6253996189998831
13.16,-2.5109261109296925,0.6238021907107002,-0.61536776305704
13.165,-2.5078312132463028,0.6141519115269601,-0.6053123896217041
13.17,-2.504784640932097,0.6044721616553941,-0.5952342270219407
13.175,-2.5017865395633287,0.5947636515507481,-0.5851340005971718
13.18,-2.4988370511703017,0.585027089133563,-0.5750124326721929
13.185,-2.4959363142501028,0.575263179764783,-0.5648702425337905
13.19,-2.4930844637794647,0.5654726262229515,-0.5547081464099619
13.195,-2.4902816312277234,0.5556561286838743,-0.5445268574516144
13.2,-2.4875279445698832,0.5458143847028243,-0.5343270857168178
13.205,-2.484823528299753,0.5359480891991399,-0.5241095381574598
13.21,-2.4821685034431638,0.5260579344432899,-0.5138749186083764
13.215,-2.4795629875712404,0.5161446100462785,-0.5036239277788298
13.22,-2.4770070948137155,0.5062088029513914,-0.4933572632463288
13.225,-2.4745009358722916,0.49625119742827234,-0.483075619452788
13.23,-2.472044618034011,0.4862724750692093,-0.47277968770289347
13.235,-2.469638245184655,0.476273314787693,-0.46247015616474546
13.24,-2.4672819178221306,0.4662543928190967,-0.45214770987261743
13.245,-2.4649757330698607,0.456216382723546,-0.4418130307319057
13.25,-2.4627197846901425,0.44615995539082287,-0.4314667975261069
13.255,-2.4605141630974887,0.4360857790473705,-0.4211096859258926
13.26,-2.45835895537192,0.4259945192652644,-0.41074236850014295
13.265,-2.456254245272207,0.415886838973141,-0.4003655147289291
13.27,-2.454200113249063,0.40576339846907394,-0.38997979101843566
13.275,-2.452196636458255,0.3956248554352613,-0.37958586071768186
13.28,-2.4502438887736453,0.3854718649545894,-0.3691843841371089
13.285,-2.448341940800142,0.37530507952890935,-0.35877601856886643
13.29,-2.4464908598865556,0.36512514909909505,-0.3483614183088667
13.295,-2.444690710138349,0.3549327210667186,-0.33794123468044046
13.3,-2.4429415524302778,0.3447284403174056,-0.3275161160596578
13.305,-2.441243444418909,0.3345129492457327,-0.31708670790217197
13.31,-2.439596440555006,0.3242868877816523,-0.30665365277157364
13.315,-2.438000592095791,0.3140508934184321,-0.29621759036924034
13.32,-2.4364559471170457,0.30380560124196854,-0.2857791575655386
13.325,-2.434962550525081,0.29355164396153655,-0.275338988432443
13.33,-2.433520444068534,0.2832896519418086,-0.2648977142774
13.335,-2.4321296663500123,0.2730202532362053,-0.2544559636785032
13.34,-2.430790252837563,0.2627440736214354,-0.24401436252083197
13.345,-2.429502235875965,0.25246173663321064,-0.2335735340339415
13.35,-2.428265644697847,0.24217386360312113,-0.22313409883048824
13.355,-2.4270805054346094,0.23188107369652777,-0.21269667494584574
13.36,-2.4259468411271627,0.22158398395153453,-0.2022618778787743
13.365,-2.4248646717364597,0.21128320931887107,-0.1918303206329732
13.37,-2.423834014153835,0.20097936270275213,-0.18140261375958247
13.375,-2.42285488221113,0.19067305500254403,-0.1709793654004624
13.38,-2.4219272866906145,0.18036489515530105,-0.16056118133231476
13.385,-2.421051235334688,0.17005549017902777,-0.15014866501149995
13.39,-2.420226732855366,0.1597454452166525,-0.13974241761953524
13.395,-2.4194537809435452,0.14943536358069714,-0.12934303810925968
13.4,-2.41873237827804,0.13912584679850037,-0.11895112325152046
13.405,-2.418062520534397,0.12881749465805542,-0.10856726768244374
13.41,-2.4174442003934735,0.11851090525429508,-0.0981920639511204
13.415,-2.4168774075497894,0.10820667503588889,-0.08782610256777257
13.42,-2.416362128719637,0.09790539885238451,-0.07746997205223215
13.425,-2.4158983476489606,0.08760767000175587,-0.06712425898279385
13.43,-2.4154860451209936,0.07731408027821547,-0.05678954804529983
13.435,-2.4151251989636577,0.0670252200202768,-0.046466422082441755
13.44,-2.414815784056721,0.05674167815905303,-0.03615546214326651
13.445,-2.414557772338713,0.0464640422666499,-0.02585724753274302
13.45,-2.4143511328136,0.036192898604716375,-0.015572355861454074
13.455,-2.4141958315572145,0.025928832172985986,-0.0053013630952457105
13.46,-2.4140918317234443,0.015672426757872414,0.004955156395102016
13.465,-2.4140390935501768,0.005424264980978634,0.015196629784323665
13.47,-2.4140375743650027,-0.00481507165249299,0.025422485743248947
13.475,-2.4140872285906774,-0.015045002705442238,0.035632154389527645
13.48,-2.4141880077503406,-0.025264948760823764,0.04582506723863833
13.485,-2.414339860472497,-0.03547433137378664,0.05600065715511633
13.49,-2.4145427324957587,-0.04567257302416492,0.06615835830416499
13.495,-2.4147965666733504,-0.055859097069250845,0.07629760610358159
13.5,-2.415101302977379,-0.06603332769701396,0.0864178371761609
13.505,-2.4154568785028716,-0.07619468987970102,0.096518489302511
13.51,-2.4158632274715806,-0.08634260932795353,0.10659900137441791
13.515,-2.416320281235564,-0.09647651244545336,0.11665881334876887
13.52,-2.4168279682805367,-0.10659582628410595,0.126697366202044
13.525,-2.4173862142290026,-0.1166999784998968,0.13671410188551067
13.53,-2.417994941843163,-0.12678839730935473,0.14670846328105483
13.535,-2.4186540710276163,-0.13686051144678188,0.1566798941578074
13.54,-2.4193635188318368,-0.14691575012217903,0.16662783912949525
13.545,-2.4201231994524535,-0.1569535429800256,0.17655174361267428
13.55,-2.4209330242353193,-0.16697332005884613,0.1864510537857769
13.555,-2.421792901677381,-0.17697451175169582,0.19632521654910506
13.56,-2.422702737428359,-0.186956548767571,0.20617367948577464
13.565,-2.4236624342922273,-0.19691886209375215,0.21599589082361811
13.57,-2.4246718922285173,-0.20686088295920824,0.22579129939817308
13.575,-2.425731008353434,-0.21678204279899416,0.23555935461668864
13.58,-2.4268396769408014,-0.22668177321979432,0.2452995064233009
13.585,-2.4279977894228364,-0.2365595059665432,0.25501120526530857
13.59,-2.429205234390758,-0.24641467289024946,0.264693902060674
13.595,-2.430461897595242,-0.2562467059170274,0.27434704816675265
13.6,-2.4317676619467186,-0.2660550370183387,0.28397009535025325
13.605,-2.433122407515531,-0.2758390981825691,0.29356249575855214
13.61,-2.4345260115319483,-0.28559832138786867,0.3031237018922907
13.615,-2.435978348386052,-0.2953321385764035,0.3126531665794005
13.62,-2.437479289627492,-0.3050399816299426,0.3221503429504817
13.625,-2.4390287039651297,-0.31472128234692587,0.33161468441567765
13.63,-2.4406264572665637,-0.32437547242094056,0.3410456446429734
13.635,-2.4422724125575566,-0.33400198342072474,0.35044267753803443
13.64,-2.4439664300213653,-0.3436002467716975,0.3598052372255856
13.645,-2.445708366997977,-0.35316969373901236,0.3691327780323251
13.65,-2.447498077983276,-0.36270975541225137,0.37842475447148893
13.655,-2.449335414628121,-0.37221986269168383,0.3876806212289917
13.66,-2.4512202257373796,-0.38169944627622904,0.3968998331512777
13.665,-2.453152357268883,-0.39114793665304276,0.4060818452348054
13.67,-2.4551316523323545,-0.4005647640888641,0.4152261126172969
13.675,-2.457157951188283,-0.4099493586230447,0.4243320905706766
13.68,-2.4592310912467736,-0.4193011500623718,0.4333992344958065
13.685,-2.4613509070663797,-0.4286195679776762,0.4424269999190097
13.69,-2.4635172303529123,-0.4379040417022167,0.4514148424903731
13.695,-2.465729889958257,-0.44715400033194774,0.4603622179839318
13.7,-2.4679887118791877,-0.4563688727275907,0.46926858229965834
13.705,-2.4702935192562046,-0.4655480875186357,0.47813339146737954
13.71,-2.4726441323723862,-0.47469107310919284,0.4869561016525398
13.715,-2.4750403686522846,-0.4837972576857956,0.49573616916391194
13.72,-2.477482042660863,-0.49286606922714143,0.5044730504632392
13.725,-2.4799689661024784,-0.5018969355157556,0.513166202176795
13.73,-2.482500947819942,-0.5108892841516761,0.5218150811089526
13.735,-2.4850777937936375,-0.5198425425680746,0.5304191442576841
13.74,-2.4876993071407374,-0.5287561380489321,0.5389778488321014
13.745,-2.4903652881144978,-0.53762949774868,0.547490652271951
13.75,-2.493075534103671,-0.5464620487139207,0.555957012269174
13.755,-2.495829839632021,-0.5552532179071415,0.5643763867914456
13.76,-2.4986279963579645,-0.56400243223251,0.5727482341077785
13.765,-2.5014697930743557,-0.5727091185637291,0.5810720128161689
13.77,-2.5043550157083985,-0.5813727037739297,0.5893471818732618
13.775,-2.507283447321731,-0.5899926147676822,0.597573200626113
13.78,-2.510254868110659,-0.5985682785150397,0.605749528845963
13.785,-2.5132690554065826,-0.6070991220877138,0.6138756267641187
13.79,-2.5163257836765878,-0.6155845726972882,0.6219509551098499
13.795,-2.5194248245242576,-0.62402405773557,0.6299749751503965
13.8,-2.5225659466906682,-0.6324170048169844,0.6379471487329921
13.805,-2.5257489160556177,-0.640762841823088,0.6458669383289788
13.81,-2.528973495639079,-0.6490609969491677,0.6537338070799753
13.815,-2.5322394456028823,-0.6573108987528934,0.6615472188460698
13.82,-2.5355465232526626,-0.6655119762050903,0.6693066382560986
13.825,-2.538894483040046,-0.6736636587425396,0.6770115307599194
13.83,-2.5422830765651274,-0.6817653763228861,0.6846613626827556
13.835,-2.545712052579205,-0.6898165594815593,0.6922556012815186
13.84,-2.5491811569878218,-0.6978166393907682,0.6997937148031649
13.845,-2.5526901328541047,-0.7057650479205276,0.707275172545044
13.85,-2.5562387204024004,-0.713661217701678,0.7146994449172027
13.855,-2.5598266570222523,-0.72150458219095,0.7220660035066879
13.86,-2.563453677272686,-0.7292945757379763,0.7293743211437568
13.865,-2.5671195128868565,-0.7370306336543181,0.7366238719700547
13.87,-2.5708238927770237,-0.7447121922844009,0.7438141315086584
13.875,-2.574566543039908,-0.7523386890784269,0.7509445767360465
13.88,-2.578347186962397,-0.7599095626671571,0.7580146861558935
13.885,-2.5821655450276433,-0.7674242529386084,0.7650239398747284
13.89,-2.586021334921549,-0.7748822011166133,0.7719718196794039
13.895,-2.589914271539637,-0.78228284984119,0.7788578091163262
13.9,-2.5938440669943477,-0.7896256432507613,0.7856813935724783
13.905,-2.597810430622728,-0.7969100270661117,0.792442060358129
13.91,-2.601813068994569,-0.8041354486761346,0.7991392987912749
13.915,-2.605851685920952,-0.8113013572252571,0.8057726002837049
13.92,-2.609925982463261,-0.8184072037025902,0.8123414584287307
13.925,-2.614035656942621,-0.8254524410326878,0.8188453690904693
13.93,-2.6181804049498116,-0.8324365241679456,0.8252838304947047
13.935,-2.622359919355643,-0.8393589101825745,0.8316563433212618
13.94,-2.6265738903217937,-0.846219058368085,0.8379624107978332
13.945,-2.630822005312151,-0.8530164303303037,0.8442015387952707
13.95,-2.6351039491046158,-0.8597504900878036,0.8503732359242314
13.955,-2.6394194038034278,-0.866420704171783,0.856477013633204
13.96,-2.64376804885197,-0.873026541727274,0.8625123863078026
13.965,-2.6481495610460986,-0.8795674746156927,0.8684788713713326
13.97,-2.6525636145479883,-0.8860429775186612,0.8743759893865635
13.975,-2.6570098809004854,-0.8924525280430288,0.8802032641586323
13.98,-2.6614880290420104,-0.8987956068270995,0.8859602228390847
13.985,-2.665997725321971,-0.9050716976479452,0.8916463960309321
13.99,-2.6705386335167387,-0.9112802875298226,0.8972613178947424
13.995,-2.6751104148461464,-0.9174208668535688,0.9028045262556398
14.0,-2.6797127279905584,-0.9234929294669925,0.9082755627112267
14.005,-2.684345229108472,-0.9294959727961339,0.9136739727403048
14.01,-2.689007571854695,-0.9354294979573947,0.9189993058123925
14.015,-2.693699407399081,-0.941293009870453,0.9242511154979539
14.02,-2.6984203844458223,-0.9470860173718857,0.9294289595792642
14.025,-2.7031701492533298,-0.9528080333294896,0.9345324001618956
14.03,-2.707948345654664,-0.9584585747571747,0.9395610037867076
14.035,-2.7127546150785675,-0.9640371629304327,0.9445143415423309
14.04,-2.7175885965710496,-0.969543323502253,0.9493919891780304
14.045,-2.722449926817576,-0.9749765866194853,0.9541935272169347
14.05,-2.727338240165821,-0.9803364870395225,0.9589185410695146
14.055,-2.732253168649015,-0.9856225642472859,0.9635666211472859
14.06,-2.7371943420098805,-0.9908343625724281,0.9681373629766545
14.065,-2.7421613877251385,-0.9959714313066648,0.9726303673128177
14.07,-2.7471539310306254,-1.0010333248212162,0.977045240253695
14.075,-2.7521715949469696,-1.006019602684231,0.9813815933537698
14.08,-2.757214000305884,-1.0109298297781815,0.9856390437378245
14.085,-2.7622807657770196,-1.015763576417104,0.9898172142144465
14.09,-2.7673715078954197,-1.0205204184636603,0.9939157333892795
14.095,-2.772485841089561,-1.025199937445929,0.997934235777929
14.1,-2.7776233777099604,-1.02980172067384,1.001872361918438
14.105,-2.7827837280583876,-1.0343253613552228,1.0057297584833007
14.11,-2.78796650041763,-1.0387704587113458,1.009506078390893
14.115,-2.7931713010818617,-1.0431366180919242,1.0132009809162972
14.12,-2.7983977343875575,-1.047423451089477,1.0168141318014055
14.125,-2.8036454027450066,-1.051630575653008,1.0203452033642697
14.13,-2.808913906670364,-1.0557576162008915,1.0237938746075896
14.135,-2.8142028448182836,-1.0598042037329318,1.0271598313262973
14.14,-2.8195118140151094,-1.063769975941502,1.0304427662141529
14.145,-2.8248404092926007,-1.067654577321684,1.0336423789692717
14.15,-2.830188223922234,-1.0714576592803662,1.0367583763985373
14.155,-2.8355548494500167,-1.075178880244193,1.0397904725207987
14.16,-2.8409398757318707,-1.0788179057663274,1.0427383886688122
14.165,-2.8463428909695114,-1.0823744086319238,1.0456018535898273
14.17,-2.8517634817468847,-1.0858480689622758,1.0483806035447785
14.175,-2.8572012330670917,-1.0892385743175335,1.0510743824059858
14.18,-2.8626557283898437,-1.0925456197979506,1.0536829417533156
14.185,-2.8681265496694164,-1.09576890814358,1.05620604096873
14.19,-2.8736132773930825,-1.0989081498323405,1.0586434473291453
14.195,-2.879115490620058,-1.1019630631764166,1.0609949360975592
14.2,-2.8846327670208947,-1.1049333744168865,1.0632602906123507
14.205,-2.8901646829173746,-1.1078188178165536,1.065439302374721
14.21,-2.895710813322831,-1.110619135750881,1.0675317711341838
14.215,-2.9012707319829425,-1.1133340787969919,1.0695375049720612
14.22,-2.9068440114169647,-1.1159634058206644,1.0714563203829224
14.225,-2.9124302229593737,-1.1185068840612515,1.0732880423538933
14.23,-2.918028936801957,-1.1209642892144867,1.0750325044417994
14.235,-2.923639722036282,-1.1233354055130915,1.076689548848061
14.24,-2.929262146696594,-1.1256200258051547,1.0782590264913097
14.245,-2.934895777803068,-1.1278179516302007,1.0797407970776491
14.25,-2.940540181405468,-1.1299289932929182,1.0811347291685263
14.255,-2.946194922627136,-1.1319529699344735,1.0824407002461478
14.26,-2.951859565709356,-1.133889709601374,1.0836585967764008
14.265,-2.9575336740560534,-1.1357390493118273,1.084788314269228
14.27,-2.9632168102787975,-1.1375008351195386,1.0858297573364053
14.275,-2.9689085362421523,-1.1391749221749174,1.0867828397466868
14.28,-2.9746084131092903,-1.1407611747836313,1.087647484478265
14.285,-2.980316001387924,-1.1422594664624794,1.088423623768515
14.29,-2.9860308609764825,-1.1436696799925308,1.0891111991609699
14.295,-2.9917525512105736,-1.1449917074695002,1.0897101615495073
14.3,-2.9974806309096644,-1.146225450351314,1.0902204712196943
14.305,-3.003214658424011,-1.14737081950284,1.0906420978872715
14.31,-3.008954191681805,-1.1484277352377423,1.090975020733736
14.315,-3.0146987882365006,-1.1493961273574282,1.091219228438996
14.32,-3.0204480053143645,-1.1502759351870666,1.0913747192110732
14.325,-3.0262013998621584,-1.1510671076086385,1.091441500812822
14.33,-3.031958528595018,-1.1517696030910063,1.091419590585648
14.335,-3.0377189480444406,-1.1523833897169702,1.0913090154702008
14.34,-3.0434822146064247,-1.1529084452072942,1.0911098120240221
14.345,-3.049247884589716,-1.153344756941687,1.0908220264361386
14.35,-3.055015514264137,-1.1536923219767121,1.0904457145385762
14.355,-3.060784659909025,-1.153951147060621,1.0899809418147888
14.36,-3.066554877861704,-1.154121248645094,1.0894277834049935
14.365,-3.072325724566043,-1.1542026528938802,1.0887863241083973
14.37,-3.078096756621012,-1.1541953956883262,1.0880566583823186
14.375,-3.0838675308292975,-1.1540995226297925,1.0872388903381913
14.38,-3.0896376042458846,-1.153915089038951,1.0863331337344588
14.385,-3.0954065342266537,-1.153642159951964,1.0853395119663536
14.39,-3.101173878476946,-1.153280810113547,1.0842581580525654
14.395,-3.1069391951000704,-1.152831123966918,1.083089214618813
14.4,-3.1127020426457785,-1.1522931956406377,1.0818328338783094
14.405,-3.1184619801586373,-1.1516671289323537,1.0804891776091547
14.41,-3.1242185672263427,-1.1509530372894523,1.0790584171286444
14.415,-3.1299713640278983,-1.1501510437866374,1.0775407332645286
14.42,-3.1357199313817046,-1.1492612811004441,1.0759363163232214
14.425,-3.141463830793485,-1.148283891480713,1.074245366054998
14.43,-3.14720262450408,-1.1472190267190339,1.0724680916161813
14.435,-3.152935875537077,-1.1460668481141882,1.0706047115283543
14.44,-3.15866314774624,-1.144827526434613,1.0686554536346244
14.445,-3.164384005862773,-1.1435012418779031,1.0666205550529515
14.45,-3.1700980155423437,-1.1420881840273949,1.0645002621265949
14.455,-3.1758047434119123,-1.1405885518058434,1.0622948303716824
14.46,-3.181503757116294,-1.1390025534262405,1.0600045244219596
14.465,-3.1871946253644863,-1.1373304063397958,1.0576296179707387
14.47,-3.192876917975731,-1.1355723371811206,1.055170393710088
14.475,-3.198550205925274,-1.1337285817106566,1.052627143267311
14.48,-3.204214061389861,-1.1317993847543766,1.0500001671387367
14.485,-3.2098680577928924,-1.1297850001408145,1.0472897746208867
14.49,-3.21551176984929,-1.1276856906354498,1.0444962837390415
14.495,-3.2211447736099954,-1.12550172787251,1.0416200211732756
14.5,-3.2267666465061544,-1.1232333922842146,1.0386613221819807
14.505,-3.2323769673929115,-1.120880973027536,1.0356205305229595
14.51,-3.2379753165928498,-1.1184447679085008,1.0324979983721143
14.515,-3.243561275939049,-1.115925083304094,1.0292940862397884
14.52,-3.249134428817727,-1.113322234081828,1.0260091628848347
14.525,-3.2546943602105003,-1.1106365435170076,1.022643605226433
14.53,-3.2602406567361983,-1.10786834320777,1.0191977982537461
14.535,-3.2657729066922743,-1.1050179729879344,1.0156721349334412
14.54,-3.271290700095746,-1.102085780837743,1.0120670161151697
14.545,-3.276793628723717,-1.0990721227925238,1.008382850435028
14.55,-3.2822812861534056,-1.0959773628493672,1.0046200542170993
14.555,-3.2877532678017216,-1.0928018728718487,1.0007790513731079
14.56,-3.2932091709643623,-1.089546032492873,0.9968602733002592
14.565,-3.2986485948543995,-1.0862102290157138,0.9928641587773472
14.57,-3.3040711406403958,-1.082794857313283,0.9887911538591583
14.575,-3.309476411483981,-1.0793003197257327,0.9846417117692803
14.58,-3.3148640125769466,-1.0757270259564145,0.9804162927913391
14.585,-3.3202335511777816,-1.072075392966303,0.976115364158774
14.59,-3.3255846366477027,-1.0683458448669187,0.9717393999431831
14.595,-3.3309168804861393,-1.0645388128118283,0.9672888809413234
14.6,-3.3362298963656585,-1.060654734886806,0.9627642945608468
14.605,-3.3415233001663625,-1.0566940559986913,0.9581661347048065
14.61,-3.3467967100096994,-1.0526572277630502,0.9534949016550495
14.615,-3.352049746291738,-1.0485447083906716,0.9487511019545137
14.62,-3.357282031715843,-1.0443569625730058,0.9439352482885537
14.625,-3.3624931913248055,-1.040094461366575,0.9390478593653115
14.63,-3.367682852532363,-1.035757682076467,0.9340894597952553
14.635,-3.3728506451541564,-1.0313471081389467,0.9290605799699118
14.64,-3.3779962014380946,-1.0268632290032713,0.9239617559398849
14.645,-3.3831191560941103,-1.0223065400127898,0.9187935292922415
14.65,-3.3882191463233466,-1.0176775422853632,0.9135564470272955
14.655,-3.393295811846715,-1.012976742593222,0.9082510614349162
14.66,-3.39834879493288,-1.0082046532422764,0.9028779299703661
14.665,-3.4033777404256096,-1.0033617919510047,0.8974376151298047
14.67,-3.408382295770551,-0.9984486817289322,0.8919306843254609
14.675,-3.413362111041367,-0.9934658507548234,0.8863577097606061
14.68,-3.418316838965282,-0.9884138322546113,0.8807192683043435
14.685,-3.4232461349480205,-0.9832931643791488,0.8750159413663041
14.69,-3.4281496570981105,-0.9781043900818683,0.8692483147713358
14.695,-3.4330270662506055,-0.9728480569963684,0.8634169786341993
14.7,-3.437878025990166,-0.9675247173140517,0.8575225272344023
14.705,-3.4427022026735563,-0.9621349276618184,0.8515655588911684
14.71,-3.4474992654515035,-0.9566792489799396,0.8455466758386723
14.715,-3.452268886289966,-0.9511582464001247,0.8394664841015488
14.72,-3.457010739990791,-0.9455724891238642,0.8333255933707611
14.725,-3.4617245042117473,-0.9399225503011317,0.8271246168799118
14.73,-3.4664098594859807,-0.9342090069094545,0.8208641712820013
14.735,-3.471066489240835,-0.9284324396334752,0.8145448765267622
14.74,-3.4756940798161016,-0.9225934327449984,0.8081673557385571
14.745,-3.480292320481644,-0.9166925739836456,0.8017322350949684
14.75,-3.4848609034544515,-0.9107304544381104,0.795240143706065
14.755,-3.4893995239150795,-0.9047076684281322,0.7886917134944716
14.76,-3.4939078800235146,-0.8986248133871921,0.7820875790762364
14.765,-3.4983856729344573,-0.892482489746004,0.7754283776425733
14.77,-3.5028326068120075,-0.8862813008168772,0.7687147488425562
14.775,-3.5072483888437973,-0.8800218526789445,0.7619473346667517
14.78,-3.511632729254528,-0.8737047540643759,0.7551267793319196
14.785,-3.5159853413189652,-0.8673306162455531,0.7482537291667465
14.79,-3.5203059413743487,-0.8609000529233267,0.7413288324987389
14.795,-3.5245942488322677,-0.854413680116327,0.734352739542245
14.8,-3.5288499861899667,-0.8478721160514454,0.7273261022877203
14.805,-3.533072879041119,-0.8412759810554712,0.7202495743922225
14.81,-3.537262656086064,-0.83462589744795,0.7131238110711985
14.815,-3.541419049141491,-0.8279224894353264,0.70594946899163
14.82,-3.5455417931496296,-0.8211663830063527,0.6987272061665121
14.825,-3.549630626186886,-0.814358205828873,0.6914576818507805
14.83,-3.553685289471997,-0.807498587147945,0.6841415564386413
14.835,-3.557705527373654,-0.8005881576854073,0.6767794913624172
14.84,-3.561691087417643,-0.7936275495408649,0.669372148992877
14.845,-3.565641720293493,-0.7866173960941522,0.6619201925411069
14.85,-3.569557179860627,-0.7795583319093237,0.6544242859619779
14.855,-3.5734372231540568,-0.7724509926401454,0.6468850938591733
14.86,-3.5772816103895884,-0.7652960149371885,0.6393032813918836
14.865,-3.581090104968587,-0.7580940363564712,0.6316795141831103
14.87,-3.584862473482269,-0.7508456952697573,0.624014458229686
14.875,-3.588598485715571,-0.7435516307764496,0.6163087798139495
14.88,-3.5922979146505605,-0.7362124826171831,0.6085631454171783
14.885,-3.595960536469435,-0.7288288910890721,0.6007782216347322
14.89,-3.599586130557099,-0.7214014969626575,0.5929546750929513
14.895,-3.603174479503318,-0.7139309414005964,0.5850931723678541
14.9,-3.606725369104491,-0.7064178658780466,0.5771943799055799
14.905,-3.610238588365005,-0.6988629121048414,0.5692589639446777
14.91,-3.6137139294982306,-0.6912667219493852,0.5612875904401627
14.915,-3.6171511879271154,-0.6836299373643643,0.5532809249894419
14.92,-3.6205501622844354,-0.6759532003142001,0.5452396327600275
14.925,-3.6239106544126662,-0.668237152704338,0.5371643784191351
14.93,-3.6272324693635194,-0.6604824363123106,0.5290558260651019
14.935,-3.6305154153971375,-0.65268969272061,0.5209146391606585
14.94,-3.6337593039809475,-0.6448595632514024,0.5127414804680873
14.945,-3.6369639497882074,-0.6369926889030197,0.5045370119861996
14.95,-3.6401291706962247,-0.629089710288317,0.4963018948892207
14.955,-3.643254787784287,-0.6211512675748073,0.4880367894674913
14.96,-3.6463406253312804,-0.6131780004266632,0.4797423550700752
14.965,-3.6493865108130374,-0.6051705479485104,0.47141925004919627
14.97,-3.6523922748994035,-0.5971295486310437,0.46306813170653316
14.975,-3.655357751451029,-0.5890556402984857,0.4546896562413938
14.98,-3.6582827775159172,-0.5809494600578152,0.4462844787006912
14.985,-3.661167193325707,-0.5728116442498499,0.43785325293080746
14.99,-3.6640108422917304,-0.5646428284020787,0.4293966315312383
14.995,-3.666813571000826,-0.5564436471833356,0.4209152658101095
15.0,-3.6695752292109423,-0.5482147343602066,0.4124098057414549
15.005,-3.672295669846514,-0.5399567227552539,0.4038808999243402
15.01,-3.6749747489936455,-0.5316702442069721,0.39532919554374446
15.015,-3.6776123258950966,-0.5233559295314921,0.3867553383332152
15.02,-3.680208262945071,-0.5150144084860517,0.3781599725393139
15.025,-3.6827624256838423,-0.5066463097341415,0.3695437408877606
15.03,-3.6852746827921936,-0.4982522608124049,0.3609072845513542
15.035,-3.687744906085713,-0.4898328880991819,0.35225124311955625
15.04,-3.6901729705089177,-0.48138881678477174,0.3435762545698152
15.045,-3.692558754129251,-0.47292067084330364,0.3348829552405153
15.05,-3.6949021381309293,-0.46442907300628933,0.32617197980562607
15.055,-3.6972030068086665,-0.45591464473776133,0.3174439612509529
15.06,-3.6994612475612825,-0.44737800621100793,0.30869953085199975
15.065,-3.701676750885188,-0.438819776286913,0.29993931815345176
15.07,-3.7038494103677784,-0.43024057249380376,0.29116395095017733
15.075,-3.705979122680716,-0.4216410110088768,0.28237405526982196
15.08,-3.708065787573139,-0.4130217066410825,0.27357025535687063
15.085,-3.7101093078647756,-0.40438327281553715,0.2647531736582487
15.09,-3.7121095894389886,-0.3957263215593625,0.2559234308103584
15.095,-3.714066541235758,-0.3870514634889571,0.24708164562755613
15.1,-3.715980075244591,-0.37835930779870425,0.2382284350920732
15.105,-3.7178501064973957,-0.36965046225101267,0.22936441434527488
15.11,-3.719676553061289,-0.36092553316775877,0.2204901966803279
15.115,-3.721459336031385,-0.3521851254230022,0.21160639353614388
15.12,-3.7231983795235313,-0.343429842437047,0.2027136144926737
15.125,-3.724893610667037,-0.33466028617171956,0.19381246726741957
15.13,-3.7265449595973643,-0.32587705712692905,0.18490355771323316
15.135,-3.728152359448815,-0.3170807543384043,0.1759874898172902
15.14,-3.7297157463472077,-0.30827197537660705,0.16706486570124174
15.145,-3.731235059402549,-0.2994513163468211,0.15813628562254173
15.15,-3.7327102407017123,-0.29061937189031023,0.14920234797684087
15.155,-3.734141235301121,-0.28177673518660756,0.14026364930151108
15.16,-3.735527991219449,-0.2729239979568062,0.13132078428016764
15.165,-3.7368704594303375,-0.26406175046791763,0.12237434574825651
15.17,-3.73816859385514,-0.2551905815381661,0.11342492469957305
15.175,-3.7394223513556906,-0.24631107854328207,0.10447311029377551
15.18,-3.7406316917271107,-0.23742382742368412,0.09551948986478137
15.185,-3.7417965776906534,-0.22852941269254592,0.08656464893004309
15.19,-3.7429169748865867,-0.21962841744474693,0.07760917120070135
15.195,-3.743992851867128,-0.21072142336659377,0.06865363859250137
15.2,-3.745024180089426,-0.20180901074637556,0.059698631237536326
15.205,-3.7460109339086003,-0.19289175848561793,0.05074472749668088
15.21,-3.7469530905708353,-0.18397024411109925,0.04179250397277878
15.215,-3.7478506302065377,-0.17504504378751481,0.03284253552446939
15.22,-3.7487035358235623,-0.16611673233078647,0.023895395280650017
15.225,-3.7495117933004987,-0.1571858832220133,0.01495165465556983
15.23,-3.750275391380036,-0.14825306862195006,0.006011883364441167
15.235,-3.7509943216623967,-0.13931885938607605,-0.0029233505603693255
15.24,-3.7516685785988506,-0.13038382508011745,-0.011853480752706758
15.245,-3.752298159485304,-0.12144853399608961,-0.020777942495485743
15.25,-3.752883064455975,-0.11251355316872244,-0.029696172703176066
15.255,-3.753423296477145,-0.10357944839233182,-0.038607609903854395
15.26,-3.753918861341002,-0.09464678423802236,-0.04751169422093657
15.265,-3.75436976765957,-0.08571612407121786,-0.056407867354594396
15.27,-3.754776026858721,-0.07678803006951603,-0.06529557256286082
15.275,-3.755137653172284,-0.06786306324075277,-0.07417425464253777
15.28,-3.7554546636362405,-0.05894178344133914,-0.08304335990984457
15.285,-3.755727078083014,-0.05002474939473464,-0.09190233618094229
15.29,-3.755954919135852,-0.04111251871012281,-0.10075063275226948
15.295,-3.756138212203301,-0.032205647901153274,-0.10958770038082392
15.3,-3.7562769854737765,-0.023304692404813327,-0.11841299126432842
15.305,-3.7563712699102263,-0.01441020660031533,-0.12722595902139355
15.31,-3.7564210992448896,-0.005522743827997115,-0.13602605867168097
15.315,-3.7564265099741494,0.003357143591767444,-0.1448127466160695
15.32,-3.7563875413534795,0.012228904339760743,-0.15358548061693705
15.325,-3.7563042353924865,0.021091988079152822,-0.1623437197784951
15.33,-3.7561766368500433,0.02994584543690647,-0.1710869245273096
15.335,-3.756004793229518,0.038789927985291905,-0.17981455659294437
15.34,-3.755788754774091,0.04762368822362318,-0.1885260789888392
15.345,-3.7555285744621676,0.05644657956021767,-0.19722095599342318
15.35,-3.755224308002875,0.06525805629458026,-0.20589865313146594
15.355,-3.7548760138316513,0.07405757359992315,-0.21455863715577586
15.36,-3.754483753105921,0.08284458750595641,-0.22320037602918197
15.365,-3.754047589700854,0.09161855488208122,-0.23182333890692952
15.37,-3.7535675902052072,0.10037893342091755,-0.24042699611942245
15.375,-3.7530438239172508,0.10912518162229755,-0.24901081915544193
15.38,-3.7524763628407705,0.11785675877765879,-0.2575742806457766
15.385,-3.751865281681147,0.12657312495494594,-0.2661168543473715
15.39,-3.7512106578415096,0.13527374098401987,-0.2746380151279946
15.395,-3.750512571418965,0.14395806844257344,-0.2831372389514205
15.4,-3.749771105200888,0.15262556964266027,-0.2916140028632364
15.405,-3.748986344661286,0.16127570761777024,-0.30006778497720443
15.41,-3.74815837795722,0.16990794611057916,-0.3084980644623059
15.415,-3.7472872959252888,0.17852174956130168,-0.31690432153039905
15.42,-3.7463731920781695,0.18711658309677454,-0.3252860374246131
15.425,-3.745416162601211,0.19569191252020132,-0.3336426944084128
15.43,-3.744416306349074,0.2042472043016634,-0.3419737757554355
15.435,-3.74337372484242,0.21278192556939174,-0.3502787657400951
15.44,-3.742288522264641,0.22129554410179555,-0.35855714962895
15.445,-3.7411608054586267,0.22978752832034954,-0.36680841367293426
15.45,-3.7399906839235655,0.23825734728327003,-0.3750320451003828
15.455,-3.7387782698117724,0.2467044706801013,-0.3832275321109707
15.46,-3.737523677925548,0.2551283688271428,-0.3913943638704983
15.465,-3.7362270257140526,0.26352851266381544,-0.39953203050661684
15.47,-3.734888433270195,0.2719043737499594,-0.4076400231054895
15.475,-3.7335080233275404,0.2802554242640567,-0.41571783370937887
15.48,-3.7320859212572146,0.2885811370024734,-0.4237649553152543
15.485,-3.7306222550648185,0.2968809853796511,-0.43178088187435093
15.49,-3.7291171553873315,0.30515444342936265,-0.43976510829279103
15.495,-3.7275707554900133,0.31340098580695713,-0.44771713043319533
15.5,-3.7259831912632833,0.32162008779270795,-0.455636445117395
15.505,-3.724354601219591,0.3298112252961905,-0.46352255013017185
15.51,-3.722685126490253,0.3379738748617819,-0.4713749442241172
15.515,-3.7209749108222625,0.34610751367526893,-0.4791931271255954
15.52,-3.7192241005750657,0.35421161957155306,-0.4869765995418009
15.525,-3.7174328447172913,0.36228567104354004,-0.494724863168993
15.53,-3.7156012948234403,0.3703291472521396,-0.5024374207018374
15.535,-3.7137296050705135,0.3783415280374819,-0.5101137758439556
15.54,-3.7118179322345903,0.38632229393127243,-0.5177534333196068
15.545,-3.709866435687332,0.3942709261703898,-0.5253558988866036
15.55,-3.7078752773924233,0.40218690671165,-0.5329206793503867
15.555,-3.7058446219019325,0.41006971824782007,-0.5404472825793367
15.56,-3.7037746363525863,0.4179188442248625,-0.5479352175213088
15.565,-3.7016654904619637,0.42573376886039294,-0.5553839942213679
15.57,-3.6995173565245816,0.4335139771634302,-0.5627931238408036
15.575,-3.6973304094078943,0.4412589549553595,-0.570162118677347
15.58,-3.695104826548168,0.44896818889220647,-0.5774904921866821
15.585,-3.6928407879462557,0.45664116648814174,-0.5847777590051757
15.59,-3.6905384761632436,0.46427737614029146,-0.5920234349738953
15.595,-3.6881980763159676,0.4718763071548308,-0.599227037163895
15.6,-3.685819776072407,0.4794374497743376,-0.6063880839027447
15.605,-3.683403765646925,0.48696029520647716,-0.6135060948023703
15.61,-3.6809502377953742,0.4944443356539363,-0.6205805907881274
15.615,-3.6784593878100376,0.5018890643456959,-0.6276110941291911
15.62,-3.6759314135144243,0.5092939755695546,-0.6345971284701776
15.625,-3.6733665152578836,0.5166585647059903,-0.6415382188640816
15.63,-3.67076489591006,0.5239823282632758,-0.6484338918064466
15.635,-3.668126760855162,0.5312647639139131,-0.6552836752708298
15.64,-3.6654523179860434,0.5385053705323545,-0.6620870987455292
15.645,-3.662741777698104,0.545703648233985,-0.6688436932715496
15.65,-3.6599953528829774,0.5528590984154216,-0.6755529914818574
15.655,-3.6572132589220274,0.559971223796048,-0.6822145276418461
15.66,-3.6543957136796217,0.5670395284608567,-0.6888278376910795
15.665,-3.6515429374962016,0.5740635179045112,-0.695392459286231
15.67,-3.6486551531811124,0.5810426990767013,-0.7019079318452823
15.675,-3.64573258600522,0.5879765804287028,-0.7083737965929008
15.68,-3.64277546369328,0.594864671961195,-0.7147895966070414
15.685,-3.639784016416067,0.6017064852732986,-0.7211548768667394
15.69,-3.6367584767822625,0.6085015336127998,-0.727469184301056
15.695,-3.6336990798300772,0.6152493319276042,-0.7337320678392216
15.7,-3.630606063018627,0.6219493969183367,-0.7399430784618918
15.705,-3.627479666219026,0.628601247092145,-0.7461017692535704
15.71,-3.624320131705225,0.6352044028176186,-0.7522076954561161
15.715,-3.621127704144563,0.6417583863808667,-0.7582604145233702
15.72,-3.6179026305880315,0.6482627220427115,-0.7642594861768619
15.725,-3.614645160460265,0.6547169360969565,-0.7702044724625543
15.73,-3.6113555455492174,0.6611205569297675,-0.7760949378086625
15.735,-3.608034039995561,0.6674731150800751,-0.7819304490844565
15.74,-3.6046809002817586,0.6737741433010491,-0.7877105756600944
15.745,-3.6012963852208464,0.6800231766225512,-0.7934348894673962
15.75,-3.5978807559448827,0.6862197524146144,-0.7991029650616017
15.755,-3.5944342758930943,0.6923634104518553,-0.8047143796840218
15.76,-3.5909572107996888,0.6984536929788504,-0.81026871332561
15.765,-3.5874498286813328,0.7044901447764284,-0.8157655487914084
15.77,-3.5839123998243148,0.710472313228828,-0.8212044717658177
15.775,-3.5803451967713458,0.7163997483917529,-0.8265850708787168
15.78,-3.5767484943080423,0.7222720030612224,-0.8319069377723383
15.785,-3.573122569449039,0.728088632843261,-0.8371696671689346
15.79,-3.569467701423775,0.7338491962243285,-0.8423728569391434
15.795,-3.565784171661902,0.7395532546425259,-0.8475161081710785
15.8,-3.562072263778356,0.7452003725594805,-0.852599025240058
15.805,-3.558332263558056,0.750790117532932,-0.8576212158789854
15.81,-3.5545644589402343,0.7563220602899634,-0.8625822912493267
15.815,-3.5507691400024175,0.7617957748008231,-0.8674818660126354
15.82,-3.546946598944012,0.7672108383533539,-0.8723195584026331
15.825,-3.54309713006954,0.7725668316279338,-0.877094990297756
15.83,-3.5392210297714786,0.7778633387729511,-0.8818077872941859
15.835,-3.535318596512739,0.7830999474807219,-0.8864575787792772
15.84,-3.5313901308087514,0.7882762490638561,-0.8910439980053817
15.845,-3.5274359352091684,0.7933918385320194,-0.8955666821640194
15.85,-3.5234563142791973,0.7984463146690307,-0.9000252724603384
15.855,-3.519451574580523,0.8034392801103022,-0.9044194141878652
15.86,-3.5154220246518686,0.808370341420529,-0.9087487568034573
15.865,-3.511367974989143,0.813239109171642,-0.9130129540024658
15.87,-3.50728973802522,0.8180451980209279,-0.9172116637940196
15.875,-3.5031876281093046,0.8227882267893327,-0.9213445485764383
15.88,-3.499061961485929,0.827467818539851,-0.9254112752126856
15.885,-3.4949130562735413,0.8320836006560024,-0.9294115151058562
15.89,-3.490741232442704,0.8366352049203386,-0.9333449442746438
15.895,-3.486546811793911,0.8411222675929162,-0.9372112434287271
15.9,-3.482330117934992,0.8455444294897383,-0.9410100980440718
15.905,-3.478091476258151,0.8499013360610688,-0.9447411984380569
15.91,-3.4738312139165854,0.8541926374696265,-0.9484042398444303
15.915,-3.4695496598007414,0.8584179886685664,-0.9519989224880028
15.92,-3.465247144514155,0.8625770494792527,-0.9555249516590822
15.925,-3.4609240003489283,0.8666694846687294,-0.9589820377875596
15.93,-3.4565805612608034,0.8706949640268874,-0.9623698965166394
15.935,-3.45221716284385,0.8746531624432624,-0.9656882487761521
15.94,-3.4478341423047896,0.8785437599834088,-0.9689368208553965
15.945,-3.44343183843691,0.8823664419648384,-0.9721153444754957
15.95,-3.439010591593631,0.8861208990324357,-0.9752235568611859
15.955,-3.4345707436616677,0.8898068272333512,-0.9782612008120297
15.96,-3.430112638033843,0.8934239280912823,-0.9812280247729767
15.965,-3.425636619581516,0.8969719086801349,-0.9841237829042526
15.97,-3.421143034626645,0.9004504816970041,-0.9869482351505248
15.975,-3.4166322309134993,0.9038593655344201,-0.9897011473092862
15.98,-3.412104557579992,0.907198284351845,-0.9923822910984441
15.985,-3.4075603651286808,0.9104669681463377,-0.9949914442230349
15.99,-3.4030000053973914,0.9136651528223838,-0.9975283904410565
15.995,-3.3984238315295223,0.9167925802608089,-0.9999929196283447
16.0,-3.3938321979439774,0.9198489983867676,-1.0023848278424783
16.005,-3.3892254603047913,0.9228341612367318,-1.0047039173856451
16.01,-3.3846039754903923,0.925747829024471,-1.0069499968664557
16.015,-3.3799681015625724,0.928589768205943,-1.0091228812606308
16.02,-3.3753181977350954,0.9313597515431012,-1.011222391970559
16.025,-3.370654624342023,0.9340575581665301,-1.01324835688365
16.03,-3.3659777428057107,0.9366829736369031,-1.015200610429468
16.035,-3.3612879156045197,0.9392357900052004,-1.0170789936355908
16.04,-3.3565855062401972,0.9417158058716757,-1.0188833541821765
16.045,-3.351870879204996,0.9441228264434993,-1.020613546455174
16.05,-3.3471443999485078,0.946456663591058,-1.022269431598157
16.055,-3.3424064348441895,0.9487171359028875,-1.0238508775627522
16.06,-3.337657351155652,0.9509040687391714,-1.0253577591576033
16.065,-3.3328975170026642,0.9530172942837963,-1.0267899580958604
16.07,-3.3281273013269197,0.9550566515949098,-1.0281473630411404
16.075,-3.323347073857524,0.957021986653973,-1.0294298696519495
16.08,-3.3185572050762713,0.9589131524132429,-1.03063738062451
16.085,-3.3137580661826673,0.9607300088416779,-1.0317698057339801
16.09,-3.3089500290587495,0.9624724229692165,-1.0328270618740238
16.095,-3.3041334662336532,0.9641402689294241,-1.0338090730947167
16.1,-3.2993087508480015,0.9657334280004494,-1.034715770638741
16.105,-3.2944762566180934,0.9672517886442781,-1.0355470929758572
16.11,-3.28963635779987,0.9686952465442648,-1.036302985835624
16.115,-3.28478942915273,0.9700637046408955,-1.036983402238335
16.12,-3.279935845903153,0.9713570731657755,-1.037588302524155
16.125,-3.275075983708174,0.9725752696738039,-1.0381176543804314
16.13,-3.270210218618674,0.9737182190735301,-1.0385714328671607
16.135,-3.265338927042545,0.9747858536556496,-1.038949620440586
16.14,-3.2604624857077256,0.9757781131196319,-1.039252206974909
16.145,-3.2555812716250734,0.976694944598464,-1.039479189782101
16.15,-3.2506956620511516,0.9775363026814787,-1.0396305736297906
16.155,-3.2458060344508888,0.9783021494352637,-1.0397063707572174
16.16,-3.2409127664601587,0.9789924544226267,-1.0397066008892355
16.165,-3.236016235848233,0.9796071947196117,-1.039631291248355
16.17,-3.23111682048019,0.9801463549305437,-1.0394804765648078
16.175,-3.2262148982792467,0.9806099272010959,-1.0392541990846307
16.18,-3.221310847189005,0.9809979112293697,-1.0389525085757518
16.185,-3.21640504513568,0.9813103142749743,-1.0385754623320782
16.19,-3.2114978699902657,0.9815471511661021,-1.038123125175575
16.195,-3.206589699530693,0.9817084443045894,-1.0375955694563301
16.2,-3.201680911403933,0.9817942236689632,-1.0369928750506041
16.205,-3.1967718830881227,0.981804526815463,-1.0363151293568578
16.21,-3.191862991854672,0.9817393988770412,-1.0355624272897619
16.215,-3.1869546147304013,0.9815988925603369,-1.0347348712721873
16.22,-3.1820471284596623,0.9813830681406265,-1.0338325712251717
16.225,-3.1771409094665235,0.9810919934547487,-1.0328556445558734
16.23,-3.172236333816994,0.9807257438920115,-1.0318042161435161
16.235,-3.1673337771812675,0.9802844023830792,-1.0306784183233182
16.24,-3.1624336147960617,0.9797680593868524,-1.0294783908684328
16.245,-3.1575362214270064,0.9791768128753392,-1.0282042809698877
16.25,-3.1526419713311347,0.9785107683165355,-1.0268562432145503
16.255,-3.147751238219428,0.9777700386553115,-1.0254344395611117
16.26,-3.142864395219496,0.976954744292327,-1.0239390393141183
16.265,-3.1379818148383625,0.9760650130609818,-1.022370219096058
16.27,-3.133103868925344,0.9751009802024103,-1.020728162817504
16.275,-3.128230928635091,0.9740627883385435,-1.019013061645352
16.28,-3.1233633643907495,0.9729505874432476,-1.0172251139691535
16.285,-3.1185015458472893,0.97176453481156,-1.01536452536557
16.29,-3.1136458418549604,0.9705047950270334,-1.0134315085609584
16.295,-3.108796620422944,0.9691715399272175,-1.0114262833921202
16.3,-3.1039542486831855,0.9677649485672946,-1.0093490767652327
16.305,-3.099119092854379,0.9662852071818816,-1.0072001226129716
16.31,-3.094291518206182,0.9647325091450379,-1.004979661849871
16.315,-3.0894718890236184,0.9631070549284881,-1.0026879423259256
16.32,-3.0846605685717083,0.9614090520580965,-1.0003252187784815
16.325,-3.0798579190602915,0.9596387150686018,-0.997891752782412
16.33,-3.0750643016091126,0.9577962654566617,-0.9953878126986437
16.335,-3.0702800762131255,0.9558819316322157,-0.9928136736210311
16.34,-3.0655056017080664,0.9538959488682104,-0.9901696173216338
16.345,-3.0607412357362467,0.9518385592486966,-0.9874559321943965
16.35,-3.0559873347126403,0.949710011615353,-0.9846729131972984
16.355,-3.0512442537912436,0.9475105615124576,-0.9818208617929888
16.36,-3.0465123468316824,0.945240471130325,-0.9789000858879245
16.365,-3.04179196636614,0.9429000092472706,-0.9759108997700797
16.37,-3.037083463566558,0.9404894511701116,-0.9728536240452318
16.375,-3.0323871882121596,0.938009078673261,-0.9697285855718848
16.38,-3.0277034886572465,0.9354591799364198,-0.9665361173948314
16.385,-3.0230327117993405,0.9328400494809382,-0.9632765586774319
16.39,-3.0183752030476483,0.9301519881048673,-0.9599502546326286
16.395,-3.0137313062918216,0.9273953028167212,-0.9565575564527142
16.4,-3.0091013638710877,0.9245703067680242,-0.9530988212379348
16.405,-3.004485716543698,0.9216773191846503,-0.9495744119239318
16.41,-2.9998847034567433,0.9187166652970187,-0.9459846972080903
16.415,-2.995298662116289,0.9156886762691513,-0.9423300514747952
16.42,-2.990727928357896,0.9125936891266736,-0.9386108547196828
16.425,-2.9861728363175053,0.9094320466837794,-0.9348274924729089
16.43,-2.9816337184026596,0.9062040974691807,-0.9309803557214482
16.435,-2.9771109052641305,0.9029101956511262,-0.9270698408305186
16.44,-2.9726047257679045,0.8995507009614948,-0.9230963494641308
16.445,-2.9681155069675693,0.8961259786190339,-0.9190602885048376
16.45,-2.9636435740770537,0.8926363992517444,-0.91496206997268
16.455,-2.959189250443789,0.8890823388185066,-0.9108021109434317
16.46,-2.954752857522247,0.8854641785299472,-0.9065808334661373
16.465,-2.9503347148478927,0.8817823047686226,-0.9022986644800237
16.47,-2.945935140011506,0.8780371090085197,-0.897956035730781
16.475,-2.9415544486339376,0.8742289877339644,-0.893553383686309
16.48,-2.93719295434127,0.8703583423579611,-0.889091149451953
16.485,-2.932850968740361,0.8664255791399784,-0.8845697786852367
16.49,-2.92852880139483,0.8624311091032779,-0.8799897215101997
16.495,-2.9242267598014404,0.8583753479517829,-0.8753514324313297
16.5,-2.9199451493669177,0.8542587159865659,-0.8706553702471728
16.505,-2.9156842733851547,0.8500816380219496,-0.8659019979636103
16.51,-2.9114444330148648,0.8458445433013195,-0.8610917827069098
16.515,-2.907225927257657,0.8415478654126655,-0.8562251956365613
16.52,-2.9030290529365055,0.8371920422038658,-0.8513027118579115
16.525,-2.898854104674676,0.8327775156978131,-0.846324810334701
16.53,-2.894701374875056,0.8283047320073755,-0.8412919738014929
16.535,-2.8905711536999297,0.8237741412502716,-0.8362046886760759
16.54,-2.88646372905115,0.8191861974638482,-0.8310634449718242
16.545,-2.882379386550761,0.8145413585198641,-0.8258687362101242
16.55,-2.878318409522048,0.8098400860392894,-0.8206210593328772
16.555,-2.874281078970988,0.8050828453071308,-0.8153209146150796
16.56,-2.8702676735681516,0.8002701051873862,-0.8099688055775968
16.565,-2.866278469631018,0.795402338038111,-0.8045652389001031
16.57,-2.8623137411067243,0.7904800196266797,-0.7991107243342768
16.575,-2.8583737595552163,0.7855036290452201,-0.7936057746172218
16.58,-2.854458794132845,0.7804736486263318,-0.7880509053852357
16.585,-2.85056911157637,0.7753905638590649,-0.7824466350878907
16.59,-2.846704976187397,0.770254863305241,-0.7767934849025184
16.595,-2.842866649817206,0.765067038516093,-0.7710919786490648
16.6,-2.839054391852021,0.7598275839493279,-0.7653426427054278
16.605,-2.8352684591986907,0.7545369968866119,-0.759546005923275
16.61,-2.8315091062707585,0.7491957773514818,-0.7537025995443374
16.615,-2.8277765849749685,0.7438044280277816,-0.7478129571172892
16.62,-2.824071144698161,0.7383634541785995,-0.7418776144151812
16.625,-2.8203930322945885,0.7328733635657817,-0.7358971093535055
16.63,-2.8167424920736064,0.7273346663699914,-0.7298719819088584
16.635,-2.8131197657877847,0.7217478751114158,-0.7238027740383068
16.64,-2.8095250926214153,0.7161135045711166,-0.7176900295994523
16.645,-2.805958709179388,0.7104320717130158,-0.7115342942711793
16.65,-2.8024208494764795,0.7047040956066208,-0.7053361154751993
16.655,-2.798911744927012,0.698930097350449,-0.6990960422983431
16.66,-2.7954316243349084,0.693110599996229,-0.6928146254156847
16.665,-2.7919807138840986,0.6872461284738371,-0.6864924170144465
16.67,-2.7885592371293226,0.6813372095170702,-0.6801299707187941
16.675,-2.7851674149873022,0.6753843715902432,-0.6737278415155067
16.68,-2.781805465728256,0.6693881448155957,-0.667286585680501
16.685,-2.778473604967797,0.6633490609016065,-0.6608067607063158
16.69,-2.775172045659178,0.6572676530721729,-0.6542889252305072
16.695,-2.7719009980858944,0.6511444559967241,-0.6477336389650262
16.7,-2.7686606698546186,0.6449800057212188,-0.6411414626265254
16.705,-2.7654512658884953,0.638774839600132,-0.634512957867702
16.71,-2.762272988420764,0.6325294962293786,-0.627848687209623
16.715,-2.759126036988726,0.6262445153802434,-0.6211492139751016
16.72,-2.756010608428016,0.6199204379342619,-0.614415102223066
16.725,-2.752926896867219,0.6135578058191502,-0.6076469166840235
16.73,-2.7498750937228054,0.6071571619457601,-0.6008452226965911
16.735,-2.746855387694355,0.6007190501460282,-0.594010586145061
16.74,-2.7438679647601147,0.594244015112021,-0.5871435733981041
16.745,-2.740913008172845,0.5877326023360102,-0.5802447512485442
16.75,-2.7379906984559725,0.5811853580516482,-0.5733146868542719
16.755,-2.7351012134000166,0.5746028291761748,-0.5663539476802273
16.76,-2.73224472805932,0.567985563253755,-0.5593631014415533
16.765,-2.7294214147490594,0.5613341083999125,-0.5523427160478829
16.77,-2.726631443042513,0.5546490132470231,-0.5452933595487199
16.775,-2.7238749797686186,0.5479308268909653,-0.5382156000800151
16.78,-2.721152189009783,0.541180098838855,-0.5311100058118612
16.785,-2.7184632320999613,0.5343973789579284,-0.5239771448973705
16.79,-2.715808267622972,0.5275832174254983,-0.516817585422658
16.795,-2.7131874514110725,0.5207381646800779,-0.5096318953580264
16.8,-2.7106009365437815,0.5138627713736322,-0.5024206425103114
16.805,-2.7080488733469146,0.5069575883249122,-0.49518439447633783
16.81,-2.7055314093918748,0.5000231664739664,-0.48792371859758743
16.815,-2.7030486894951515,0.4930600568377503,-0.48063918191599125
16.82,-2.700600855718054,0.4860688104668916,-0.4733313511309096
16.825,-2.698188047366635,0.4790499784035304,-0.46600079255721155
16.83,-2.6958104009918475,0.4720041116403302,-0.45864807208455627
16.835,-2.693468050389885,0.46493176108057666,-0.45127375513778645
16.84,-2.691161126602734,0.4578334774994213,-0.4438784066384942
16.845,-2.6888897579189006,0.4507098115061828,-0.43646259096766743
16.85,-2.6866540698743338,0.4435613135077968,-0.42902687192951144
16.855,-2.6844541852535335,0.4363885336733634,-0.4215718127163914
16.86,-2.682290224090816,0.42919202189973793,-0.4140979758748393
16.865,-2.680162303671765,0.4219723277782554,-0.4066059232727189
16.87,-2.6780705385348362,0.41473000056249754,-0.3990962160674533
16.875,-2.676015040473133,0.40746558913715586,-0.39156941467537076
16.88,-2.6739959185363147,0.4001796419878985,-0.38402607874207184
16.885,-2.672013279032672,0.3928727071723279,-0.376466767113909
16.89,-2.670067225531339,0.38554533229197335,-0.3688920378105191
16.895,-2.6681578588646353,0.3781980644652591,-0.3613024479983483
16.9,-2.6662852771305525,0.3708314503015356,-0.35369855396525857
16.905,-2.6644495756953583,0.363446035876077,-0.34608091109611605
16.91,-2.6626508471963333,0.3560423667060959,-0.3384500738494138
16.915,-2.660889181544612,0.3486209877276769,-0.33080659573482646
16.92,-2.6591646659281474,0.34118244327371405,-0.3231510292917855
16.925,-2.6574773848147837,0.33372727705279187,-0.31548392606901116
16.93,-2.6558274199554215,0.32625603212894627,-0.30780583660493666
16.935,-2.654214850387295,0.3187692509023898,-0.30011731040911077
16.94,-2.652639752437333,0.3112674750911013,-0.2924188959444763
16.945,-2.6511021997256212,0.30375124571332685,-0.28471114061057134
16.95,-2.6496022631689344,0.2962211030708893,-0.2769945907275496
16.955,-2.6481400109843634,0.28867758673339705,-0.26926979152111097
16.96,-2.646715508693012,0.2811212355232475,-0.2615372871082358
16.965,-2.6453288191237734,0.2735525875014718,-0.2537976204837707
16.97,-2.6439800024171634,0.26597217995431655,-0.24605133350775854
16.975,-2.64266911602923,0.2583805493806457,-0.23829896689359784
16.98,-2.641396214735523,0.2507782314800953,-0.23054106019696247
16.985,-2.6401613506351134,0.24316576114191227,-0.22277815180541183
16.99,-2.6389645731546736,0.23554367243456012,-0.21501077892877538
16.995,-2.637805929052606,0.22791249859598603,-0.20723947759020445
17.0,-2.636685462423221,0.2202727720245923,-0.19946478261793418
17.005,-2.6356032147009505,0.21262502427080587,-0.19168722763764826
17.01,-2.634559224664611,0.20496978602932722,-0.18390734506552867
17.015,-2.6335535284417015,0.19730758713198926,-0.17612566610191957
17.02,-2.632586159512732,0.18963895654115565,-0.1683427207255342
17.025,-2.6316571487155858,0.18196442234373972,-0.16055903768828658
17.03,-2.6307665242499128,0.17428451174573636,-0.15277514451063912
17.035,-2.629914311681546,0.16659975106730857,-0.14499156747750813
17.04,-2.6291005339469415,0.15891066573832074,-0.13720883163461808
17.045,-2.6283252113576383,0.15121778029439906,-0.12942746078538558
17.05,-2.6275883616047424,0.1435216183734478,-0.12164797748826148
17.055,-2.6268899997634203,0.13582270271254962,-0.11387090305445775
17.06,-2.626230138297411,0.1281215551453312,-0.10609675754614184
17.065,-2.6256087870635474,0.12041869659968339,-0.09832605977498628
17.07,-2.625025953316294,0.11271464709587933,-0.09055932730111721
17.075,-2.6244816417122836,0.10500992574497933,-0.08279707643235004
17.08,-2.623975854314871,0.09730505074760931,-0.07503982222379942
17.085,-2.6235085905986852,0.08960053939300204,-0.06728807847775173
17.09,-2.62307984745419,0.0818969080583437,-0.059542357743843435
17.095,-2.6226896191922435,0.07419467220831502,-0.05180317131943326
17.1,-2.622337897548662,0.06649434639490799,-0.04407102925024989
17.105,-2.622024671688784,0.05879644425744538,-0.03634644033124208
17.11,-2.6217499282120325,0.05110147852273109,-0.02862991210755875
17.115,-2.6215136511564774,0.04340996100541189,-0.020921950875739854
17.12,-2.621315822003394,0.03572240260844006,-0.013223061685007326
17.125,-2.621156419681822,0.028039313323679493,-0.005533748338698626
17.13,-2.6210354205731172,0.02036120223254486,0.0021454866042677177
17.135,-2.620952798515504,0.012688577506754874,0.009814141827813408
17.14,-2.6209085248086192,0.005021946409127455,0.017471717257080847
17.145,-2.6209025682180576,-0.002638184705654745,0.02511771405684432
17.15,-2.6209348949799085,-0.010291310390227465,0.03275163462987091
17.155,-2.6210054688052913,-0.017936926103786367,0.04037298261534085
17.16,-2.621114250884886,-0.025574528211343896,0.047981262887284354
17.165,-2.6212611998934614,-0.03320361398311059,0.05557598155314371
17.17,-2.6214462719943987,-0.040823681593919595,0.06315664595237966
17.175,-2.621669420844214,-0.04843423012276532,0.07072276465519291
17.18,-2.621930597597078,-0.05603475955252631,0.07827384746143028
17.185,-2.622229750909335,-0.06362477076979121,0.085809405399595
17.19,-2.6225668269440225,-0.07120376556489534,0.09332895072606809
17.195,-2.622941769375388,-0.07877124663212451,0.10083199692449742
17.2,-2.623354519393412,-0.08632671757019278,0.10831805870546098
17.205,-2.6238050157083306,-0.09386968288290717,0.11578665200631733
17.21,-2.624293194555165,-0.1013996479801257,0.12323729399134933
17.215,-2.6248189896982512,-0.10891611917896467,0.1306695030521573
17.22,-2.6253823324357835,-0.11641860370536024,0.13808279880840527
17.225,-2.6259831516043612,-0.12390660969590246,0.1454767021088398
17.23,-2.6266213735835477,-0.1313796462000093,0.15285073503264823
17.235,-2.6272969223004408,-0.13883722318250702,0.16020442089122108
17.24,-2.628009719234257,-0.14627885152653497,0.16753728423023886
17.245,-2.628759683420932,-0.15370404303687782,0.1748488508321841
17.25,-2.629546731457735,-0.16111231044367963,0.18213864771923377
17.255,-2.63037077750791,-0.16850316740664226,0.18940620315663348
17.26,-2.631231733305333,-0.1758761285196247,0.1966510466564707
17.265,-2.632129508159193,-0.18323070931570823,0.20387270898191126
17.27,-2.6330640089587054,-0.19056642627279083,0.21107072215196124
17.275,-2.63403514017785,-0.19788279681962753,0.2182446194466726
17.28,-2.635042803880142,-0.2051793393424163,0.2253939354128899
17.285,-2.636086899723432,-0.2124555731918826,0.2325182058704926
17.29,-2.6371673249647554,-0.21971101869096019,0.23961696791922782
17.295,-2.638283974465209,-0.22694519714298458,0.2466897599460524
17.3,-2.639436740694873,-0.23415763084046007,0.2537361216330434
17.305,-2.6406255137377848,-0.24134784307446044,0.26075559396593534
17.31,-2.641850181296954,-0.24851535814457854,0.2677477192432026
17.315,-2.643110628699432,-0.25565970136952015,0.2747120410857782
17.32,-2.6444067389014316,-0.2627803990982935,0.28164810444736244
17.325,-2.6457383924935143,-0.26987697872208677,0.2885554556254122
17.33,-2.6471054677058277,-0.27694896868674473,0.2954336422727216
17.335,-2.648507840413413,-0.2839958985059359,0.302282213409686
17.34,-2.649945384141576,-0.29101729877496046,0.30910071943719786
17.345,-2.6514179700713356,-0.2980127011852893,0.3158887121502647
17.35,-2.6529254670449403,-0.30498163853974836,0.32264574475226376
17.355,-2.6544677415714606,-0.3119236447684029,0.32937137186988685
17.36,-2.656044657832473,-0.318838254945194,0.33606514956882627
17.365,-2.6576560776878186,-0.3257250053052425,0.34272663537011894
17.37,-2.6593018606814556,-0.33258343326290496,0.34935538826723034
17.375,-2.6609818640473972,-0.3394130774305318,0.35595096874383014
17.38,-2.6626959427157577,-0.34621347763801064,0.3625129387923396
17.385,-2.664443949318887,-0.35298417495300866,0.36904086193316643
17.39,-2.666225734197607,-0.35972471170196346,0.3755343032346756
17.395,-2.6680411454075683,-0.36643463149186994,0.3819928293339409
17.4,-2.669890028725703,-0.37311347923277616,0.38841600845819313
17.405,-2.6717722276568003,-0.3797608011610691,0.39480341044704287
17.41,-2.6736875834401945,-0.38637614486349525,0.401154606775424
17.415,-2.6756359350565835,-0.39295905930199526,0.40746917057733417
17.42,-2.677617119234967,-0.39950909483926383,0.4137466766702858
17.425,-2.6796309704597103,-0.4060258032650798,0.4199867015805112
17.43,-2.6816773209777556,-0.41250873782344843,0.42618882356896104
17.435,-2.6837560008059578,-0.4189574532404673,0.43235262265801055
17.44,-2.685866837738568,-0.42537150575299015,0.4384776806589452
17.445,-2.6880096573548555,-0.4317504531380329,0.44456358120017064
17.45,-2.690184283026892,-0.43809385474299156,0.4506099097562137
17.455,-2.692390535927475,-0.4444012715165805,0.4566162536774265
17.46,-2.6946282350382167,-0.45067226604056004,0.46258220222045854
17.465,-2.6968971971577833,-0.4569064025621963,0.4685073465794419
17.47,-2.6991972369103148,-0.4631032470275198,0.4743912799179517
17.475,-2.7015281667539988,-0.46926236711529506,0.4802335974016589
17.48,-2.703889796989816,-0.47538333227173435,0.4860338962317044
17.485,-2.706281935770476,-0.48146571374599095,0.49179177567882904
17.49,-2.7087043891095144,-0.48750908462634024,0.4975068371181702
17.495,-2.7111569608905848,-0.4935130198771132,0.5031786840647865
17.5,-2.7136394528769254,-0.4994770963763217,0.508806922209852
17.505,-2.716151664721034,-0.5054008929540359,0.5143911594575751
17.51,-2.71869339397452,-0.5112839904314239,0.5199310059627579
17.515,-2.7212644360981537,-0.5171259716604829,0.5254260741690219
17.52,-2.7238645844721314,-0.5229264215644889,0.530875978847724
17.525,-2.726493630406529,-0.5286849271790752,0.5362803371374778
17.53,-2.7291513631519684,-0.5344010776939946,0.5416387685843312
17.535,-2.7318375699104895,-0.5400744644955046,0.5469508951825409
17.54,-2.7345520358466495,-0.545704681209427,0.5522163414159923
17.545,-2.7372945440988246,-0.5512913237447943,0.5574347343001798
17.55,-2.74006487579073,-0.5568339903381027,0.5626057034247665
17.555,-2.7428628100431816,-0.5623322815981957,0.5677288809967435
17.56,-2.745688123986063,-0.5677858005516869,0.5728039018841019
17.565,-2.748540592770533,-0.5731941526889701,0.5778304036600617
17.57,-2.751419989581452,-0.5785569460107536,0.5828080266477971
17.575,-2.7543260856500655,-0.583873791075166,0.5877364139656999
17.58,-2.7572586502668983,-0.5891443010453358,0.5926152115730903
17.585,-2.7602174507949067,-0.5943680917374932,0.597444068316417
17.59,-2.763202252682855,-0.5995447816695268,0.602222635975884
17.595,-2.7662128194789593,-0.6046739921100388,0.60695056931254
17.6,-2.76924891284476,-0.6097553471278074,0.6116275261157488
17.605,-2.7723102925692373,-0.6147884736416724,0.6162531672510492
17.61,-2.7753967165832036,-0.6197730014708548,0.6208271567084153
17.615,-2.7785079409739204,-0.6247085633856212,0.6253491616508325
17.62,-2.7816437199999875,-0.6295947951583304,0.6298188524632212
17.625,-2.7848038061064715,-0.6344313356147986,0.6342359028016481
17.63,-2.7879879499403164,-0.6392178266860152,0.6385999896428531
17.635,-2.7911959003659925,-0.6439539134601239,0.6429107933340102
17.64,-2.794427404481405,-0.6486392442346748,0.647167997642728
17.645,-2.7976822076340873,-0.6532734705691565,0.651371289807292
17.65,-2.800960053437632,-0.6578562473377201,0.6555203605870699
17.655,-2.804260683788402,-0.6623872327821247,0.6596149043131033
17.66,-2.807583838882492,-0.6668660885648413,0.6636546189388246
17.665,-2.8109292572329783,-0.6712924798223412,0.6676392060909229
17.67,-2.8142966756874155,-0.6756660752184837,0.6715683711202773
17.675,-2.817685829445601,-0.679986546998007,0.6754418231529609
17.68,-2.8210964520776267,-0.6842535710401242,0.679259275141311
17.685,-2.824528275542176,-0.6884668269121389,0.6830204439149908
17.69,-2.827981030205103,-0.6926259979231056,0.6867250502320579
17.695,-2.8314544448582666,-0.696730771177471,0.6903728188299824
17.7,-2.8349482467386546,-0.7007808376287156,0.6939634784766298
17.705,-2.8384621615477545,-0.7047758921329143,0.6974967620211294
17.71,-2.8419959134712043,-0.7087156335022299,0.7009724064446425
17.715,-2.8455492251986967,-0.7125997645582837,0.7043901529109745
17.72,-2.8491218179441753,-0.7164279921854164,0.7077497468170411
17.725,-2.852713411466272,-0.7202000273837611,0.7110509378431159
17.73,-2.856323724089013,-0.7239155853221256,0.7142934800028549
17.735,-2.859952472722805,-0.7275743853906802,0.7174771316930884
17.74,-2.8635993728856683,-0.7311761512533715,0.7206016557433114
17.745,-2.867264138724737,-0.7347206109000789,0.7236668194648805
17.75,-2.8709464830380105,-0.7382074966984516,0.7266723946998626
17.755,-2.8746461172963857,-0.7416365454454434,0.7296181578695419
17.76,-2.8783627516659247,-0.7450074984184629,0.7325038900225186
17.765,-2.882096095030375,-0.7483201014261408,0.7353293768823885
17.77,-2.8858458550139687,-0.7515741048587042,0.7380944088949972
17.775,-2.8896117380044446,-0.7547692637378839,0.7407987812751988
17.78,-2.893393449176335,-0.7579053377663673,0.7434422940531276
17.785,-2.8971906925144806,-0.7609820913767394,0.7460247521199295
17.79,-2.9010031708378206,-0.763999293779923,0.7485459652729578
17.795,-2.9048305858233934,-0.7669567190130437,0.7510057482603695
17.8,-2.9086726380305796,-0.7698541459867179,0.7534039208251128
17.805,-2.912529026925602,-0.7726913585317523,0.7557403077482951
17.81,-2.916399450906231,-0.7754681454451885,0.7580147388918713
17.815,-2.920283607326736,-0.7781843005357,0.7602270492406533
17.82,-2.9241811925230428,-0.7808396226682905,0.7623770789435962
17.825,-2.928091901838144,-0.7834339158082995,0.7644646733543603
17.83,-2.932015429647697,-0.7859669890646477,0.7664896830710916
17.835,-2.9359514693858535,-0.7884386567323322,0.7684519639754201
17.84,-2.939899713571285,-0.790848738334119,0.7703513772706367
17.845,-2.9438598538334406,-0.7931970586614402,0.7721877895190422
17.85,-2.94783158093898,-0.7954834478144348,0.7739610726784204
17.855,-2.95181458481841,-0.7977077412411275,0.7756711041376257
17.86,-2.955808554592935,-0.7998697797757351,0.7773177667512704
17.865,-2.959813178601472,-0.8019694096760462,0.778900948873467
17.87,-2.963828144427864,-0.8040064826598764,0.7804205443906217
17.875,-2.9678531389282594,-0.8059808559405595,0.7818764527532449
17.88,-2.971887848258693,-0.807892392261475,0.783268579006773
17.885,-2.97593195790281,-0.809740959929564,0.7845968338213615
17.89,-2.9799851526997605,-0.811526432847824,0.7858611335206388
17.895,-2.9840471168722735,-0.8132486905467762,0.7870614001094094
17.9,-2.9881175340548594,-0.814907618214858,0.7881975613002686
17.905,-2.9921960873221805,-0.8165031067277433,0.7892695505391247
17.91,-2.9962824592175457,-0.8180350526765581,0.7902773070296027
17.915,-3.0003763317815735,-0.8195033583949891,0.791220775756322
17.92,-3.0044773865809615,-0.8209079319852486,0.792099907507017
17.925,-3.008585304737383,-0.8222486873428878,0.7929146588934941
17.93,-3.0126997669565307,-0.8235255441804522,0.7936649923714117
17.935,-3.016820453557247,-0.8247384280499429,0.7943508762588587
17.94,-3.020947044500779,-0.825887270364085,0.7949722847537251
17.945,-3.0250792194201246,-0.8269720084163796,0.7955291979498471
17.95,-3.029216657649498,-0.8279925853999368,0.7960216018519206
17.955,-3.0333590382538618,-0.8289489504250608,0.7964494883891593
17.96,-3.0375060400585614,-0.8298410585355888,0.7968128554276968
17.965,-3.0416573416790174,-0.8306688707239634,0.797111706781716
17.97,-3.045812621550522,-0.8314323539450375,0.7973460522233007
17.975,-3.0499715579580737,-0.832131481128588,0.7975159074909938
17.98,-3.054133829066273,-0.8327662311905399,0.7976212942970586
17.985,-3.0582991129492947,-0.833336589042891,0.7976622403334357
17.99,-3.0624670876208784,-0.8338425456023226,0.7976387792763842
17.995,-3.066637431064378,-0.8342840977974982,0.7975509507898062
18.0,-3.070809821262824,-0.8346612485750352,0.7973988005272461
18.005,-3.0749839362290445,-0.8349740069041538,0.797182380132561
18.01,-3.0791594540357767,-0.8352223877799889,0.7969017472392578
18.015,-3.083336052845794,-0.8354064122255674,0.7965569654684969
18.02,-3.0875134109420648,-0.8355261072924451,0.796148104425754
18.025,-3.0916912067578832,-0.8355815060600027,0.7956752396961473
18.03,-3.095869118907008,-0.835572647633397,0.7951384528384204
18.035,-3.1000468262137733,-0.8354995771401686,0.7945378313775899
18.04,-3.104224007743205,-0.8353623457255056,0.793873468796249
18.045,-3.108400342831088,-0.8351610105461633,0.793145464524538
18.05,-3.112575511113995,-0.8348956347630434,0.7923539239287809
18.055,-3.116749192559305,-0.834566287532433,0.7914989582987856
18.06,-3.1209210674951424,-0.8341730439959083,0.7905806848338228
18.065,-3.125090816640283,-0.8337159852689061,0.7895992266272795
18.07,-3.129258121133979,-0.8331951984279689,0.7885547126499989
18.075,-3.1334226625657475,-0.8326107764966667,0.7874472777323048
18.08,-3.1375841230050567,-0.8319628184302056,0.7862770625447293
18.085,-3.141742185030948,-0.8312514290987263,0.7850442135774405
18.09,-3.1458965317615553,-0.8304767192693064,0.7837488831183917
18.095,-3.1500468468835585,-0.8296388055866643,0.7823912292301819
18.1,-3.154192814681513,-0.8287378105525857,0.7809714157256589
18.105,-3.158334120067072,-0.82777386250408,0.7794896121422689
18.11,-3.1624704486081217,-0.8267470955902675,0.7779459937151505
18.115,-3.166601486557772,-0.825657649748023,0.7763407413490078
18.12,-3.1707269208832356,-0.8245056706763799,0.77467404158876
18.125,-3.1748464392945617,-0.8232913098097115,0.772946086588991
18.13,-3.17895973027326,-0.8220147242896949,0.7711570740821985
18.135,-3.1830664831007565,-0.8206760769360835,0.769307207345876
18.14,-3.1871663878866996,-0.8192755362162994,0.7673966951684374
18.145,-3.1912591355971367,-0.8178132762138505,0.7654257518139856
18.15,-3.195344418082502,-0.8162894765956048,0.7633945969859665
18.155,-3.1994219281054552,-0.8147043225779281,0.7613034557897073
18.16,-3.2034913593685306,-0.8130580048917098,0.7591525586938718
18.165,-3.2075524065416365,-0.8113507197462801,0.7569421414908293
18.17,-3.211604765289347,-0.8095826687922576,0.7546724452559818
18.175,-3.215648132298004,-0.8077540590833355,0.7523437163060598
18.18,-3.2196822053026537,-0.8058651030370176,0.7499562061563914
18.185,-3.2237066831137517,-0.8039160183943438,0.7475101714771926
18.19,-3.2277212656436856,-0.8019070281786081,0.7450058740488787
18.195,-3.2317256539330677,-0.7998383606531065,0.742443580716437
18.2,-3.235719550176846,-0.7977102492779123,0.7398235633428532
18.205,-3.239702657750166,-0.7955229326657303,0.7371460987616526
18.21,-3.2436746812340287,-0.793276654536828,0.7344114687285483
18.215,-3.247635326440699,-0.7909716636730878,0.7316199598722428
18.22,-3.2515843004389184,-0.7886082138711743,0.7287718636443764
18.225,-3.2555213115788484,-0.7861865638948731,0.7258674762686825
18.23,-3.259446069516778,-0.7837069774266103,0.722907098689358
18.235,-3.2633582852396117,-0.7811697230181615,0.7198910365186544
18.24,-3.267257671089078,-0.7785750740406068,0.7168195999837538
18.245,-3.2711439407857075,-0.7759233086335301,0.713693103872922
18.25,-3.275016809452534,-0.7732147096535077,0.7105118674809892
18.255,-3.2788759936385654,-0.7704495646218843,0.7072762145541516
18.26,-3.2827212113419697,-0.7676281656718946,0.7039864732341576
18.265,-3.2865521820329904,-0.7647508094951433,0.7006429760018906
18.27,-3.290368626676621,-0.7618177972874473,0.6972460596203476
18.275,-3.2941702677549767,-0.7588294346941081,0.6937960650770899
18.28,-3.297956829289412,-0.7557860317546056,0.6902933375261522
18.285,-3.3017280368623387,-0.7526879028467666,0.6867382262294658
18.29,-3.305483617638796,-0.7495353666303991,0.6831310844977846
18.295,-3.3092233003877065,-0.7463287459904605,0.6794722696311859
18.3,-3.312946815502855,-0.7430683679797672,0.675762142859154
18.305,-3.3166538950235975,-0.7397545637612525,0.6720010692802476
18.31,-3.320344272655256,-0.7363876685498408,0.6681894178014276
18.315,-3.3240176837892377,-0.7329680215539313,0.6643275610770323
18.32,-3.3276738655228453,-0.7294959659165416,0.6604158754474565
18.325,-3.3313125566788178,-0.725971848656106,0.6564547408775201
18.33,-3.334933497824548,-0.7223960206069966,0.6524445408946072
18.335,-3.3385364312910197,-0.7187688363597595,0.6483856625265567
18.34,-3.342121101191426,-0.7150906542011223,0.6442784962393682
18.345,-3.3456872534395163,-0.7113618360537555,0.6401234358747013
18.35,-3.349234635767618,-0.7075827474158658,0.6359208785872494
18.355,-3.352762997744355,-0.7037537573006245,0.6316712247819908
18.36,-3.356272090792084,-0.6998752381754298,0.6273748780513132
18.365,-3.359761668204007,-0.6959475659010841,0.6230322451120972
18.37,-3.3632314851609877,-0.6919711196708642,0.6186437357427336
18.375,-3.366681298748053,-0.6879462819495474,0.6142097627201388
18.38,-3.3701108679706135,-0.6838734384123699,0.609730741756743
18.385,-3.373519953770354,-0.679752977883998,0.6052070914375339
18.39,-3.376908319040823,-0.6755852922775119,0.6006392331571564
18.395,-3.380275728642734,-0.6713707765333983,0.5960275910570595
18.4,-3.383621949418943,-0.6671098285586335,0.5913725919627779
18.405,-3.3869467502091326,-0.6628028491658325,0.5866746653213201
18.41,-3.3902499018641796,-0.6584502420125232,0.5819342431387242
18.415,-3.3935311772602406,-0.6540524135405219,0.5771517599177545
18.42,-3.396790351312516,-0.6496097729154884,0.5723276525958205
18.425,-3.400027200988712,-0.6451227319666588,0.5674623604831154
18.43,-3.4032415053222214,-0.640591705126747,0.5625563252009612
18.435,-3.4064330454249823,-0.6360171093720975,0.5576099906204492
18.44,-3.4096016045000512,-0.6313993641630601,0.5526238028013419
18.445,-3.4127469678538667,-0.6267388913846464,0.5475982099312972
18.45,-3.415868922908237,-0.622036115287435,0.5425336622653795
18.455,-3.4189672592120126,-0.6172914624288129,0.5374306120659518
18.46,-3.422041768452478,-0.6125053616145185,0.5322895135429033
18.465,-3.4250922444664407,-0.6076782438405453,0.5271108227942833
18.47,-3.4281184832510485,-0.602810542235372,0.521894997747295
18.475,-3.431120282974304,-0.5979026920026013,0.5166424980997406
18.48,-3.4340974439852903,-0.5929551303639943,0.5113537852619011
18.485,-3.437049768824133,-0.5879682965028862,0.5060293222988326
18.49,-3.4399770622316588,-0.5829426315080677,0.5006695738731696
18.495,-3.442879131158789,-0.5778785783180896,0.4952750061883877
18.5,-3.4457557847756406,-0.5727765816660526,0.48984608693258996
18.505,-3.448606834480373,-0.567637088024836,0.48438328522276786
18.51,-3.451432093907748,-0.5624605455528527,0.4788870715496269
18.515,-3.454231378937414,-0.5572474040403091,0.47335791772295294
18.52,-3.4570045077019453,-0.5519981148559518,0.46779629681750085
18.525,-3.459751300594595,-0.5467131308943844,0.4622026831194899
18.53,-3.462471580276796,-0.5413929065239074,0.45657755207365713
18.535,-3.465165171685394,-0.5360378975349382,0.45092138023092654
18.54,-3.4678319020396424,-0.5306485610889633,0.4452346451966424
18.545,-3.4704716008479224,-0.5252253556681038,0.4395178255794538
18.55,-3.4730840999142196,-0.5197687410252729,0.4337714009408226
18.555,-3.475669233344363,-0.5142791781348994,0.4279958517451302
18.56,-3.4782268375520045,-0.5087571291442992,0.42219165931046737
18.565,-3.4807567512643667,-0.5032030573256437,0.4163593057600511
18.57,-3.4832588155277406,-0.4976174270285792,0.41049927397432673
18.575,-3.4857328737127666,-0.4920007036334412,0.4046120475436942
18.58,-3.4881787715194665,-0.486353353505152,0.3986981107219505
18.585,-3.490596356982054,-0.48067584394774343,0.39275794838038736
18.59,-3.492985480473513,-0.47496864315955856,0.3867920459625985
18.595,-3.4953459947099668,-0.46923222018907496,0.380800889439937
18.6,-3.497677754754817,-0.46346704489143065,0.3747849652677061
18.605,-3.4999806180226614,-0.45767358788562057,0.3687447603420491
18.61,-3.5022544442830217,-0.4518523205123314,0.36268076195750487
18.615,-3.5044990956638373,-0.446003714792496,0.3565934577653125
18.62,-3.5067144366547702,-0.44012824338650447,0.35048333573239865
18.625,-3.5089003341102947,-0.4342263795541243,0.3443508841011026
18.63,-3.511056657252604,-0.4282985971150646,0.3381965913495696
18.635,-3.5131832776743095,-0.4223453704102657,0.3320209461528973
18.64,-3.5152800693409465,-0.4163671742638766,0.32582443734499605
18.645,-3.5173469085933053,-0.410364483945884,0.3196075538811238
18.65,-3.519383674149563,-0.40433777513547253,0.3133707848011785
18.655,-3.521390247107242,-0.39828752388504707,0.30711461919367633
18.66,-3.523366510944981,-0.392214206584969,0.3008395461604676
18.665,-3.5253123515241493,-0.3861182999289347,0.2945460547821172
18.67,-3.52722765709027,-0.380000280880077,0.2882346340840321
18.675,-3.5291123182742834,-0.3738606266377481,0.2819057730032921
18.68,-3.530966228093653,-0.36769981460494233,0.2755599603561413
18.685,-3.532789281953298,-0.36151832235643727,0.2691976848062203
18.69,-3.534581377646378,-0.3553166276075806,0.262819434833465
18.695,-3.5363424153549117,-0.34909520818377004,0.25642569870371856
18.7,-3.5380722976502628,-0.34285454199055315,0.2500169644389827
18.705,-3.5397709294934603,-0.3365951069844274,0.24359371978838967
18.71,-3.5414382182353843,-0.3303173811442669,0.2371564521998195
18.715,-3.543074073616804,-0.32402184244342186,0.2307056487922089
18.72,-3.5446784077682874,-0.31770896882241334,0.2242417963284727
18.725,-3.546251135209968,-0.3113792381623016,0.21776538118911765
18.73,-3.5477921728511777,-0.30503312825868106,0.21127688934650013
18.735,-3.5493014399899634,-0.29867111679625347,0.20477680633967799
18.74,-3.5507788583124653,-0.29229368132405725,0.19826561724993585
18.745,-3.55222435189218,-0.2859012992312726,0.19174380667690216
18.75,-3.5536378471890986,-0.2794944477236489,0.185211858715304
18.755,-3.555019273048736,-0.2730736038004718,0.17867025693227648
18.76,-3.5563685607010425,-0.2666392442321478,0.17211948434530533
18.765,-3.5576856437591977,-0.2601918455383564,0.16556002340075093
18.77,-3.558970458218312,-0.25373188396671814,0.15899235595290195
18.775,-3.56022294245401,-0.24725983547205546,0.15241696324363652
18.78,-3.561443037220916,-0.24077617569616333,0.1458343258826056
18.785,-3.5626306856510377,-0.23428137994813342,0.13924492382798342
18.79,-3.563785833252059,-0.22777592318514772,0.1326492363676995
18.795,-3.5649084279055305,-0.22126027999381764,0.12604774210122882
18.8,-3.5659984198649695,-0.21473492457201585,0.1194409189218865
18.805,-3.5670557617538754,-0.20820033071114763,0.11282924399957366
18.81,-3.568080408563653,-0.20165697177893757,0.10621319376404956
18.815,-3.5690723176514503,-0.19510532070264539,0.09959324388864438
18.82,-3.5700314487379163,-0.1885458499527545,0.09296986927445512
18.825,-3.570957763904878,-0.18197903152704584,0.08634354403493684
18.83,-3.571851227592937,-0.17540533693513807,0.07971474148097091
18.835,-3.572711806598992,-0.1688252371834057,0.07308393410632039
18.84,-3.573539470073682,-0.16223920276031903,0.06645159357351736
18.845,-3.5743341895187664,-0.15564770362211713,0.0598181907000918
18.85,-3.575095938784426,-0.1490512091788898,0.05318419544521906
18.855,-3.575824694066496,-0.14245018828101252,0.04655007689672892
18.86,-3.5765204339036396,-0.13584510920587847,0.039916303258419994
18.865,-3.577183139174445,-0.12923643964500328,0.0332833418377554
18.87,-3.577812793094469,-0.12262464669141308,0.026651659033849737
18.875,-3.5784093812132096,-0.11601019682735844,0.020021720325789777
18.88,-3.5789728914110257,-0.10939355591226452,0.01339399026119907
18.885,-3.5795033138959913,-0.10277518917099297,0.006768932445121792
18.89,-3.5800006412006935,-0.0961555611823586,0.0001470095291686152
18.895,-3.5804648681789755,-0.08953513586784431,-0.0064713167991319875
18.9,-3.5808959920026213,-0.0829143764805891,-0.013085585826702384
18.905,-3.581294012157988,-0.07629374559455951,-0.019695337825094236
18.91,-3.5816589304425817,-0.06967370509394633,-0.026300114060434948
18.915,-3.5819907509615825,-0.06305471616269684,-0.032899456803232044
18.92,-3.5822894801243197,-0.05643723927425737,-0.03949290933796078
18.925,-3.5825551266406914,-0.04982173418146922,-0.046080015972492144
18.93,-3.5827877015175384,-0.04320865990656109,-0.052660322047417996
18.935,-3.582987218054965,-0.036598474731312745,-0.05923337394519898
18.94,-3.583153691842613,-0.02999163618730025,-0.0657987190992248
18.945,-3.583287140755886,-0.023388601046264373,-0.07235590600274529
18.95,-3.5833875849521277,-0.016789825310512842,-0.07890448421776175
18.955,-3.5834550468667494,-0.010195764203435683,-0.08544400438379936
18.96,-3.5834895512093126,-0.0036068721600442354,-0.09197401822665002
18.965,-3.583491124959563,0.0029763971824242706,-0.09849407856704412
18.97,-3.583459797363419,0.00955359099392574,-0.1050037393293397
18.975,-3.5833955999289104,0.01612425726097708,-0.11150255555015505
18.98,-3.5832985664220756,0.022687944796029196,-0.11799008338700079
18.985,-3.5831687328628044,0.02924420324690108,-0.12446588012696687
18.99,-3.58300613752064,0.035792583106200204,-0.13092950419539043
18.995,-3.582810820910531,0.042332635720817614,-0.13738051516459254
19.0,-3.5825828257885366,0.04886391330145563,-0.14381847376264192
19.005,-3.582322197147482,0.05538596893227585,-0.15024294188223258
19.01,-3.5820289822125675,0.06189835658059275,-0.15665348258960163
19.015,-3.5817032304369296,0.06840063110666796,-0.1630496601335418
19.02,-3.58134499349715,0.07489234827365976,-0.16943103995456285
19.025,-3.580954325288716,0.08137306475765307,-0.17579718869412753
19.03,-3.5805312819214317,0.0878423381578564,-0.1821476742040483
19.035,-3.580075921714775,0.0942997270069232,-0.1884820655560026
19.04,-3.579588305193206,0.10074479078148357,-0.19479993305125115
19.045,-3.579068495081419,0.10717708991281104,-0.20110084823048555
19.05,-3.578516556299543,0.11359618579767812,-0.20738438388385824
19.055,-3.5779325559582857,0.12000164080945327,-0.21365011406124623
19.06,-3.577316563354024,0.12639301830936403,-0.219897614082675
19.065,-3.5766686499638336,0.13276988265801098,-0.2261264605489858
19.07,-3.5759888894404663,0.13913179922708874,-0.23233623135270323
19.075,-3.5752773576072614,0.14547833441139768,-0.23852650568918557
19.08,-3.5745341324530018,0.15180905564106628,-0.2446968640679788
19.085,-3.573759294126704,0.15812353139406696,-0.25084688832445634
19.09,-3.5729529249323506,0.16442133120898134,-0.2569761616317008
19.095,-3.5721151093235513,0.17070202569809712,-0.26308426851270816
19.1,-3.5712459338981413,0.17696518656076002,-0.2691707948528401
19.105,-3.5703454873927156,0.1832103865970317,-0.275235327912574
19.11,-3.5694138606770864,0.1894371997217019,-0.28127745634059687
19.115,-3.5684511467486755,0.195645200978579,-0.28729677018717115
19.12,-3.567457440726832,0.20183396655513935,-0.29329286091784856
19.125,-3.5664328398470793,0.20800307379748978,-0.2992653214274894
19.13,-3.5653774434552803,0.21415210122572145,-0.30521374605466217
19.135,-3.5642913530017295,0.2202806285495797,-0.31113773059635064
19.14,-3.563174672035167,0.22638823668449654,-0.31703687232301386
19.145,-3.562027506196706,0.23247450776803175,-0.32291076999404345
19.15,-3.560849963213682,0.23853902517664613,-0.3287590238735437
19.155,-3.5596421528934137,0.24458137354288362,-0.33458123574650955
19.16,-3.5584041871168846,0.25060113877291523,-0.34037700893535633
19.165,-3.5571361798323218,0.25659790806452043,-0.34614594831687384
19.17,-3.555838247048697,0.2625712699254284,-0.351887660339531
19.175,-3.5545105068291325,0.26852081419206353,-0.35760175304117287
19.18,-3.5531530792842028,0.27444613204873797,-0.36328783606715104
19.185,-3.5517660865651526,0.2803468160472141,-0.3689455206888139
19.19,-3.5503496528570064,0.2862224601267092,-0.37457441982242545
19.195,-3.5489039043715844,0.29207265963429496,-0.38017414804846744
19.2,-3.547428969340405,0.29789701134576185,-0.3857443216313917
19.205,-3.545924978007493,0.3036951134868678,-0.39128455853974475
19.21,-3.5443920626220735,0.3094665657550397,-0.39679447846673166
19.215,-3.5428303574311624,0.31521096934148135,-0.40227370285117264
19.22,-3.541239998672035,0.32092792695375316,-0.40772185489891627
19.225,-3.5396211245645897,0.3266170428387487,-0.41313855960463647
19.23,-3.5379738753035976,0.33227792280610535,-0.4185234437740492
19.235,-3.536298393050821,0.33791017425208536,-0.42387613604658264
19.24,-3.5345948219270253,0.34351340618385173,-0.4291962669184293
19.245,-3.53286330800386,0.34908722924420155,-0.4344834687660388
19.25,-3.531103999295623,0.3546312557367092,-0.43973737587000616
19.255,-3.529317045750885,0.3601450996513424,-0.4449576244394142
19.26,-3.527502599243998,0.36562837669047166,-0.4501438526365565
19.265,-3.5256608135664687,0.3710807042953109,-0.4552957006020728
19.27,-3.523791844418191,0.3765017016728189,-0.46041281048052823
19.275,-3.521895849398555,0.3818909898229857,-0.46549482644636225
19.28,-3.5199729879974075,0.38724819156656387,-0.4705413947302628
19.285,-3.5180234215858874,0.39257293157319406,-0.4755521636459194
19.29,-3.5160473134070984,0.3978648363899827,-0.48052678361720835
19.295,-3.514044828566655,0.40312353447045446,-0.48546490720573543
19.3,-3.5120161340230807,0.40834865620390987,-0.4903661891387669
19.305,-3.5099613985780476,0.4135398339452171,-0.49523028633757255
19.31,-3.507880792866478,0.41869670204496007,-0.5000568579461093
19.315,-3.505774489346486,0.4238188968799977,-0.5048455653600951
19.32,-3.5036426622891774,0.4289060568843841,-0.5095960722564258
19.325,-3.501485487768274,0.4339578225807007,-0.5143080446229817
19.33,-3.4993031436495996,0.4389738366117209,-0.51898115078875
19.335,-3.4970958095803946,0.4439537437724587,-0.5236150614543078
19.34,-3.494863666978482,0.4488971910425492,-0.5282094497226207
19.345,-3.492606899021251,0.45380382761901106,-0.5327639911301981
19.35,-3.490325690634495,0.4586733049493141,-0.5372783636785362
19.355,-3.4880202284810773,0.4635052767647761,-0.5417522478658688
19.36,-3.4856907009494216,0.46829939911431034,-0.5461853267192459
19.365,-3.4833372981418433,0.4730553303984482,-0.5505772858268678
19.37,-3.4809602118627025,0.477772731403683,-0.554927813370718
19.375,-3.4785596356063953,0.4824512653370827,-0.5592366001594444
19.38,-3.476135764545153,0.48709059786121683,-0.5635033396615307
19.385,-3.473688795516683,0.4916903971293203,-0.5677277280386833
19.39,-3.4712189270116296,0.49625033382071543,-0.5719094641794574
19.395,-3.468726359160847,0.5007700811765092,-0.5760482497331298
19.4,-3.4662112937225062,0.5052493150354915,-0.5801437891437554
19.405,-3.4636739340690132,0.5096877138702736,-0.5841957896844389
19.41,-3.4611144851737556,0.5140849588236182,-0.5882039614917765
19.415,-3.4585331535976507,0.5184407337449963,-0.5921680176004993
19.42,-3.4559301474755246,0.5227547252272994,-0.5960876739782511
19.425,-3.45330567650231,0.527026622643721,-0.5999626495605129
19.43,-3.4506599519190395,0.5312561181848234,-0.6037926662856858
19.435,-3.447993186498674,0.5354429068957145,-0.6075774491302651
19.44,-3.445305594531733,0.5395866867133717,-0.611316726144135
19.445,-3.4425973918117494,0.5436871585040622,-0.6150102284859383
19.45,-3.439868795620517,0.5477440261008903,-0.6186576904585475
19.455,-3.4371200247131712,0.5517569963414006,-0.6222588495445694
19.46,-3.4343512993030676,0.5557257791052665,-0.6258134464419123
19.465,-3.431562841046486,0.5596500873520164,-0.6293212250993658
19.47,-3.4287548730271236,0.5635296371588243,-0.6327819327522222
19.475,-3.4259276197404196,0.567364147758299,-0.6361953199578709
19.48,-3.4230813070776884,0.5711533415762782,-0.639561140631379
19.485,-3.420216162310047,0.5748969442696378,-0.6428791520810573
19.49,-3.417332414072175,0.5785946847640475,-0.646149115043953
19.495,-3.414430292345869,0.5822462952917,-0.6493707937212916
19.5,-3.4115100284434288,0.5858515114289643,-0.6525439558138199
19.505,-3.4085718549908246,0.5894100721339892,-0.6556683725570733
19.51,-3.4056160059107046,0.5929217197841906,-0.6587438187565066
19.515,-3.4026427164052104,0.5963862002136278,-0.6617700728224895
19.52,-3.3996522229385873,0.5998032627502761,-0.6647469168051741
19.525,-3.3966447632196304,0.6031726602531293,-0.6676741364291705
19.53,-3.3936205761839333,0.6064941491491556,-0.6705515211280523
19.535,-3.3905799019759653,0.609767489470059,-0.6733788640786458
19.54,-3.3875229819309416,0.612992444888869,-0.676155962235122
19.545,-3.384450058556534,0.6161687827562935,-0.6788826163628329
19.55,-3.3813613755143974,0.6192962741368417,-0.6815586310718935
19.555,-3.378257177601498,0.6223746938447173,-0.6841838148505112
19.56,-3.3751377107312854,0.6254038204794219,-0.6867579800980046
19.565,-3.372003221914672,0.6283834364610889,-0.6892809431575312
19.57,-3.3688539592408517,0.6313133280655011,-0.6917525243484769
19.575,-3.3656901718579215,0.6341932854588115,-0.694172547998525
19.58,-3.362512109953352,0.6370231027319051,-0.6965408424753495
19.585,-3.359320024734274,0.6398025779344193,-0.698857240217942
19.59,-3.3561141684076112,0.6425315131083807,-0.701121577767538
19.595,-3.3528947941600187,0.6452097143214721,-0.7033336957981482
19.6,-3.3496621561376805,0.6478369916998771,-0.7054934391466521
19.605,-3.3464165094259437,0.6504131594606993,-0.7076006568424447
19.61,-3.343158110028768,0.6529380359439609,-0.7096552021366407
19.615,-3.339887214848043,0.655411443644123,-0.7116569325307851
19.62,-3.336604081662732,0.6578332092411452,-0.7136057098050812
19.625,-3.3333089691078785,0.6602031636310428,-0.7155014000461002
19.63,-3.3300021366534356,0.6625211419559545,-0.7173438736739796
19.635,-3.326683844582969,0.6647869836336725,-0.7191330054690693
19.64,-3.323354353972213,0.6670005323866325,-0.7208686745980201
19.645,-3.3200139266674618,0.669161636270364,-0.7225507646393113
19.65,-3.3166628252638426,0.671270147701354,-0.7241791636081809
19.655,-3.3133013130834392,0.673325923484333,-0.7257537639809565
19.66,-3.3099296541532923,0.6753288248389521,-0.7272744627187655
19.665,-3.3065481131832453,0.6772787174258575,-0.7287411612906238
19.67,-3.3031569555436833,0.6791754713721211,-0.7301537656958668
19.675,-3.2997564472431447,0.6810189612960257,-0.7315121864859229
19.68,-3.2963468549057913,0.6828090663312042,-0.732816338785421
19.685,-3.2929284457487813,0.6845456701500896,-0.7340661423126006
19.69,-3.2895014875595145,0.6862286609866886,-0.735261521399029
19.695,-3.286066248672777,0.6878579316586445,-0.7364024050085973
19.7,-3.2826229979477564,0.6894333795886021,-0.7374887267558026
19.705,-3.2791720047449733,0.6909549068248321,-0.738520424923281
19.71,-3.275713538903099,0.6924224200611264,-0.7394974424785986
19.715,-3.27224787071569,0.6938358306559353,-0.7404197270902755
19.72,-3.268775270907802,0.6951950546507558,-0.7412872311430457
19.725,-3.26529601061254,0.6965000127877342,-0.7420999117523271
19.73,-3.2618103613475173,0.6977506305264896,-0.7428577307779006
19.735,-3.2583185949912155,0.6989468380601487,-0.7435606548367901
19.74,-3.254820983759287,0.7000885703305687,-0.7442086553153249
19.745,-3.2513178001807708,0.7011757670427512,-0.7448017083803837
19.75,-3.247809317074252,0.7022083726784285,-0.7453397949898068
19.755,-3.24429580752393,0.7031863365088262,-0.7458229009019721
19.76,-3.240777544855651,0.704109612606578,-0.7462510166845223
19.765,-3.237254802612877,0.7049781598567929,-0.7466241377222391
19.77,-3.2337278545325856,0.7057919419672731,-0.7469422642240591
19.775,-3.230196974521141,0.7065509274778624,-0.7472054012292189
19.78,-3.2266624366301078,0.7072550897689274,-0.7474135586125291
19.785,-3.2231245150320387,0.7079044070689617,-0.7475667510887679
19.79,-3.2195834839962023,0.7084988624613138,-0.7476649982161939
19.795,-3.216039617864301,0.7090384438900214,-0.7477083243991657
19.8,-3.212493191026162,0.7095231441647567,-0.7476967588898709
19.805,-3.2089444778953835,0.7099529609648793,-0.7476303357891595
19.81,-3.2053937528849894,0.710327896842583,-0.7475090940464737
19.815,-3.2018412903830527,0.7106479592251447,-0.7473330774588778
19.82,-3.1982873647283268,0.7109131604162627,-0.7471023346691822
19.825,-3.1947322501858473,0.7111235175964916,-0.7468169191631593
19.83,-3.1911762209225576,0.7112790528227604,-0.7464768892658512
19.835,-3.187619550982926,0.7113797930269833,-0.7460823081369689
19.84,-3.1840625142645864,0.7114257700137553,-0.7456332437653818
19.845,-3.180505384493966,0.7114170204571335,-0.7451297689626944
19.85,-3.1769484352019575,0.7113535858965061,-0.7445719613559175
19.855,-3.17339193969961,0.7112355127315472,-0.7439599033792306
19.86,-3.16983617105383,0.7110628522162585,-0.7432936822648343
19.865,-3.1662814020631327,0.7108356604521013,-0.7425733900329017
19.87,-3.1627279052334223,0.7105539983802186,-0.7417991234806264
19.875,-3.1591759527538232,0.7102179317727498,-0.7409709841703714
19.88,-3.1556258164725337,0.7098275312232418,-0.7400890784169195
19.885,-3.1520777678727523,0.7093828721361586,-0.7391535172738344
19.89,-3.1485320780486594,0.7088840347154965,-0.7381644165189364
19.895,-3.1449890176814344,0.7083311039525021,-0.7371218966388876
19.9,-3.141448857015362,0.7077241696125052,-0.7360260828129072
19.905,-3.137911865833991,0.7070633262208679,-0.7348771048956093
19.91,-3.1343783134363834,0.7063486730480577,-0.7336750973989817
19.915,-3.1308484686134097,0.7055803140938455,-0.7324201994734961
19.92,-3.1273225996241534,0.7047583580706412,-0.7311125548883731
19.925,-3.123800974172398,0.7038829183859739,-0.7297523120110039
19.93,-3.1202838593831825,0.7029541131241152,-0.7283396237855273
19.935,-3.116771521779475,0.7019720650268647,-0.7268746477105866
19.94,-3.11326422725893,0.7009369014734985,-0.7253575458162613
19.945,-3.1097622410707615,0.6998487544598954,-0.7237884846401953
19.95,-3.106265827792702,0.6987077605768379,-0.7221676352029125
19.955,-3.102775251308091,0.6975140609875149,-0.7204951729823534
19.96,-3.0992907747830674,0.6962678014042198,-0.7187712778876233
19.965,-3.0958126606438925,0.694969132064268,-0.7169961342319784
19.97,-3.0923411705543735,0.6936182077051272,-0.7151699307050408
19.975,-3.088876565393433,0.69221518753879,-0.7132928603442762
19.98,-3.0854191052328086,0.6907602352253922,-0.7113651205057382
19.985,-3.0819690493148673,0.6892535188460787,-0.7093869128340741
19.99,-3.0785266560305775,0.6876952108751481,-0.7073584432318364
19.995,-3.07509218289761,0.6860854881514724,-0.705279921828085
20.0,-3.0716658865385984,0.6844245318492167,-0.7031515629463138
20.005,-3.068248022659522,0.6827125274478546,-0.7009735850716913
20.01,-3.064838846028263,0.6809496647015123,-0.6987462108176548
20.015,-3.061438610453319,0.679136137607649,-0.6964696668918621
20.02,-3.058047568762651,0.6772721443750703,-0.6941441840614978
20.025,-3.0546659727827183,0.6753578873913165,-0.6917699971179804
20.03,-3.051294073317662,0.6733935731894193,-0.6893473448410583
20.035,-3.047932120128672,0.671379412414055,-0.6868764699623305
20.04,-3.0445803619135003,0.6693156197870908,-0.6843576191281793
20.045,-3.0412390462861687,0.6672024140725605,-0.6817910428621614
20.05,-3.0379084197568558,0.6650400180410789,-0.6791769955268626
20.055,-3.0345887277119377,0.6628286584336898,-0.676515735285209
20.06,-3.0312802143942386,0.6605685659251971,-0.6738075240612895
20.065,-3.0279831228834486,0.658259975086968,-0.6710526275006754
20.07,-3.0246976950767457,0.655903124349243,-0.6682513149302749
20.075,-3.0214241716695818,0.6534982559629446,-0.66540385931771
20.08,-3.018162792136685,0.6510456159610304,-0.6625105372302678
20.085,-3.0149137947132427,0.6485454541193841,-0.659571628793416
20.09,-3.0116774163762945,0.6459980239172796,-0.6565874176489201
20.095,-3.008453892826302,0.6434035824974061,-0.6535581909125472
20.1,-3.0052434584689385,0.640762390625506,-0.6504842391314124
20.105,-3.0020463463970826,0.6380747126496245,-0.6473658562409673
20.11,-2.9988627883729957,0.635340816458974,-0.644203339521627
20.115,-2.9956930148107292,0.6325609734424624,-0.6409969895550943
20.12,-2.9925372547587252,0.6297354584468723,-0.6377471101803625
20.125,-2.9893957358826415,0.6268645497347352,-0.6344540084494421
20.13,-2.9862686844483655,0.6239485289418796,-0.6311179945827909
20.135,-2.9831563253052615,0.6209876810347141,-0.627739381924509
20.14,-2.9800588818696316,0.6179822942672407,-0.6243184868972943
20.145,-2.9769765761083717,0.6149326601377966,-0.6208556289571554
20.15,-2.9739096285228683,0.6118390733455832,-0.617351130547943
20.155,-2.9708582581330987,0.6087018317469646,-0.6138053170556799
20.16,-2.967822682461963,0.6055212363115758,-0.6102185167627324
20.165,-2.9648031175198155,0.6022975910782274,-0.6065910608018069
20.17,-2.9617997777892358,0.599031203110659,-0.6029232831098271
20.175,-2.958812876210021,0.5957223824531445,-0.5992155203816946
20.18,-2.9558426241643825,0.5923714420859404,-0.5954681120239202
20.185,-2.9528892314623847,0.5889786978806396,-0.5916814001081946
20.19,-2.9499529063275975,0.5855444685554089,-0.5878557293248716
20.195,-2.947033855382983,0.5820690756301553,-0.5839914469364135
20.2,-2.9441322836369865,0.5785528433815987,-0.5800889027307699
20.205,-2.941248394469874,0.574996098798314,-0.5761484489747598
20.21,-2.9383823896202803,0.5713991715357221,-0.5721704403674333
20.215,-2.935534469171996,0.5677623938710715,-0.5681552339934551
20.22,-2.9327048315409585,0.5640861006583898,-0.5641031892764858
20.225,-2.9298936734624865,0.5603706292834639,-0.5600146679326268
20.23,-2.927101189978741,0.5566163196188456,-0.5558900339239199
20.235,-2.9243275744263912,0.5528235139788708,-0.5517296534118903
20.24,-2.9215730184245245,0.5489925570747571,-0.5475338947112005
20.245,-2.9188377118627726,0.5451237959697546,-0.5433031282433866
20.25,-2.916121842889669,0.5412175800343922,-0.5390377264907231
20.255,-2.913425597901215,0.5372742609017933,-0.5347380639501842
20.26,-2.910749161529681,0.5332941924231246,-0.5304045170875715
20.265,-2.9080927166326367,0.529277730623168,-0.5260374642917955
20.27,-2.9054564442821786,0.5252252336560033,-0.5216372858292949
20.275,-2.9028405237544046,0.5211370617608672,-0.5172043637986656
20.28,-2.900245132519093,0.5170135772181571,-0.5127390820854638
20.285,-2.897670446229614,0.5128551443056274,-0.5082418263172309
20.29,-2.895116638713041,0.5086621292547409,-0.503712983818703
20.295,-2.8925838819604968,0.504434900207246,-0.4991529435672774
20.3,-2.8900723461177154,0.500173827171964,-0.4945620961487172
20.305,-2.887582199475802,0.4958792819817693,-0.4899408337130786
20.31,-2.88511360846223,0.4915516382508327,-0.4852895499309306
20.315,-2.882666737632034,0.48719127133208934,-0.480608639949828
20.32,-2.880241749659231,0.4827985582749778,-0.4758985003510856
20.325,-2.877838805328432,0.47837387778341245,-0.4711595291068115
20.33,-2.8754580635266813,0.47391761017405926,-0.46639212553727516
20.335,-2.8730996812354923,0.4694301373348756,-0.4615966902685661
20.34,-2.870763813523101,0.46491184268396185,-0.4567736251905933
20.345,-2.868450613536908,0.46036311112868056,-0.4519233334153785
20.35,-2.866160232496139,0.45578432902511445,-0.4470462192357171
20.355,-2.8638928196847053,0.45117588413784143,-0.442142688084184
20.36,-2.861648522444253,0.44653816560000653,-0.4372131464924611
20.365,-2.859427486167425,0.4418715638737581,-0.43225800205105847
20.37,-2.8572298542913117,0.43717647071100524,-0.4272776633693816
20.375,-2.8550557682911046,0.43245327911454173,-0.42227254003619313
20.38,-2.85290536767393,0.42770238329949034,-0.41724304258041894
20.385,-2.850778789972888,0.4229241786551366,-0.41218958243237164
20.39,-2.848676170741279,0.4181190617071284,-0.4071125718853649
20.395,-2.8465976435470086,0.4132874300800161,-0.40201242405769255
20.4,-2.844543339967191,0.4084296824602032,-0.3968895528550447
20.405,-2.8425133895829293,0.40354621855925715,-0.391744372933308
20.41,-2.8405079199742853,0.39863743907762694,-0.3865772996617985
20.415,-2.838527056715417,0.393703745668716,-0.3813887490868718
20.42,-2.8365709233699072,0.38874554090337965,-0.3761791378959837
20.425,-2.8346396414862682,0.38376322823482034,-0.37094888338217213
20.43,-2.832733330593609,0.3787572119638516,-0.3656984034089302
20.435,-2.830852108197488,0.37372789720460037,-0.36042811637554156
20.44,-2.828996089775929,0.36867568985059407,-0.35513844118282345
20.445,-2.8271653887756134,0.3636009965412772,-0.34982979719932195
20.45,-2.8253601166082265,0.3585042246289022,-0.34450260422790274
20.455,-2.823580382646979,0.35338578214586724,-0.3391572824728122
20.46,-2.821826294223286,0.3482460777724457,-0.3337942525071508
20.465,-2.82009795662361,0.3430855208049508,-0.3284139352408045
20.47,-2.8183954730864564,0.3379045211242784,-0.3230167518887734
20.475,-2.8167189447995273,0.33270348916489634,-0.3176031239399695
20.48,-2.8150684708970366,0.32748283588424976,-0.3121734731264509
20.485,-2.813444148457163,0.3222429727325466,-0.3067282213930551
20.49,-2.811846072499666,0.31698431162299373,-0.30126779086750455
20.495,-2.8102743359836406,0.3117072649024239,-0.29579260383092143
20.5,-2.8087290298054284,0.30641224532235656,-0.29030308268879723
20.505,-2.807210242796657,0.3010996660104307,-0.28479964994235174
20.51,-2.8057180617224353,0.29576994044228055,-0.2792827281603546
20.515,-2.804252571279684,0.2904234824138169,-0.27375273995137184
20.52,-2.8028138540955982,0.2850607060138784,-0.2682101079363989
20.525,-2.8014019907262533,0.2796820255973219,-0.2626552547219521
20.53,-2.80001705965534,0.2742878557584885,-0.25708860287355323
20.535,-2.7986591372930363,0.2688786113050875,-0.25151057488964934
20.54,-2.797328297974998,0.26345470723243397,-0.24592159317590315
20.545,-2.796024613961489,0.2580165586981088,-0.24032208001992322
20.55,-2.794748155436634,0.2525645809970033,-0.23471245756639553
20.555,-2.7934989905077896,0.24709918953670898,-0.22909314779257556
20.56,-2.7922771852050428,0.2416207998133216,-0.2234645724842121
20.565,-2.791082803480829,0.2361298273875932,-0.2178271532118338
20.57,-2.7899159072096684,0.2306266878614737,-0.21218131130744206
20.575,-2.788776556188015,0.22511179685497468,-0.20652746784153997
20.58,-2.787664808134226,0.21958556998342815,-0.20086604360057259
20.585,-2.786580718688639,0.2140484228350722,-0.19519745906470837
20.59,-2.785524341413767,0.20850077094900488,-0.18952213438600393
20.595,-2.7844957277945936,0.20294302979343803,-0.18384048936688224
20.6,-2.783494927238982,0.19737561474431878,-0.17815294343899354
20.605,-2.7825219870781943,0.19179894106427794,-0.17245991564241703
20.61,-2.781576952567502,0.18621342388186288,-0.16676182460515976
20.615,-2.780659866886914,0.1806194781711232,-0.16105908852302311
20.62,-2.779770771141995,0.17501751873147983,-0.155352125139765
20.625,-2.7789097043647932,0.1694079601679173,-0.14964135172759904
20.63,-2.778076703514858,0.16379121687142897,-0.14392718506795865
20.635,-2.7772718034803567,0.1581677029997838,-0.13821004143259616
20.64,-2.776495037079294,0.15253783245857086,-0.1324903365649719
20.645,-2.7757464350608134,0.14690201888247886,-0.12676848566189008
20.65,-2.7750260261066018,0.141260675616878,-0.12104490335544996
20.655,-2.7743338368323793,0.13561421569963356,-0.11532000369523968
20.66,-2.773669891789485,0.1299630518431905,-0.10959420013081381
20.665,-2.773034213466544,0.12430759641685735,-0.10386790549438073
20.67,-2.7724268222912305,0.11864826142935715,-0.0981415319837694
20.675,-2.7718477366321124,0.11298545851160202,-0.09241549114563041
20.68,-2.7712969728005823,0.10731959889964571,-0.08669019385882616
20.685,-2.7707745450528756,0.10165109341788306,-0.08096605031807912
20.69,-2.7702804655921685,0.09598035246242335,-0.0752434700178045
20.695,-2.769814744570763,0.09030778598467719,-0.0695228617361675
20.7,-2.7693773900923486,0.08463380347508398,-0.06380463351929108
20.705,-2.768968408214349,0.07895881394705218,-0.05808919266568752
20.71,-2.7685878029503463,0.07328322592103893,-0.052376945710839215
20.715,-2.7682355762725863,0.06760744740880884,-0.04666829841196907
20.72,-2.7679117281145595,0.06193188589779855,-0.04096365573292658
20.725,-2.7676162563736626,0.056256948335655255,-0.03526342182925788
20.73,-2.7673491569139355,0.050583041114903644,-0.029568000033414133
20.735,-2.7671104235688753,0.04491057005769647,-0.02387779284005323
20.74,-2.766900048144325,0.039239940400716454,-0.018193201891502617
20.745,-2.76671802042144,0.03357155678015618,-0.012514627963309682
20.75,-2.7665643281597267,0.027905823216815503,-0.006842470949919258
20.755,-2.766438957100157,0.02224314310124324,-0.0011771298504047838
20.76,-2.7663418909683557,0.016583919178990852,0.004480997245678978
20.765,-2.7662731114778643,0.010928553535933104,0.010131513172366975
20.77,-2.7662325983334735,0.005277447583610717,0.01577402170132354
20.775,-2.7662203292346335,-0.00036899795533722565,0.02140812755578304
20.78,-2.766236279878933,-0.006010383061724142,0.027033436424464517
20.785,-2.7662804239656538,-0.011646308434310578,0.032649554975420984
20.79,-2.766352733199397,-0.017276375504315274,0.0382560908698958
20.795,-2.766453177293781,-0.022900186449874987,0.04385265277611876
20.8,-2.7665817239752113,-0.0285173442104978,0.049438850383086506
20.805,-2.766738338986726,-0.03412745250155401,0.055014294414371265
20.81,-2.766922986091909,-0.0397301158287371,0.06057859664189063
20.815,-2.767135627078879,-0.045324939502567003,0.06613136989971038
20.82,-2.7673762217643496,-0.0509115296528958,0.07167222809784084
20.825,-2.7676447279977614,-0.056489493243487586,0.07720078623609772
20.83,-2.7679411016654907,-0.06205843808660104,0.08271666041795694
20.835,-2.7682652966951253,-0.06761797285764601,0.0882194678644741
20.84,-2.7686172650598193,-0.07316770710987426,0.09370882692822885
20.845,-2.7689969567827184,-0.07870725128917541,0.099184357107365
20.85,-2.7694043199414606,-0.08423621674891024,0.10464567905965899
20.855,-2.769839300672749,-0.08975421576482463,0.11009241461665953
20.86,-2.7703018431770046,-0.0952608615500864,0.11552418679794044
20.865,-2.7707918897230877,-0.10075576827037777,0.12094061982540004
20.87,-2.771309380653101,-0.10623855105911303,0.12634133913767587
20.875,-2.771854254387265,-0.11170882603274138,0.1317259714046355
20.88,-2.7724264474288716,-0.11716621030620376,0.13709414454201085
20.885,-2.773025894369318,-0.12261032200847671,0.14244548772611054
20.89,-2.773652527893211,-0.12804078029824406,0.1477796314086502
20.895,-2.774306278783561,-0.1334572053797379,0.15309620733174145
20.9,-2.774987075927044,-0.13885921851868108,0.15839484854297337
20.905,-2.775694846319355,-0.14424644205839895,0.1636751894106525
20.91,-2.77642951507063,-0.1496184994360601,0.16893686563916216
20.915,-2.7771910054109616,-0.15497501519911225,0.17417951428450604
20.92,-2.7779792386959907,-0.1603156150218467,0.17940277376997063
20.925,-2.778794134412579,-0.1656399257221303,0.1846062839019445
20.93,-2.779635610184573,-0.17094757527834423,0.1897896858859336
20.935,-2.7805035817786488,-0.17623819284646222,0.19495262234270552
20.94,-2.781397963110242,-0.1815114087773332,0.20009473732462757
20.945,-2.782318666249564,-0.18676685463412768,0.20521567633215754
20.95,-2.783265601427712,-0.19200416321001165,0.21031508633055068
20.955,-2.78423867704286,-0.19722296854597743,0.21539261576671287
20.96,-2.785237799666546,-0.20242290594889462,0.22044791458626256
20.965,-2.7862628740500406,-0.20760361200973995,0.22548063425076043
20.97,-2.787313803130822,-0.21276472462206888,0.23049042775516856
20.975,-2.788390488039131,-0.21790588300066122,0.23547694964547267
20.98,-2.7894928281046223,-0.2230267277003774,0.24043985603650342
20.985,-2.790620720863117,-0.22812690063526042,0.24537880462999048
20.99,-2.791774062063443,-0.2332060450978164,0.25029345473278425
20.995,-2.79295274567438,-0.2382638057785345,0.255183467275304
21.0,-2.794156663891693,-0.24329982878560422,0.2600485048301719
21.005,-2.7953857071452752,-0.24831376166488944,0.2648882316310902
21.01,-2.7966397641063865,-0.2533052534200923,0.2697023135918967
21.015,-2.7979187216949897,-0.25827395453314067,0.274490418325831
21.02,-2.7992224650871975,-0.2632195169848317,0.2792522151650428
21.025,-2.800550877722817,-0.2681415942756648,0.2839873751802783
21.03,-2.8019038413130017,-0.273039841446921,0.2886955712007985
21.035,-2.803281235848005,-0.277913915101947,0.29337647783449006
21.04,-2.8046829396050494,-0.2827634734276993,0.29802977148822146
21.045,-2.806108829156297,-0.28758817621648197,0.3026551303883802
21.05,-2.807558779376927,-0.2923876848879093,0.30725223460162143
21.055,-2.8090326634533356,-0.29716166251112264,0.3118207660558555
21.06,-2.810530352891432,-0.3019097738271957,0.3163604085614117
21.065,-2.81205171752506,-0.3066316852717816,0.32087084783242814
21.07,-2.813596625524523,-0.3113270649979589,0.32535177150842826
21.075,-2.8151649434052333,-0.3159955828993297,0.329802869176132
21.08,-2.8167565360364706,-0.32063691063329924,0.33422383239143727
21.085,-2.8183712666502614,-0.32525072164458924,0.338614354701618
21.09,-2.82000899685037,-0.32983669118894204,0.3429741316677
21.095,-2.82166958662142,-0.3343944963570659,0.3473028608870614
21.1,-2.823352894338126,-0.33892381609875505,0.3516002420161938
21.105,-2.8250587767746467,-0.34342433124721206,0.355865976793651
21.11,-2.82678708911407,-0.34789572454359663,0.36009976906320734
21.115,-2.8285376849580093,-0.35233768066173643,0.364301324797164
21.12,-2.830310416336333,-0.3567498862330475,0.3684703521198485
21.125,-2.8321051337170076,-0.36113202987162085,0.3726065613312663
21.13,-2.833921686016084,-0.3654838021995225,0.3767096649309471
21.135,-2.835759920607797,-0.3698048958722407,0.3807793776419254
21.14,-2.83761968333479,-0.3740950056043052,0.3848154164348762
21.145,-2.8395008185184865,-0.3783538281951007,0.38881750055242775
21.15,-2.84140316896957,-0.3825810625548091,0.39278535153358807
21.155,-2.8433265759986086,-0.386776409730526,0.39671869323832937
21.16,-2.8452708794267982,-0.39093957293250725,0.40061725187228614
21.165,-2.8472359175968536,-0.39507025756058906,0.4044807560116095
21.17,-2.8492215273840173,-0.39916817123071674,0.40830893662791456
21.175,-2.8512275442072035,-0.4032330238016037,0.4121015271133419
21.18,-2.8532538020402867,-0.40726452740153973,0.4158582633057499
21.185,-2.855300133423512,-0.41126239645528606,0.4195788835139786
21.19,-2.8573663694750464,-0.415226347711096,0.4232631285432219
21.195,-2.8594523399026595,-0.4191561002678204,0.42691074172046817
21.2,-2.8615578730155526,-0.42305137560213407,0.43052146892004345
21.205,-2.8636827957363105,-0.4269118975958205,0.4340950585891977
21.21,-2.865826933612998,-0.4307373925631505,0.43763126177376704
21.215,-2.8679901108313843,-0.43452758927831414,0.4411298321438728
21.22,-2.8701721502273227,-0.438282219002941,0.4445905260196905
21.225,-2.87237287329925,-0.4420010155136481,0.4480131023972311
21.23,-2.874592100220826,-0.4456837151296319,0.45139732297414864
21.235,-2.876829649853726,-0.44933005674031956,0.454742952175589
21.24,-2.8790853397605525,-0.45293978183301853,0.4580497571800213
21.245,-2.8813589862179008,-0.4565126345205989,0.4613175079450836
21.25,-2.883650404229545,-0.46004836156916784,0.4645459772334051
21.255,-2.885959407539788,-0.4635467124257664,0.4677349406384321
21.26,-2.8882858086469247,-0.4670074392460318,0.4708841766102022
21.265,-2.8906294188168546,-0.470430296921838,0.4739934664810825
21.27,-2.892990048096839,-0.47381504310892714,0.4770625944914764
21.275,-2.895367505329384,-0.4771614382544735,0.48009134781545165
21.28,-2.8977615981662677,-0.4804692456246109,0.4830795165863105
21.285,-2.9001721330826995,-0.48373823133188376,0.48602689392206927
21.29,-2.90259891539163,-0.4869681643626486,0.4889332759508695
21.295,-2.9050417492581824,-0.4901588166043713,0.49179846183626913
21.3,-2.9075004377142215,-0.49330996287283113,0.49462225380242464
21.305,-2.909974782673074,-0.4964213809392408,0.4974044571591695
21.31,-2.9124645849443653,-0.4994928515572293,0.500144880326942
21.315,-2.9149696442490027,-0.5025241584897115,0.502843334861582
21.32,-2.917489759234282,-0.505515088535609,0.5054996354789619
21.325,-2.920024727489144,-0.5084654315564441,0.5081136000794761
21.33,-2.922574345559548,-0.5113749805027547,0.5106850497723331
21.335,-2.9251384089639836,-0.5142435314403513,0.5132138088996752
21.34,-2.927716712209107,-0.5170708835763826,0.5156997050604913
21.345,-2.9303090488055235,-0.5198568392852291,0.5181425691343394
21.35,-2.9329152112836816,-0.5226012041341749,0.5205422353048341
21.355,-2.9355349912098956,-0.5253037869088678,0.5228985410829063
21.36,-2.9381681792025125,-0.5279643996385711,0.5252113273298381
21.365,-2.940814564948185,-0.5305828576211601,0.5274804382800287
21.37,-2.9434739372182808,-0.5331589794478833,0.5297057215635088
21.375,-2.9461460838854014,-0.5356925870278548,0.531887028228173
21.38,-2.9488307919400456,-0.5381835056122956,0.5340242127617436
21.385,-2.951527847507373,-0.5406315638184782,0.5361171331134262
21.39,-2.9542370358640895,-0.5430365936533815,0.53816565071526
21.395,-2.956958141455463,-0.5453984305370586,0.540169630503166
21.4,-2.9596909479124416,-0.5477169133256745,0.5421289409376533
21.405,-2.9624352380688936,-0.5499918843342314,0.5440434540241972
21.41,-2.9651907939789504,-0.552223189358949,0.545913045333262
21.415,-2.967957396934479,-0.5544106776993168,0.5477375940199782
21.42,-2.9707348274826475,-0.5565542021797769,0.5495169828434404
21.425,-2.9735228654435972,-0.5586536191710395,0.551251098185626
21.43,-2.9763212899282387,-0.5607087886110382,0.5529398300699377
21.435,-2.9791298793561305,-0.5627195740254821,0.5545830721793338
21.44,-2.981948411473473,-0.5646858425480212,0.5561807218740582
21.445,-2.9847766633711914,-0.5666074649399966,0.5577326802089453
21.45,-2.9876144115031313,-0.5684843156097876,0.559238851950308
21.455,-2.990461431704337,-0.5703162726317198,0.5606991455923771
21.46,-2.9933174992094287,-0.572103217764545,0.5621134733733024
21.465,-2.9961823886710635,-0.5738450364694687,0.56348175129069
21.47,-2.9990558741785036,-0.5755416179277355,0.5648038991166863
21.475,-3.001937729276253,-0.5771928550577393,0.5660798404125791
21.48,-3.004827726982779,-0.5787986445316621,0.5673095025429173
21.485,-3.0077256398093346,-0.5803588867916414,0.5684928166891482
21.49,-3.010631239778839,-0.5818734860654367,0.5696297178627465
21.495,-3.0135442984448484,-0.5833423503816039,0.5707201449178431
21.5,-3.0164645869105873,-0.5847653915841576,0.5717640405633329
21.505,-3.019391875848075,-0.5861425253467291,0.5727613513744692
21.51,-3.0223259355173027,-0.5874736711861923,0.5737120278039214
21.515,-3.025266535785473,-0.5887587524757613,0.574616024192295
21.52,-3.02821344614633,-0.5899976964575587,0.5754732987781153
21.525,-3.0311664357395234,-0.5911904342546304,0.5762838137072523
21.53,-3.0341252733700452,-0.592336900882414,0.5770475350417937
21.535,-3.0370897275277136,-0.593437035259646,0.5777644327683492
21.54,-3.040059566406726,-0.5944907802187113,0.5784344808057924
21.545,-3.043034557925246,-0.5954980825154162,0.5790576570124217
21.55,-3.046014469745039,-0.5964588928381844,0.5796339431925406
21.555,-3.048999069291167,-0.5973731658166784,0.5801633251024556
21.56,-3.051988123771709,-0.5982408600298255,0.5806457924558796
21.565,-3.0549814001975295,-0.5990619380132559,0.5810813389287405
21.57,-3.057978665402071,-0.5998363662661398,0.5814699621633882
21.575,-3.0609796860611995,-0.6005641152574276,0.5818116637721995
21.58,-3.063984228713061,-0.6012451594314785,0.5821064493405721
21.585,-3.066992059777973,-0.601879477213082,0.5823543284293069
21.59,-3.070002945578333,-0.6024670510118616,0.582555314576375
21.595,-3.0730166523585614,-0.6030078672260665,0.5827094252980659
21.6,-3.0760329463050486,-0.6035019162457361,0.5828166820895135
21.605,-3.0790515935661142,-0.6039491924552433,0.582877110424599
21.61,-3.0820723602719955,-0.6043496942352127,0.5828907397552269
21.615,-3.085095012554824,-0.6047034239638072,0.5828576035099723
21.62,-3.0881193165686205,-0.6050103880173846,0.582777739092099
21.625,-3.091145038509276,-0.6052705967705209,0.5826511878769461
21.63,-3.0941719446345552,-0.6054840645954013,0.5824779952086828
21.635,-3.0971998012840762,-0.6056508098605727,0.5822582103964279
21.64,-3.100228374899279,-0.6057708549290617,0.5819918867097387
21.645,-3.103257432043408,-0.6058442261558558,0.5816790813734639
21.65,-3.106286739421452,-0.605870953884746,0.5813198555619642
21.655,-3.1093160639000867,-0.6058510724445334,0.5809142743926983
21.66,-3.112345172527578,-0.6057846201445983,0.580462406919179
21.665,-3.1153738325536864,-0.6056716392698327,0.5799643261232936
21.67,-3.1184018114495236,-0.6055121760749375,0.5794201089069981
21.675,-3.1214288769273804,-0.6053062807780863,0.5788298360833823
21.68,-3.1244547969605385,-0.6050540075539547,0.5781935923671044
21.685,-3.1274793398030267,-0.6047554145261196,0.5775114663642062
21.69,-3.1305022740093498,-0.6044105637588296,0.576783550561303
21.695,-3.1335233684541595,-0.6040195212481487,0.5760099413141567
21.7,-3.1365423923519047,-0.6035823569124756,0.5751907388356294
21.705,-3.139559115276409,-0.6030991445824422,0.5743260471830273
21.71,-3.14257330718041,-0.6025699619901937,0.5734159742448329
21.715,-3.14558473841503,-0.6019948907580575,0.5724606317268365
21.72,-3.1485931797492093,-0.6013740163865954,0.5714601351376586
21.725,-3.151598402389061,-0.6007074282420548,0.570414603773682
21.73,-3.1546001779971604,-0.5999952195432173,0.5693241607033931
21.735,-3.157598278711785,-0.5992374873476447,0.5681889327511275
21.74,-3.160592477166066,-0.5984343325373385,0.5670090504802435
21.745,-3.1635825465070764,-0.5975858598038071,0.5657846481757135
21.75,-3.166568260414832,-0.5966921776325559,0.5645158638261497
21.755,-3.1695493931212346,-0.5957533982869933,0.5632028391052575
21.76,-3.1725257194289123,-0.5947696377917716,0.5618457193527374
21.765,-3.175497014729978,-0.593741015915565,0.5604446535546368
21.77,-3.1784630550247175,-0.592667656153281,0.5589997943231465
21.775,-3.181423616940166,-0.591549685707728,0.5575112978758701
21.78,-3.184378477748606,-0.5903872354707347,0.5559793240145555
21.785,-3.1873274153859548,-0.5891804400037343,0.55440403610331
21.79,-3.190270208470076,-0.5879294375178117,0.5527856010462882
21.795,-3.193206636318969,-0.5866343698532347,0.5511241892648817
21.8,-3.1961364789688593,-0.5852953824584693,0.5494199746744093
21.805,-3.199059517192196,-0.5839126243686807,0.547673134660304
21.81,-3.201975532515523,-0.5824862481837423,0.5458838500538293
21.815,-3.20488430723725,-0.5810164100457493,0.5440523051073128
21.82,-3.2077856244453007,-0.5795032696160559,0.5421786874689217
21.825,-3.210679268034659,-0.5779469900518266,0.540263188156968
21.83,-3.213565022724784,-0.5763477379821345,0.5383060015337793
21.835,-3.2164426740769096,-0.5747056834835956,0.5363073252791216
21.84,-3.219312008511216,-0.5730210000555644,0.5342673603632037
21.845,-3.222172813323889,-0.5712938645948783,0.5321863110192445
21.85,-3.22502487670404,-0.5695244573701855,0.5300643847156458
21.855,-3.2278679877504914,-0.5677129619958543,0.5279017921277639
21.86,-3.230701936488454,-0.5658595654054616,0.525698747109278
21.865,-3.2335265138860465,-0.5639644578248948,0.523455466663193
21.87,-3.236341511870692,-0.562027832745058,0.5211721709124645
21.875,-3.239146723345368,-0.560049886894205,0.5188490830702727
21.88,-3.2419419422047335,-0.5580308202098918,0.5164864294099307
21.885,-3.2447269633511007,-0.5559708358105813,0.5140844392344709
21.89,-3.2475015827102593,-0.5538701399669006,0.5116433448459008
21.895,-3.250265597247179,-0.551728942072547,0.5091633815141283
21.9,-3.2530188049815414,-0.5495474546148815,0.5066447874455963
21.905,-3.25576100500314,-0.5473258931451968,0.5040878037516116
21.91,-3.258491997487116,-0.5450644762486871,0.5014926744163988
21.915,-3.2612115837090636,-0.5427634255141097,0.4988596462648635
21.92,-3.263919566059967,-0.5404229655031727,0.49618896893010694
21.925,-3.26661574806098,-0.5380433237196514,0.49348089482068946
21.93,-3.2692999343780724,-0.5356247305782261,0.49073567908763616
21.935,-3.271971930836497,-0.5331674193730843,0.4879535795912302
21.94,-3.2746315444351115,-0.5306716262462712,0.48513485686757657
21.945,-3.2772785833605327,-0.5281375901558214,0.4822797740949694
21.95,-3.279912857001146,-0.5255655528436519,0.47938859706004117
21.955,-3.2825341759609366,-0.5229557588032658,0.4764615941237471
21.96,-3.2851423520731706,-0.5203084552472458,0.4734990361871617
21.965,-3.287737198413901,-0.5176238920745733,0.47050119665712364
21.97,-3.2903185293153294,-0.5149023218377526,0.46746835141170723
21.975,-3.2928861603789836,-0.5121439997097865,0.46440077876556923
21.98,-3.2954399084887345,-0.5093491834509971,0.461298759435166
21.985,-3.2979795918236583,-0.5065181333756863,0.4581625765038292
21.99,-3.300505029870716,-0.5036511123186828,0.4549925153867544
21.995,-3.3030160434372764,-0.5007483856017542,0.45178886379587674
22.0,-3.3055124546634587,-0.49781022099992017,0.44855191170467285
22.005,-3.307994087034325,-0.49483688870764325,0.4452819513128602
22.01,-3.310460765391888,-0.4918286613049476,0.4419792770110508
22.015,-3.3129123159469485,-0.4887858137234574,0.43864418534534844
22.02,-3.3153485662907785,-0.485708623212346,0.4352769749818773
22.025,-3.3177693454066173,-0.4825973693042457,0.43187794667129703
22.03,-3.3201744836810065,-0.4794523337810955,0.4284474032132786
22.035,-3.3225638129149444,-0.4762738006399609,0.4249856494209769
22.04,-3.3249371663348857,-0.47306205605880236,0.42149299208547286
22.045,-3.3272943786035567,-0.4698173883622425,0.41796973994024084
22.05,-3.329635285830596,-0.4665400879873233,0.4144162036256287
22.055,-3.3319597255830433,-0.46323044744924075,0.4108326956533376
22.06,-3.3342675368956356,-0.45988876130711104,0.40721953037095854
22.065,-3.336558560280946,-0.4565153261297395,0.4035770239265343
22.07,-3.338832637739341,-0.4531104404614309,0.3999054942331871
22.075,-3.341089612768778,-0.4496744047878105,0.3962052609337787
22.08,-3.3433293303744263,-0.44620752150171344,0.3924766453656647
22.085,-3.345551637078116,-0.4427100948691125,0.3887199705255081
22.09,-3.347756380927615,-0.4391824309951219,0.3849355610341949
22.095,-3.349943411505749,-0.4356248377900456,0.3811237431018147
22.1,-3.352112579939337,-0.4320376249355262,0.3772848444927665
22.105,-3.3542637389079597,-0.42842110385077964,0.3734191944909746
22.11,-3.3563967426525725,-0.4247755876589003,0.36952712386519515
22.115,-3.358511446983934,-0.42110139115329326,0.3656089648344752
22.12,-3.3606077092908775,-0.4173988307641998,0.36166505103372676
22.125,-3.3626853885484063,-0.4136682245253548,0.3576957174794562
22.13,-3.364744345325635,-0.40990989204074046,0.353701300535612
22.135,-3.3667844417935564,-0.4061241544514947,0.34968213787960967
22.14,-3.368805541732637,-0.4023113344029557,0.3456385684685172
22.145,-3.3708075105402675,-0.39847175601182616,0.3415709325053796
22.15,-3.372790215238031,-0.3946057448335143,0.3374795714057449
22.155,-3.374753524478818,-0.39071362782961416,0.3333648277643503
22.16,-3.3766973085537697,-0.3867957333355647,0.3292270453220103
22.165,-3.378621439399078,-0.38285239102844826,0.3250665689326647
22.17,-3.3805257906026065,-0.3788839318949879,0.32088374453064844
22.175,-3.3824102374103564,-0.37489068819972315,0.3166789190981609
22.18,-3.3842746567327837,-0.37087299345334396,0.3124524406329153
22.185,-3.386118927150947,-0.36683118238124185,0.30820465811602615
22.19,-3.3879429289225045,-0.36276559089223687,0.3039359214800943
22.195,-3.389746543987548,-0.35867655604752074,0.29964658157752966
22.2,-3.3915296559742965,-0.35456441602977257,0.2953369901490657
22.205,-3.39329215020462,-0.3504295101125103,0.29100749979253276
22.21,-3.395033913699422,-0.34627217862963494,0.28665846393184297
22.215,-3.396754835183859,-0.34209276294520674,0.282290236786229
22.22,-3.398454805092424,-0.3378916054234088,0.27790317333968945
22.225,-3.40013371557387,-0.33366904939875863,0.27349762931070287
22.23,-3.401791460495982,-0.32942543914654376,0.2690739611221866
22.235,-3.4034279354502175,-0.3251611198534568,0.2646325258716733
22.24,-3.4050430377561822,-0.3208764375884899,0.26017368130176777
22.245,-3.4066366664659746,-0.3165717392740439,0.2556977857708378
22.25,-3.408208722368375,-0.31224737265728864,0.25120519822397563
22.255,-3.409759107992906,-0.3079036862817297,0.24669627816418443
22.26,-3.4112877276137397,-0.3035410294590407,0.24217138562384982
22.265,-3.412794487253465,-0.2991597522411352,0.23763088113647035
22.27,-3.4142792946867275,-0.29476020539245174,0.2330751257086185
22.275,-3.415742059443717,-0.29034274036251234,0.228504480792195
22.28,-3.4171826928135283,-0.28590770925870584,0.22391930825692535
22.285,-3.4186011078473784,-0.2814554648193342,0.21931997036313827
22.29,-3.4199972193617003,-0.2769863603868721,0.21470682973477456
22.295,-3.421370943941095,-0.2725007498815001,0.21008024933268804
22.3,-3.422722199941151,-0.267998987774884,0.20544059242821028
22.305,-3.424050907491142,-0.26348142906417055,0.2007882225769484
22.31,-3.425356988496587,-0.25894842924626077,0.19612350359287883
22.315,-3.4266403666416867,-0.25440034429230934,0.1914467995226835
22.32,-3.4279009673916274,-0.24983753062248823,0.18675847462036776
22.325,-3.4291387179947694,-0.24526034508096148,0.18205889332210537
22.33,-3.430353547484702,-0.24066914491113614,0.17734842022137726
22.335,-3.431545386682178,-0.23606428773113558,0.1726274200443484
22.34,-3.432714168196926,-0.23144613150953336,0.16789625762552196
22.345,-3.433859826429345,-0.22681503454129434,0.16315529788361607
22.35,-3.434982297572075,-0.2221713554239827,0.15840490579772426
22.355,-3.43608151961145,-0.21751545303420705,0.1536454463837284
22.36,-3.4371574323288367,-0.21284768650427002,0.14887728467093114
22.365,-3.438209977301855,-0.20816841519908344,0.14410078567897042
22.37,-3.439239097905483,-0.20347799869329397,0.13931631439495873
22.375,-3.4402447393130475,-0.198776796748657,0.1345242357508864
22.38,-3.441226848497107,-0.1940651692916024,0.12972491460123114
22.385,-3.4421853742302178,-0.1893434763910533,0.12491871570083565
22.39,-3.4431202670855887,-0.18461207823646564,0.12010600368302081
22.395,-3.4440314794376343,-0.17987133511605394,0.11528714303789907
22.4,-3.4449189654624117,-0.1751216073952659,0.11046249809095124
22.405,-3.4457826811379535,-0.17036325549544723,0.10563243298180774
22.41,-3.446622584244494,-0.16559663987273518,0.10079731164327249
22.415,-3.447438634364593,-0.16082212099712237,0.09595749778053075
22.42,-3.448230792883151,-0.1560400593317523,0.09111335485060268
22.425,-3.4489990229873233,-0.1512508153124121,0.08626524604200754
22.43,-3.449743289666335,-0.1464547493271886,0.0814135342546046
22.435,-3.4504635597111903,-0.1416522216963477,0.0765585820796708
22.44,-3.451159801714283,-0.1368435926523797,0.07170075178015739
22.445,-3.4518319860689077,-0.1320292223202467,0.06684040527116188
22.45,-3.452480084968676,-0.12720947069777347,0.06197790410055602
22.455,-3.4531040724068296,-0.12238469763624603,0.05711360942983455
22.46,-3.4537039241754597,-0.11755526282115894,0.0522478820151253
22.465,-3.454279617864631,-0.11272152575314787,0.04738108218839712
22.47,-3.45483113286141,-0.10788384572904815,0.042513569838805956
22.475,-3.4553584503487986,-0.10304258182314013,0.03764570439424032
22.48,-3.4558615533045747,-0.09819809286854564,0.03277784480303013
22.485,-3.4563404265000406,-0.09335073743873998,0.027910349515782792
22.49,-3.4567950564986787,-0.08850087382924034,0.02304357646740815
22.495,-3.4572254316547166,-0.08364886003941029,0.018177883059270997
22.5,-3.4576315421115993,-0.07879505375441741,0.013313626141508883
22.505,-3.4580133798003763,-0.07393981232728358,0.008451161995453968
22.51,-3.458370938437994,-0.0690834927610889,0.003590846316220267
22.515,-3.458704213525502,-0.06422645169129278,-0.0012669658045803
22.52,-3.4590132023461733,-0.05936904536813672,-0.00612191989602906
22.525,-3.4592979039635305,-0.05451162963918893,-0.010973662124938173
22.53,-3.4595583192192922,-0.049654559931970634,-0.01582183931279553
22.535,-3.4597944507312284,-0.044798191236700424,-0.020666098952580265
22.54,-3.4600063028909314,-0.03994287808909641,-0.025506089225509315
22.545,-3.4601938818614997,-0.035088974553296584,-0.030341459017654816
22.55,-3.460357195575138,-0.030236834204861254,-0.035171857936468355
22.555,-3.460496253730673,-0.025386810113821413,-0.03999693632724824
22.56,-3.4606110677909814,-0.020539254827833475,-0.04481634528948966
22.565,-3.460701650980338,-0.015694520355380156,-0.04962973669317794
22.57,-3.460768018281677,-0.010852958149053635,-0.054436763194988434
22.575,-3.460810186433771,-0.0060149190888610085,-0.059237078254453665
22.58,-3.460828173928327,-0.001180753465615685,-0.06403033615003369
22.585,-3.4608220010069983,0.0036491890356452708,-0.06881619199514988
22.59,-3.460791689658314,0.00847455935218167,-0.07359430175414611
22.595,-3.460737263614527,0.013295009060068478,-0.07836432225823672
22.6,-3.4606587483483793,0.01811019039065156,-0.0831259112213818
22.605,-3.4605561710697827,0.022919756246976765,-0.08787872725612521
22.61,-3.4604295607224205,0.027723360220227884,-0.09262242988943065
22.615,-3.460278947980266,0.03252065660611341,-0.09735667957845641
22.62,-3.460104365244018,0.03731130042126143,-0.10208113772632754
22.625,-3.4599058466374566,0.04209494741958657,-0.10679546669787002
22.63,-3.459683428003714,0.04687125410868803,-0.11149932983536479
22.635,-3.459437146901466,0.05163987776621861,-0.11619239147426311
22.64,-3.459167042601042,0.056400476456260014,-0.12087431695889754
22.645,-3.45887315608045,0.06115270904573931,-0.12554477265822334
22.65,-3.458555530021322,0.06589623522082648,-0.13020342598153084
22.655,-3.4582142088047765,0.0706307155033717,-0.13484994539418693
22.66,-3.4578492385072006,0.07535581126734592,-0.13948400043336984
22.665,-3.4574606668959458,0.0800711847553428,-0.14410526172385393
22.67,-3.4570485434249445,0.08477649909508218,-0.14871340099378633
22.675,-3.456612919230244,0.08947141831594937,-0.15330809109048887
22.68,-3.4561538471254556,0.0941556073656042,-0.1578890059963186
22.685,-3.455671381597122,0.09882873212659991,-0.16245582084452848
22.69,-3.455165578800001,0.10349045943306935,-0.16700821193518411
22.695,-3.4546364965522662,0.10814045708744187,-0.1715458567511013
22.7,-3.4540841943306235,0.1127783938772475,-0.17606843397385946
22.705,-3.4535087332653425,0.11740393959194553,-0.18057562349982947
22.71,-3.452910176135206,0.12201676503983372,-0.18506710645627128
22.715,-3.4522885873623737,0.1266165420650018,-0.18954256521746526
22.72,-3.4516440330071587,0.1312029435643846,-0.19400168342093183
22.725,-3.4509765807627217,0.1357756435048557,-0.1984441459836815
22.73,-3.4502862999496795,0.1403343169403936,-0.20286963911852693
22.735,-3.4495732615106247,0.14487864002935283,-0.20727785035048754
22.74,-3.4488375380045606,0.14940829005178002,-0.21166846853323001
22.745,-3.44807920360125,0.15392294542683008,-0.21604118386559668
22.75,-3.4472983340754766,0.15842228573024517,-0.22039568790818673
22.755,-3.4464950068012166,0.162905991711951,-0.22473167360004245
22.76,-3.445669300745724,0.16737374531371058,-0.22904883527538292
22.765,-3.4448212964635285,0.17182522968686664,-0.23334686868041504
22.77,-3.443951076090341,0.17626012921020323,-0.23762547099025189
22.775,-3.443058723336873,0.18067812950786724,-0.2418843408258806
22.78,-3.4421443234825633,0.1850789174674023,-0.24612317827123062
22.785,-3.441207963369219,0.1894621812578586,-0.2503416848903075
22.79,-3.4402497313945584,0.19382761034802976,-0.25453956374444076
22.795,-3.439269717505668,0.19817489552475837,-0.2587165194095907
22.8,-3.4382680131923693,0.20250372891133933,-0.26287225799374037
22.805,-3.4372447114804845,0.20681380398604954,-0.26700648715440256
22.81,-3.4361999069250198,0.2111048156007454,-0.27111891611618305
22.815,-3.435133695603248,0.2153764599995784,-0.27520925568845034
22.82,-3.434046175107704,0.21962843483779207,-0.27927721828307506
22.825,-3.4329374445390766,0.22386043920064877,-0.28332251793228663
22.83,-3.4318076044990145,0.2280721736224263,-0.28734487030658906
22.835,-3.4306567570828324,0.23226334010553149,-0.2913439927327809
22.84,-3.4294850058721242,0.23643364213969564,-0.2953196042120457
22.845,-3.428292455927275,0.24058278472129793,-0.29927142543815755
22.85,-3.4270792137798805,0.24471047437275983,-0.3031991788157463
22.855,-3.425845387425071,0.24881641916203717,-0.3071025884786486
22.86,-3.4245910863137303,0.25290032872223445,-0.3109813803083671
22.865,-3.4233164213446234,0.2569619142712846,-0.31483528195258526
22.87,-3.4220215048564215,0.2610008886317403,-0.3186640228437795
22.875,-3.4207064506196327,0.2650169662506399,-0.32246733421789514
22.88,-3.4193713738284246,0.2690098632194924,-0.32624494913312735
22.885,-3.4180163910923542,0.2729792972943257,-0.329996602488754
22.89,-3.4166416204279977,0.2769249879158219,-0.3337220310440432
22.895,-3.415247181250472,0.28084665622956223,-0.3374209734372564
22.9,-3.4138331943648614,0.28474402510632685,-0.34109317020469565
22.905,-3.4123997819575407,0.2886168191624911,-0.34473836379983314
22.91,-3.410947067587399,0.29246476478048283,-0.3483562986124906
22.915,-3.409475176176952,0.2962875901293423,-0.35194672098810653
22.92,-3.4079842340033615,0.3000850251853288,-0.3555093792470389
22.925,-3.406474368689349,0.30385680175259705,-0.35904402370392474
22.93,-3.4049457091939996,0.30760265348396276,-0.36255040668711497
22.935,-3.4033983858034706,0.31132231590170456,-0.3660282825581337
22.94,-3.40183253012159,0.3150155264184408,-0.3694774077311988
22.945,-3.4002482750603553,0.31868202435804555,-0.3728975406927697
22.95,-3.3986457548303206,0.3223215509766428,-0.37628844202115896
22.955,-3.3970251049308855,0.3259338494836224,-0.37964987440615366
22.96,-3.3953864621404746,0.32951866506271543,-0.3829816026686823
22.965,-3.3937299645066177,0.3330757448930929,-0.38628339378049376
22.97,-3.392055751335912,0.3366048381705269,-0.38955501688388294
22.975,-3.3903639631838915,0.3401056961285582,-0.3927962433114117
22.98,-3.3886547418447863,0.34357807205969115,-0.3960068466056443
22.985,-3.386928230341169,0.34702172133663234,-0.39918660253891114
22.99,-3.3851845729135053,0.35043640143352117,-0.4023352891330543
22.995,-3.383423915009591,0.3538218719471873,-0.40545268667918416
23.0,-3.38164640327389,0.3571778946184005,-0.408538577757418
23.005,-3.3798521855367563,0.3605042333531458,-0.4115927472566278
23.01,-3.3780414108035544,0.36380065424387353,-0.4146149823941521
23.015,-3.3762142292436805,0.36706692559074056,-0.4176050727354858
23.02,-3.3743707921794637,0.3703028179228581,-0.4205628102139618
23.025,-3.3725112520749714,0.37350810401949586,-0.423487989150378
23.03,-3.370635762524704,0.3766825589312742,-0.4263804062725975
23.035,-3.36874447824219,0.3798259600013109,-0.4292398607350924
23.04,-3.366837555048463,0.3829380868863529,-0.4320661541384574
23.045,-3.3649151498604457,0.386018721577844,-0.4348590905488478
23.05,-3.3629774206792264,0.3890676484229433,-0.43761847651735575
23.055,-3.361024526578221,0.3920846541455071,-0.44034412109933546
23.06,-3.3590566276912415,0.3950695278669867,-0.44303583587363304
23.065,-3.3570738852004545,0.3980220611272707,-0.4456934349617472
23.07,-3.3550764613242414,0.40094204790544,-0.44831673504689123
23.075,-3.3530645193049438,0.403829284640462,-0.4509055553929794
23.08,-3.351038223396516,0.40668357025177576,-0.4534597178634937
23.085,-3.348997738852071,0.4095047061597949,-0.4559790469402548
23.09,-3.346943231911328,0.41229249630629766,-0.458463369742069
23.095,-3.344874869787948,0.41504674717472845,-0.46091251604327205
23.1,-3.342792820656778,0.41776726781036655,-0.46332631829212956
23.105,-3.340697253640997,0.4204538698403736,-0.4657046116291049
23.11,-3.3385883387991484,0.42310636749373004,-0.4680472339050013
23.115,-3.3364662471120843,0.4257245776210163,-0.4703540256989387
23.12,-3.334331150469809,0.4283083197140638,-0.47262483033618785
23.125,-3.3321832216582283,0.4308574159254452,-0.4748594939058328
23.13,-3.3300226343457875,0.4333716910878264,-0.4770578652782815
23.135,-3.327849563070029,0.43585097273313933,-0.4792197961225871
23.14,-3.325664183224052,0.4382950911115841,-0.4813451409235882
23.145,-3.323466671042866,0.44070387921046994,-0.48343375699887337
23.15,-3.321257203589663,0.4430771727728539,-0.4854855045155353
23.155,-3.3190359587419906,0.4454148103159989,-0.4875002465067315
23.16,-3.316803115177841,0.44771663314962257,-0.4894778488880264
23.165,-3.3145588523616345,0.44998248539395813,-0.4914181804735326
23.17,-3.3123033505301267,0.45221221399758676,-0.4933211129918143
23.175,-3.3100367906782275,0.4544056687550515,-0.495186521101563
23.18,-3.307759354544718,0.45656270232425833,-0.4970142824070466
23.185,-3.3054712245978966,0.45868317024362854,-0.498804277473303
23.19,-3.303172584021133,0.4607669309490193,-0.5005563898410903
23.195,-3.300863616698342,0.46281384579038903,-0.5022705060415725
23.2,-3.2985445071993658,0.4648237790482222,-0.5039465156107541
23.205,-3.2962154407652857,0.4667965979496797,-0.5055843111036317
23.21,-3.293876603293645,0.46873217268448947,-0.5071837881080762
23.215,-3.291528181323604,0.47063037642055483,-0.5087448452584243
23.22,-3.289170362021003,0.47249108531929535,-0.5102673842487919
23.225,-3.2868033331633573,0.47431417855068786,-0.5117513098460802
23.23,-3.284427283124787,0.4760995383080141,-0.5131965299026804
23.235,-3.2820424008608526,0.4778470498223187,-0.5146029553688788
23.24,-3.2796488758933355,0.4795566013765481,-0.515970500304936
23.245,-3.277246898294943,0.4812280843193836,-0.5172990818928515
23.25,-3.274836658673952,0.4828613930787481,-0.5185886204477954
23.255,-3.2724183481587676,0.48445642517499937,-0.5198390394292177
23.26,-3.2699921583824367,0.486013081233781,-0.5210502654516089
23.265,-3.267558281467093,0.4875312649985363,-0.5222222282949172
23.27,-3.2651169100083277,0.48901088334268905,-0.5233548609146234
23.275,-3.262668237059518,0.4904518462814652,-0.5244480994514529
23.28,-3.2602124561160832,0.49185406698336515,-0.5255018832407299
23.285,-3.2577497610997,0.4932174617812712,-0.526516154821363
23.29,-3.255280346342442,0.4945419501831995,-0.5274908599444663
23.295,-3.252804406570882,0.49582745488267266,-0.5284259475815978
23.3,-3.250322136890148,0.4970739017687162,-0.5293213699326167
23.305,-3.2478337327679063,0.4982812199354841,-0.5301770824331622
23.31,-3.2453393900183243,0.4994493416914888,-0.5309930437617347
23.315,-3.242839304785969,0.5005782025684465,-0.5317692158463859
23.32,-3.240333673529679,0.5016677413297234,-0.5325055638710068
23.325,-3.2378226930063745,0.5027178999783902,-0.5332020562812183
23.33,-3.2353065602548474,0.5037286237648657,-0.533858664789849
23.335,-3.2327854725795016,0.5046998611941571,-0.5344753643820043
23.34,-3.230259627534071,0.5056315640326847,-0.5350521333197191
23.345,-3.227729222905285,0.5065236873146985,-0.5355889531461967
23.35,-3.2251944566965194,0.5073761893482688,-0.5360858086896205
23.355,-3.222655527111419,0.508189031720855,-0.5365426880665429
23.36,-3.2201126325374765,0.508962179304454,-0.5369595826848478
23.365,-3.2175659715296048,0.5096956002603131,-0.5373364872462795
23.37,-3.2150157427936774,0.5103892660432142,-0.5376733997485397
23.375,-3.212462145170057,0.511043151405321,-0.5379703214869471
23.38,-3.2099053776170887,0.5116572343995917,-0.5382272570556602
23.385,-3.2073456391945956,0.5122314963827486,-0.5384442143484569
23.39,-3.2047831290473576,0.5127659220178047,-0.5386212045590725
23.395,-3.202218046388564,0.5132604992761495,-0.5387582421810932
23.4,-3.1996505904832735,0.5137152194391839,-0.5388553450074028
23.405,-3.1970809606318595,0.5141300770995093,-0.5389125341291808
23.41,-3.1945093561534583,0.5145050701616646,-0.5389298339344523
23.415,-3.191935976369397,0.5148401998424136,-0.5389072721061863
23.42,-3.189361020586638,0.515135470670579,-0.5388448796199441
23.425,-3.186784688081228,0.5153908904864207,-0.5387426907410744
23.43,-3.1842071780817283,0.5156064704405633,-0.538600743021456
23.435,-3.1816286897526775,0.5157822249924633,-0.5384190772957868
23.44,-3.1790494221780463,0.5159181719084244,-0.5381977376774204
23.445,-3.176469574344718,0.5160143322591534,-0.5379367715537489
23.45,-3.173889345125961,0.516070730416862,-0.5376362295811313
23.455,-3.171308933264938,0.516087394051911,-0.5372961656793717
23.46,-3.1687285373582204,0.5160643541289973,-0.5369166370257409
23.465,-3.166148355839335,0.5160016449028876,-0.5364977040485511
23.47,-3.1635685869623136,0.5158993039136939,-0.5360394304202756
23.475,-3.160989428785284,0.515757371981697,-0.5355418830502207
23.48,-3.1584110791540905,0.5155758932017152,-0.5350051320767502
23.485,-3.1558337356859236,0.5153549149370203,-0.5344292508590598
23.49,-3.1532575957530016,0.5150944878128042,-0.5338143159685087
23.495,-3.1506828564662746,0.5147946657091934,-0.5331604071795057
23.5,-3.148109714659175,0.514455505753819,-0.532467607459957
23.505,-3.145538366871391,0.514077068313937,-0.5317360029612683
23.51,-3.142969009332691,0.5136594169881069,-0.5309656830079157
23.515,-3.140401837946796,0.5132026185974299,-0.530156740086581
23.52,-3.13783704827528,0.5127067431763433,-0.5293092698348504
23.525,-3.135274835521532,0.5121718639629829,-0.52842337102949
23.53,-3.1327153945147606,0.5115980573891076,-0.5274991455742908
23.535,-3.130158919694059,0.5109854030695976,-0.5265366984874961
23.54,-3.1276056050925054,0.510333983791518,-0.5255361378888008
23.545,-3.1250556443213355,0.509643885502763,-0.5244975749859431
23.55,-3.122509230554174,0.5089151973002782,-0.5234211240608814
23.555,-3.119966556511307,0.5081480114178615,-0.5223069024555586
23.56,-3.117427814444039,0.5073424232135529,-0.521155030557267
23.565,-3.1148931961190973,0.5064985311566141,-0.5199656317836104
23.57,-3.1123628928031195,0.5056164368141023,-0.5187388325670733
23.575,-3.109837095247186,0.5046962448370379,-0.5174747623391911
23.58,-3.107315993671443,0.5037380629461802,-0.5161735535143417
23.585,-3.104799777749789,0.5027420019174056,-0.514835341473149
23.59,-3.10228863659464,0.5017081755667022,-0.5134602645455152
23.595,-3.099782758741759,0.500636700734773,-0.5120484639932705
23.6,-3.097282332135177,0.49952769727126634,-0.5106000839924654
23.605,-3.094787544112193,0.4983812880186336,-0.5091152716152987
23.61,-3.09229858138844,0.49719759879560993,-0.507594176811683
23.615,-3.089815630043055,0.4959767583803401,-0.506036952390466
23.62,-3.087338875503918,0.4947188984931411,-0.5044437540003026
23.625,-3.084868502532996,0.4934241537789175,-0.502814740110192
23.63,-3.0824046952117494,0.492092661789221,-0.5011500719896708
23.635,-3.0799476369266547,0.4907245629639763,-0.4994499136886875
23.64,-3.0774975103548106,0.48932000061287245,-0.49771443201715615
23.645,-3.0750544974496266,0.4878791208964155,-0.49594379652418197
23.65,-3.0726187794266258,0.48640207280666803,-0.4941381794769915
23.655,-3.07019053674933,0.4848890081476645,-0.4922977558395499
23.66,-3.0677699491152577,0.48334008151552244,-0.4904227032508906
23.665,-3.0653571954420036,0.4817554502782384,-0.48851320200314197
23.67,-3.062952453853436,0.48013527455519417,-0.4865694350192801
23.675,-3.0605559016659947,0.47847971719637244,-0.48459158783060685
23.68,-3.058167715375083,0.47678894376127584,-0.48257984855394376
23.685,-3.0557880706415785,0.47506312249757904,-0.4805344078685769
23.69,-3.0534171422784437,0.47330242431950176,-0.47845545899293573
23.695,-3.051055104237454,0.47150702278592344,-0.4763431976610321
23.7,-3.04870212959602,0.4696770940782272,-0.4741978220986406
23.705,-3.046358390544137,0.46781281697790417,-0.4720195329992578
23.71,-3.0440240583714386,0.46591437284390524,-0.46980853349982415
23.715,-3.041699303454372,0.46398194558976313,-0.46756502915623294
23.72,-3.0393842952434733,0.46201572166047,-0.46528922791860944
23.725,-3.0370792022507747,0.46001589000914234,-0.46298134010639547
23.73,-3.0347841920373253,0.4579826420734701,-0.4606415783832355
23.735,-3.0324994312008196,0.4559161717519427,-0.45827015773165297
23.74,-3.0302250853633583,0.453816675379886,-0.4558672954275581
23.745,-3.0279613191593233,0.4516843517052952,-0.4534332110145668
23.75,-3.0257082962233794,0.44951940186448813,-0.45096812627815785
23.755,-3.023466179178586,0.4473220293575615,-0.44847226521964867
23.76,-3.0212351296246434,0.44509244002368625,-0.44594585403002956
23.765,-3.019015308126265,0.44283084201623646,-0.4433891210636483
23.77,-3.0168068742016594,0.44053744577774256,-0.4408022968117352
23.775,-3.0146099863111537,0.43821246401470837,-0.4381856138758114
23.78,-3.012424801845934,0.4358561116722718,-0.4355393069409575
23.785,-3.0102514771169204,0.43346860590873654,-0.43286361274897206
23.79,-3.0080901673437594,0.43105016606995544,-0.4301587700713976
23.795,-3.0059410266439515,0.4286010136636035,-0.4274250196824559
23.8,-3.003804208022113,0.42612137233333336,-0.42466260433188424
23.805,-3.0016798633593518,0.4236114678328047,-0.42187176871766086
23.81,-2.999568143402788,0.4210715279996255,-0.4190527594586636
23.815,-2.9974691977551964,0.4185017827291875,-0.4162058250672388
23.82,-2.9953831748647906,0.41590246394842056,-0.41333121592170896
23.825,-2.99331022201512,0.4132738055894462,-0.41042918423879576
23.83,-2.991250485315118,0.41061604356317244,-0.40749998404600446
23.835,-2.9892041096892683,0.4079294157328067,-0.40454387115394413
23.84,-2.9871712388679197,0.4052141618873179,-0.401561103128616
23.845,-2.985152015377712,0.40247052371482117,-0.39855193926364113
23.85,-2.983146580532151,0.3996987447759304,-0.3955166405524762
23.855,-2.9811550744223196,0.3968990704770663,-0.39245546966060313
23.86,-2.9791776359077047,0.39407174804370915,-0.3893686908976801
23.865,-2.9772144026071756,0.39121702649364026,-0.38625657018970194
23.87,-2.9752655108900865,0.38833515661014584,-0.3831193750511398
23.875,-2.973331095867521,0.38542639091521436,-0.37995737455709444
23.88,-2.971411291383658,0.38249098364270007,-0.37677083931543204
23.885,-2.9695062300072834,0.3795291907114984,-0.3735600414389518
23.89,-2.967616043023436,0.37654126969871954,-0.3703252545175708
23.895,-2.965740860425175,0.37352747981284873,-0.36706675359051194
23.9,-2.963880810905496,0.3704880818669365,-0.36378481511854194
23.905,-2.9620360218493733,0.367423338251793,-0.3604797169562315
23.91,-2.9602066193259415,0.3643335129092162,-0.3571517383242678
23.915,-2.958392728080801,0.3612188713052247,-0.35380115978178905
23.92,-2.956594471528467,0.3580796804033427,-0.35042826319879083
23.925,-2.954811971744953,0.35491620863792134,-0.34703333172858664
23.93,-2.953045349460475,0.35172872588748305,-0.34361664978030904
23.935,-2.951294724052304,0.3485175034481341,-0.3401785029914983
23.94,-2.949560213537739,0.3452828140070168,-0.3367191782007481
23.945,-2.947841934567225,0.342024931615831,-0.33323896342043924
23.95,-2.946140002417588,0.338744131664394,-0.32973814780952915
23.955,-2.9444545309854173,0.3354406908542897,-0.3262170216464492
23.96,-2.9427856327805673,0.33211488717257354,-0.3226758763020755
23.965,-2.9411334189198017,0.32876699986556535,-0.31911500421280603
23.97,-2.939497999120556,0.3253973094126977,-0.3155346988537101
23.975,-2.937879481694839,0.3220060975004673,-0.3119352547117994
23.98,-2.936277973543268,0.3185936469964735,-0.30831696725940433
23.985,-2.934693580149219,0.3151602419235243,-0.3046801329276339
23.99,-2.9331264055731223,0.3117061674338605,-0.30102504907997285
23.995,-2.9315765524468747,0.30823170978346265,-0.2973520139859784
24.0,-2.93004412196839,0.3047371563064728,-0.2936613267951094
24.005,-2.928529213896267,0.30122279538969576,-0.289953287510652
24.01,-2.927031926544591,0.2976889164472286,-0.2862281969637911
24.015,-2.9255523567778647,0.2941358098952014,-0.2824863567878107
24.02,-2.924090600006054,0.2905637671266066,-0.2787280693923987
24.025,-2.9226467501797706,0.28697308048627035,-0.2749536379381117
24.03,-2.9212208997855744,0.28336404324592557,-0.2711633663109581
24.035,-2.9198131398414033,0.2797369495794214,-0.2673575590971351
24.04,-2.9184235598921195,0.2760920945380298,-0.2635365215578775
24.045,-2.9170522480051866,0.2724297740258998,-0.25970055960447347
24.05,-2.9156992907664683,0.2687502847756398,-0.25584997977342344
24.055,-2.914364773276143,0.26505392432400465,-0.25198508920171986
24.06,-2.9130487791447455,0.26134099098774016,-0.2481061956023017
24.065,-2.911751390489326,0.2576117838395443,-0.24421360723964153
24.07,-2.9104726879297345,0.2538666026841785,-0.24030763290549897
24.075,-2.909212750585013,0.25010574803468794,-0.23638858189479844
24.08,-2.9079716560699187,0.2463295210887852,-0.23245676398168735
24.085,-2.906749480491556,0.2425382237053563,-0.22851248939573165
24.09,-2.9055462984461333,0.2387321583811217,-0.22455606879828285
24.095,-2.9043621830158273,0.23491162822741055,-0.22058781325897292
24.1,-2.9031972057657685,0.23107693694710027,-0.21660803423239092
24.105,-2.9020514367411447,0.2272283888116976,-0.21261704353491656
24.11,-2.9009249444644105,0.22336628863853739,-0.20861515332168581
24.115,-2.8998177959326163,0.21949094176815143,-0.2046026760637431
24.12,-2.8987300566148484,0.2156026540417636,-0.20057992452533394
24.125,-2.897661790449784,0.21170173177894513,-0.1965472117413735
24.13,-2.896613059843351,0.2077884817553852,-0.19250485099504447
24.135,-2.895583925666504,0.20386321118082998,-0.18845315579557903
24.14,-2.8945744472531123,0.19992622767716495,-0.18439243985619866
24.145,-2.893584682397948,0.19597783925661494,-0.18032301707218548
24.15,-2.8926146873547927,0.19201835430011494,-0.17624520149913997
24.155,-2.891664516834645,0.18804808153580618,-0.17215930733137755
24.16,-2.8907342240040412,0.18406733001769102,-0.1680656488804988
24.165,-2.8898238604834763,0.1800764091044003,-0.16396454055408563
24.17,-2.8889334763459336,0.17607562843812677,-0.15985629683457842
24.175,-2.888063120115522,0.17206529792369796,-0.15574123225830597
24.18,-2.8872128387662115,0.16804572770776163,-0.1516196613946421
24.185,-2.8863826777206785,0.1640172281581376,-0.14749189882534247
24.19,-2.885572680849249,0.15998010984328853,-0.1433582591240139
24.195,-2.8847828904689488,0.15593468351194337,-0.13921905683575025
24.2,-2.8840133473426506,0.15188126007282532,-0.13507460645688568
24.205,-2.8832640906783262,0.14782015057454162,-0.13092522241492358
24.21,-2.882535158128395,0.14375166618558674,-0.1267712190485921
24.215,-2.8818265857891783,0.13967611817449227,-0.1226129105880597
24.22,-2.8811384082004428,0.1355938178900757,-0.11845061113526231
24.225,-2.8804706583450526,0.1315050767418416,-0.11428463464439594
24.23,-2.8798233676487137,0.12741020618050647,-0.11011529490254665
24.235,-2.8791965659798153,0.12330951767862071,-0.1059429055104291
24.24,-2.878590281649369,0.11920332271133946,-0.10176777986328786
24.245,-2.8780045414110442,0.11509193273729489,-0.09759023113191222
24.25,-2.877439370461299,0.11097565917960239,-0.09341057224379781
24.255,-2.8768947924396024,0.1068548134069519,-0.08922911586440536
24.26,-2.8763708294287564,0.10272970671483762,-0.08504617437857066
24.265,-2.8758675019553075,0.09860065030689798,-0.080862059872037
24.27,-2.8753848289900517,0.09446795527633658,-0.0766770841130805
24.275,-2.8749228279486334,0.09033193258747815,-0.07249155853428302
24.28,-2.8744815146922362,0.08619289305740953,-0.06830579421440189
24.285,-2.874060903528365,0.08205114733773915,-0.06412010186037027
24.29,-2.8736610072117172,0.07790700589642499,-0.059934791789377787
24.295,-2.8732818369451474,0.07376077899972479,-0.055750173911085305
24.3,-2.8729234023807213,0.06961277669423913,-0.05156655770994448
24.305,-2.8725857116208573,0.06546330878901858,-0.04738425222759288
24.31,-2.8722687712195594,0.06131268483778824,-0.043203566045378214
24.315,-2.8719725861837384,0.0571612141212397,-0.03902480726696167
24.32,-2.8716971599746217,0.05300920562942344,-0.03484828350103305
24.325,-2.8714424945092487,0.048856968044191554,-0.0306743018440877
24.33,-2.8712085901620563,0.044704809721747195,-0.02650316886332166
24.335,-2.8709954457665514,0.04055303867525082,-0.022335190579594807
24.34,-2.8708030586170685,0.036401962557515925,-0.01817067245049491
24.345,-2.8706314244706146,0.03225188864374428,-0.014009919353452228
24.35,-2.8704805375488007,0.028103123814353995,-0.009853235568958271
24.355,-2.870350390539859,0.023955974537871093,-0.005700924763859104
24.36,-2.870240974600743,0.019810746853855338,-0.0015532899746939915
24.365,-2.870152279359318,0.015667746355913503,0.0025893664088674773
24.37,-2.8700842929166295,0.011527278174750234,0.006726742660539716
24.375,-2.8700370018492634,0.007389646961289044,0.010858537733854388
24.38,-2.870010391211785,0.0032551568698136594,0.014984451278562402
24.385,-2.8700044445392643,-0.0008758884588171452,0.01910418365695155
24.39,-2.8700191438498868,-0.005003185913910463,0.023217435960109157
24.395,-2.8700544696476435,-0.009126432931664957,0.027323910024158612
24.4,-2.8701104009251086,-0.013245327511828307,0.031423308446417
24.405,-2.870186915166299,-0.017359568234336053,0.03551533460152331
24.41,-2.8702839883496165,-0.02146885427589922,0.03959969265750493
24.415,-2.870401594950872,-0.02557288542659023,0.0436760875918315
24.42,-2.8705397079463952,-0.029671362106374097,0.047744225207403644
24.425,-2.8706982988162246,-0.033763985381613765,0.05180381214850517
24.43,-2.8708773375473813,-0.03785045698157839,0.05585455591674754
24.435,-2.871076792637224,-0.04193047931490163,0.05989616488695392
24.44,-2.8712966310968873,-0.04600375548603891,0.06392834832303161
24.445,-2.8715368184548016,-0.05006998931169147,0.06795081639380078
24.45,-2.871797318760296,-0.05412888533724556,0.0719632801888277
24.455,-2.872078094587282,-0.05818014885317148,0.07596545173420745
24.46,-2.8723791070380216,-0.06222348591143083,0.07995704400834441
24.465,-2.8727003157469726,-0.06625860334185972,0.08393777095769822
24.47,-2.873041678884722,-0.07028520876857605,0.08790734751254312
24.475,-2.8734031531619975,-0.07430301062635829,0.09186548960268864
24.48,-2.8737846938337603,-0.07831171817702381,0.0958119141731895
24.485,-2.8741862547033836,-0.08231104152583461,0.09974633920007192
24.49,-2.8746077881269088,-0.08630069163787757,0.10366848370602466
24.495,-2.875049245017387,-0.09028038035446737,0.1075780677761019
24.5,-2.8755105748493004,-0.09424982040953934,0.11147481257340601
24.505,-2.8759917256630665,-0.09820872544607959,0.11535844035479656
24.51,-2.8764926440696255,-0.10215681003253994,0.11922867448657436
24.515,-2.877013275255106,-0.10609378967926537,0.12308523946016744
24.52,-2.877553562985579,-0.11001938085496005,0.1269278609078448
24.525,-2.878113449611888,-0.11393330100314056,0.1307562656184075
24.53,-2.8786928760745667,-0.11783526855862236,0.13457018155290204
24.535,-2.879291781908834,-0.12172500296400736,0.1383693378603251
24.54,-2.8799101052496767,-0.12560222468621818,0.1421534648933636
24.545,-2.880547782837012,-0.12946665523302758,0.1459222942241203
24.55,-2.8812047500209306,-0.1333180171696094,0.14967555865985036
24.555,-2.881880940767029,-0.137156034135136,0.1534129922587332
24.56,-2.882576287661818,-0.1409804308593718,0.15713433034563104
24.565,-2.88329072191822,-0.14479093317930672,0.16083930952787603
24.57,-2.8840241733811425,-0.1485872680557981,0.1645276677110563
24.575,-2.8847765705331434,-0.15236916359026526,0.16819914411484288
24.58,-2.8855478405001738,-0.15613634904138224,0.17185347928880543
24.585,-2.886337909057407,-0.15988855484181344,0.1754904151282598
24.59,-2.8871467006351463,-0.16362551261495964,0.1791096948901159
24.595,-2.8879741383248274,-0.16734695519175774,0.18271106320876807
24.6,-2.8888201438850936,-0.17105261662748336,0.18629426611197805
24.605,-2.8896846377479584,-0.17474223221858096,0.18985905103677575
24.61,-2.890567539025058,-0.17841553851954478,0.1934051668453987
24.615,-2.8914687655139804,-0.18207227335980045,0.19693236384122295
24.62,-2.8923882337046845,-0.18571217586062932,0.20044039378472528
24.625,-2.893325858785998,-0.18933498645210387,0.2039290099094467
24.63,-2.894281554652208,-0.19294044689007506,0.20739796693799623
24.635,-2.8952552339097317,-0.19652830027316226,0.21084702109804737
24.64,-2.8962468078838692,-0.20009829105976829,0.2142759301383493
24.645,-2.8972561866256497,-0.20365016508514217,0.21768445334477415
24.65,-2.8982832789187554,-0.20718366957844,0.22107235155635266
24.655,-2.8993279922865356,-0.21069855317982372,0.2244393871813365
24.66,-2.900390232999101,-0.21419456595756695,0.22778532421325792
24.665,-2.901469906080513,-0.21767145942520655,0.23110992824702298
24.67,-2.902566915316048,-0.22112898655869137,0.23441296649499244
24.675,-2.9036811632595527,-0.22456690181354944,0.23769420780307043
24.68,-2.904812551240888,-0.22798496114209468,0.2409534226668209
24.685,-2.9059609793734547,-0.2313829220106241,0.24419038324756506
24.69,-2.907126346561805,-0.23476054341664412,0.24740486338849657
24.695,-2.9083085505093402,-0.2381175859060949,0.25059663863078463
24.7,-2.9095074877261022,-0.2414538115906089,0.2537654862296996
24.705,-2.9107230535366395,-0.244768984164755,0.2569111851707143
24.71,-2.9119551420879675,-0.24806286892330315,0.2600335161856152
24.715,-2.91320364635761,-0.2513352327784803,0.263132261768594
24.72,-2.914468458161733,-0.2545858442772526,0.2662072061923541
24.725,-2.915749468163361,-0.25781447361858645,0.2692581355241864
24.73,-2.9170465658806766,-0.2610208926707088,0.27228483764203365
24.735,-2.9183596396954155,-0.2642048749883839,0.27528710225055886
24.74,-2.919688576861338,-0.2673661958301599,0.2782647208971752
24.745,-2.921033263512794,-0.27050463217562076,0.2812174869880689
24.75,-2.922393584673366,-0.2736199627426128,0.2841451958041876
24.755,-2.9237694242646124,-0.27671196800447884,0.28704764451722387
24.76,-2.9251606651148805,-0.2797804302072552,0.28992463220555237
24.765,-2.9265671889682134,-0.2828251333868485,0.29277595987013655
24.77,-2.927988876493347,-0.28584586338620926,0.29560143045041987
24.775,-2.9294256072927842,-0.28884240787245696,0.29840084884015966
24.78,-2.930877259911961,-0.2918145563539892,0.30117402190323334
24.785,-2.9323437118484907,-0.2947621001975452,0.30392075848939026
24.79,-2.9338248395615047,-0.297684832645255,0.30664086944997637
24.795,-2.935320518481069,-0.3005825488316302,0.3093341676535914
24.8,-2.9368306230176855,-0.30345504580051197,0.3120004680016939
24.805,-2.9383550265718865,-0.30630212252199185,0.3146395874441664
24.81,-2.9398936015439054,-0.3091235799092623,0.31725134499480184
24.815,-2.9414462193434345,-0.31191922083542584,0.31983556174673744
24.82,-2.943012750399464,-0.3146888501502354,0.3223920608878104
24.825,-2.944593064170211,-0.3174322746967935,0.3249206677158612
24.83,-2.9461870291531267,-0.32014930332816777,0.3274212096539434
24.835,-2.947794512894987,-0.3228397469239485,0.3298935162654663
24.84,-2.949415382002064,-0.32550341840672353,0.3323374192692441
24.845,-2.951049502150387,-0.3281401327584949,0.3347527525544765
24.85,-2.952696738096078,-0.3307497070369986,0.3371393521956232
24.855,-2.954356953685768,-0.33333196039193935,0.3394970564671841
24.86,-2.9560300118671026,-0.33588671408115434,0.3418257058583966
24.865,-2.95771577469932,-0.3384137914866645,0.34412514308781333
24.87,-2.959414103363914,-0.34091301813064073,0.3463952131177829
24.875,-2.9611248581753675,-0.3433842216912576,0.3486357631688107
24.88,-2.962847898591982,-0.3458272320184598,0.3508466427338208
24.885,-2.9645830832267706,-0.34824188114960186,0.3530277035922832
24.89,-2.9663302698584295,-0.35062800332497507,0.35517879982421874
24.895,-2.9680893154424006,-0.3529854350032301,0.3572997878240895
24.9,-2.969860076121995,-0.35531401487666026,0.3593905263145419
24.905,-2.9716424072396026,-0.35761358388636705,0.361450876360022
24.91,-2.973436163347968,-0.35988398523728454,0.3634807013802422
24.915,-2.975241198221555,-0.3621250644130831,0.36547986716351577
24.92,-2.9770573648679743,-0.3643366691909182,0.3674482418799301
24.925,-2.978884515539481,-0.36651864965603353,0.36938569609436495
24.93,-2.9807225017445624,-0.3686708582162292,0.371292102779366
24.935,-2.9825711742595784,-0.3707931496161594,0.3731673373278408
24.94,-2.9844303831404857,-0.3728853809514807,0.3750112775655965
24.945,-2.986299977734622,-0.37494741168282825,0.37682380376369723
24.95,-2.988179806692573,-0.3769791036496387,0.3786047986506597
24.955,-2.990069717980096,-0.3789803210837864,0.3803541474244545
24.96,-2.9919695588901187,-0.3809509306230509,0.38207173776433073
24.965,-2.9938791760547954,-0.38289080132439574,0.38375745984244414
24.97,-2.995798415457645,-0.3847998046770742,0.3854112063353042
24.975,-2.99772712244574,-0.3866778146155334,0.38703287243501217
24.98,-2.9996651417419606,-0.38852470753212315,0.3886223558602975
24.985,-3.001612317457324,-0.39034036228961816,0.3901795568673584
24.99,-3.0035684931033617,-0.3921246602335236,0.39170437826048016
24.995,-3.0055335116045656,-0.39387748520418014,0.39319672540244555
25.0,-3.0075072153108873,-0.39559872354864994,0.39465650622471954
25.005,-3.0094894460103094,-0.3972882641323984,0.3960836312374222
25.01,-3.011480044941462,-0.3989459983507441,0.3974780135390643
25.015,-3.013478852806294,-0.4005718201400839,0.3988395688260517
25.02,-3.0154857097828187,-0.40216562598889993,0.40016821540196407
25.025,-3.017500455537891,-0.40372731494852115,0.4014638741865835
25.03,-3.0195229292400536,-0.4052567886436549,0.40272646872468676
25.035,-3.021552969572424,-0.40675395128267045,0.40395592519458406
25.04,-3.023590414745645,-0.4082187096676484,0.4051521724164168
25.045,-3.025635102510875,-0.4096509732041701,0.4063151418601916
25.05,-3.0276868701728255,-0.4110506539108556,0.40744476765355714
25.055,-3.0297455546028553,-0.41241766642865296,0.4085409865893262
25.06,-3.0318109922521033,-0.41375192802985694,0.40960373813272355
25.065,-3.033883019164667,-0.4150533586268691,0.4106329644283699
25.07,-3.0359614709908196,-0.41632188078068555,0.4116286103069894
25.075,-3.0380461830002825,-0.41755741970912047,0.4125906232918474
25.08,-3.0401369900955233,-0.4187599032947475,0.4135189536049034
25.085,-3.042233726825102,-0.4199292620925669,0.41441355417268455
25.09,-3.044336227397045,-0.42106542933738667,0.41527438063187067
25.095,-3.046444325692273,-0.4221683409509268,0.41610139133459684
25.1,-3.048557855278045,-0.4232379355486284,0.41689454735345904
25.105,-3.0506766494214426,-0.42427415444617134,0.41765381248622546
25.11,-3.0528005411028922,-0.4252769416657057,0.4183791532602561
25.115,-3.054929363029709,-0.42624624394177757,0.41907053893661667
25.12,-3.057062947649675,-0.42718201072696055,0.4197279415138938
25.125,-3.0592011271646364,-0.4280841941971799,0.420351335731702
25.13,-3.061343733544143,-0.42895274925673893,0.4209406990738884
25.135,-3.063490598539097,-0.4297876335430312,0.42149601177142326
25.14,-3.065641553695425,-0.4305888074309436,0.42201725680497953
25.145,-3.0677964303677836,-0.43135623403695217,0.42250441990720133
25.15,-3.069955059733274,-0.43208987922289743,0.42295748956465323
25.155,-3.072117272805178,-0.43278971159944624,0.42337645701945337
25.16,-3.074282900446705,-0.43345570252923243,0.4237613162705853
25.165,-3.0764517733847674,-0.434087826129682,0.4241120640748918
25.17,-3.078623722223758,-0.43468605927551,0.42442869994774207
25.175,-3.0807985774593356,-0.43525038160089574,0.42471122616337603
25.18,-3.0829761694922375,-0.43578077550133426,0.4249596477549239
25.185,-3.0851563286420833,-0.43627722613515774,0.42517397251409716
25.19,-3.087338885161196,-0.4367397214247302,0.4253542109905521
25.195,-3.089523669248416,-0.43716825205731064,0.4255003764909236
25.2,-3.0917105110629404,-0.4375628114855881,0.42561248507752963
25.205,-3.093899240738141,-0.4379233959278823,0.425690555566744
25.21,-3.0960896883953963,-0.4382500043680129,0.42573460952703834
25.215,-3.0982816841579126,-0.4385426385548337,0.4257446712766909
25.22,-3.1004750581645566,-0.4388013030014351,0.42572076788116353
25.225,-3.1026696405836676,-0.43902600498400896,0.4256629291501448
25.23,-3.104865261626867,-0.4392167545403792,0.42557118763426127
25.235,-3.10706175156287,-0.43937356446819786,0.4254455786214538
25.24,-3.1092589407312734,-0.43949645032280393,0.42528614013302196
25.245,-3.1114566595563415,-0.4395854304147467,0.4250929129193339
25.25,-3.1136547385607694,-0.43964052580697294,0.42486594045520515
25.255,-3.1158530083794456,-0.4396617603116795,0.42460526893494266
25.26,-3.1180512997731853,-0.4396491604868288,0.42431094726705826
25.265,-3.120249443642446,-0.4396027556323301,0.4239830270686504
25.27,-3.122447271041036,-0.4395225777858865,0.42362156265945433
25.275,-3.1246446131897843,-0.43940866171850673,0.4232266110555633
25.28,-3.126841301490201,-0.439261044929685,0.4227982319628202
25.285,-3.1290371675380997,-0.43907976764224765,0.42233648776988214
25.29,-3.1312320431372087,-0.43886487279686826,0.42184144354095615
25.295,-3.1334257603127433,-0.4386164060462526,0.42131316700821153
25.3,-3.135618151324944,-0.4383344157489951,0.4207517285638685
25.305,-3.137809048682602,-0.43801895296310595,0.42015720125196154
25.31,-3.1399982851565285,-0.4376700714392124,0.4195296607597842
25.315,-3.1421856937930093,-0.43728782761343554,0.4188691854090139
25.32,-3.1443711079272023,-0.43687228059994404,0.41817585614652125
25.325,-3.146554361196521,-0.4364234921831844,0.41744975653485955
25.33,-3.1487352875539583,-0.4359415268097933,0.4166909727424455
25.335,-3.150913721281379,-0.43542645158019183,0.4158995935334263
25.34,-3.153089497002763,-0.43487833623986494,0.41507571025724105
25.345,-3.1552624496974153,-0.4342972531703244,0.41421941683786984
25.35,-3.15743241471312,-0.4336832773797633,0.4133308097627839
25.355,-3.1595992277792426,-0.4330364864934029,0.4124099880715952
25.36,-3.161762725019803,-0.43235696074352786,0.41145705334440047
25.365,-3.163922742966476,-0.4316447829592238,0.41047210968983766
25.37,-3.166079118571554,-0.4309000385558092,0.4094552637328426
25.375,-3.168231689220845,-0.4301228155239737,0.40840662460212274
25.38,-3.1703802927465285,-0.4293132044186143,0.40732630391733443
25.385,-3.1725247674399473,-0.42847129834738523,0.4062144157759843
25.39,-3.174664952064334,-0.42759719295895743,0.4050710767400493
25.395,-3.176800685867497,-0.42669098643098713,0.4038964058223126
25.4,-3.1789318085944287,-0.42575277945780704,0.4026905244724342
25.405,-3.1810581604998593,-0.42478267523783425,0.40145355656274495
25.41,-3.1831795823607414,-0.42378077946070575,0.40018562837378024
25.415,-3.1852959154886795,-0.42274720029413426,0.398886868579541
25.42,-3.1874070017422853,-0.42168204837050105,0.3975574082325034
25.425,-3.1895126835394603,-0.4205854367731828,0.3961973807483727
25.43,-3.191612803869626,-0.4194574810226103,0.3948069218905776
25.435,-3.1937072063058682,-0.41829829906207655,0.3933861697545258
25.44,-3.1957957350170174,-0.41710801124328484,0.39193526475160956
25.445,-3.1978782347796484,-0.41588674031165274,0.3904543495929785
25.45,-3.1999545509900207,-0.4146346113913601,0.3889435692730653
25.455,-3.202024529675929,-0.4133517519701634,0.38740307105289123
25.46,-3.204088017508485,-0.4120382918839668,0.38583300444313795
25.465,-3.206144861813813,-0.4106943633011643,0.384233521187003
25.47,-3.2081949105846816,-0.4093201007067426,0.38260477524282516
25.475,-3.2102380124920433,-0.40791564088616583,0.3809469227665061
25.48,-3.2122740168964903,-0.4064811229090406,0.37926012209372256
25.485,-3.2143027738596426,-0.4050166881125539,0.3775445337219227
25.49,-3.216324134155439,-0.40352248008470826,0.3758003202921331
25.495,-3.2183379492813513,-0.40199864464734264,0.3740276465705629
25.5,-3.2203440714695057,-0.4004453298389567,0.37222667943002424
25.505,-3.22234235369773,-0.39886268589732365,0.37039758783115184
25.51,-3.224332649700503,-0.39725086524191905,0.3685405428034534
25.515,-3.2263148139798137,-0.3956100224561594,0.3666557174261814
25.52,-3.228288701815944,-0.39394031426944454,0.36474328680902096
25.525,-3.2302541692781506,-0.39224189953903105,0.36280342807262206
25.53,-3.2322110732352574,-0.39051493923172204,0.36083632032896146
25.535,-3.234159271366155,-0.38875959640539265,0.35884214466155334
25.54,-3.2360986221702155,-0.38697603619033655,0.3568210841054929
25.545,-3.2380289849776047,-0.385164425770461,0.35477332362736347
25.55,-3.2399502199594985,-0.38332493436432447,0.35269905010499913
25.555,-3.241862188138216,-0.3814577332060104,0.3505984523070961
25.56,-3.2437647513972445,-0.3795629955258649,0.3484717208727024
25.565,-3.245657772491175,-0.3776408965310847,0.34631904829057125
25.57,-3.2475411150555313,-0.3756916133861725,0.34414062887839636
25.575,-3.249414643616516,-0.37371532519324724,0.3419366587619138
25.58,-3.251278223600644,-0.37171221297223683,0.339707335853903
25.585,-3.253131721344284,-0.3696824596409394,0.33745285983306783
25.59,-3.254975004103093,-0.3676262499949729,0.3351734321228223
25.595,-3.256807940061362,-0.3655437706875955,0.3328692558699591
25.6,-3.2586303983412503,-0.3634352102094285,0.3305405359232358
25.605,-3.260442249011918,-0.3613007588680739,0.3281874788118711
25.61,-3.2622433630985666,-0.3591406087676176,0.3258102927239383
25.615,-3.2640336125913643,-0.3569549537880511,0.3234091874846939
25.62,-3.265812870454278,-0.35474398956459213,0.3209843745348189
25.625,-3.2675810106337915,-0.35250791346692817,0.3185360669085975
25.63,-3.269337908067534,-0.350246924578361,0.31606447921201053
25.635,-3.2710834386927914,-0.3479612236748878,0.3135698276007813
25.64,-3.2728174794549134,-0.3456510132042085,0.3110523297583616
25.645,-3.2745399083156275,-0.3433164972646497,0.30851220487384884
25.65,-3.2762506042612345,-0.3409578815840399,0.3059496736198691
25.655,-3.2779494473107054,-0.33857537349851474,0.3033649581304051
25.66,-3.279636318523664,-0.33616918193127665,0.3007582819785941
25.665,-3.2813111000082773,-0.33373951737128515,0.29812987015446923
25.67,-3.282973674929027,-0.331286591851916,0.29547994904268615
25.675,-3.284623927514375,-0.32881061892957625,0.2928087464002203
25.68,-3.2862617430643315,-0.32631181366226564,0.29011649133402406
25.685,-3.2878870079579046,-0.3237903925881197,0.28740341427868166
25.69,-3.28949960966045,-0.32124657370391185,0.28466974697403746
25.695,-3.291099436730905,-0.3186805764435394,0.28191572244282354
25.7,-3.2926863788289293,-0.3160926216564687,0.2791415749682598
25.705,-3.294260326721921,-0.31348293158617857,0.2763475400716692
25.71,-3.2958211722919377,-0.31085172984857895,0.2735338544900812
25.715,-3.2973688085424993,-0.3081992414104282,0.2707007561538508
25.72,-3.2989031296052946,-0.3055256925677245,0.26784848416426404
25.725,-3.300424030746771,-0.30283131092410964,0.2649772787711727
25.73,-3.301931408374614,-0.3001163253692733,0.262087381350644
25.735,-3.303425160044132,-0.2973809660573421,0.25917903438260875
25.74,-3.3049051844645185,-0.2946254643852951,0.25625248142855217
25.745,-3.3063713815050155,-0.291850052971377,0.2533079671092164
25.75,-3.3078236522009608,-0.289054965633537,0.2503457370823441
25.755,-3.3092618987597398,-0.2862404373678636,0.24736603802043183
25.76,-3.3106860245666185,-0.2834067043270573,0.24436911758853685
25.765,-3.31209593419047,-0.2805540037989257,0.24135522442212107
25.77,-3.3134915333894033,-0.2776825741848868,0.23832460810491704
25.775,-3.3148727291162716,-0.2747926549785203,0.23527751914685768
25.78,-3.316239429524084,-0.2718844867441391,0.23221420896203993
25.785,-3.317591543971299,-0.26895831109540674,0.22913492984675
25.79,-3.3189289830270265,-0.26601437067397166,0.22603993495751884
25.795,-3.32025165847611,-0.26305290912815965,0.22292947828925092
25.8,-3.3215594833241036,-0.26007417109170894,0.21980381465341056
25.805,-3.3228523718021528,-0.2570784021625303,0.21666319965624697
25.81,-3.3241302393717573,-0.2540658488815365,0.21350788967710316
25.815,-3.3253930027294367,-0.2510367587115075,0.21033814184677557
25.82,-3.3266405798112815,-0.24799138001602095,0.20715421402595335
25.825,-3.327872889797412,-0.24492996203841502,0.2039563647837028
25.83,-3.3290898531163187,-0.2418527548808282,0.20074485337604503
25.835,-3.3302913914491086,-0.23876000948328477,0.1975199397245922
25.84,-3.331477427733636,-0.23565197760285322,0.1942818843952716
25.845,-3.332647886168544,-0.2325289117928444,0.19103094857710265
25.85,-3.3338026922171884,-0.22939106538209286,0.187767394061072
25.855,-3.334941772611463,-0.22623869245430397,0.18449148321908837
25.86,-3.3360650553555264,-0.22307204782744766,0.18120347898299716
25.865,-3.3371724697294196,-0.21989138703324282,0.1779036448237004
25.87,-3.3382639462925847,-0.21669696629669816,0.17459224473034682
25.875,-3.339339416887277,-0.2134890425157379,0.17126954318962048
25.88,-3.3403988146418837,-0.21026787324087756,0.16793580516509293
25.885,-3.3414420739741337,-0.20703371665499354,0.16459129607668319
25.89,-3.342469130594208,-0.2037868315531681,0.1612362817802069
25.895,-3.343479921507752,-0.20052747732258916,0.1578710285469932
25.9,-3.344474385018787,-0.19725591392255057,0.15449580304361615
25.905,-3.3454524607325182,-0.193972401864516,0.15111087231170295
25.91,-3.3464140895580465,-0.19067720219227577,0.14771650374784864
25.915,-3.347359213710983,-0.18737057646215974,0.1443129650835998
25.92,-3.348287776715961,-0.18405278672335107,0.14090052436555273
25.925,-3.349199723409048,-0.18072409549828145,0.13747944993554628
25.93,-3.350094999940069,-0.17738476576308584,0.13405001041092693
25.935,-3.350973553774822,-0.17403506092816293,0.13061247466493303
25.94,-3.3518353336972044,-0.17067524481880325,0.12716711180715964
25.945,-3.3526802898112336,-0.16730558165591455,0.12371419116413351
25.95,-3.353508373542983,-0.1639263360368057,0.12025398225995912
25.955,-3.354319537642413,-0.16053777291607743,0.11678675479708499
25.96,-3.3551137361851118,-0.15714015758658217,0.11331277863715133
25.965,-3.355890924573935,-0.15373375566048117,0.1098323237819481
25.97,-3.3566510595405603,-0.15031883305036076,0.10634566035444412
25.975,-3.357394099146941,-0.1468956559504532,0.10285305857993408
25.98,-3.358120002786664,-0.14346449081794102,0.09935478876728118
25.985,-3.358828731186222,-0.14002560435432182,0.09585112129023243
25.99,-3.3595202464061886,-0.13657926348688004,0.09234232656885381
25.995,-3.3601945118422987,-0.13312573535022634,0.08882867505104483
26.0,-3.360851492226439,-0.12966528726793367,0.0853104371941624
26.005,-3.3614911536275502,-0.12619818673422992,0.08178788344671317
26.01,-3.362113463452433,-0.12272470139579399,0.07826128423016149
26.015,-3.3627183904464624,-0.11924509903363208,0.07473090992082985
26.02,-3.363305904694219,-0.11575964754501179,0.0711970308318687
26.025,-3.363875977620023,-0.11226861492550012,0.0676599171953424
26.03,-3.3644285819883795,-0.10877226925106515,0.0641198391443907
26.035,-3.3649636919043373,-0.10527087866027061,0.06057706669549496
26.04,-3.3654812828137586,-0.10176471133652265,0.057031869730807906
26.045,-3.365981331503498,-0.09825403549041509,0.053484517980594073
26.05,-3.366463816101493,-0.09473911934215049,0.049935281005757594
26.055,-3.366928716076771,-0.09122023110401309,0.04638442818043306
26.06,-3.367376012239364,-0.0876976389629404,0.042832228674687015
26.065,-3.367805686740139,-0.0841716110631525,0.03927895143728831
26.07,-3.368217723070542,-0.08064241548886805,0.03572486517857684
26.075,-3.368612106062254,-0.07711032024706584,0.032170238353388815
26.08,-3.3689888218867607,-0.07357559325034116,0.028615339144088474
26.085,-3.3693478580548413,-0.07003850229981536,0.02506043544366407
26.09,-3.369689203415965,-0.06649931506812815,0.021505794838917826
26.095,-3.370012848157608,-0.0629582990824708,0.017951684593707926
26.1,-3.3703187838044846,-0.05941572170770722,0.014398371632289395
26.105,-3.3706070032176907,-0.05587185012955866,0.010846122522729859
26.11,-3.3708775005937692,-0.05232695133782875,0.007295203460376307
26.115,-3.3711302714636875,-0.04878129210971486,0.003745880251419427
26.12,-3.3713653126917325,-0.04523513899316475,0.00019841829651393722
26.125,-3.3715826224743233,-0.04168875829030714,-0.0033469174255162937
26.13,-3.3717822003387403,-0.0381424160409147,-0.006889862373929842
26.135,-3.371964047141773,-0.03459637800594617,-0.01043015246222951
26.14,-3.372128165068284,-0.031050909651143443,-0.013967524074258414
26.145,-3.372274557629693,-0.027506276130659705,-0.017501714080254305
26.15,-3.3724032296623774,-0.023962742270765218,-0.02103245985281567
26.155,-3.372514187325992,-0.020420572553589058,-0.02455949928282129
26.16,-3.372607438101708,-0.016880031100925705,-0.028082570795274417
26.165,-3.3726829907903726,-0.01334138165806491,-0.0316014133651131
26.17,-3.3727408555105827,-0.009804887577691337,-0.03511576653294035
26.175,-3.3727810436966843,-0.006270811803829938,-0.03862537042069814
26.18,-3.3728035680966886,-0.0027394168558131527,-0.04212996574730912
26.185,-3.3728084427701086,0.0007890351876835757,-0.04562929384423972
26.19,-3.3727956830857155,0.004314282704579601,-0.04912309667102623
26.195,-3.372765305719217,0.007836064545271268,-0.052611116830735105
26.2,-3.3727173286508534,0.01135412004849996,-0.0560930975853986
26.205,-3.3726517711629183,0.014868189057157146,-0.059568782871377464
26.21,-3.3725686538371975,0.018378011934067757,-0.06303791731469158
26.215,-3.37246799855233,0.02188332957772321,-0.0665002462462903
26.22,-3.3723498284810907,0.025383883438005142,-0.06995551571730316
26.225,-3.3722141680875932,0.028879415531853726,-0.07340347251422508
26.23,-3.372061043124417,0.0323696684589043,-0.07684386417406011
26.235,-3.371890480629653,0.03585438541711571,-0.08027643899944639
26.24,-3.3717025089238755,0.039333310218344394,-0.08370094607371724
26.245,-3.371497157607031,0.042806187303905036,-0.08711713527593852
26.25,-3.371274457555255,0.04627276176008919,-0.09052475729589435
26.255,-3.3710344409176054,0.049732779333682454,-0.09392356364906097
26.26,-3.3707771411127228,0.05318598644743432,-0.09731330669152373
26.265,-3.370502592825413,0.056632130215504034,-0.1006937396348602
26.27,-3.370210832003149,0.06007095845890548,-0.10406461656101205
26.275,-3.3699018958525007,0.06350221972090525,-0.10742569243710079
26.28,-3.3695758228354826,0.06692566328241442,-0.1107767231302269
26.285,-3.36923265266583,0.07034103917734519,-0.1141174654222245
26.29,-3.3688724263051935,0.07374809820797239,-0.11744767702441054
26.295,-3.3684951859592585,0.0771465919602545,-0.1207671165922842
26.3,-3.3681009750737916,0.08053627281913672,-0.12407554374019847
26.305,-3.3676898383306035,0.08391689398385865,-0.12737271905602637
26.31,-3.3672618216434422,0.08728820948322118,-0.13065840411577703
26.315,-3.366816972153805,0.09064997419085218,-0.1339323614982005
26.32,-3.3663553382266787,0.09400194384044237,-0.1371943547993536
26.325,-3.3658769694461985,0.09734387504099054,-0.1404441486471646
26.33,-3.365381916611235,0.10067552529201047,-0.14368150871595078
26.335,-3.364870231730903,0.10399665299873863,-0.14690620174092678
26.34,-3.3643419680199966,0.10730701748731412,-0.15011799553267563
26.345,-3.363797179894343,0.1106063790199695,-0.15331665899162086
26.35,-3.3632359229660875,0.11389449881018741,-0.156501962122455
26.355,-3.3626582540388994,0.11717113903784515,-0.15967367604854688
26.36,-3.3620642311031,0.12043606286436792,-0.1628315730263469
26.365,-3.3614539133307173,0.1236890344478468,-0.16597542645974878
26.37,-3.360827361070467,0.12692981895815864,-0.16910501091444274
26.375,-3.3601846358426544,0.13015818259206036,-0.17222010213223438
26.38,-3.3595258003340014,0.13337389258829427,-0.17532047704536408
26.385,-3.3588509183924002,0.13657671724266093,-0.17840591379078535
26.39,-3.3581600550215915,0.13976642592307986,-0.18147619172442134
26.395,-3.3574532763757623,0.14294278908465874,-0.18453109143541985
26.4,-3.356730649754076,0.1461055782847271,-0.18757039476036408
26.405,-3.3559922435951224,0.14925456619787125,-0.19059388479747483
26.41,-3.3552381274712944,0.15238952663094257,-0.19360134592077688
26.415,-3.3544683720830877,0.15551023453807467,-0.1965925637942643
26.42,-3.353683049253328,0.15861646603566648,-0.1995673253860229
26.425,-3.352882231921323,0.16170799841735134,-0.20252541898232937
26.43,-3.352065994136938,0.16478461016897042,-0.20546663420174455
26.435,-3.351234411054597,0.16784608098350912,-0.20839076200916126
26.44,-3.3503875589272085,0.17089219177602988,-0.2112975947298388
26.445,-3.3495255151000225,0.1739227246985752,-0.21418692606339865
26.45,-3.3486483580044033,0.17693746315507425,-0.2170585510978137
26.455,-3.3477561671515352,0.17993619181620926,-0.21991226632334898
26.46,-3.346849023126051,0.1829186966342754,-0.22274786964648605
26.465,-3.3459270075795886,0.18588476485800687,-0.22556516040380475
26.47,-3.3449902032242687,0.18883418504740293,-0.228363939375855
26.475,-3.3440386938261026,0.19176674708851194,-0.23114400880097807
26.48,-3.343072564198328,0.1946822422081916,-0.23390517238909508
26.485,-3.3420919001946623,0.19758046298886303,-0.23664723533547902
26.49,-3.341096788702494,0.2004612033832174,-0.2393700043344716
26.495,-3.3400873176359887,0.2033242587289075,-0.24207328759317487
26.5,-3.339063575929135,0.20616942576319772,-0.24475689484509325
26.505,-3.3380256535287027,0.2089965026376042,-0.24742063736375533
26.51,-3.336973641387138,0.21180528893248432,-0.2500643279762771
26.515,-3.335907631455385,0.2145955856715929,-0.25268778107688267
26.52,-3.334827716675628,0.21736719533662124,-0.2552908126403983
26.525,-3.3337339909739683,0.22011992188167923,-0.2578732402356813
26.53,-3.3326265492530256,0.22285357074775078,-0.26043488303901274
26.535,-3.331505487384469,0.22556794887709747,-0.2629755618474303
26.54,-3.3303709022014716,0.22826286472763924,-0.2654950990920283
26.545,-3.3292228914910966,0.23093812828727353,-0.2679933188511879
26.55,-3.3280615539866165,0.23359355108814903,-0.27047004686375375
26.555,-3.3268869893597497,0.23622894622090804,-0.2729251105421693
26.56,-3.3256992982128373,0.23884412834886048,-0.27535833898553574
26.565,-3.324498582070941,0.24143891372211684,-0.2777695629926214
26.57,-3.3232849433738783,0.24401312019165597,-0.2801586150747973
26.575,-3.3220584854681783,0.24656656722335518,-0.2825253294689256
26.58,-3.320819312598975,0.2490990759119434,-0.28486954215016397
26.585,-3.3195675299018266,0.25161046899490447,-0.2871910908447104
26.59,-3.318303243394471,0.2541005708663068,-0.28948981504246707
26.595,-3.317026559968503,0.25656920759058527,-0.2917655560096469
26.6,-3.31573758738099,0.2590162069162397,-0.29401815680128884
26.605,-3.3144364342460224,0.26144139828946306,-0.29624746227369547
26.61,-3.313123210026183,0.26384461286771294,-0.2984533190968038
26.615,-3.3117980250239634,0.2662256835331901,-0.30063557576645666
26.62,-3.310460990373102,0.2685844449062504,-0.3027940826165984
26.625,-3.309112218029866,0.270920733358726,-0.3049286918313726
26.63,-3.307751820764254,0.2732343870271808,-0.30703925745714467
26.635,-3.3063799121511424,0.27552524582606475,-0.30912563541441673
26.64,-3.3049966065613665,0.2777931514607817,-0.3111876835096479
26.645,-3.303602019152727,0.2800379474406796,-0.31322526144698826
26.65,-3.302196265860943,0.282259479091932,-0.3152382308398971
26.655,-3.300779463390531,0.2844575935703327,-0.3172264552226667
26.66,-3.2993517292056334,0.2866321398739821,-0.3191898000618304
26.665,-3.2979131815207654,0.2887829688558877,-0.32112813276747576
26.67,-3.296463939291514,0.29090993323644543,-0.3230413227044329
26.675,-3.295004122205174,0.29301288761581457,-0.3249292412033489
26.68,-3.2935338506713103,0.2950916884861957,-0.32679176157165607
26.685,-3.2920532458122733,0.29714619424398053,-0.3286287591044071
26.69,-3.2905624294536437,0.29917626520179486,-0.3304401110949947
26.695,-3.289061524114628,0.30118176360041427,-0.3322256968457384
26.7,-3.2875506529983793,0.30316255362057243,-0.33398539767835456
26.705,-3.286029939982275,0.30511850139463015,-0.3357190969442828
26.71,-3.2844995096081266,0.30704947501812624,-0.3374266800348857
26.715,-3.282959487072338,0.3089553445611888,-0.33910803439150355
26.72,-3.281409998216,0.3108359820798279,-0.3407630495153823
26.725,-3.279851169514936,0.3126912616270788,-0.3423916169774463
26.73,-3.2782831280696914,0.31452105926400686,-0.34399363042792763
26.735,-3.27670600159546,0.31632525307058174,-0.3455689856058553
26.74,-3.2751199184119675,0.3181037231563942,-0.3471175803483837
26.745,-3.273525007433294,0.31985635167123166,-0.3486393145999722
26.75,-3.2719213981576534,0.32158302281549667,-0.3501340904214023
26.755,-3.270309220657104,0.3232836228504833,-0.35160181199864576
26.76,-3.2686886055672253,0.32495804010848606,-0.35304238565156054
26.765,-3.2670596840767407,0.3266061650027493,-0.35445571984242147
26.77,-3.2654225879170813,0.3282278900372656,-0.3558417251842929
26.775,-3.263777449351912,0.32982310981639623,-0.3572003144492197
26.78,-3.2621244011666035,0.3313917210543313,-0.35853140257625127
26.785,-3.260463576657666,0.33293362258437215,-0.35983490667928386
26.79,-3.258795109622123,0.3344487153680511,-0.36111074605473326
26.795,-3.2571191343468504,0.33593690250406505,-0.3623588421890178
26.8,-3.2554357855978733,0.3373980892370301,-0.36357911876585747
26.805,-3.2537451986096073,0.33883218296606343,-0.3647715016733941
26.81,-3.25204750907407,0.3402390932531711,-0.36593591901111433
26.815,-3.250342853130044,0.3416187318314535,-0.3670723010965849
26.82,-3.2486313673522043,0.34297101261311636,-0.36818058047198976
26.825,-3.246913188740198,0.3442958516972979,-0.36926069191047795
26.83,-3.245188454707694,0.34559316737769263,-0.3703125724223048
26.835,-3.24345730307139,0.34686288014998196,-0.3713361612607758
26.84,-3.241719872039989,0.34810491271906013,-0.3723313999279824
26.845,-3.239976300203127,0.3493191900060668,-0.3732982321803392
26.85,-3.2382267265202813,0.3505056391552059,-0.3742366040339052
26.855,-3.236471290309639,0.3516641895403584,-0.37514646376949584
26.86,-3.2347101312369264,0.35279477277149246,-0.3760277619375871
26.865,-3.232943389304219,0.3538973227008534,-0.3768804513629983
26.87,-3.2311712048387116,0.3549717754289446,-0.37770448714936156
26.875,-3.2293937184814663,0.3560180693102876,-0.37849982668336885
26.88,-3.2276110711761232,0.35703614495897135,-0.37926642963880325
26.885,-3.2258234041575915,0.35802594525397374,-0.38000425798034204
26.89,-3.224030858940717,0.3589874153442618,-0.38071327596713556
26.895,-3.222233577308911,0.3599205026536724,-0.3813934501561628
26.9,-3.2204317013027706,0.36082515688556066,-0.3820447494053547
26.905,-3.218625373208666,0.36170133002722354,-0.3826671448764888
26.91,-3.2168147355473167,0.36254897635408995,-0.3832606100378503
26.915,-3.2149999310623323,0.3633680524336848,-0.38382512066666313
26.92,-3.213181102708747,0.36415851712935426,-0.3843606548512829
26.925,-3.211358393641535,0.36492033160375603,-0.38486719299315286
26.93,-3.2095319472040984,0.3656534593221177,-0.38534471780852536
26.935,-3.2077019069167516,0.36635786605525167,-0.3857932143299407
26.94,-3.205868416465184,0.3670335198823333,-0.38621266990746694
26.945,-3.2040316196889163,0.3676803911934353,-0.3866030742096968
26.95,-3.2021916605697336,0.3682984526918246,-0.38696441922450403
26.955,-3.200348683220118,0.36888767939601075,-0.38729669925955335
26.96,-3.1985028318716657,0.36944804864155223,-0.38759991094256613
26.965,-3.1966542508635043,0.36997954008261497,-0.3878740532213402
26.97,-3.1948030846306863,0.3704821356932872,-0.3881191273635237
26.975,-3.1929494776925917,0.37095581976864356,-0.38833513695613997
26.98,-3.1910935746413256,0.3714005789255604,-0.3885220879048642
26.985,-3.189235520130098,0.3718164021032843,-0.3886799884330526
26.99,-3.1873754588616183,0.37220328056374735,-0.38880884908052016
26.995,-3.1855135355764768,0.3725612078916335,-0.3889086827020698
27.0,-3.183649895041539,0.37289017999419083,-0.3889795044657694
27.005,-3.1817846820383244,0.3731901951007954,-0.3890213318509797
27.01,-3.179918041351401,0.3734612537622594,-0.3890341846461301
27.015,-3.1780501177567864,0.37370335884988737,-0.38901808494624307
27.02,-3.1761810560103374,0.3739165155542798,-0.38897305715020714
27.025,-3.1743110008361644,0.3741007313838826,-0.38889912795779863
27.03,-3.1724400969150435,0.3742560161632832,-0.3887963263664513
27.035,-3.170568488872845,0.37438238203125196,-0.3886646836677751
27.04,-3.1686963212689614,0.3744798434385323,-0.38850423344382323
27.045,-3.166823738584755,0.37454841714537473,-0.38831501156310794
27.05,-3.1649508852120243,0.3745881222188185,-0.3880970561763667
27.055,-3.1630779054414666,0.3745989800297203,-0.38785040771207646
27.06,-3.161204943451174,0.37458101424952905,-0.3875751088717188
27.065,-3.159332143295136,0.37453425084680897,-0.3872712046247959
27.07,-3.157459648891767,0.37445871808351033,-0.38693874220359836
27.075,-3.1555876040124438,0.37435444651098837,-0.3865777710977228
27.08,-3.1537161522700723,0.3742214689657715,-0.3861883430483446
27.085,-3.151845437107671,0.37405982056507864,-0.3857705120422425
27.09,-3.149975601786984,0.37386953870208844,-0.38532433430558
27.095,-3.148106789377107,0.37365066304095756,-0.38484986829743845
27.1,-3.1462391427431466,0.37340323551159305,-0.3843471747031101
27.105,-3.144372804534912,0.37312730030417723,-0.3838163164271484
27.11,-3.142507917175619,0.37282290386344585,-0.38325735858617443
27.115,-3.1406446228506364,0.3724900948827231,-0.3826703685014466
27.12,-3.138783063496256,0.37212892429771177,-0.3820554156911902
27.125,-3.1369233807885033,0.3717394452800429,-0.3814125718626919
27.13,-3.1350657161319657,0.37132171323058144,-0.38074191090415427
27.135,-3.1332102106486674,0.37087578577249525,-0.38004350887632043
27.14,-3.13135700516698,0.37040172274408584,-0.3793174440038663
27.145,-3.129506240210557,0.3698995861913798,-0.3785637966665576
27.15,-3.127658055987319,0.36936944036048847,-0.37778264939018297
27.155,-3.1258125923784723,0.3688113516897324,-0.37697408683725664
27.16,-3.123969988927571,0.3682253888015364,-0.37613819579749935
27.165,-3.1221303848296103,0.3676116224940909,-0.37527506517808984
27.17,-3.1202939189201726,0.36697012573278903,-0.37438478599370023
27.175,-3.118460729664618,0.3663009736414377,-0.3734674513563127
27.18,-3.116630955147306,0.36560424349324105,-0.3725231564648129
27.185,-3.1148047330608772,0.36488001470156567,-0.3715519985943742
27.19,-3.112982200695573,0.3641283688104839,-0.3705540770856266
27.195,-3.1111634949286127,0.36334938948510187,-0.3695294933336178
27.2,-3.1093487522136027,0.3625431625016674,-0.36847835077656044
27.205,-3.107538108570014,0.36170977573746893,-0.3674007548843794
27.21,-3.1057316995726976,0.36084931916052115,-0.36629681314705254
27.215,-3.103929660341464,0.35996188481904545,-0.3651666350627548
27.22,-3.1021321255307006,0.35904756683073746,-0.36401033212579603
27.225,-3.1003392293190544,0.35810646137183716,-0.3628280178143707
27.23,-3.098551105399173,0.35713866666599725,-0.3616198075781141
27.235,-3.0967678869674864,0.35614428297294765,-0.36038581882546195
27.24,-3.094989706714061,0.3551234125769701,-0.35912617091082905
27.245,-3.0932166968125037,0.3540761597751752,-0.35784098512159945
27.25,-3.0914489889099324,0.3530026308655938,-0.3565303846649397
27.255,-3.0896867141169935,0.351902934135072,-0.3551944946544228
27.26,-3.087930002997953,0.35077717984698886,-0.35383344209648593
27.265,-3.0861789855608484,0.3496254802287906,-0.3524473558767132
27.27,-3.0844337912476925,0.348447949459339,-0.35103636674594063
27.275,-3.0826945489247524,0.3472447036560909,-0.3496006073062027
27.28,-3.0809613868728882,0.3460158608620989,-0.3481402119965088
27.285,-3.0792344327779615,0.3447615410328465,-0.3466553170784648
27.29,-3.0775138137212994,0.3434818660229068,-0.34514606062172565
27.295,-3.0757996561702368,0.3421769595724438,-0.3436125824893021
27.3,-3.0740920859687253,0.3408469472935527,-0.34205502432271606
27.305,-3.0723912283280015,0.3394919566564324,-0.34047352952699683
27.31,-3.0706972078173362,0.3381121169754121,-0.33886824325554277
27.315,-3.0690101483548466,0.33670755939481944,-0.3372393123948337
27.32,-3.0673301731983864,0.3352784168747051,-0.3355868855490111
27.325,-3.065657404936496,0.33382482417641096,-0.33391111302431054
27.33,-3.0639919654794383,0.33234691784800535,-0.3322121468133726
27.335,-3.062333976050297,0.33084483620957167,-0.33049014057941767
27.34,-3.0606835571761604,0.329318719338367,-0.3287452496403013
27.345,-3.0590408286793656,0.3277687090538361,-0.32697763095243454
27.35,-3.057405909668828,0.3261949489025045,-0.3251874430945955
27.355,-3.0557789185314483,0.3245975841427448,-0.32337484625162427
27.36,-3.0541599729235838,0.32297676172940815,-0.3215400021979933
27.365,-3.05254918976261,0.321332630298347,-0.3196830742812812
27.37,-3.0509466852185523,0.3196653401508126,-0.31780422740553105
27.375,-3.0493525747058015,0.3179750432377457,-0.31590362801451455
27.38,-3.0477669728749,0.3162618931439439,-0.3139814440748818
27.385,-3.046189993604414,0.31452604507213167,-0.3120378450592271
27.39,-3.0446217499928885,0.31276765582692656,-0.310073001929061
27.395,-3.043062354350871,0.31098688379869144,-0.30808708711767974
27.4,-3.0415119181930272,0.3091838889473017,-0.3060802745129617
27.405,-3.0399705522303333,0.3073588327858098,-0.3040527394400719
27.41,-3.038438366362354,0.3055118783640253,-0.3020046586440944
27.415,-3.0369154696695944,0.3036431902519935,-0.2999362102725736
27.42,-3.035401970405944,0.30175293452339946,-0.2978475738579936
27.425,-3.0338979759912017,0.2998412787388909,-0.2957389303001879
27.43,-3.032403593003678,0.29790839192930874,-0.2936104618486678
27.435,-3.0309189271728902,0.29595444457885517,-0.29146235208490096
27.44,-3.029444083372335,0.29397960860818095,-0.2892947859045202
27.445,-3.027979165612353,0.29198405735741045,-0.28710794949948276
27.45,-3.026524277033068,0.2899679655690862,-0.2849020303401599
27.455,-3.0250795198974214,0.2879315093710633,-0.2826772171573888
27.46,-3.023644995584288,0.2858748662593347,-0.28043369992446743
27.465,-3.02222080458168,0.28379821508080755,-0.27817166983911223
27.47,-3.020807046480031,0.2817017360160094,-0.27589131930535754
27.475,-3.019403819965574,0.27958561056175607,-0.27359284191542865
27.48,-3.018011222813807,0.27745002151377063,-0.2712764324315789
27.485,-3.0166293518830347,0.27529515294924256,-0.2689422867678773
27.49,-3.01525830310801,0.2731211902093588,-0.2665906019719818
27.495,-3.013898171493655,0.27092831988178495,-0.26422157620687403
27.5,-3.0125490511088775,0.2687167297831184,-0.2618354087325785
27.505,-3.011211035080463,0.2664866089412907,-0.25943229988784233
27.51,-3.0098842155870655,0.2642381475779521,-0.2570124510718102
27.515,-3.008568683853287,0.26197153709082616,-0.25457606472568156
27.52,-3.007264530143834,0.2596869700360237,-0.25212334431433864
27.525,-3.0059718437577745,0.2573846401103479,-0.24965449430797812
27.53,-3.004690713022877,0.2550647421335686,-0.24716972016372468
27.535,-3.0034212252900425,0.2527274720306869,-0.24466922830724663
27.54,-3.0021634669278194,0.2503730268141667,-0.24215322611435028
27.545,-3.0009175233170113,0.24800160456616685,-0.23962192189258788
27.55,-2.9996834788453772,0.24561340442076193,-0.23707552486286637
27.555,-2.9984614169024097,0.24320862654613795,-0.23451424514104224
27.56,-2.997251419874213,0.24078747212679802,-0.23193829371954006
27.565,-2.996053569138465,0.23835014334575302,-0.22934788244896695
27.57,-2.9948679450594717,0.2358968433667201,-0.22674322401974803
27.575,-2.993694626983303,0.23342777631630326,-0.22412453194375517
27.58,-2.992533693233027,0.23094314726619336,-0.22149202053596823
27.585,-2.991385221104026,0.22844316221536096,-0.21884590489614072
27.59,-2.9902492868594095,0.22592802807226625,-0.21618640089049548
27.595,-2.989125965725506,0.22339795263705894,-0.21351372513342118
27.6,-2.98801533188745,0.22085314458380367,-0.21082809496920768
27.605,-2.986917458484861,0.21829381344271787,-0.2081297284538055
27.61,-2.9858324176076008,0.2157201695824065,-0.20541884433659405
27.615,-2.9847602802916318,0.2131324241921308,-0.20269566204219625
27.62,-2.9837011165149527,0.2105307892640829,-0.199960401652311
27.625,-2.982654995193634,0.2079154775756907,-0.1972132838875883
27.63,-2.9816219841779303,0.2052867026719249,-0.19445453008951763
27.635,-2.9806021502484894,0.20264467884764487,-0.191684362202368
27.64,-2.979595559112649,0.19998962112996832,-0.18890300275516383
27.645,-2.978602275400815,0.1973217452606495,-0.18611067484368057
27.65,-2.9776223626629355,0.19464126767850318,-0.18330760211249864
27.655,-2.9766558833650576,0.19194840550184503,-0.18049400873708546
27.66,-2.9757028988859764,0.1892433765109738,-0.17767011940593158
27.665,-2.9747634695139653,0.1865263991306647,-0.17483615930270885
27.67,-2.9738376544435994,0.18379769241271238,-0.17199235408849092
27.675,-2.9729255117726647,0.18105747601850758,-0.16913892988401938
27.68,-2.9720270984991513,0.17830597020163103,-0.1662761132519976
27.685,-2.971142470518337,0.17554339579050213,-0.1634041311794525
27.69,-2.970271682619957,0.1727699741710531,-0.1605232110601327
27.695,-2.969414788485459,0.16998592726945294,-0.15763358067696864
27.7,-2.9685718406853456,0.1671914775348501,-0.15473546818456232
27.705,-2.9677428906766012,0.16438684792217512,-0.15182910209174932
27.71,-2.966927988800207,0.16157226187497192,-0.14891471124420066
27.715,-2.9661271842787422,0.1587479433082826,-0.14599252480709002
27.72,-2.9653405252140654,0.15591411659155469,-0.14306277224779432
27.725,-2.964568058585088,0.15307100653160954,-0.14012568331866737
27.73,-2.9638098302456313,0.15021883835565455,-0.1371814880398689
27.735,-2.9630658849223623,0.14735783769432156,-0.1342304166822306
27.74,-2.9623362662128225,0.14448823056477095,-0.13127269975019953
27.745,-2.9616210165835364,0.14161024335382888,-0.1283085679648261
27.75,-2.9609201773682057,0.1387241028011833,-0.12533825224682196
27.755,-2.960233788765986,0.13583003598260612,-0.12236198369965508
27.76,-2.959561889839848,0.132928270293241,-0.11937999359272185
27.765,-2.9589045185150242,0.13001903343093862,-0.11639251334457809
27.77,-2.9582617115775354,0.12710255337962179,-0.11339977450621032
27.775,-2.9576335046728017,0.12417905839271887,-0.11040200874438703
27.78,-2.9570199323043367,0.12124877697663393,-0.10739944782505739
27.785,-2.956421027832525,0.11831193787427796,-0.10439232359682236
27.79,-2.955836823473478,0.1153687700486283,-0.10138086797444446
27.795,-2.955267350297977,0.11241950266635613,-0.0983653129224368
27.8,-2.954712638230495,0.10946436508150333,-0.09534589043871274
27.805,-2.9541727160483,0.10650358681919009,-0.09232283253827621
27.81,-2.9536476113806405,0.10353739755939287,-0.08929637123699406
27.815,-2.953137350708011,0.1005660271207596,-0.08626673853541592
27.82,-2.952641959361501,0.09758970544448685,-0.08323416640266704
27.825,-2.952161461522221,0.09460866257822577,-0.08019888676038021
27.83,-2.95169588022081,0.0916231286600586,-0.07716113146670928
27.835,-2.951245237337023,0.08863333390251196,-0.07412113230038968
27.84,-2.950809553599401,0.08563950857663218,-0.07107912094487202
27.845,-2.950388848585016,0.08264188299608863,-0.06803532897249366
27.85,-2.9499831407192976,0.07964068750134536,-0.06498998782872936
27.855,-2.94959244727594,0.07663615244388147,-0.061943328816501275
27.86,-2.949216784376884,0.07362850817044106,-0.05889558308052841
27.865,-2.9488561669923827,0.07061798500735282,-0.05584698159175658
27.87,-2.94851060894114,0.06760481324488504,-0.05279775513183385
27.875,-2.9481801228905313,0.06458922312166142,-0.04974813427765719
27.88,-2.947864720356901,0.0615714448091028,-0.0466983493859551
27.885,-2.947564411705936,0.058551708395935764,-0.0436486305779475
27.89,-2.9472792061531186,0.05553024387274787,-0.040599207724062406
27.895,-2.947009111764256,0.0525072811165703,-0.03755031042868996
27.9,-2.946754135456086,0.04948304987552816,-0.034502168015014455
27.905,-2.94651428299696,0.04645777975352363,-0.03145500950988908
27.91,-2.946289559007602,0.04343170019497746,-0.028409063628779194
27.915,-2.946079966961945,0.04040504046959399,-0.02536455876073886
27.92,-2.9458855091880403,0.03737802965718999,-0.022321722953461395
27.925,-2.945706186869048,0.03435089663256776,-0.01928078389838401
27.93,-2.9455420000442976,0.03132387005041247,-0.01624196891582643
27.935,-2.9453929476104266,0.028297178330254243,-0.013205504940204298
27.94,-2.9452590273225945,0.025271049641460177,-0.01017161850528216
27.945,-2.9451402357957703,0.0222457118882815,-0.007140535729491474
27.95,-2.9450365685060955,0.01922139269492105,-0.004112482301278583
27.955,-2.944948019792322,0.01619831939066369,-0.0010876834645253478
27.96,-2.9448745828573233,0.013176718995034614,0.0019336359959926212
27.965,-2.9448162497696804,0.010156818203010945,0.0049512517690848586
27.97,-2.9447730114653416,0.007138843370251839,0.007964940031596809
27.975,-2.944744857749356,0.004123020498387271,0.010974477462792363
27.98,-2.94473177729768,0.0011095752203457722,0.013979641258687883
27.985,-2.944733757659058,-0.0019012672142986343,0.016980209146357533
27.99,-2.944750785256975,-0.004909281953920079,0.01997595939816974
27.995,-2.9447828453916833,-0.007914244559409823,0.022966670845989526
28.0,-2.944829922242301,-0.010915931018695358,0.02595212289532159
28.005,-2.9448919988689837,-0.013914117761244247,0.028932095539428677
28.01,-2.9449690572151686,-0.016908581672512607,0.03190636937338531
28.015,-2.9450610781098896,-0.0198991001083579,0.03487472560808655
28.02,-2.9451680412701666,-0.022885450909435598,0.0378369460842312
28.025,-2.945289925303464,-0.025867412415539727,0.04079281328623977
28.03,-2.945426707710223,-0.028844763479921702,0.043742110356141416
28.035,-2.9455783648864653,-0.03181728348356243,0.046684621107405073
28.04,-2.945744872126465,-0.03478475234943189,0.04962013003874869
28.045,-2.945926203625497,-0.03774695055669638,0.05254842234788712
28.05,-2.946122332482651,-0.040703659154892866,0.05546928394523812
28.055,-2.946333230703721,-0.043654659778089695,0.05838250146760528
28.06,-2.946558869204161,-0.04659973465899393,0.061287862291798854
28.065,-2.946799217812115,-0.04953866664303939,0.06418515454822807
28.07,-2.9470542452715147,-0.052471239202430374,0.06707416713444032
28.075,-2.94732391924525,-0.0553972364501749,0.06995468972864055
28.08,-2.947608206318406,-0.05831644315406589,0.07282651280314993
28.085,-2.947907072001574,-0.06122864475064382,0.07568942763783695
28.09,-2.948220480734227,-0.06413362735911626,0.07854322633349671
28.095,-2.9485483958881717,-0.06703117779526756,0.08138770182521099
28.1,-2.948890779771063,-0.06992108358531929,0.08422264789565076
28.105,-2.949247593629991,-0.07280313297976064,0.08704785918833967
28.11,-2.9496187976551402,-0.07567711496716711,0.08986313122089676
28.115,-2.950004350983509,-0.07854281928796836,0.09266826039821993
28.12,-2.950404211702709,-0.08140003644819846,0.0954630440256429
28.125,-2.9508183368548218,-0.08424855773320394,0.09824728032204134
28.13,-2.9512466824403347,-0.08708817522134193,0.10102076843292015
28.135,-2.951689203422137,-0.08991868179763003,0.10378330844344408
28.14,-2.9521458537295873,-0.0927398711673663,0.1065347013914299
28.145,-2.952616586262651,-0.09555153786973687,0.10927474928031711
28.15,-2.9531013528961023,-0.09835347729137328,0.11200325509208033
28.155,-2.9536001044837947,-0.10114548567989134,0.11472002280011422
28.16,-2.9541127908630003,-0.10392736015738738,0.1174248573820677
28.165,-2.954639360858817,-0.10669889873392359,0.12011756483265827
28.17,-2.95517976228864,-0.10945990032096413,0.12279795217642885
28.175,-2.9557339419667032,-0.11221016474478032,0.12546582748046547
28.18,-2.9563018457086874,-0.11494949275984148,0.12812099986709166
28.185,-2.956883418336394,-0.11767768606215429,0.13076327952650332
28.19,-2.957478603682486,-0.12039454730258144,0.1333924777293745
28.195,-2.958087344595294,-0.123099880100116,0.13600840683941048
28.2,-2.958709582943694,-0.1257934890551416,0.13861088032587818
28.205,-2.9593452596220433,-0.12847517976263992,0.14119971277607576
28.21,-2.959994314555189,-0.1311447588253752,0.1437747199077711
28.215,-2.9606566867035378,-0.13380203386703296,0.146335718581586
28.22,-2.961332314068195,-0.1364468135453419,0.1488825268133554
28.225,-2.9620211336961684,-0.13907890756514324,0.15141496378642583
28.23,-2.9627230816856316,-0.1416981266914233,0.15393284986390945
28.235,-2.963438093191263,-0.14430428276232568,0.1564360066009086
28.24,-2.9641661024296417,-0.1468971887021071,0.1589242567566766
28.245,-2.9649070426847097,-0.1494766585340652,0.16139742430674245
28.25,-2.965660846313299,-0.15204250739341613,0.16385533445497732
28.255,-2.966427444750726,-0.15459455154015012,0.1662978136456304
28.26,-2.967206768516445,-0.1571326083718294,0.1687246895752997
28.265,-2.967998747219768,-0.15965649643634414,0.1711357912048533
28.27,-2.9688033095656494,-0.16216603544464162,0.17353094877131484
28.275,-2.969620383360532,-0.16466104628339354,0.17590999379968011
28.28,-2.9704498955182594,-0.16714135102762925,0.17827275911469162
28.285,-2.971291772066044,-0.16960677295331233,0.18061907885254871
28.29,-2.972145938150509,-0.17205713654988772,0.18294878847258
28.295,-2.973012318043785,-0.17449226753276526,0.18526172476884523
28.3,-2.9738908351496676,-0.17691199285575396,0.18755772588167977
28.305,-2.9747814120098464,-0.17931614072346128,0.18983663130919634
28.31,-2.975683970310185,-0.18170454060362412,0.19209828191871123
28.315,-2.976598430887071,-0.1840770232393969,0.19434251995811963
28.32,-2.977524713733818,-0.18643342066157578,0.19656918906720014
28.325,-2.978462738007142,-0.18877356620078437,0.1987781342888725
28.33,-2.979412422033685,-0.1910972944995862,0.20096920208037533
28.335,-2.9803736833166075,-0.19340444152454903,0.20314224032438782
28.34,-2.981346438542237,-0.19569484457824005,0.20529709834007565
28.345,-2.9823306035867794,-0.19796834231117716,0.20743362689408457
28.35,-2.9833260935230888,-0.20022477473370295,0.20955167821145027
28.355,-2.9843328226274926,-0.20246398322779552,0.21165110598643805
28.36,-2.9853507043866836,-0.2046858105588284,0.2137317653933234
28.365,-2.9863796515046643,-0.2068901008872482,0.215793513097084
28.37,-2.987419575909752,-0.2090766997801936,0.21783620726402586
28.375,-2.988470388761637,-0.21124545422303515,0.21985970757232337
28.38,-2.98953200045851,-0.21339621263085973,0.2218638752224963
28.385,-2.990604320644234,-0.21552882485986768,0.2238485729477933
28.39,-2.9916872582155776,-0.21764314221869627,0.22581366502449507
28.395,-2.992780721329509,-0.21973901747967992,0.22775901728214634
28.4,-2.99388461741054,-0.22181630489001788,0.22968449711368968
28.405,-2.99499885315813,-0.2238748601828715,0.23158997348552154
28.41,-2.99612333455414,-0.22591454058837118,0.2334753169474522
28.415,-2.997257966870347,-0.22793520484455515,0.2353403996425892
28.42,-2.9984026546760134,-0.2299367132082102,0.23718509531711832
28.425,-2.9995573018455004,-0.2319189274656262,0.2390092793299905
28.43,-3.00072181156595,-0.2338817109432752,0.24081282866252735
28.435,-3.0018960863450084,-0.235824928518386,0.24259562192791562
28.44,-3.0030800280186067,-0.23774844662943534,0.2443575393806123
28.445,-3.0042735377587917,-0.23965213328653726,0.24609846292564194
28.45,-3.0054765160816133,-0.24153585808175027,0.24781827612780447
28.455,-3.0066888628550568,-0.2433994921992735,0.24951686422076724
28.46,-3.007910477307031,-0.24524290842555183,0.2511941141160593
28.465,-3.0091412580334014,-0.24706598115927159,0.2528499144119509
28.47,-3.01038110300608,-0.2488685864212665,0.25448415540223657
28.475,-3.0116299095811585,-0.2506506018643067,0.2560967290848956
28.48,-3.012887574507091,-0.2524119067827811,0.2576875291706415
28.485,-3.0141539939329287,-0.25415238212228214,0.25925645109136636
28.49,-3.015429063416599,-0.25587191048906743,0.26080339200845737
28.495,-3.0167126779332327,-0.25757037615941614,0.26232825082100286
28.5,-3.018004731883532,-0.25924766508886316,0.26383092817387077
28.505,-3.019305119102198,-0.2609036649213296,0.26531132646567673
28.51,-3.020613732866391,-0.2625382649981234,0.266769349856619
28.515,-3.021930465904237,-0.2641513563668197,0.26820490427618693
28.52,-3.023255210403387,-0.26574283179002994,0.2696178974307529
28.525,-3.0245878580196086,-0.26731258575403455,0.27100823881102337
28.53,-3.0259282998854298,-0.26886051447729686,0.27237583969936613
28.535,-3.0272764266188155,-0.27038651591884205,0.2737206131769978
28.54,-3.028632128331897,-0.27189048978651736,0.2750424741310473
28.545,-3.0299952946397344,-0.2733723375451104,0.27634133926147364
28.55,-3.0313658146691176,-0.27483196242433416,0.27761712708784547
28.555,-3.032743577067417,-0.2762692694266854,0.27886975795598945
28.56,-3.0341284700114617,-0.2776841653351558,0.28009915404448693
28.565,-3.0355203812164646,-0.2790765587208093,0.2813052393710329
28.57,-3.0369191979449766,-0.28044635995021266,0.2824879397986443
28.575,-3.0383248070158877,-0.28179348119273284,0.28364718304172964
28.58,-3.0397370948134563,-0.28311783642767957,0.2847828986720016
28.585,-3.041155947296378,-0.2844193414513072,0.28589501812424384
28.59,-3.042581250006883,-0.28569791388366256,0.28698347470192076
28.595,-3.0440128880798776,-0.2869534731752919,0.28804820358264194
28.6,-3.045450746252112,-0.28818594061378744,0.28908914182346307
28.605,-3.0468947088713763,-0.2893952393301805,0.2901062283660306
28.61,-3.048344659905741,-0.2905812943051872,0.291099404041574
28.615,-3.049800482952816,-0.29174403237528823,0.2920686115757303
28.62,-3.0512620612490458,-0.29288338223865523,0.29301379559321133
28.625,-3.0527292776790302,-0.29399927446091156,0.29393490262230326
28.63,-3.054202014784879,-0.2950916414807398,0.29483188109920794
28.635,-3.055680154775591,-0.2961604176153176,0.295704681372212
28.64,-3.057163579536454,-0.2972055390655893,0.296553255705688
28.645,-3.0586521706384837,-0.2982269439213775,0.2973775582839324
28.65,-3.060145809347877,-0.29922457216631854,0.29817754521482615
28.655,-3.061644376635494,-0.3001983656826333,0.29895317453332704
28.66,-3.0631477531863593,-0.30114826825572266,0.2997044062047858
28.665,-3.0646558194091944,-0.30207422557859726,0.30043120212809277
28.67,-3.066168455445964,-0.3029761852561271,0.30113352613864336
28.675,-3.067685541181442,-0.30385409680911635,0.30181134401112747
28.68,-3.069206956252808,-0.30470791167820743,0.30246462346214403
28.685,-3.0707325800592504,-0.30553758322760066,0.30309333415263234
28.69,-3.0722622917715965,-0.306343066748599,0.3036974476901245
28.695,-3.0737959703419517,-0.3071243194629689,0.30427693763081487
28.7,-3.075333494513366,-0.3078813005261256,0.30483177948144985
28.705,-3.076874742829506,-0.30861397103013005,0.3053619507010308
28.71,-3.0784195936443473,-0.3093222940065059,0.3058674307023339
28.715,-3.0799679251318737,-0.3100062344288687,0.3063482008532432
28.72,-3.0815196152958007,-0.31066575921537454,0.3068042444779
28.725,-3.0830745419793013,-0.3113008372309772,0.30723554685766197
28.73,-3.084632582874741,-0.3119114392894987,0.30764209523187475
28.735,-3.0861936155334333,-0.3124975381555153,0.3080238787984571
28.74,-3.0877575173753944,-0.3130591085460492,0.30838088871429364
28.745,-3.0893241656991113,-0.31359612713207374,0.308713118095439
28.75,-3.0908934376913098,-0.3141085725398254,0.30902056201713
28.755,-3.0924652104367407,-0.3145964253519271,0.30930321751360834
28.76,-3.0940393609279613,-0.31505966810831787,0.30956108357774986
28.765,-3.0956157660751193,-0.31549828530698837,0.3097941611605014
28.77,-3.097194302715753,-0.3159122634045269,0.3100024531701261
28.775,-3.098774847624579,-0.3163015908164681,0.310185964471254
28.78,-3.1003572775232913,-0.3166662579174498,0.3103447018837406
28.785,-3.10194146909035,-0.31700625704117286,0.3104786741813298
28.79,-3.1035272989707856,-0.31732158248016934,0.31058789209012516
28.795,-3.105114643785987,-0.317612230485372,0.31067236828686434
28.8,-3.106703380143489,-0.31787819926548994,0.3107321173970011
28.805,-3.1082933846467666,-0.31811948898618836,0.31076715599259164
28.81,-3.109884533905012,-0.31833610176907184,0.3107775025899874
28.815,-3.1114767045429135,-0.31852804169047166,0.31076317764733175
28.82,-3.113069773210422,-0.31869531478003643,0.3107242035618642
28.825,-3.114663616592521,-0.3188379290191277,0.31066060466702833
28.83,-3.116258111418973,-0.31895589433901816,0.31057240722938695
28.835,-3.1178531344740703,-0.31904922261889407,0.310459639445342
28.84,-3.1194485626063626,-0.31911792768366154,0.31032233143766197
28.845,-3.121044272738387,-0.3191620253015572,0.31016051525181404
28.85,-3.1226401418763743,-0.3191815331815629,0.3099742248521046
28.855,-3.1242360471199437,-0.3191764709706254,0.3097634961176268
28.86,-3.125831865671791,-0.3191468602506803,0.3095283668380147
28.865,-3.1274274748473507,-0.31909272453548204,0.3092688767090067
28.87,-3.1290227520844507,-0.31901408926723923,0.3089850673278172
28.875,-3.1306175749529404,-0.31891098181305594,0.3086769821883182
28.88,-3.1322118211643115,-0.31878343146117993,0.30834466667602917
28.885,-3.1338053685812928,-0.31863146941705817,0.30798816806291934
28.89,-3.1353980952274205,-0.31845512879920035,0.3076075355020214
28.895,-3.136989879296601,-0.3182544446348501,0.30720282002185506
28.9,-3.138580599162638,-0.3180294538554663,0.30677407452066624
28.905,-3.140170133388744,-0.31778019529201396,0.30632135376047837
28.91,-3.1417583607370227,-0.3175067096700663,0.3058447143609604
28.915,-3.1433451601779336,-0.31720903960471725,0.3053442147931074
28.92,-3.144930410899726,-0.3168872295953079,0.3048199153727407
28.925,-3.14651399231784,-0.3165413260199661,0.30427187825382584
28.93,-3.1480957840842967,-0.31617137712995896,0.3037001674216066
28.935,-3.149675666097042,-0.3157774330438631,0.3031048486855624
28.94,-3.1512535185092725,-0.3153595457415495,0.30248598967218476
28.945,-3.15282922173872,-0.3149177690579882,0.30184365981757866
28.95,-3.15440265647692,-0.31445215867686854,0.3011779303598838
28.955,-3.155973703698433,-0.31396277212404267,0.30048887433152505
28.96,-3.157542244670042,-0.31344966876078784,0.2997765665512858
28.965,-3.1591081609599057,-0.31291290977689423,0.2990410836162142
28.97,-3.1606713344466932,-0.31235255818357227,0.2982825038933512
28.975,-3.162231647328668,-0.311768678806189,0.29750090751129604
28.98,-3.163788982132736,-0.31116133827683073,0.2966963763516025
28.985,-3.165343221723468,-0.3105306050266905,0.29586899404000555
28.99,-3.1668942493120724,-0.30987654927828906,0.29501884593748756
28.995,-3.168441948465332,-0.30919924303752416,0.29414601913117905
29.0,-3.169986203114498,-0.30849876008555605,0.2932506024251018
29.005,-3.1715268975641506,-0.30777517597052145,0.292332686330746
29.01,-3.173063916501012,-0.3070285679990884,0.29139236305749483
29.015,-3.174597145002712,-0.30625901522784854,0.2904297265028943
29.02,-3.1761264685465234,-0.30546659845454394,0.28944487224276105
29.025,-3.1776517730180407,-0.30465140020914,0.288437897521146
29.03,-3.1791729447198214,-0.30381350474473817,0.2874089012401427
29.035,-3.1806898703799735,-0.3029529980283365,0.2863579839495511
29.04,-3.1822024371607087,-0.3020699677314302,0.28528524783638776
29.045,-3.183710532666838,-0.3011645032204665,0.2841907967142573
29.05,-3.185214044954217,-0.300236695547149,0.2830747360125816
29.055,-3.1867128625381573,-0.2992866374385884,0.2819371727656808
29.06,-3.1882068744017724,-0.29831442328731406,0.2807782156017236
29.065,-3.1896959700042813,-0.29732014914113647,0.2795979747315359
29.07,-3.1911800392892564,-0.29630391269287265,0.27839656193727924
29.075,-3.192658972692828,-0.2952658132699237,0.2771740905609891
29.08,-3.1941326611518264,-0.29420595182372133,0.2759306754929901
29.085,-3.195600996111879,-0.29312443091903456,0.274666433160179
29.09,-3.1970638695354436,-0.29202135472314605,0.2733814815141853
29.095,-3.1985211739098016,-0.2908968289948892,0.2720759400193996
29.1,-3.199972802254984,-0.2897509610735624,0.2707499296408885
29.105,-3.2014186481316433,-0.28858385986771523,0.26940357283218885
29.11,-3.2028586056488777,-0.28739563584380245,0.26803699352297733
29.115,-3.204292569471987,-0.2861864010147217,0.26665031710663295
29.12,-3.2057204348301784,-0.2849562689282259,0.2652436704276819
29.125,-3.207142097524208,-0.2837053546552208,0.26381718176913665
29.13,-3.208557453933973,-0.28243377477793763,0.26237098083971744
29.135,-3.2099664010260343,-0.2811416473779983,0.26090519876097557
29.14,-3.211368836361082,-0.27982909202436845,0.2594199680543137
29.145,-3.2127646581013467,-0.27849622976119187,0.2579154226278948
29.15,-3.214153765017942,-0.277143183095526,0.2563916977634616
29.155,-3.2155360564981477,-0.2757700759849658,0.25484893010305365
29.16,-3.2169114325526307,-0.27437703382517015,0.2532872576356352
29.165,-3.218279793822607,-0.27296418343727685,0.25170681968362024
29.17,-3.219641041586936,-0.27153165305522703,0.2501077568893168
29.175,-3.2209950777691487,-0.27007957231299334,0.24849021120128376
29.18,-3.2223418049444237,-0.2686080722317038,0.24685432586059172
29.185,-3.2236811263464835,-0.2671172852066837,0.2452002453870121
29.19,-3.2250129458744374,-0.2656073449944012,0.24352811556511827
29.195,-3.2263371680995494,-0.2640783866993312,0.2418380834303152
29.2,-3.227653698271951,-0.2625305467607229,0.24013029725478063
29.205,-3.228962442327279,-0.26096396293929475,0.2384049065333446
29.21,-3.2302633068932494,-0.2593787743038416,0.2366620619692892
29.215,-3.231556199296162,-0.2577751212177696,0.23490191546008682
29.22,-3.232841027567346,-0.25615314532554323,0.23312462008305868
29.225,-3.2341177004495245,-0.25451298953906804,0.2313303300809793
29.23,-3.23538612740312,-0.2528547980240007,0.22951920084761854
29.235,-3.2366462186124907,-0.2511787161859791,0.22769138891321178
29.24,-3.237897884992093,-0.24948489065679583,0.2258470519298842
29.245,-3.2391410381925807,-0.24777346928049895,0.2239863486570118
29.25,-3.240375590606825,-0.24604460109943663,0.22210943894653631
29.255,-3.2416014553758794,-0.24429843634022796,0.2202164837282152
29.26,-3.242818546394861,-0.24253512639968566,0.21830764499483415
29.265,-3.2440267783187657,-0.2407548238306818,0.21638308578737245
29.27,-3.2452260665682156,-0.23895768232794704,0.21444297018011094
29.275,-3.2464163273351305,-0.23714385671382973,0.21248746326571066
29.28,-3.2475974775883336,-0.23531350292399664,0.2105167311402423
29.285,-3.2487694350790757,-0.23346677799309243,0.2085309408881852
29.29,-3.2499321183465013,-0.23160384004033982,0.20653026056737575
29.295,-3.251085446723033,-0.22972484825510642,0.20451485919393364
29.3,-3.2522293403396825,-0.22782996288242913,0.20248490672715547
29.305,-3.253363720131298,-0.22591934520848622,0.20044057405436522
29.31,-3.25448850784173,-0.22399315754604357,0.19838203297575
29.315,-3.2556036260289303,-0.22205156321985647,0.19630945618916085
29.32,-3.2567089980699713,-0.22009472655204462,0.19422301727489735
29.325,-3.2578045481660016,-0.21812281284742077,0.1921228906804551
29.33,-3.2588902013471186,-0.21613598837880169,0.1900092517052664
29.335,-3.2599658834771743,-0.2141344203722822,0.18788227648541395
29.34,-3.2610315212585013,-0.21211827699248986,0.18574214197833547
29.345,-3.262087042236573,-0.21008772732780043,0.18358902594749865
29.35,-3.263132374804584,-0.20804294137554205,0.18142310694707575
29.355,-3.2641674482079535,-0.20598409002717777,0.17924456430660668
29.36,-3.2651921925487652,-0.20391134505345476,0.17705357811563802
29.365,-3.2662065387901236,-0.2018248790895496,0.17485032920836946
29.37,-3.267210418760439,-0.19972486562018799,0.17263499914828415
29.375,-3.268203765157637,-0.19761147896475803,0.1704077702127834
29.38,-3.269186511553297,-0.1954848942623954,0.1681688253778026
29.385,-3.2701585923967125,-0.1933452874570698,0.16591834830243934
29.39,-3.2711199430188764,-0.1911928352826612,0.16365652331358177
29.395,-3.272070499636396,-0.18902771524801365,0.16138353539052352
29.4,-3.273010199355329,-0.186850105621997,0.15909957014959805
29.405,-3.2739389801749463,-0.18466018541855367,0.15680481382880748
29.41,-3.2748567809914193,-0.18245813438175038,0.154499453272467
29.415,-3.2757635416014343,-0.18024413297081132,0.15218367591584056
29.42,-3.2766592027057317,-0.17801836234516416,0.14985766976979958
29.425,-3.277543705912566,-0.17578100434948551,0.14752162340549207
29.43,-3.2784169937410983,-0.1735322414987338,0.145175725939008
29.435,-3.2792790096247093,-0.1712722569632003,0.14282016701607408
29.44,-3.280129697914239,-0.16900123455355448,0.14045513679675267
29.445,-3.280969003881148,-0.166719358705904,0.13808082594016557
29.45,-3.2817968737206122,-0.1644268144668451,0.13569742558921788
29.455,-3.2826132545545352,-0.16212378747853615,0.13330512735535588
29.46,-3.2834180944344893,-0.15981046396377052,0.1309041233033337
29.465,-3.2842113423445793,-0.15748703071106906,0.1284946059360103
29.47,-3.2849929482042386,-0.15515367505976668,0.12607676817915
29.475,-3.2857628628709428,-0.15281058488512594,0.12365080336626053
29.48,-3.2865210381428502,-0.15045794858346365,0.1212169052234542
29.485,-3.2872674267613755,-0.14809595505727646,0.11877526785431762
29.49,-3.2880019824136784,-0.1457247937003981,0.11632608572482364
29.495,-3.2887246597350868,-0.14334465438316243,0.11386955364825872
29.5,-3.289435414311438,-0.14095572743759374,0.11140586677018796
29.505,-3.290134202681356,-0.1385582036425976,0.10893522055343013
29.51,-3.2908209823384436,-0.13615227420918566,0.10645781076307692
29.515,-3.2914957117334085,-0.13373813076572003,0.1039738334515419
29.52,-3.2921583502761136,-0.1313159653431626,0.10148348494362373
29.525,-3.292808858337552,-0.1288859703603622,0.09898696182161781
29.53,-3.2934471972517505,-0.12644833860935364,0.09648446091044907
29.535,-3.294073329317597,-0.1240032632406895,0.09397617926284793
29.54,-3.2946872178006,-0.12155093774877775,0.0914623141445414
29.545,-3.295288826934568,-0.11909155595725898,0.08894306301949387
29.55,-3.2958781219232205,-0.11662531200440822,0.08641862353518247
29.555,-3.2964550689417242,-0.11415240032854602,0.08388919350789092
29.56,-3.297019635138158,-0.11167301565349305,0.08135497090805713
29.565,-3.297571788634904,-0.10918735297404027,0.07881615384564584
29.57,-3.2981114985299635,-0.10669560754145661,0.07627294055556878
29.575,-3.2986387348982062,-0.10419797484900647,0.07372552938312363
29.58,-3.299153468792543,-0.10169465061751262,0.0711741187694888
29.585,-3.2996556722450285,-0.09918583078093685,0.06861890723724512
29.59,-3.3001453182678886,-0.0966717114720002,0.06606009337594701
29.595,-3.30062238085448,-0.09415248900781445,0.06349787582771402
29.6,-3.301086834980178,-0.09162835987555931,0.06093245327287805
29.605,-3.3015386566031864,-0.08909952071818965,0.05836402441567005
29.61,-3.301977822665285,-0.0865661683201569,0.055792787969930153
29.615,-3.3024043110925,-0.08402849959317908,0.053218942644876116
29.62,-3.3028181007957045,-0.08148671156203117,0.05064268713090145
29.625,-3.3032191716711483,-0.07894100135037739,0.04806422008542498
29.63,-3.3036075046009175,-0.07639156616661721,0.0454837401187633
29.635,-3.303983081453323,-0.07383860328977927,0.04290144578006069
29.64,-3.304345885083217,-0.07128231005544755,0.04031753554326061
29.645,-3.304695899332243,-0.06872288384170339,0.03773220779310216
29.65,-3.3050331090290115,-0.06616052205511833,0.035145660811176815
29.655,-3.305357499989208,-0.06359542211676851,0.032558092762015906
29.66,-3.30566905901563,-0.06102778144829318,0.029969701679231457
29.665,-3.305967773898156,-0.05845779745796773,0.027380685451680646
29.67,-3.306253633413644,-0.05588566752682651,0.024791241809689266
29.675,-3.306526627325759,-0.05331158899481887,0.022201568311317636
29.68,-3.306786746384736,-0.050735759146982244,0.019611862328652474
29.685,-3.307033982327068,-0.04815837519966708,0.01702232103415984
29.69,-3.307268327875129,-0.04557963428678429,0.014433141387069588
29.695,-3.3074897767367286,-0.04299973344609769,0.011844520119813844
29.7,-3.3076983236045967,-0.04041886960553161,0.009256653724489632
29.705,-3.307893964155799,-0.03783723956953089,0.006669738439382879
29.71,-3.308076695051087,-0.03525504000544376,0.004083970235524155
29.715,-3.308246513934177,-0.03267246742994965,0.0014995448032984054
29.72,-3.308403419430965,-0.030089718195502716,-0.0010833424609208858
29.725,-3.3085474111486692,-0.027506988476825856,-0.003664496468078097
29.73,-3.30867848967491,-0.024924474257438857,-0.006243722449698952
29.735,-3.3087966565767193,-0.022342371316204073,-0.008820825971127669
29.74,-3.3089019143994833,-0.01976087521392457,-0.011395612944702864
29.745,-3.3089942666658194,-0.017180181279965363,-0.013967889642901674
29.75,-3.3090737178743854,-0.014600484598919779,-0.01653746271143002
29.755,-3.3091402734986226,-0.012021979997291637,-0.019104139182288322
29.76,-3.3091939399854318,-0.009444862030228,-0.021667726486778068
29.765,-3.309234724753783,-0.006869324968286102,-0.024228032468465603
29.77,-3.3092626361932616,-0.004295562784217875,-0.026784865396119587
29.775,-3.309277683662543,-0.0017237691398069356,-0.02933803397658758
29.78,-3.3092798774878074,0.0008458626272712884,-0.03188734736764089
29.785,-3.309269228961086,0.0034131395165443584,-0.03443261519076585
29.79,-3.309245750338542,0.0059778688778217475,-0.03697364754393066
29.795,-3.309209454838687,0.008539858424223211,-0.039510255014293345
29.8,-3.3091603566405303,0.011098916245173038,-0.04204224869086716
29.805,-3.3090984708816684,0.013654850819376561,-0.044569440177159685
29.81,-3.3090238136563026,0.016207471027744256,-0.047091641603751386
29.815,-3.3089364020131975,0.018756586166292638,-0.049608665640842445
29.82,-3.3088362539535736,0.02130200595900005,-0.052120325510746315
29.825,-3.3087233884289344,0.023843540570646315,-0.05462643500035874
29.83,-3.308597825338831,0.02638100061960006,-0.05712680847356623
29.835,-3.3084595855285617,0.02891419719058253,-0.05962126088362278
29.84,-3.3083086907868093,0.031442941847386295,-0.06210960778547345
29.845,-3.3081451638432133,0.03396704664557746,-0.06459166534805297
29.85,-3.30796902836588,0.03648632414514725,-0.06706725036652578
29.855,-3.307780308958827,0.03900058742312904,-0.06953618027448352
29.86,-3.3075790311593702,0.04150965008619686,-0.07199827315611555
29.865,-3.3073652214354397,0.044013326283211224,-0.07445334775831909
29.87,-3.3071389071828405,0.04651143071774083,-0.07690122350277692
29.875,-3.3069001167224474,0.049003778660538636,-0.07934172049798184
29.88,-3.306648879297337,0.05149018596200057,-0.0817746595512353
29.885,-3.3063852250698593,0.05397046906457302,-0.08419986218058714
29.89,-3.306109185118646,0.05644444501512497,-0.08661715062673228
29.895,-3.3058207914355573,0.05891193147730035,-0.08902634786487922
29.9,-3.3055200769225683,0.06137274674381712,-0.09142727761655775
29.905,-3.3052070753885916,0.06382670974874081,-0.09381976436139335
29.91,-3.304881821546241,0.06627364007971157,-0.09620363334882719
29.915,-3.3045443510085333,0.06871335799015207,-0.09857871060980904
29.92,-3.3041947002855268,0.07114568441142327,-0.10094482296843052
29.925,-3.3038329067809045,0.07357044096494321,-0.10330179805351389
29.93,-3.303459008788491,0.0759874499742842,-0.10564946431017087
29.935,-3.3030730454887127,0.07839653447721526,-0.10798765101129978
29.94,-3.302675056944997,0.0807975182377173,-0.11031618826904732
29.945,-3.302265084100111,0.08319022575794967,-0.11263490704621451
29.95,-3.3018431687724403,0.08557448229019557,-0.11494363916763349
29.955,-3.3014093536522084,0.08795011384875152,-0.11724221733148127
29.96,-3.3009636822976387,0.09031694722178786,-0.11953047512055666
29.965,-3.3005061991310543,0.09267480998315955,-0.12180824701350054
29.97,-3.3000369494349195,0.09502353050419401,-0.12407536839598499
29.975,-3.299555979347824,0.09736293796542311,-0.1263316755718397
29.98,-3.2990633358604087,0.09969286236827465,-0.12857700577413061
29.985,-3.298559066811229,0.10201313454673734,-0.13081119717620418
29.99,-3.298043220882566,0.10432358617896728,-0.1330340889026663
29.995,-3.2975158475961743,0.10662404979886227,-0.1352455210403214
30.0,-3.2969769973089775,0.10891435880758324,-0.13744533464905206
30.005,-3.2964267212087,0.11119434748504882,-0.13963337177266372
30.01,-3.2958650713094455,0.11346385100137107,-0.1418094754496638
30.015,-3.2952921004472193,0.1157227054282468,-0.14397348972398966
30.02,-3.294707862275389,0.11797074775031836,-0.14612525965569803
30.025,-3.2941124112600946,0.1202078158764725,-0.14826463133158624
30.03,-3.293505802675596,0.12243374865110226,-0.15039145187576888
30.035,-3.2928880925995707,0.12464838586531263,-0.1525055694601919
30.04,-3.2922593379083493,0.1268515682680939,-0.15460683331510658
30.045,-3.2916195962720995,0.12904313757743266,-0.1566950937394747
30.05,-3.2909689261499553,0.13122293649137334,-0.15877020211131784
30.055,-3.2903073867850856,0.13339080869904418,-0.160832010898023
30.06,-3.2896350381997133,0.13554659889161677,-0.16288037366657615
30.065,-3.2889519411900774,0.1376901527732234,-0.16491514509374627
30.07,-3.288258157321343,0.1398213170718132,-0.16693618097620172
30.075,-3.2875537489224516,0.14193993954997,-0.16894333824058114
30.08,-3.286838779080923,0.1440458690156615,-0.17093647495348951
30.085,-3.286113311637601,0.14613895533294252,-0.1729154503314414
30.09,-3.285377411181349,0.14821904943259376,-0.1748801247507335
30.095,-3.284631143043685,0.15028600332271863,-0.17683035975726794
30.1,-3.283874573293372,0.15233967009926955,-0.1787660180762994
30.105,-3.2831077687309524,0.1543799039565158,-0.18068696362211717
30.11,-3.2823307968832296,0.15640656019746516,-0.1825930615076738
30.115,-3.281543725997698,0.15841949524421076,-0.18448417805413378
30.12,-3.280746625036922,0.16041856664822524,-0.18636018080036226
30.125,-3.2799395636728654,0.16240363310058398,-0.18822093851233737
30.13,-3.2791226122811654,0.1643745544421395,-0.19006632119250655
30.135,-3.2782958419353587,0.16633119167361873,-0.19189620008906025
30.14,-3.27745932440106,0.16827340696565454,-0.193710447705134
30.145,-3.2766131321300835,0.17020106366876397,-0.19550893780794995
30.15,-3.2757573382545204,0.17211402632324457,-0.19729154543787183
30.155,-3.2748920165807656,0.17401216066901082,-0.19905814691739282
30.16,-3.2740172415834965,0.17589533365535212,-0.20080861986004034
30.165,-3.273133088399599,0.17776341345063415,-0.2025428431792168
30.17,-3.2722396328220484,0.17961626945191536,-0.20426069709695088
30.175,-3.2713369512937462,0.1814537722944912,-0.2059620631525704
30.18,-3.2704251209012996,0.18327579386137524,-0.20764682421130592
30.185,-3.2695042193687622,0.18508220729269204,-0.20931486447280098
30.19,-3.2685743250513246,0.18687288699500115,-0.2109660694795475
30.195,-3.2676355169289613,0.18864770865053565,-0.2126003261252306
30.2,-3.2666878746000245,0.19040654922637412,-0.21421752266300062
30.205,-3.2657314782748013,0.19214928698352005,-0.21581754871364758
30.21,-3.26476640876902,0.1938758014859068,-0.2174002952736958
30.215,-3.263792747497314,0.195585973609313,-0.21896565472340387
30.22,-3.2628105764666384,0.19727968555020595,-0.22051352083468628
30.225,-3.2618199782696466,0.19895682083448854,-0.22204378877893463
30.23,-3.2608210360780223,0.20061726432616037,-0.2235563551347473
30.235,-3.259813833635764,0.20226090223590132,-0.22505111789557622
30.24,-3.2587984552524327,0.20388762212955466,-0.22652797647726852
30.245,-3.257774985796355,0.20549731293652646,-0.2279868317255194
30.25,-3.256743510687786,0.20708986495808696,-0.22942758592322238
30.255,-3.255704115892025,0.20866516987559028,-0.23085014279773203
30.26,-3.254656887912498,0.2102231207585898,-0.2322544075280186
30.265,-3.2536019137837977,0.21176361207285796,-0.2336402867517225
30.27,-3.252539281064679,0.2132865396883199,-0.23500768857211649
30.275,-3.251469077831022,0.21479180088687716,-0.23635652256495507
30.28,-3.250391392668748,0.21627929437013937,-0.23768669978522625
30.285,-3.2493063146667103,0.21774892026704845,-0.23899813277379223
30.29,-3.248213933409529,0.21920058014141175,-0.24029073556393354
30.295,-3.2471143389704036,0.2206341769993222,-0.24156442368777678
30.3,-3.246007621903884,0.2220496152964743,-0.24281911418261393
30.305,-3.244893873238601,0.22344680094538327,-0.24405472559712005
30.31,-3.243773184469965,0.22482564132248706,-0.2452711779974503
30.315,-3.2426456475528314,0.22618604527514585,-0.24646839297323014
30.32,-3.241511354894128,0.2275279231285263,-0.247646293643427
30.325,-3.2403703993454456,0.22885118669238416,-0.24880480466211505
30.33,-3.239222874195602,0.23015574926772536,-0.24994385222411625
30.335,-3.2380688731631677,0.23144152565335901,-0.2510633640705285
30.34,-3.2369084903889633,0.23270843215233042,-0.2521632694941309
30.345,-3.2357418204285175,0.23395638657824705,-0.2532434993446777
30.35,-3.2345689582445027,0.2351853082614791,-0.25430398603406384
30.355,-3.2333899991991366,0.23639511805524155,-0.25534466354136903
30.36,-3.2322050390465487,0.23758573834156485,-0.25636546741778576
30.365,-3.231014173925125,0.23875709303713544,-0.2573663347914154
30.37,-3.229817500349819,0.23990910759901954,-0.2583472043719434
30.375,-3.2286151152044384,0.24104170903025876,-0.2593080164551844
30.38,-3.227407115733897,0.24215482588534948,-0.2602487129275064
30.385,-3.226193599536446,0.24324838827558873,-0.26116923727012004
30.39,-3.2249746645558806,0.24432232787429398,-0.2620695345632389
30.395,-3.2237504090737095,0.24537657792190173,-0.26294955149011456
30.4,-3.2225209317013137,0.24641107323092948,-0.26380923634093395
30.405,-3.2212863313720694,0.24742575019081162,-0.2646485390165871
30.41,-3.2200467073334567,0.24842054677260042,-0.2654674110322983
30.415,-3.2188021591391336,0.24939540253354145,-0.26626580552112833


==> data/data_model_stiction.csv <==
time,data (phi1),data (omega1),data (omega2)
0.0,-0.1546259937493396,-0.0,-0.0
0.005,-0.154631920087171,-0.0023182779233986064,4.336808689942018e-19
0.01,-0.15464969262308345,-0.004634699623060974,0.0
0.015,-0.15467930232251742,-0.006949442844635476,-8.673617379884035e-19
0.02,-0.15472074105881278,-0.009262685048370623,-1.734723475976807e-18
0.025,-0.15477400161178254,-0.011574603421884771,-1.734723475976807e-18
0.03,-0.15483907766635163,-0.013885374892904543,-1.734723475976807e-18
0.035,-0.15491596381126096,-0.01619517614197221,0.0
0.04,-0.1550046555378362,-0.01850418361512225,-3.469446951953614e-18
0.045,-0.15510514923882127,-0.020812573536527445,-3.469446951953614e-18
0.05,-0.1552174422072764,-0.023120521921114634,0.0
0.055,-0.15534153263554082,-0.025428204587150453,-3.469446951953614e-18
0.06,-0.15547741961425937,-0.027735797168797333,0.0
0.065,-0.15562510313147346,-0.030043475128639925,0.0
0.07,-0.15578458407177592,-0.03235141377018223,0.0
0.075,-0.15595586421552968,-0.03465978825031573,6.938893903907228e-18
0.08,-0.15613894623815003,-0.036968773591758625,6.938893903907228e-18
0.085,-0.15633383370945053,-0.03927854469546652,6.938893903907228e-18
0.09,-0.1565405310930522,-0.041589276353014744,0.0
0.095,-0.1567590437458559,-0.04390114325895254,0.0
0.1,-0.15698937791757794,-0.04621432002312919,0.0
0.105,-0.15723154075034854,-0.04852898118299259,-6.938893903907228e-18
0.11,-0.15748554027837297,-0.05084530121586016,-1.3877787807814457e-17
0.115,-0.15775138542765565,-0.053163454551162406,-6.938893903907228e-18
0.12,-0.1580290860157864,-0.05548361558265933,-1.3877787807814457e-17
0.125,-0.15831865275178947,-0.05780595868062988,-6.938893903907228e-18
0.13,-0.15862009723603435,-0.06013065820403451,-1.3877787807814457e-17
0.135,-0.15893343196020918,-0.06245788851265103,0.0
0.14,-0.15925867030735574,-0.06478782397918396,0.0
0.145,-0.15959582655196652,-0.06712063900134749,-1.3877787807814457e-17
0.15,-0.1599449158601433,-0.06945650801392209,-1.3877787807814457e-17
0.155,-0.16030595428981748,-0.07179560550078493,-1.3877787807814457e-17
0.16,-0.1606789587910317,-0.07413810600691426,-1.3877787807814457e-17
0.165,-0.16106394720628286,-0.07648418415036778,-1.3877787807814457e-17
0.17,-0.16146093827092625,-0.07883401463423502,1.3877787807814457e-17
0.175,-0.1618699516136407,-0.08118777225856381,-1.3877787807814457e-17
0.18,-0.16229100775695468,-0.08354563193226118,-1.3877787807814457e-17
0.185,-0.16272412811783313,-0.08590776868496798,-1.3877787807814457e-17
0.19,-0.163169335008325,-0.08827435767890811,-1.3877787807814457e-17
0.195,-0.1636266516362712,-0.09064557422071176,-1.3877787807814457e-17
0.2,-0.16409610210607292,-0.09302159377321283,-1.3877787807814457e-17
0.205,-0.16457771141952043,-0.09540259196722041,-2.7755575615628914e-17
0.21,-0.16507150547668156,-0.09778874461326464,-2.7755575615628914e-17
0.215,-0.16557751107685056,-0.10018022771331617,-1.3877787807814457e-17
0.22,-0.16609575591955655,-0.10257721747247968,-1.3877787807814457e-17
0.225,-0.16662626860563187,-0.10497989031066135,-1.3877787807814457e-17
0.23,-0.16716907863833982,-0.10738842287420979,0.0
0.235,-0.16772421642456198,-0.10980299204753043,1.3877787807814457e-17
0.24,-0.16829171327604475,-0.11222377496467352,2.7755575615628914e-17
0.245,-0.16887160141070512,-0.11465094902089493,4.163336342344337e-17
0.25,-0.16946391395399546,-0.11708469188419005,5.551115123125783e-17
0.255,-0.17006868494032712,-0.11952518150680025,5.551115123125783e-17
0.26,-0.1706859493145529,-0.12197259613669184,6.938893903907228e-17
0.265,-0.17131574293350804,-0.12442711432900701,8.326672684688674e-17
0.27,-0.1719581025676098,-0.12688891495748658,8.326672684688674e-17
0.275,-0.1726130659025151,-0.12935817722586426,8.326672684688674e-17
0.28,-0.17328067154083665,-0.1318350806792318,5.551115123125783e-17
0.285,-0.17396095900391692,-0.13431980521537495,5.551115123125783e-17
0.29,-0.17465396873366,-0.1368125310960797,5.551115123125783e-17
0.295,-0.17535974209442115,-0.13931343895840786,8.326672684688674e-17
0.3,-0.17607832137495413,-0.14182270982594258,8.326672684688674e-17
0.305,-0.17680974979041558,-0.14434052512000203,1.1102230246251565e-16
0.31,-0.17755407148442692,-0.14686706667082158,1.1102230246251565e-16
0.315,-0.17831133153119325,-0.14940251672870367,1.3877787807814457e-16
0.32,-0.17908157593767915,-0.1519470579751343,1.3877787807814457e-16
0.325,-0.17986485164584123,-0.15450087353386638,1.1102230246251565e-16
0.33,-0.18066120653491724,-0.1570641469819683,1.6653345369377348e-16
0.335,-0.1814706894237716,-0.15963706236083755,1.942890293094024e-16
0.34,-0.18229335007329708,-0.16221980418717868,2.220446049250313e-16
0.345,-0.18312923918887258,-0.16481255746394444,2.498001805406602e-16
0.35,-0.18397840842287677,-0.1674155076912395,2.498001805406602e-16
0.355,-0.18484091037725717,-0.17002884087718576,2.498001805406602e-16
0.36,-0.18571679860615495,-0.1726527435487485,2.498001805406602e-16
0.365,-0.18660612761858475,-0.1752874027625221,2.220446049250313e-16
0.37,-0.18750895288116973,-0.1779330061154749,2.498001805406602e-16
0.375,-0.18842533082093121,-0.18058974175565107,2.220446049250313e-16
0.38,-0.1893553188281331,-0.1832577983928298,2.220446049250313e-16
0.385,-0.19029897525918063,-0.18593736530913946,2.498001805406602e-16
0.39,-0.19125635943957317,-0.18862863236962618,2.7755575615628914e-16
0.395,-0.19222753166691106,-0.19133179003277548,2.498001805406602e-16
0.4,-0.1932125532139561,-0.1940470293609856,2.220446049250313e-16
0.405,-0.19421148633174537,-0.19677454203099112,2.220446049250313e-16
0.41,-0.19522439425275817,-0.1995145203442355,1.942890293094024e-16
0.415,-0.1962513411941361,-0.20226715723719157,1.942890293094024e-16
0.42,-0.1972923923609554,-0.20503264629162732,2.220446049250313e-16
0.425,-0.19834761394955194,-0.2078111817448167,1.942890293094024e-16
0.43,-0.19941707315089813,-0.21060295849969313,1.942890293094024e-16
0.435,-0.20050083815403152,-0.21340817213494395,1.942890293094024e-16
0.44,-0.20159897814953504,-0.21622701891504448,2.220446049250313e-16
0.445,-0.20271156333306808,-0.21905969580022944,2.220446049250313e-16
0.45,-0.20383866490894875,-0.2219064004564003,2.498001805406602e-16
0.455,-0.20498035509378632,-0.2247673312649663,2.498001805406602e-16
0.46,-0.2061367071201639,-0.22764268733261722,3.0531133177191805e-16
0.465,-0.20730779524037093,-0.23053266850102566,3.3306690738754696e-16
0.47,-0.20849369473018503,-0.23343747535647727,3.608224830031759e-16
0.475,-0.20969448189270293,-0.236357309239426,4.440892098500626e-16
0.48,-0.21091023406221998,-0.23929237225397226,4.440892098500626e-16
0.485,-0.21214102960815806,-0.24224286727726205,4.163336342344337e-16
0.49,-0.21338694793904112,-0.24520899796880405,4.440892098500626e-16
0.495,-0.21464806950651835,-0.24819096877970254,4.996003610813204e-16
0.5,-0.21592447580943416,-0.2511889849618031,4.996003610813204e-16
0.505,-0.2172162493979448,-0.254203252576749,4.996003610813204e-16
0.51,-0.21852347387768087,-0.25723397850494506,4.996003610813204e-16
0.515,-0.21984623391395575,-0.2602813704544262,4.996003610813204e-16
0.52,-0.22118461523601865,-0.26334563696962765,4.996003610813204e-16
0.525,-0.22253870464135267,-0.266426987440054,4.996003610813204e-16
0.53,-0.22390859000001662,-0.26952563210884384,4.440892098500626e-16
0.535,-0.22529436025903052,-0.27264178208122664,3.885780586188048e-16
0.54,-0.22669610544680394,-0.2757756493328687,4.440892098500626e-16
0.545,-0.22811391667760678,-0.2789274467181043,4.996003610813204e-16
0.55,-0.22954788615608177,-0.28209738797804956,4.996003610813204e-16
0.555,-0.23099810718179817,-0.28528568774859386,4.996003610813204e-16
0.56,-0.23246467415384606,-0.2884925615682666,4.996003610813204e-16
0.565,-0.23394768257547038,-0.2917182258859739,5.551115123125783e-16
0.57,-0.2354472290587444,-0.294962898068603,6.106226635438361e-16
0.575,-0.23696341132928142,-0.2982267964084882,6.106226635438361e-16
0.58,-0.23849632823098446,-0.30151014013073646,6.661338147750939e-16
0.585,-0.2400460797308331,-0.304813149400406,6.106226635438361e-16
0.59,-0.24161276692370645,-0.3081360453295355,6.106226635438361e-16
0.595,-0.24319649203724172,-0.3114790499840176,6.661338147750939e-16
0.6,-0.24479735843672762,-0.31484238639031314,6.106226635438361e-16
0.605,-0.24641547063003158,-0.31822627854200125,6.661338147750939e-16
0.61,-0.24805093427255995,-0.32163095140615916,6.661338147750939e-16
0.615,-0.24970385617225055,-0.32505663092956794,7.216449660063518e-16
0.62,-0.2513743442945964,-0.3285035440447386,7.216449660063518e-16
0.625,-0.2530625077676995,-0.3319719186757522,7.216449660063518e-16
0.63,-0.2547684568873548,-0.3354619837439104,7.216449660063518e-16
0.635,-0.25649230312216137,-0.3389739691731881,8.326672684688674e-16
0.64,-0.2582341591186621,-0.3425081058954845,8.881784197001252e-16
0.645,-0.2599941387065088,-0.34606462585566594,8.881784197001252e-16
0.65,-0.26177235690365314,-0.3496437620163938,9.43689570931383e-16
0.655,-0.26356892992156145,-0.3532457483627316,9.43689570931383e-16
0.66,-0.26538397517045237,-0.3568708199065249,8.881784197001252e-16
0.665,-0.2672176112645566,-0.36051921269054726,9.43689570931383e-16
0.67,-0.2690699580273972,-0.36419116379240457,1.0547118733938987e-15
0.675,-0.2709411364970887,-0.36788691132819223,1.0547118733938987e-15
0.68,-0.272831268931655,-0.3716066944558971,1.0547118733938987e-15
0.685,-0.27474047881436364,-0.3753507533785364,1.0547118733938987e-15
0.69,-0.2766688908590752,-0.37911932934702663,1.0547118733938987e-15
0.695,-0.27861663101560713,-0.38291266466277524,1.1102230246251565e-15
0.7,-0.2805838264751097,-0.3867310026799853,1.1102230246251565e-15
0.705,-0.28257060567545333,-0.39057458780766685,1.1657341758564144e-15
0.71,-0.28457709830662503,-0.3944436655113454,1.1102230246251565e-15
0.715,-0.28660343531613325,-0.3983384823144598,1.0547118733938987e-15
0.72,-0.2886497489144185,-0.4022592857994395,9.992007221626409e-16
0.725,-0.29071617258026944,-0.4062063246084534,9.992007221626409e-16
0.73,-0.2928028410662409,-0.41017984844382027,1.0547118733938987e-15
0.735,-0.294909890404074,-0.4141801080680715,1.1102230246251565e-15
0.74,-0.2970374579101154,-0.4182073553036563,1.1102230246251565e-15
0.745,-0.2991856821907337,-0.42226184303228015,1.1102230246251565e-15
0.75,-0.3013547031477324,-0.42634382519386455,1.1657341758564144e-15
0.755,-0.3035446619837554,-0.43045355678511965,1.2212453270876722e-15
0.76,-0.30575570120768536,-0.4345912938577176,1.1657341758564144e-15
0.765,-0.30798796464003075,-0.4387572935160567,1.1102230246251565e-15
0.77,-0.3102415974183009,-0.44295181391460414,1.1657341758564144e-15
0.775,-0.31251674600236606,-0.44717511425480627,1.1102230246251565e-15
0.78,-0.31481355817980117,-0.4514274547815553,1.27675647831893e-15
0.785,-0.3171321830712094,-0.4557090967791989,1.2212453270876722e-15
0.79,-0.3194727711355249,-0.4600203025670822,1.3322676295501878e-15
0.795,-0.3218354741752914,-0.46436133549460773,1.3322676295501878e-15
0.8,-0.32422044534191397,-0.468732459935802,1.3877787807814457e-15
0.805,-0.3266278391408819,-0.4731339412833742,1.3322676295501878e-15
0.81,-0.32905781143696017,-0.4775660459422551,1.3877787807814457e-15
0.815,-0.33151051945934595,-0.4820290413225999,1.4432899320127035e-15
0.82,-0.3339861218067886,-0.4865231958322438,1.5543122344752192e-15
0.825,-0.33648477845266894,-0.49104877886859355,1.4432899320127035e-15
0.83,-0.33900665075003616,-0.49560606080994185,1.4432899320127035e-15
0.835,-0.34155190143659875,-0.5001953130061872,1.4432899320127035e-15
0.84,-0.3441206946396662,-0.5048168077689477,1.4432899320127035e-15
0.845,-0.3467131958810387,-0.5094708183610475,1.4432899320127035e-15
0.85,-0.34932957208184146,-0.5141576189853662,1.4432899320127035e-15
0.855,-0.35196999156730047,-0.5188774847730286,1.4432899320127035e-15
0.86,-0.35463462407145596,-0.5236306917709228,1.4432899320127035e-15
0.865,-0.35732364074181044,-0.5284175169285255,1.5543122344752192e-15
0.87,-0.36003721414390755,-0.53323823808402,1.5543122344752192e-15
0.875,-0.36277551826583815,-0.5380931339496884,1.5543122344752192e-15
0.88,-0.3655387285226696,-0.5429824840965567,1.4432899320127035e-15
0.885,-0.368327021760795,-0.5479065689382787,1.4432899320127035e-15
0.89,-0.3711405762621978,-0.5528656697142359,1.5543122344752192e-15
0.895,-0.37397957174862784,-0.5578600684718353,1.5543122344752192e-15
0.9,-0.37684418938568515,-0.5628900480479864,1.5543122344752192e-15
0.905,-0.37973461178680673,-0.5679558920497335,1.4432899320127035e-15
0.91,-0.3826510230171521,-0.5730578848340272,1.4432899320127035e-15
0.915,-0.3855936085973831,-0.5781963114866095,1.5543122344752192e-15
0.92,-0.388562555507334,-0.583371457799994,1.4432899320127035e-15
0.925,-0.3915580521895656,-0.5885836102505181,1.4432899320127035e-15
0.93,-0.39458028855280086,-0.5938330559744442,1.4432899320127035e-15
0.935,-0.39762945597523497,-0.5991200827430881,1.5543122344752192e-15
0.94,-0.400705747307716,-0.6044449789369492,1.5543122344752192e-15
0.945,-0.4038093568767912,-0.6098080335188223,1.4432899320127035e-15
0.95,-0.40694048048761206,-0.6152095360058628,1.3322676295501878e-15
0.955,-0.410099315426695,-0.6206497764405822,1.4432899320127035e-15
0.96,-0.4132860604645303,-0.6261290453607493,1.3322676295501878e-15
0.965,-0.41650091585803484,-0.6316476337681715,1.2212453270876722e-15
0.97,-0.4197440833528416,-0.6372058330963278,1.3322676295501878e-15
0.975,-0.42301576618542147,-0.6428039351768288,1.4432899320127035e-15
0.98,-0.4263161690850301,-0.648442232204677,1.4432899320127035e-15
0.985,-0.4296454982754742,-0.6541210167022984,1.4432899320127035e-15
0.99,-0.43300396147669057,-0.659840581482317,1.4432899320127035e-15
0.995,-0.4363917679061319,-0.6656012196090454,1.4432899320127035e-15
1.0,-0.439809128279952,-0.6714032243586611,1.4432899320127035e-15
1.005,-0.4432562548139844,-0.677246889178038,1.4432899320127035e-15
1.01,-0.44673336122450685,-0.6831325076422063,1.5543122344752192e-15
1.015,-0.4502406627287841,-0.6890603734104043,1.4432899320127035e-15
1.02,-0.4537783760453841,-0.6950307801806989,1.3322676295501878e-15
1.025,-0.45734671939425625,-0.7010440216431342,1.3322676295501878e-15
1.03,-0.4609459124965684,-0.7071003914313848,1.4432899320127035e-15
1.035,-0.4645761765742909,-0.7132001830728724,1.4432899320127035e-15
1.04,-0.4682377343495237,-0.7193436899373212,1.3322676295501878e-15
1.045,-0.4719308100435542,-0.7255312051837106,1.3322676295501878e-15
1.05,-0.475655629375642,-0.7317630217055966,1.4432899320127035e-15
1.055,-0.4794124195615174,-0.7380394320747624,1.4432899320127035e-15
1.06,-0.48320140931159045,-0.7443607284831691,1.5543122344752192e-15
1.065,-0.48702282882885556,-0.7507272026831623,1.5543122344752192e-15
1.07,-0.4908769098064891,-0.7571391459259075,1.6653345369377348e-15
1.075,-0.49476388542512495,-0.7635968488980088,1.6653345369377348e-15
1.08,-0.49868399034980354,-0.7701006016562816,1.6653345369377348e-15
1.085,-0.5026374607265806,-0.7766506935606327,1.5543122344752192e-15
1.09,-0.5066245341787899,-0.78324741320502,1.6653345369377348e-15
1.095,-0.5106454498029463,-0.7898910483464414,1.7763568394002505e-15
1.1,-0.5147004481642824,-0.7965818858319247,1.887379141862766e-15
1.105,-0.5187897712919044,-0.8033202115234686,2.1094237467877974e-15
1.11,-0.522913662673562,-0.8101063102209036,2.1094237467877974e-15
1.115,-0.5270723672500153,-0.8169404655826246,2.1094237467877974e-15
1.12,-0.531266131408994,-0.8238229600441598,2.220446049250313e-15
1.125,-0.5354952029787323,-0.8307540747345288,2.3314683517128287e-15
1.13,-0.5397598312210721,-0.8377340893903542,2.3314683517128287e-15
1.135,-0.5440602668241203,-0.8447632822676787,2.3314683517128287e-15
1.14,-0.5483967618944496,-0.8518419300514462,2.55351295663786e-15
1.145,-0.5527695699488314,-0.8589703077626073,2.6645352591003757e-15
1.15,-0.5571789459054856,-0.8661486886627997,2.7755575615628914e-15
1.155,-0.5616251460748396,-0.8733773441565653,2.6645352591003757e-15
1.16,-0.5661084281497782,-0.8806565436910537,2.7755575615628914e-15
1.165,-0.5706290511953771,-0.887986554653174,2.6645352591003757e-15
1.17,-0.5751872756381008,-0.895367642264143,2.7755575615628914e-15
1.175,-0.5797833632544582,-0.9028000694713929,2.7755575615628914e-15
1.18,-0.5844175771590956,-0.9102840968377829,2.886579864025407e-15
1.185,-0.589090181792319,-0.9178199824280799,2.9976021664879227e-15
1.19,-0.5938014429070263,-0.9254079816926518,3.1086244689504383e-15
1.195,-0.5985516275550413,-0.9330483473483375,2.9976021664879227e-15
1.2,-0.6033410040728271,-0.9407413292564384,3.1086244689504383e-15
1.205,-0.6081698420665723,-0.9484871742977926,2.9976021664879227e-15
1.21,-0.6130384123966279,-0.9562861262448789,3.219646771412954e-15
1.215,-0.6179469871612855,-0.9641384256309102,3.3306690738754696e-15
1.22,-0.6228958396798755,-0.9720443096158644,3.3306690738754696e-15
1.225,-0.6278852444751758,-0.9800040118494129,3.1086244689504383e-15
1.23,-0.6329154772551083,-0.9880177623306912,3.1086244689504383e-15
1.235,-0.6379868148937142,-0.9960857872648772,2.886579864025407e-15
1.24,-0.6430995354113836,-1.0042083089165195,2.886579864025407e-15
1.245,-0.6482539179543314,-1.01238554545958,2.886579864025407e-15
1.25,-0.6534502427732936,-1.0206177108241365,2.886579864025407e-15
1.255,-0.6586887912014353,-1.028905014539709,2.886579864025407e-15
1.26,-0.6639698456314472,-1.0372476615751571,2.886579864025407e-15
1.265,-0.6692936894918136,-1.0456458521751084,3.1086244689504383e-15
1.27,-0.6746606072222381,-1.0540997816928752,3.1086244689504383e-15
1.275,-0.6800708842482035,-1.062609640419811,3.1086244689504383e-15
1.28,-0.6855248069546526,-1.0711756134110726,3.1086244689504383e-15
1.285,-0.6910226626587658,-1.0797978803077337,2.886579864025407e-15
1.29,-0.6965647395818241,-1.0884766151552254,2.886579864025407e-15
1.295,-0.7021513268201299,-1.0972119862180447,3.1086244689504383e-15
1.3,-0.7077827143149756,-1.1060041557907103,3.1086244689504383e-15
1.305,-0.7134591928216316,-1.1148532800049102,3.1086244689504383e-15
1.31,-0.719181053877343,-1.123759508632819,2.886579864025407e-15
1.315,-0.7249485897683068,-1.1327229848865357,2.886579864025407e-15
1.32,-0.7307620934956178,-1.1417438452136204,2.886579864025407e-15
1.325,-0.7366218587401558,-1.1508222190886832,3.1086244689504383e-15
1.33,-0.7425281798264001,-1.159958228801006,3.1086244689504383e-15
1.335,-0.7484813516851452,-1.1691519892381554,3.1086244689504383e-15
1.34,-0.7544816698151036,-1.1784036076655713,3.1086244689504383e-15
1.345,-0.7605294302433674,-1.187713183502088,3.1086244689504383e-15
1.35,-0.7666249294847164,-1.1970808080913802,2.886579864025407e-15
1.355,-0.7727684644997423,-1.2065065644692976,2.886579864025407e-15
1.36,-0.7789603326517788,-1.2159905271270768,3.1086244689504383e-15
1.365,-0.7852008316626042,-1.2255327617704033,3.1086244689504383e-15
1.37,-0.7914902595669084,-1.2351333250743188,3.3306690738754696e-15
1.375,-0.7978289146654899,-1.2447922644339477,3.3306690738754696e-15
1.38,-0.804217095477173,-1.254509617711045,3.3306690738754696e-15
1.385,-0.8106551006894163,-1.264285412976346,3.3306690738754696e-15
1.39,-0.8171432291075917,-1.2741196682477192,3.552713678800501e-15
1.395,-0.8236817796029192,-1.2840123912241246,3.774758283725532e-15
1.4,-0.8302710510590244,-1.2939635790153659,3.9968028886505635e-15
1.405,-0.8369113423171102,-1.3039732178676575,4.440892098500626e-15
1.41,-0.8436029521197089,-1.314041282885,4.884981308350689e-15
1.415,-0.8503461790530052,-1.32416773774639,5.10702591327572e-15
1.42,-0.8571413214876973,-1.3343525344188671,5.329070518200751e-15
1.425,-0.8639886775183854,-1.3445956128664331,5.551115123125783e-15
1.43,-0.8708885449014575,-1.3548969007548515,5.551115123125783e-15
1.435,-0.8778412209914601,-1.3652563131523745,5.773159728050814e-15
1.44,-0.8848470026759234,-1.3756737522264122,5.995204332975845e-15
1.445,-0.8919061863086312,-1.3861491069362022,5.995204332975845e-15
1.45,-0.8990190676413042,-1.3966822527215048,5.773159728050814e-15
1.455,-0.9061859417536874,-1.4072730511873899,5.551115123125783e-15
1.46,-0.9134071029820101,-1.4179213497851535,5.773159728050814e-15
1.465,-0.9206828448458115,-1.4286269814894386,5.773159728050814e-15
1.47,-0.9280134599730999,-1.4393897644716156,5.773159728050814e-15
1.475,-0.9353992400238385,-1.4502095017695027,5.773159728050814e-15
1.48,-0.9428404756117285,-1.4610859809534944,5.773159728050814e-15
1.485,-0.9503374562242813,-1.472018973789197,5.995204332975845e-15
1.49,-0.9578904701411527,-1.483008235896646,5.995204332975845e-15
1.495,-0.9654998043507308,-1.4940535064062217,6.217248937900877e-15
1.5,-0.9731657444649526,-1.5051545076113495,5.995204332975845e-15
1.505,-0.9808885746323416,-1.5163109446181195,6.217248937900877e-15
1.51,-0.9886685774492427,-1.5275225049919252,5.773159728050814e-15
1.515,-0.9965060338692449,-1.5387888584012643,5.995204332975845e-15
1.52,-1.004401223110778,-1.5501096562588343,6.217248937900877e-15
1.525,-1.0123544225628638,-1.5614845313600627,6.217248937900877e-15
1.53,-1.0203659076890186,-1.5729130975192374,6.439293542825908e-15
1.535,-1.0283544448232376,-1.5843141966531302,-0.0043184442259036615
1.54,-1.0363059211325827,-1.5961561816864223,0.00837791790746989
1.545,-1.0443157733213175,-1.6077933894197365,0.009389763108483162
1.55,-1.0523839416067604,-1.6194825444637888,0.010452867003860389
1.555,-1.0605106845698506,-1.6312231811552143,0.011566730073634623
1.56,-1.0686962584116373,-1.6430148131395388,0.012730832445001505
1.565,-1.0769409168489024,-1.6548569330034637,0.013944633538234719
1.57,-1.0852449110079474,-1.6667490119061432,0.01520757171182141
1.575,-1.0936084893165299,-1.6786904992096645,0.01651906390704183
1.58,-1.1020318973939558,-1.6906808221089764,0.017878505292227453
1.585,-1.1105153779393144,-1.7027193852615008,0.01928526890694604
1.59,-1.1190591706178685,-1.7148055704166938,0.020738705306363237
1.595,-1.1276635119455851,-1.7269387360458095,0.02223814220605269
1.6,-1.1363286351718231,-1.7391182169721597,0.02378288412752738
1.605,-1.1450547701601677,-1.7513433240021397,0.025372212044781683
1.61,-1.1538421432674284,-1.763613343557336,0.02700538303213995
1.615,-1.1626909772207956,-1.7759275373080134,0.028681629913728912
1.62,-1.1716014909931736,-1.788285141808315,0.030400160914881624
1.625,-1.1805738996766892,-1.8006853681334996,0.03216015931582317
1.63,-1.1896084143543986,-1.8131274015195717,0.03396078310796624
1.635,-1.1987052419701936,-1.8256104010056533,0.03580116465318328
1.64,-1.2078645851969294,-1.8381334990794682,0.037680410346415005
1.645,-1.2170866423027906,-1.8506958013263313,0.03959760028200088
1.65,-1.226371607015907,-1.8632963860820184,0.04155178792412073
1.655,-1.2357196683872496,-1.8759343040899419,0.043541999781746776
1.66,-1.2451310106518185,-1.8886085781630317,0.045567235088528335
1.665,-1.2546058130881594,-1.9013182028507694,0.04762646548802718
1.67,-1.2641442498762214,-1.9140621441118004,0.049718634724751354
1.675,-1.2737464899536008,-1.9268393389925975,0.051842658341430425
1.68,-1.2834126968701869,-1.9396486953126229,0.05399742338299984
1.685,-1.2931430286412575,-1.952489091356485,0.05618178810776264
1.69,-1.3029376375990476,-1.965359375573563,0.05839458170621925
1.695,-1.312796670242841,-1.9782583662856201,0.060634604028059425
1.7,-1.3227202670876173,-1.991184851402899,0.06290062531782659
1.705,-1.3327085625113047,-2.004137588149242,0.06519138595976504
1.71,-1.3427616846006787,-2.0171153027967597,0.0675055962323956
1.715,-1.3528797549959635,-2.030116690410604,0.06984193607334355
1.72,-1.3630628887341782,-2.0431404146043888,0.07219905485497868
1.725,-1.3733111940912945,-2.0561851073068502,0.07457557117142644
1.73,-1.3836247724232493,-2.069249368540295,0.07697007263751798
1.735,-1.3940037180058888,-2.0823317662114493,0.07938111570025841
1.74,-1.4044481178738903,-2.0954308359152876,0.08180722546340613
1.745,-1.4149580516587452,-2.108545080752456,0.08424689552574893
1.75,-1.425533591425857,-2.1216729711608946,0.08669858783369033
1.755,-1.4361748015108395,-2.134812944762293,0.089160732548756
1.76,-1.4468817383550847,-2.147963406223989,0.09163172793062868
1.765,-1.4576544503406752,-2.161122727136957,0.09410994023634567
1.77,-1.468492977624737,-2.1742892459105305,0.09659370363628872
1.775,-1.4793973519733001,-2.1874612676844816,0.0990813201475862
1.78,-1.4903675965947716,-2.2006370642591335,0.10157105958558033
1.785,-1.501403725973099,-2.213814874044139,0.10406115953399198
1.79,-1.512505745700733,-2.226992902026594,0.10654982533442858
1.795,-1.5236736523114722,-2.240169319759129,0.10903523009587524
1.8,-1.5349074331133081,-2.2533422653686515,0.11151551472482302
1.805,-1.5462070660213585,-2.266509843586388,0.11398878797666523
1.81,-1.5575725193910135,-2.2796701257998877,0.11645312652901785
1.815,-1.5690037518513908,-2.2928211501276334,0.11890657507759395
1.82,-1.5805007121392287,-2.305960921516928,0.12134714645527245
1.825,-1.5920633389333207,-2.319087411865682,0.12377282177499582
1.83,-1.603691560689628,-2.332198560168769,0.1261815505971149
1.835,-1.6153852954771788,-2.345292272689554,0.12857125112180556
1.84,-1.627144450814897,-2.3583664231572534,0.1309398104071655
1.845,-1.6389689235094755,-2.371418852990714,0.133285084613588
1.85,-1.650858599494445,-2.38444737154924,0.13560489927500408
1.855,-1.6628133536705554,-2.3974497564110497,0.13789704959757154
1.86,-1.6748330497476307,-2.410423753679946,0.14015930078636485
1.865,-1.686917540088018,-2.423367078320767,0.14238938840062465
1.87,-1.6990666655517974,-2.4362774145241644,0.14458501873808505
1.875,-1.7112802553438802,-2.4491524161012417,0.14674386924889804
1.88,-1.7235581268631655,-2.4619897069085614,0.14886358897964058
1.885,-1.7359000855538915,-2.4747868813040146,0.1509417990478812
1.89,-1.7483059247593464,-2.487541504634012,0.15297609314774263
1.895,-1.7607754255780983,-2.5002511137524537,0.15496403808689418
1.9,-1.7733083567228927,-2.512913217571872,0.1569031743553566
1.905,-1.785904474382396,-2.52552529764716,0.1587910167264961
1.91,-1.7985635220859304,-2.5380848087922234,0.1606250548905388
1.915,-1.8112852305713845,-2.5505891797299003,0.16240275412091743
1.92,-1.8240693176564478,-2.563035813775427,0.16412155597371703
1.925,-1.836915488113357,-2.5754220895537285,0.16577887902045862
1.93,-1.849823433547303,-2.587745361750733,0.16737211961442444
1.935,-1.8627928322786906,-2.6000029618989293,0.1688986526906917
1.94,-1.8758233492294027,-2.6121921991972763,0.17035583259998655
1.945,-1.8889146358132576,-2.624310361365597,0.17174099397645337
1.95,-1.9020663298308176,-2.636354715533505,0.17305145263937005
1.955,-1.9152780553687365,-2.6483225091638904,0.1742845065288119
1.96,-1.9285494227038023,-2.660210971010919,0.17543743667520006
1.965,-1.9418800282118642,-2.672017312112495,0.1765075082026537
1.97,-1.9552694542818008,-2.6837387268170327,0.1774919713659795
1.975,-1.9687172692347137,-2.6953723938443885,0.17838806262111584
1.98,-1.9822230272485046,-2.7069154773807,0.17919300572876962
1.985,-1.9957862682880176,-2.718365128206876,0.1799040128909546
1.99,-2.0094065180408998,-2.7297184848603826,0.18051828592006336
1.995,-2.023083287859361,-2.740972674829948,0.1810330174400714
2.0,-2.0368160747079807,-2.752124815782732,0.1814453921193988
2.005,-2.0506043611177387,-2.763172016823457,0.18175258793490112
2.01,-2.0644476151464137,-2.774111379784942,0.181951777466419
2.015,-2.078345290345516,-2.7849400005494145,0.1820401292212317
2.02,-2.0922968257338974,-2.795654970399912,0.18201480898771916
2.025,-2.1063016457782,-2.80625337740105,0.18187298121747197
2.03,-2.120359160380272,-2.8167323078083335,0.1816118104350255
2.035,-2.134468764871706,-2.8270888475051623,0.1812284626743419
2.04,-2.148629840015622,-2.837320083466588,0.18072010694108354
2.045,-2.1628417520158454,-2.847423105248869,0.18008391669969948
2.05,-2.177103852533585,-2.857395006503738,0.17931707138423514
2.055,-2.191415478711747,-2.867232886516296,0.17841675793175682
2.06,-2.205775953206989,-2.87693385176536,0.1773801723372075
2.065,-2.2201845842296413,-2.8864950175050397,0.17620452122844288
2.07,-2.234640665591575,-2.895913509366237,0.1748870234601534
2.075,-2.2491434767621294,-2.905186464976751,0.1734249117253137
2.08,-2.2636922829321797,-2.9143110355985495,0.17181543418273737
2.085,-2.27828633508644,-2.923284387780785,0.17005585609927554
2.09,-2.2929248700840583,-2.9321037050270014,0.16814346150512716
2.095,-2.3076071107475844,-2.940766189474995,0.1660755548606878
2.1,-2.32233226596036,-2.949269063587685,0.1638494627333129
2.105,-2.3370995307723974,-2.9576095718533444,0.16146253548230627
2.11,-2.35190808651477,-2.96578498249345,0.1589121489504257
2.115,-2.3667571009225616,-2.973792589176409,0.15619570616013068
2.12,-2.38164572826639,-2.981629712735339,0.15331063901276032
2.125,-2.3965731094925373,-2.989293702888069,0.1502544099887988
2.13,-2.411538372371669,-2.99678193995745,0.14702451384733095
2.135,-2.4265406316561586,-3.004091836590083,0.14361847932277927
2.14,-2.4415789892459987,-3.011220839471487,0.1400338708169624
2.145,-2.456652534363265,-3.018166431035737,0.13626829008450025
2.15,-2.4717603437351268,-3.024926131167551,0.1323193779095515
2.155,-2.4869014817853308,-3.0314974988948036,0.1281848157718679
2.16,-2.502075000834127,-3.037878134069411,0.12386232750012116
2.165,-2.5172799413065574,-3.044065679034511,0.11934968091043263
2.17,-2.5325153319490554,-3.0500578202758777,0.1146446894280495
2.175,-2.5477801900542465,-3.055852290055464,0.1097452136900845
2.18,-2.5630735216938727,-3.0614468680249933,0.10464916312724482
2.185,-2.5783943219597267,-3.0668393828174985,0.09935449752247427
2.19,-2.593741575212494,-3.072027713614739,0.09385922854442885
2.195,-2.609114255338356,-3.077009791688389,0.08816142125373583
2.2,-2.6245113260132364,-3.0817836019129583,0.0822591955799794
2.205,-2.63993174097453,-3.0863471842483734,0.07615072776738874
2.21,-2.655374444300177,-3.0906986351902055,0.06983425178721214
2.215,-2.670838370694891,-3.094836109185527,0.06330806071480488
2.22,-2.686322445783382,-3.098757820012437,0.05657050806947472
2.225,-2.701825586410376,-3.1024620421212967,0.049620009115173946
2.23,-2.7173467009472567,-3.1059471119357926,0.04245504212015172
2.235,-2.7328846896050885,-3.109211429111947,0.03507414957374699
2.24,-2.7484384447538397,-3.112253457753272,0.02747593935852466
2.245,-2.7640068512475566,-3.1150717275803035,0.01965908587603371
2.25,-2.7795887867552835,-3.1176648350527985,0.011622331124489627
2.255,-2.795183122097456,-3.120031444442956,0.003364485726788491
2.26,-2.810945877583965,-3.122224709949817,-0.001329472020518807
2.265,-2.8265628296839775,-3.124388957183236,0.0016903644670218654
2.27,-2.8421892874522925,-3.1262844993203087,0.002728705435693257
2.275,-2.857824644547898,-3.127948515585892,0.0035349083567512984
2.28,-2.8736250936239145,-3.129224836352785,-0.0016694800509715613
2.285,-2.8894316996334606,-3.1303111692373524,-0.0050222640586934375
2.29,-2.905086169461111,-3.131308787982152,-0.0031662191005952245
2.295,-2.920745039839738,-3.1320712698129114,-0.0015464645609268857
2.3,-2.9365642636642613,-3.1324570327209162,-0.005289091870636309
2.305,-2.952227689583115,-3.132745029337065,-0.004142256669886102
2.31,-2.968049372827233,-3.13287836325018,0.0018332891404395646
2.315,-2.983712973456803,-3.132651129347642,0.0007494631770095239
2.32,-2.9997258033124066,-3.1321521721169883,0.0007494631770095239
2.325,-3.015735473921902,-3.1314150673390735,0.0007494631770095239
2.33,-3.0317407672041394,-3.1304395651328534,0.0007494631770090798
2.335,-3.0477404640051673,-3.1292254956775074,0.0007494631770090798
2.34,-3.063733344507733,-3.12777276929477,0.0007494631770090798
2.345,-3.0797181886410385,-3.1260813764623663,0.0007494631770086357
2.35,-3.0956937764903785,-3.1241513877585247,0.0007494631770081916
2.355,-3.111658888706334,-3.1219829537376413,0.0007494631770077476
2.36,-3.12761230691314,-3.1195763047372984,0.0007494631770073035
2.365,-3.143552814115899,-3.1169317506169283,0.0007494631770073035
2.37,-3.1594791951062793,-3.1140496804285376,0.0007494631770073035
2.375,-3.1753902368663702,-3.1109305620199996,0.0007494631770073035
2.38,-3.1912847289703223,-3.1075749415715443,0.0007494631770073035
2.385,-3.2071614639834585,-3.103983443066168,0.0007494631770073035
2.39,-3.223019237858509,-3.10015676769479,0.0007494631770077476
2.395,-3.2388568503286366,-3.0960956931970847,0.0007494631770077476
2.4,-3.2546731052969378,-3.0918010731390178,0.0007494631770077476
2.405,-3.2704668112220854,-3.087273836128207,0.0007494631770073035
2.41,-3.2862367814998055,-3.082514984968319,0.0007494631770064153
2.415,-3.3019818348398737,-3.077525595753816,0.0007494631770059712
2.42,-3.317700795638347,-3.0723068169064263,0.0007494631770055271
2.425,-3.333392494344711,-3.066859868154826,0.000749463177005083
2.43,-3.3490557678236756,-3.0611860394590824,0.0007494631770055271
2.435,-3.364689459711331,-3.0552866898814828,0.0007494631770055271
2.44,-3.380292420765407,-3.0491632464054486,0.0007494631770055271
2.445,-3.3958635092093528,-3.042817202704308,0.0007494631770046389
2.45,-3.41140159107001,-3.0362501178617536,0.0007494631770041948
2.455,-3.4269055405086135,-3.0294636150458762,0.0007494631770037508
2.46,-3.442374240144914,-3.022459380138716,0.0007494631770037508
2.465,-3.457806581374173,-3.015239160323335,0.0007494631770037508
2.47,-3.473201464676836,-3.0078047626304385,0.0007494631770037508
2.475,-3.488557799920673,-3.0001580524466442,0.0007494631770037508
2.48,-3.5038745066552086,-2.992300951986493,0.0007494631770037508
2.485,-3.519150514398245,-2.9842354387303733,0.0007494631770037508
2.49,-3.534384762914319,-2.975963543830524,0.0007494631770041948
2.495,-3.5495762024849307,-2.967487350487316,0.0007494631770046389
2.5,-3.564723794170411,-2.958808992298026,0.0007494631770046389
2.505,-3.579826510063271,-2.94993065158034,0.000749463177005083
2.51,-3.594883333532925,-2.9408545576728127,0.000749463177005083
2.515,-3.6098932594616757,-2.931582985214531,0.0007494631770046389
2.52,-3.6248552944718457,-2.9221182524062246,0.0007494631770046389
2.525,-3.6397684571439943,-2.912462719255044,0.0007494631770041948
2.53,-3.6546317782261077,-2.902618785805253,0.0007494631770037508
2.535,-3.6694443008337236,-2.8925888903570294,0.0007494631770037508
2.54,-3.6842050806409166,-2.882375507675584,0.0007494631770037508
2.545,-3.6989131860621205,-2.871981147192753,0.0007494631770033067
2.55,-3.7135676984247294,-2.861408351203231,0.0007494631770024185
2.555,-3.7281677121324788,-2.850659693057549,0.0007494631770019744
2.56,-3.742712334819574,-2.839737775353891,0.0007494631770019744
2.565,-3.757200687495593,-2.8286452281307906,0.0007494631770028626
2.57,-3.7716319046811413,-2.817384707062732,0.0007494631770033067
2.575,-3.7860051345343044,-2.805958891660611,0.0007494631770033067
2.58,-3.800175409155206,-2.7941670416082514,-0.00968175158009954
2.585,-3.8141170233238277,-2.7824522013756035,-0.01077034431545032
2.59,-3.827999669177279,-2.7705801666628873,-0.012015356948857914
2.595,-3.8418225675228146,-2.7585536518379703,-0.013413972228137894
2.6,-3.855584952775728,-2.7463753854723802,-0.014963360571490725
2.605,-3.8692860730262253,-2.7340481086827535,-0.01666068173367652
2.61,-3.882925190098032,-2.7215745734887307,-0.018503086454652706
2.615,-3.8965015795988434,-2.708957541188728,-0.020487718089242435
2.62,-3.910014530962692,-2.6961997807549833,-0.022611714216459244
2.625,-3.923463347484354,-2.683304067249195,-0.024872208227167736
2.63,-3.936847346345878,-2.6702731802600437,-0.027266330888822576
2.635,-3.9501658586353603,-2.657109902363795,-0.029791211886096125
2.64,-3.963418229358087,-2.6438170176091402,-0.032443981336250705
2.645,-3.9766038174401563,-2.630397310027367,-0.035221771278188374
2.65,-3.989721995724728,-2.6168535621688775,-0.038121717134164346
2.655,-4.002772150961013,-2.603188553667038,-0.041140959143219025
2.66,-4.015753683786158,-2.589405059830252,-0.044276643765439605
2.665,-4.028666008700157,-2.5755058502631205,-0.047525925056215
2.67,-4.041508554033956,-2.5614936875174323,-0.05088596600975137
2.675,-4.054280761910871,-2.54737132577376,-0.05435393987111059
2.68,-4.066982088201507,-2.5331415095542757,-0.05792703141616329
2.685,-4.0796120024723095,-2.5188069724674262,-0.061602438198845366
2.69,-4.092169987927929,-2.5043704359849728,-0.0653773717652304
2.695,-4.104655541347546,-2.489834608251916,-0.0692490588339254
2.7,-4.117068173015333,-2.47520218292971,-0.07321474244240367
2.705,-4.129407406645213,-2.4604758380731457,-0.07727168305892373
2.71,-4.141672779300091,-2.4456582350412086,-0.08141715965973573
2.715,-4.153863841305722,-2.4307520174421917,-0.0856484707713423
2.72,-4.165980156159395,-2.415759810113246,-0.08996293547763123
2.725,-4.17802130043359,-2.400684218134559,-0.09435789439173492
2.73,-4.189986863674813,-2.3855278258782273,-0.09883071059254922
2.735,-4.20187644829774,-2.370293196091919,-0.10337877052586242
2.74,-4.213689669474883,-2.3549828690173125,-0.10799948487011601
2.745,-4.225426155021924,-2.339599361543295,-0.11269028936685022
2.75,-4.237085545278909,-2.3241451663938193,-0.11744864561593982
2.755,-4.248667492987465,-2.308622751350324,-0.12227204183576035
2.76,-4.260171663164215,-2.2930345585085354,-0.12715799358847768
2.765,-4.27159773297056,-2.277383003569463,-0.13210404447066892
2.77,-4.2829453915790054,-2.261670475164341,-0.1371077667695606
2.775,-4.294214340036199,-2.2458993342132434,-0.142166762085155
2.78,-4.3054042911228345,-2.230071913317071,-0.1472786619185973
2.785,-4.316514969210608,-2.214190516182562,-0.15244112822712896
2.79,-4.327546110116377,-2.198257417079965,-0.15765185394602899
2.795,-4.338497460953691,-2.182274860332953,-0.16290856347797167
2.8,-4.3493687799818455,-2.1662450598403797,-0.16820901315023207
2.805,-4.3601598364526355,-2.150170198629403,-0.17355099164023224
2.81,-4.370870410454935,-2.1340524284395137,-0.17893232036990803
2.815,-4.381500292757289,-2.1178938693369505,-0.18435085386943806
2.82,-4.3920492846486425,-2.101696609359007,-0.18980448011085027
2.825,-4.402517197777371,-2.0854627041876705,-0.19529112081208266
2.83,-4.412903853988742,-2.0691941768520548,-0.20080873171206592
2.835,-4.4232090851609716,-2.0528930174590267,-0.2063553028174243
2.84,-4.433432733039996,-2.0365611829514774,-0.21192885862139477
2.845,-4.443574649073102,-2.020200596893601,-0.21752745829558506
2.85,-4.4536346942415515,-2.003813149282607,-0.22314919585520032
2.855,-4.4636127388923335,-1.987400696386197,-0.2287922002983782
2.86,-4.47350866256916,-1.97096506060523,-0.23445463572027725
2.865,-4.483322353842841,-1.9545080303608937,-0.2401347014025732
2.87,-4.493053710141148,-1.9380313600057675,-0.24583063187902443
2.875,-4.5027026375783095,-1.921536769758102,-0.2515406969777729
2.88,-4.51226905078421,-1.9050259456586898,-0.257263201841047
2.885,-4.521752872733447,-1.8885005395496492,-0.26299648692293287
2.89,-4.531154034574328,-1.8719621690744752,-0.2687389279658976
2.895,-4.54047247545792,-1.8554124176987024,-0.27448893595671797
2.9,-4.549708142367254,-1.8388528347505029,-0.28024495706250696
2.905,-4.558860989946778,-1.8222849354805921,-0.28600547254748654
2.91,-4.567930980332161,-1.8057102011407662,-0.29176899867118955
2.915,-4.576918082980529,-1.7891300790804354,-0.29753408656873925
2.92,-4.585822274501235,-1.7725459828604861,-0.30329932211388
2.925,-4.594643538487234,-1.7559592923838578,-0.30906332576539675
2.93,-4.603381865347152,-1.7393713540421765,-0.3148247523975809
2.935,-4.612037252138128,-1.7227834808778302,-0.3205822911153764
2.94,-4.620609702399508,-1.7061969527608407,-0.3263346650548493
2.945,-4.629099225987451,-1.689613016579946,-0.3320806311695921
2.95,-4.63750583891053,-1.67303288644726,-0.33781898000369015
2.955,-4.645829563166389,-1.6564577439159314,-0.34354853545185104
2.96,-4.654070426579515,-1.6398887382101832,-0.3492681545073102
2.965,-4.662228462640197,-1.623326986467186,-0.35497672699807614
2.97,-4.670303710344718,-1.6067735739901678,-0.3606731753121182
2.975,-4.678296214036837,-1.5902295545122194,-0.3663564541120483
2.98,-4.686206023250623,-1.5736959504702197,-0.37202555003986615
2.985,-4.694033192554679,-1.5571737532883732,-0.3776794814123021
2.99,-4.701777781397804,-1.5406639236708066,-0.3833172979072963
2.995,-4.709439853956143,-1.5241673919027272,-0.38893808024213783
3.0,-4.717019478981862,-1.5076850581596142,-0.3945409398437749
3.005,-4.724516729653389,-1.491217792823977,-0.4001250185117893
3.01,-4.731931683427255,-1.474766436809182,-0.40568948807452276
3.015,-4.739264421891574,-1.4583318018898825,-0.41123355003883244
3.02,-4.746515030621182,-1.4419146710386028,-0.41675643523392925
3.025,-4.753683599034488,-1.4255157987680118,-0.4222574034497586
3.03,-4.760770220252039,-1.4091359114784814,-0.4277357430703428
3.035,-4.767774990956832,-1.392775707810487,-0.4331907707025251
3.04,-4.774698011256412,-1.376435859001461,-0.4386218308005121
3.045,-4.781539384546752,-1.3601170092466794,-0.44402829528662324
3.05,-4.7882992173779595,-1.3438197760638306,-0.44940956316862346
3.055,-4.794977619321799,-1.3275447506608689,-0.45476506015401785
3.06,-4.80157470284107,-1.3112924983068144,-0.46009423826166085
3.065,-4.808090583160853,-1.2950635587051313,-0.46539657543104296
3.07,-4.814525378141609,-1.278858446369376,-0.47067157512956936
3.075,-4.8208792081541825,-1.2626776510007733,-0.47591876595817006
3.08,-4.827152195956679,-1.2465216378674249,-0.48113770125554534
3.085,-4.833344466573257,-1.2303908481848327,-0.48632795870134937
3.09,-4.839456147174813,-1.2142856994974733,-0.4914891399185959
3.095,-4.8454873669615885,-1.1982065860611315,-0.4966208700755632
3.1,-4.851438257047677,-1.1821538792257387,-0.501722797487465
3.105,-4.8573089503474565,-1.1661279278184478,-0.5067945932181372
3.11,-4.8630995814639295,-1.1501290585267259,-0.5118359506819845
3.115,-4.868810286578988,-1.1341575762812108,-0.516846585246419
3.12,-4.874441203345579,-1.1182137646381294,-0.5218262338350057
3.125,-4.879992470781791,-1.1022978861610442,-0.5267746545315362
3.13,-4.885464229166843,-1.086410182801753,-0.5316916261852174
3.135,-4.890856619938974,-1.0705508762801352,-0.5365769480171747
3.14,-4.896169785595234,-1.0547201684627665,-0.5414304392284446
3.145,-4.901403869593155,-1.038918241740138,-0.5462519386096272
3.15,-4.906559016254317,-1.0231452594022996,-0.5510413041523647
3.155,-4.911635370669778,-1.0074013660128012,-0.5557984126627897
3.16,-4.916633078607373,-0.9916866877807627,-0.5605231593770914
3.165,-4.921552286420868,-0.9760013329309589,-0.5652154575793304
3.17,-4.9263931409609585,-0.9603453920717653,-0.5698752382216339
3.175,-4.931155789488104,-0.9447189385608776,-0.5745024495468792
3.18,-4.935840379587183,-0.92912202886867,-0.5790970567139828
3.185,-4.94044705908396,-0.9135547029391048,-0.5836590414258886
3.19,-4.94497597596335,-0.8980169845480772,-0.5881884015603615
3.195,-4.949427278289469,-0.8825088816591367,-0.5926851508036548
3.2,-4.953801114127457,-0.8670303867764756,-0.5971493182871486
3.205,-4.958097631467056,-0.8515814772951347,-0.6015809482270171
3.21,-4.962316978147934,-0.8361621158483308,-0.6059800995670012
3.215,-4.966459301786738,-0.8207722506518749,-0.6103468456243368
3.22,-4.9705247497058656,-0.8054118158456046,-0.6146812737388979
3.225,-4.974513468863926,-0.7900807318317979,-0.6189834849255945
3.23,-4.978425605787897,-0.7747789056105029,-0.6232535935300757
3.235,-4.982261306506943,-0.7595062311117748,-0.6274917268877613
3.24,-4.98602071648789,-0.7442625895247671,-0.6316980249862408
3.245,-4.989703980572338,-0.7290478496236641,-0.6358726401310565
3.25,-4.993311242915394,-0.7138618680904154,-0.6400157366148991
3.255,-4.996842646926008,-0.69870448983428,-0.6441274903902191
3.26,-5.000298335208906,-0.6835755483081495,-0.648208088745273
3.265,-5.003678449508091,-0.6684748658216498,-0.6522577299836014
3.27,-5.006983130651901,-0.6534022538510252,-0.6562766231069455
3.275,-5.010212518499611,-0.6383575133457849,-0.660264987501596
3.28,-5.013366751889563,-0.6233404350321459,-0.664223052628167
3.285,-5.016445968588792,-0.6083507997132598,-0.6681510577147814
3.29,-5.019450305244167,-0.5933883785662506,-0.6720492514536558
3.295,-5.022379897334985,-0.5784529334360615,-0.6759178917010655
3.3,-5.025234879127047,-0.5635442171261549,-0.6797572451806654
3.305,-5.0280153836281665,-0.5486619736860677,-0.6835675871901435
3.31,-5.030721542545113,-0.5338059386958658,-0.6873492013111784
3.315,-5.0333534862419675,-0.5189758395475035,-0.6911023791226686
3.32,-5.035911343699885,-0.5041713957231475,-0.6948274199172003
3.325,-5.038395242478228,-0.48939231907047875,-0.6985246304207168
3.33,-5.040805308677079,-0.4746383140750251,-0.7021943245153479
3.335,-5.043141666901107,-0.45990907812954296,-0.705836822965364
3.34,-5.045404440224766,-0.4452043018005168,-0.7094524531462034
3.345,-5.047593750158829,-0.4305236690917988,-0.7130415487765313
3.35,-5.049709716618224,-0.4158668577054513,-0.7166044496532789
3.355,-5.051752457891173,-0.4012335392998185,-0.7201415013896195
3.36,-5.0537220906096145,-0.386623379744904,-0.7236530551558198
3.365,-5.055618729720892,-0.3720360393750846,-0.7271394674229219
3.37,-5.057442488460702,-0.35747117323922917,-0.7306010997091938
3.375,-5.059193478327291,-0.3429284313482568,-0.7340383183292993
3.38,-5.060871809056875,-0.3284074589202166,-0.7374514941461208
3.385,-5.062477588600284,-0.3139078966229272,-0.7408410023251818
3.39,-5.064010923100812,-0.2994293808142402,-0.7442072220916077
3.395,-5.065471916873264,-0.28497154377999573,-0.7475505364895594
3.4,-5.066860672384186,-0.2705340139697103,-0.7508713321440843
3.405,-5.068177290233266,-0.2561164162300854,-0.7541699990253137
3.41,-5.069421869135904,-0.24171837203637936,-0.7574469302149449
3.415,-5.070594505906923,-0.22733949972172038,-0.7607025216749457
3.42,-5.071695295445433,-0.21297941470440648,-0.7639371720184112
3.425,-5.072724330720814,-0.19863772971328159,-0.7671512822825093
3.43,-5.073681702759838,-0.1843140550112336,-0.770345255703445
3.435,-5.074567500634886,-0.1700079986168962,-0.7735194974933784
3.44,-5.075381811453278,-0.15571916652460013,-0.7766744146192285
3.445,-5.076124720347704,-0.1414471629226672,-0.7798104155832917
3.45,-5.0767963104677305,-0.12719159041009342,-0.7829279102056104
3.455,-5.077396662972394,-0.1129520502117046,-0.7860273094080182
3.46,-5.077925857023865,-0.0987281423918318,-0.7891090249997983
3.465,-5.078383969782178,-0.08451946606660014,-0.7921734694648804
3.47,-5.078771076401016,-0.07032561961487868,-0.7952210557505116
3.475,-5.079087250024552,-0.056146200887974625,-0.7982521970573279
3.48,-5.07933256178533,-0.041980807418119964,-0.8012673066307628
3.485,-5.07950708080319,-0.027829036625843528,-0.8042667975537191
3.49,-5.079610874185226,-0.013690486026276281,-0.8072510825404366
3.495,-5.079644007026771,0.000435246565527396,-0.8102205737314893
3.5,-5.07960654241341,0.014548562830205182,-0.8131756824898415
3.505,-5.07949854142401,0.028649863740546753,-0.8161168191978968
3.51,-5.079320063134763,0.04273954935875028,-0.8190443930554706
3.515,-5.079071164624253,0.056818018634402834,-0.8219588118786216
3.52,-5.078751900979513,0.07088566920311251,-0.8248604818992729
3.525,-5.078362325303103,0.08494289718574569,-0.8277498075655606
3.53,-5.0779024887211826,0.09899009698817941,-0.8306271913428409
3.535,-5.077372440392585,0.11302766110152479,-0.8334930335152925
3.54,-5.076772227518892,0.1270559799027427,-0.8363477319880502
3.545,-5.076101895355499,0.1410754414556087,-0.8391916820898084
3.55,-5.075361487223679,0.15508643131194041,-0.8420252763758276
3.555,-5.074551044523643,0.16908933231304535,-0.8448489044312866
3.56,-5.073670606748581,0.18308452439131412,-0.847662952674916
3.565,-5.072720211499709,0.1970723843719192,-0.8504678041628574
3.57,-5.071699894502297,0.21105328577453525,-0.8532638383926853
3.575,-5.070609689622694,0.22502759861504357,-0.856051431107536
3.58,-5.0694496288863435,0.23899568920714884,-0.8588309541002849
3.585,-5.068219742496788,0.25295791996387235,-0.8616027750177211
3.59,-5.066920058855669,0.2669146491988422,-0.8643672571646586
3.595,-5.065550604583727,0.28086623092734786,-0.8671247593079345
3.6,-5.064111404542783,0.29481301466709026,-0.869875635480242
3.605,-5.062602481858731,0.30875534523859877,-0.872620234783747
3.61,-5.061023857945521,0.3226935625652387,-0.8753589011934382
3.615,-5.059375552530149,0.33662800147278243,-0.8780919733601643
3.62,-5.057657583678641,0.35055899148848213,-0.8808197844133099
3.625,-5.055869967823055,0.3644868566396186,-0.8835426617630686
3.63,-5.054012719789482,0.3784119152514581,-0.8862609269022659
3.635,-5.052085852827066,0.39233447974459396,-0.8889748952076925
3.64,-5.050089378638029,0.4062548564316254,-0.8916848757409079
3.645,-5.04802330740873,0.42017334531313083,-0.8943911710484759
3.65,-5.045887647841727,0.4340902398729154,-0.8970940769615952
3.655,-5.043682407188883,0.4480058268724733,-0.8997938823950915
3.66,-5.041407591285485,0.46192038614465386,-0.9024908691457376
3.665,-5.039063204585412,0.4758341903864817,-0.9051853116898696
3.67,-5.036649250197329,0.4897475049511258,-0.9078774769802758
3.675,-5.034165729921931,0.5036605876389622,-0.9105676242423246
3.68,-5.031612644290228,0.5175736884877282,-0.9132560047693136
3.685,-5.02898999260289,0.531487049561729,-0.9159428617170126
3.69,-5.026297772970637,0.5454009047400971,-0.9186284298973866
3.695,-5.0235359823557015,0.5593154795040616,-0.9213129355714762
3.7,-5.020704616614347,0.5732309907232319,-0.9239965962414227
3.705,-5.017803670540469,0.5871476464408686,-0.9266796204416268
3.71,-5.014833137910259,0.6010656456581502,-0.9293622075290298
3.715,-5.011793011527958,0.6149851781174042,-0.9320445474725103
3.72,-5.0086832832727,0.6289064240843169,-0.9347268206413935
3.725,-5.005503944146435,0.6428295541291053,-0.9374091975930681
3.73,-5.002254984322958,0.6567547289066729,-0.9400918388597201
3.735,-4.99893639319804,0.6706820989357256,-0.9427748947341767
3.74,-4.995548159440659,0.6846118043768784,-0.9454585050548792
3.745,-4.992090271045352,0.6985439748097452,-0.9481427989899864
3.75,-4.988562715385672,0.712478729009046,-0.9508278948206301
3.755,-4.984965479268784,0.7264161747197233,-0.9535138997233339
3.76,-4.981298548991169,0.7403564084311067,-0.9562009095516183
3.765,-4.977561910395475,0.7542995151501419,-0.9588890086168187
3.77,-4.973755548928496,0.7682455681737076,-0.9615782694681378
3.775,-4.969879449700291,0.7821946288600659,-0.9642687526719715
3.78,-4.965933597544452,0.79614674639946,-0.9669605065905367
3.785,-4.961917977079519,0.810101957583915,-0.9696535671598432
3.79,-4.957832572771552,0.8240602865762693,-0.9723479576670521
3.795,-4.953677368997846,0.8380217446785041,-0.9750436885272664
3.8,-4.949452350111828,0.8519863300993958,-0.9777407570598073
3.805,-4.945157500509096,0.8659540277215665,-0.9804391472640271
3.81,-4.940792804694639,0.8799248088679751,-0.9831388295947202
3.815,-4.936358247351215,0.8938986310679349,-0.9858397607371997
3.82,-4.93185381340891,0.9078754378226975,-0.9885418833820981
3.825,-4.927279488115861,0.9218551583706991,-0.9912451259999753
3.83,-4.922635257110161,0.9358377074525265,-0.9939494026158014
3.835,-4.917921106492935,0.9498229850757095,-0.9966546125834059
3.84,-4.913137022902592,0.963810876279398,-0.9993606403599711
3.845,-4.908282993590256,0.9778012508990358,-1.002067355280666
3.85,-4.903359006496376,0.9917939633311144,-1.0047746113335152
3.855,-4.898365050328503,1.0057888522981258,-1.007482246934607
3.86,-4.89330111464025,1.019785740613798,-1.0101900847037415
3.865,-4.888167189911423,1.0337844349487442,-1.012897931240638
3.87,-4.882963267629318,1.047784725596627,-1.0156055769018095
3.875,-4.877689340371194,1.061786386240984,-1.0183127955782363
3.88,-4.872345401887897,1.0757891737228116,-1.0210193444739564
3.885,-4.866931447188663,1.0897928278090658,-1.0237249638857142
3.89,-4.861447472627054,1.1037970709622087,-1.0264293769838002
3.895,-4.855893475988061,1.11780160811094,-1.0291322895942252
3.9,-4.850269456576341,1.1318061264222845,-1.0318333899823864
3.905,-4.844575415305591,1.1458102950751639,-1.0345323486383695
3.91,-4.838811354789052,1.1598137650356373,-1.0372288180640556
3.915,-4.832977279431135,1.1738161688339632,-1.0399224325621967
3.92,-4.827073195520145,1.1878171203436738,-1.042612808027632
3.925,-4.8210991113221215,1.20181621456282,-1.0452995417408237
3.93,-4.8150550371757515,1.2158130273975896,-1.047982212163895
3.935,-4.808940985588368,1.2298071154484773,-1.050660378739362
3.94,-4.802756971333005,1.2437980157992221,-1.0533335816917537
3.945,-4.796503011546504,1.2577852458086918,-1.056001341832322
3.95,-4.790179125828653,1.2717683029059423,-1.0586631603670467
3.955,-4.783785336342339,1.2857466643886555,-1.0613185187081533
3.96,-4.777321667914703,1.2997197872251889,-1.0639668782893554
3.965,-4.770788148139272,1.3136871078604522,-1.066607680385055
3.97,-4.764184807479054,1.3276480420258483,-1.069240345933721
3.975,-4.757511679370571,1.3416019845535145,-1.071864275365689
3.98,-4.750768800328815,1.3555483091951224,-1.0744788484356225
3.985,-4.743956210053082,1.3694863684454628,-1.0770834240598792
3.99,-4.737073951533701,1.3834154933710914,-1.0796773401590378
3.995,-4.730122071159584,1.3973349934442822,-1.0822599135058415
4.0,-4.7231006188266,1.411244156382574,-1.0848304395788226
4.005,-4.716009648046744,1.4251422479941553,-1.0873881924218738
4.01,-4.708849216058052,1.4390285120293895,-1.0899324245100412
4.015,-4.7016193839352525,1.4529021700387474,-1.0924623666218176
4.02,-4.694320216701102,1.4667624212374406,-1.094977227718215
4.025,-4.686951783438388,1.4806084423770456,-1.0974761948289067
4.03,-4.679514157402556,1.494439387624404,-1.0999584329457262
4.035,-4.672007416134916,1.5082543884481354,-1.1024230849238295
4.04,-4.6644316415764004,1.5220525535130134,-1.1048692713908017
4.045,-4.656786920181834,1.5358329685825574,-1.107296090664027
4.05,-4.649073343034663,1.5495946964301328,-1.1097026186766226
4.055,-4.641291005962112,1.5633367767588793,-1.1120879089122448
4.06,-4.633440009650714,1.5770582261307828,-1.1144509923490813
4.065,-4.625520459762174,1.590758037905222,-1.1167908774133481
4.07,-4.617532467049521,1.6044351821872886,-1.1191065499425992
4.075,-4.609476147473477,1.6180886057862536,-1.1213969731591817
4.08,-4.6013516223190285,1.631717232184452,-1.123661087654146
4.085,-4.593159018312111,1.6453199615169554,-1.1258978113819387
4.09,-4.584898467736374,1.6588956705623477,-1.128106039666201
4.095,-4.576570108549963,1.6724432127449358,-1.1302846452169955
4.1,-4.568174084502261,1.685961418148729,-1.1324324781597852
4.105,-4.55971054525053,1.6994490935435205,-1.1345483660764897
4.11,-4.551179646476393,1.712905022423385,-1.136631114058937
4.115,-4.542581550002085,1.726327965057963,-1.1386795047750404
4.12,-4.533916423906424,1.7397166585568054,-1.1406922985480106
4.125,-4.525184442640421,1.7530698169471461,-1.1426682334489249
4.13,-4.516385787142468,1.7663861312654112,-1.1446060254029709
4.135,-4.507520644953037,1.779664269662782,-1.1465043683096716
4.14,-4.4985892103288085,1.7929028775251372,-1.1483619341773998
4.145,-4.48959168435617,1.80610057760768,-1.1501773732724878
4.15,-4.480528275064,1.8192559701845648,-1.151949314283228
4.155,-4.471399197535672,1.8323676332138088,-1.1536763644990553
4.16,-4.462204674020184,1.8454341225178212,-1.1553571100052051
4.165,-4.452944934042357,1.858453971979794,-1.1569901158931148
4.17,-4.443620214512001,1.8714256937562694,-1.1585739264868506
4.175,-4.434230759831991,1.8843477785061493,-1.1601070655858199
4.18,-4.42477682200514,1.897218695636407,-1.16158803672402
4.185,-4.415258660739814,1.9100368935647671,-1.1630153234460787
4.19,-4.40567654355418,1.922800799999595,-1.1643873896003136
4.195,-4.396030745879028,1.9355088222372232,-1.1657026796490353
4.2,-4.38632155115904,1.9481593474769685,-1.1669596189963125
4.205,-4.3765492509524515,1.9607507431540137,-1.1681566143333975
4.21,-4.366714145029009,1.9732813572903796,-1.1692920540019962
4.215,-4.356816541466116,1.985749518864167,-1.170364308375564
4.22,-4.3468567567430885,1.9981535381972346,-1.1713717302587776
4.225,-4.336835115833435,2.010491707361481,-1.17231265530534
4.23,-4.3267519522950435,2.02276230060386,-1.1731854024542343
4.235,-4.316607608358215,2.034963574790255,-1.1739882743845471
4.24,-4.3064024350114085,2.0470937698683356,-1.174719557988955
4.245,-4.296136792084641,2.0591511093494645,-1.175377524865948
4.25,-4.285811048330426,2.0711338008097333,-1.1759604318308492
4.255,-4.275425581502151,2.0830400364101824,-1.1764665214456724
4.26,-4.264980778429819,2.094867993436235,-1.1768940225678335
4.265,-4.254477035093035,2.10661583485635,-1.1772411509177139
4.27,-4.243914756691153,2.1182817098998896,-1.1775061096650505
4.275,-4.233294357710487,2.1298637546541648,-1.1776870900341136
4.28,-4.222616261988495,2.141360092680596,-1.177782271927595
4.285,-4.211880902774819,2.152768835649936,-1.177789824569123
4.29,-4.201088722789114,2.1640880839964143,-1.1777079071642815
4.295,-4.19024017427556,2.1753159275907024,-1.1775346695800017
4.3,-4.179335719053954,2.186450446431537,-1.1772682530421499
4.305,-4.168375828567304,2.197489711355827,-1.1769067908511357
4.31,-4.157360983925824,2.2084317847670376,-1.176448409115311
4.315,-4.146291675947242,2.2192747213816175,-1.1758912275019235
4.32,-4.135168405193337,2.230016568993211,-1.1752333600053564
4.325,-4.123991682002597,2.2406553692543887,-1.174472915732352
4.33,-4.112762026518942,2.25118915847555,-1.1736079997039022
4.335,-4.101479968716397,2.2616159684406862,-1.1726367136734503
4.34,-4.090146048419655,2.2719338272396175,-1.1715571569610206
4.345,-4.078760815320429,2.282140760116317,-1.1703674273028766
4.35,-4.067324828989531,2.2922347903328903,-1.1690656217162658
4.355,-4.055838658884588,2.3022139400487567,-1.1676498373787854
4.36,-4.044302884353331,2.3120762312145433,-1.16611817252188
4.365,-4.032718094632367,2.3218196864802,-1.1644687273379484
4.37,-4.021084888841387,2.3314423301167633,-1.1626996049005063
4.375,-4.0094038759727315,2.3409421889512263,-1.1608089120968341
4.38,-3.997675674876243,2.350317293313902,-1.1587947605724973
4.385,-3.9859009142393593,2.3595656779976606,-1.1566552676871074
4.39,-3.974080232562378,2.3686853832283847,-1.1543885574806652
4.395,-3.9622142781288425,2.3776744556459586,-1.151992761649793
4.4,-3.950303708970998,2.3865309492950924,-1.1494660205331473
4.405,-3.938349192830278,2.3952529266252247,-1.1468064841052668
4.41,-3.926351407112753,2.4038384594987794,-1.1440123129780861
4.415,-3.914311038839536,2.4122856302069455,-1.1410816794093326
4.42,-3.9022287845920824,2.4205925324922055,-1.138012768316983
4.425,-3.8901053504523664,2.4287572725767532,-1.1348037782989446
4.43,-3.8779414519378994,2.436777970195958,-1.1314529226570973
4.435,-3.865737813931572,2.444652759635982,-1.1279584304248127
4.44,-3.8534951706062976,2.4523797907746614,-1.1243185473970472
4.445,-3.841214265344454,2.4599572301247092,-1.1205315371620899
4.45,-3.8288958506520854,2.4673832618783296,-1.1165956821340084
4.455,-3.816540688067902,2.4746560889522424,-1.1125092845848479
4.46,-3.8041495480670426,2.4817739340321796,-1.1082706676755982
4.465,-3.791723209959622,2.488735040615834,-1.1038781764849424
4.47,-3.779262461784067,2.495537674053269,-1.0993301790347738
4.475,-3.7667681001952635,2.50218012258376,-1.0946250673114741
4.48,-3.754240930347524,2.5086606983680455,-1.0897612582819167
4.485,-3.74168176577242,2.5149777385149257,-1.0847371949031597
4.49,-3.7290914282514755,2.5211296061011943,-1.0795513471247813
4.495,-3.7164707476838026,2.5271146911838085,-1.0742022128828128
4.5,-3.703820561948686,2.532931411803255,-1.0686883190842007
4.505,-3.6911417167631777,2.5385782149770457,-1.0630082225807473
4.51,-3.678435065534749,2.544053577682265,-1.0571605111314681
4.515,-3.665701469209063,2.5493560078261144,-1.0511438043523018
4.52,-3.6529417961129234,2.5544840452033686,-1.0449567546521144
4.525,-3.640156921792471,2.559436262439701,-1.038598048153949
4.53,-3.627347728846711,2.5642112659197975,-1.0320664056004702
4.535,-3.614515106756417,2.5688076966992335,-1.025360583242556
4.54,-3.601659951708543,2.5732242313990383,-1.0184793737100126
4.545,-3.588783166416194,2.577459583081948,-1.0114216068633954
4.55,-3.5758856599342685,2.581512502109301,-1.0041861506259182
4.555,-3.562968347470864,2.5853817769775853,-0.9967719117944669
4.56,-3.5500321501945553,2.5890662351336466,-0.9891778368287414
4.565,-3.537077995037647,2.592564743767577,-0.9814029126175647
4.57,-3.524106814495535,2.5958762105823414,-0.9734461672214338
4.575,-3.511119546422253,2.598999584539212,-0.9653066705903783
4.58,-3.4981171338223778,2.6019338565780985,-0.9569835352562626
4.585,-3.485100524639389,2.604678060311896,-0.9484759169986485
4.59,-3.472070671540622,2.6072312726939937,-0.9397830154833855
4.595,-3.459028531698957,2.609592614658126,-0.9309040748731303
4.6,-3.445975066571372,2.6117612517297557,-0.9218383844090015
4.605,-3.4329112416745198,2.6137363946082437,-0.9125852789626419
4.61,-3.4198380263574704,2.615517299719054,-0.9031441395579742
4.615,-3.406756393571751,2.617103269735319,-0.893514393861955
4.62,-3.393667319638879,2.6184936540680845,-0.8836955166437162
4.625,-3.3805717840155105,2.619687849324629,-0.8736870302014772
4.63,-3.3674707690563794,2.6206852997342627,-0.8634885047566649
4.635,-3.3543652597751943,2.6214854975410637,-0.8530995588147214
4.64,-3.34125624360365,2.6220879833630613,-0.8425198594921284
4.645,-3.3281447101487327,2.6224923465173817,-0.8317491228091918
4.65,-3.315031650948479,2.6226982253109634,-0.8207871139482077
4.655,-3.3019180592263835,2.6227053072964526,-0.8096336474766621
4.66,-3.2888049296445887,2.622513329492958,-0.7982885875351289
4.665,-3.275693258056085,2.622122078571376,-0.7867518479896509
4.67,-3.2625840412560585,2.6215313910040545,-0.7750233925483543
4.675,-3.249478276732586,2.6207411531786016,-0.7631032348421511
4.68,-3.236376962416849,2.619751301475695,-0.7509914384693939
4.685,-3.223281096433047,2.6185618223107947,-0.7386881170044204
4.69,-3.210191676848195,2.617172752139717,-0.7261934339699638
4.695,-3.1971097014219905,2.615584177428055,-0.7135076027734495
4.7,-3.1840361673569038,2.613796234584507,-0.700630886607229
4.705,-3.170972071048712,2.6118091098581937,-0.6875635983129103
4.71,-3.1579184078376272,2.6096230392001103,-0.6743061002099067
4.715,-3.144876171760207,2.6072383080889034,-0.660858803888442
4.72,-3.131846355302226,2.6046552513212022,-0.6472221699672587
4.725,-3.1188299491526843,2.6018742527667875,-0.6333967078163352
4.73,-3.1058279419591224,2.5988957450889214,-0.6193829752449598
4.735,-3.092841320084436,2.5957202094302176,-0.6051815781555692
4.74,-3.0798710673653193,2.5923481750644495,-0.5907931701637508
4.745,-3.066918164872562,2.588780219014774,-0.5762184521849414
4.75,-3.053983590673321,2.58501696563886,-0.5614581719883058
4.755,-3.041068319595555,2.5810590861814586,-0.5465131237183676
4.76,-3.0281733229947725,2.5769072982950147,-0.5313841473850061
4.765,-3.0152995685232584,2.572562365528919,-0.5160721283224463
4.77,-3.00244801990193,2.568025096788074,-0.5005779966179285
4.775,-2.989619636694974,2.563296345761462,-0.4849027265107715
4.78,-2.976815374087423,2.5583770103214483,-0.46904733576258506
4.785,-2.9640361826657884,2.553268031894573,-0.4530128849993802
4.79,-2.9512830082019286,2.547970394804639,-0.43680047702644
4.795,-2.9385567914402584,2.542485125588916,-0.4204112561167621
4.8,-2.9258584678884465,2.5368132922883087,-0.40384640727395116
4.805,-2.9131889676117244,2.5309560037123813,-0.38710715547045416
4.81,-2.90054921503093,2.524914408680135,-0.3701947648620738
4.815,-2.887940128724407,2.518689695237472,-0.35311053797969194
4.82,-2.8753626212338803,2.512283089852305,-0.3358558148991859
4.825,-2.862817598874391,2.5056958565882637,-0.31843197239048937
4.83,-2.8503059615484356,2.4989292962580114,-0.3008404230468513
4.835,-2.837828602564374,2.4919847455571684,-0.2830826143952705
4.84,-2.8253864084592197,2.484863576179859,-0.26516002798916105
4.845,-2.8129802588258954,2.4775671939169253,-0.2470741784842838
4.85,-2.8006110261450363,2.470097037737838,-0.2288266126990024
4.855,-2.788279575621423,2.462454578857377,-0.21041890865992618
4.86,-2.7759867650251278,2.454641319788129,-0.19185267463402722
4.865,-2.7637334445374058,2.446658793379865,-0.17312954814825599
4.87,-2.751520456601448,2.438508561846885,-0.15425119499780315
4.875,-2.7393486357780086,2.4301922157843805,-0.13521930824403094
4.88,-2.7272188086059823,2.4217113731749005,-0.11603560720317807
4.885,-2.715131793467969,2.4130676783859837,-0.096701836426901
4.89,-2.7030884004608717,2.404262801160025,-0.07721976467573377
4.895,-2.6910894312715605,2.3952984355974385,-0.05759118388652462
4.9,-2.6791356790576364,2.386176299134164,-0.03781790813490371
4.905,-2.6672279283333267,2.3768981315145834,-0.01790177259385528
4.91,-2.6554525348159737,2.3674007758808795,0.00579463440205652
4.915,-2.6436382382301558,2.358292466454099,0.004280139885883827
4.92,-2.6318698625922714,2.349032693154036,0.0029180637531731612
4.925,-2.620148160759503,2.339623243917529,0.0017065175302017899
4.93,-2.6083538162442483,2.3300347399890904,0.0011121407836713892
4.935,-2.5967280688502585,2.320111239073493,0.010176181401115869
4.94,-2.58515207486859,2.310262477541969,0.009398985674323512
4.945,-2.5736256812872993,2.3002713889940223,0.008764585305845785
4.95,-2.562149595079139,2.2901398405798443,0.008271019020010595
4.955,-2.5507245138486616,2.279869712263328,0.007916314033051819
4.96,-2.539351125770646,2.2694628958238603,0.007698487058621417
4.965,-2.5280301095335043,2.258921293863735,0.007615545307012361
4.97,-2.516762134287637,2.24824681882202,0.007665487477273025
4.975,-2.505547859598697,2.237441391995662,0.007846304741419008
4.98,-2.4943879354057312,2.2265069425686224,0.008155981719972338
4.985,-2.483283001984161,2.215445406649782,0.008592497448088654
4.99,-2.4722336899135313,2.2042587263203393,0.009153826331537829
4.995,-2.4612406200500185,2.192948848691417,0.009837939091862147
5.0,-2.450304403503611,2.1815177249725406,0.010642803700032122
5.005,-2.4394256416199234,2.169967309551636,0.011566386297966691
5.01,-2.4286049259665776,2.1582995590871756,0.012606652107300498
5.015,-2.4178428383240957,2.1465164316130574,0.013761566324815622
5.02,-2.4071399506812305,2.134619885656793,0.01502909500397731
5.025,-2.396496825234673,2.122611879371538,0.016407205922046586
5.03,-2.3859140143930717,2.1104943696824807,0.017893869432267895
5.035,-2.3753920607852637,2.098269311448061,0.01948705930065442
5.04,-2.364931497272681,2.0859386566364972,0.02118475352692606
5.045,-2.3545328469658275,2.0735043535180284,0.022984935149191088
5.05,-2.3441966232447524,2.0609683458732837,0.024885593031968245
5.055,-2.3339233297834445,2.048332572218149,0.026884722637196656
5.06,-2.323713460578058,2.0355989650454775,0.028980326777896526
5.065,-2.313567499978887,2.0227694500839566,0.03117041635417328
5.07,-2.3034859227260087,2.009845945574443,0.03345301107128584
5.075,-2.293469193988485,1.9968303615639935,0.03582614013952634
5.08,-2.283517769407065,1.9837245992178738,0.038287842955682105
5.085,-2.2736320951402766,1.9705305501497312,0.04083616976588056
5.09,-2.2638126079138186,1.9572500957701222,0.04346918230964514
5.095,-2.254059735073168,1.9438851066535676,0.0461849544450037
5.1,-2.244373894639302,1.9304374419242654,0.04898157275452886
5.105,-2.234755495367447,1.9169089486605746,0.051857137132213627
5.11,-2.2252049368087605,1.9033014613183794,0.05480976135108784
5.115,-2.2157226093748394,1.8896168011733605,0.05783757361154174
5.12,-2.20630889440498,1.8758567757822746,0.060938717070301296
5.125,-2.196964164236078,1.8620231784632222,0.06411135035006299
5.13,-2.1876887822750843,1.848117787794927,0.06735364802978361
5.135,-2.1784831030739107,1.8341423671350108,0.07066380111565951
5.14,-2.169347472406702,1.820098664157215,0.07404001749284905
5.145,-2.1602822273493727,1.8059884104075283,0.0774805223579984
5.15,-2.151287696361315,1.7918133208791331,0.08098355863266571
5.155,-2.142364199369191,1.7775750936060988,0.08454738735773848
5.16,-2.1335120478526988,1.7632754092756746,0.08817028806897786
5.165,-2.124731544932241,1.7489159308591073,0.0918505591538128
5.17,-2.1160229854583887,1.7344983032608066,0.09558651818954922
5.175,-2.107386656103055,1.7200241529857156,0.09937650226315298
5.18,-2.0988228354522858,1.705495087824719,0.10321886827279547
5.185,-2.0903317941005795,1.6909126965578996,0.10711199321134868
5.19,-2.0819137947466455,1.6762785486754512,0.11105427443204774
5.195,-2.0735690922905192,1.6615941941160535,0.11504412989652524
5.2,-2.06529793393193,1.6468611630224481,0.11907999840546735
5.205,-2.0571005592698626,1.6320809655140434,0.12316033981211527
5.21,-2.048977200403204,1.6172550914762658,0.12728363521887176
5.215,-2.0409280820324085,1.602385010366425,0.1314483871572727
5.22,-2.0329534215620875,1.5874721710358342,0.13565311975158778
5.225,-2.025053429204451,1.5725180015679157,0.139896378866335
5.23,-2.017228308083518,1.5575239091320248,0.14417673223797944
5.235,-2.0094782543400265,1.5424912798527166,0.14849276959111846
5.24,-2.0018034572369423,1.52742147869414,0.15284310273944834
5.245,-1.9942040992655266,1.5123158493593163,0.1572263656718027
5.25,-1.9866803562518605,1.4971757142039643,0.16164121462358327
5.255,-1.9792323974637676,1.4820023741645942,0.16608632813388025
5.26,-1.9718603857180603,1.466797108700553,0.17056040708860976
5.265,-1.9645644774880429,1.451561175749724,0.17506217474996943
5.27,-1.9573448230112005,1.436295811697564,0.1795903767725473
5.275,-1.9502015663970114,1.42100223135916,0.18414378120639507
5.28,-1.943134845734821,1.4056816279740174,0.18872117848738879
5.285,-1.9361447932017004,1.3903351732132134,0.19332138141521216
5.29,-1.9292315351702498,1.374964017198656,0.19794322511927187
5.295,-1.922395192316271,1.3595692885340924,0.20258556701288133
5.3,-1.9156358797262556,1.3441520943475687,0.20724728673603043
5.305,-1.9089537070046356,1.3287135203450116,0.2119272860870718
5.31,-1.9023487783807365,1.3132546308746305,0.21662448894363862
5.315,-1.8958211928153816,1.2977764690018092,0.22133784117312572
5.32,-1.8893710441071032,1.2822800565942012,0.22606631053303916
5.325,-1.8829984209978898,1.266766394416671,0.23080888656155096
5.33,-1.8767034072784485,1.2512364622358265,0.23556458045855577
5.335,-1.8704860818929137,1.235691218933801,0.24033242495755403
5.34,-1.864346519042966,1.22013160263099,0.24511147418866508
5.345,-1.858284788291317,1.2045585308174456,0.24990080353308186
5.35,-1.8523009546645137,1.1889729004926293,0.25469950946926256
5.355,-1.8463950787550258,1.173375588313225,0.2595067094111665
5.36,-1.8405672168225766,1.157767450748742,0.2643215415388198
5.365,-1.8348174208946684,1.1421493242445793,0.2691431646215148
5.37,-1.8291457388662846,1.1265220253923238,0.27397075783391456
5.375,-1.8235522145987175,1.1108863511069669,0.2788035205653545
5.38,-1.8180368880174942,1.0952430788107779,0.28364067222261635
5.385,-1.8125997952093669,1.0795929666235693,0.2884814520264454
5.39,-1.8072409685183373,1.0639367535590873,0.2933251188020767
5.395,-1.8019604366406832,1.0482751597272688,0.29817095076403843
5.4,-1.7967582247189593,1.0326088865421106,0.30301824529548504
5.405,-1.79163435443495,1.0169386169349186,0.30786631872230674
5.41,-1.7865888441015332,1.0012650155726512,0.3127145060822787
5.415,-1.7816217087534494,0.9855887290811767,0.317562160889471
5.42,-1.776732960236939,0.9699103862731703,0.3224086548941639
5.425,-1.7719226072982288,0.9542305983804389,0.3272533778385026
5.43,-1.7671906556708468,0.9385499592904515,0.3320957372081059
5.435,-1.7625371081617438,0.9228690457868574,0.3369351579798555
5.44,-1.7579619647362037,0.9071884177937818,0.34177108236607334
5.445,-1.7534652226015248,0.891508618623708,0.3466029695552947
5.45,-1.7490468762894469,0.875830175228706,0.3514302954498466
5.455,-1.744706917737322,0.8601535984548694,0.35625255240041354
5.46,-1.740445336368001,0.8444793832997324,0.36106924893779
5.465,-1.7362621191684269,0.8288080091724969,0.365879909502005
5.47,-1.73215725076692,0.8131399401568936,0.3706840741689915
5.475,-1.7281307135091442,0.7974756252765042,0.3754812983749781
5.48,-1.7241824875327372,0.7818154987623733,0.3802711526387724
5.485,-1.7203125508406039,0.7661599803227706,0.38505322228208905
5.49,-1.7165208793728468,0.7505094754149001,0.38982710714809554
5.495,-1.7128074470773413,0.7348643755184671,0.3945924213183116
5.5,-1.709172225978935,0.7192250584109118,0.39934879282801516
5.505,-1.7056151862472673,0.7035918884441905,0.4040958633802957
5.51,-1.7021362962632025,0.6879652168229614,0.4088332880588925
5.515,-1.6987355226838678,0.6723453818840509,0.4135607350399425
5.52,-1.6954128305062919,0.6567327093770703,0.41827788530276966
5.525,-1.6921681831296356,0.6411275127460639,0.4229844323398342
5.53,-1.689001542416017,0.6255300934120883,0.4276800818659515
5.535,-1.6859128687499143,0.6099407410565694,0.43236455152690856
5.54,-1.6829021210961568,0.5943597339053881,0.4370375706075632
5.545,-1.6799692570564901,0.5787873390135524,0.4416988797395438
5.55,-1.677114232924718,0.5632238125503719,0.4463482306086388
5.555,-1.674337003740417,0.5476694000850431,0.45098538566197266
5.56,-1.6716375233412224,0.532124336872553,0.45561011781505745
5.565,-1.6690157444136835,0.5165888481398176,0.4602222101588004
5.57,-1.6664716185426902,0.5010631493719876,0.4648214556665511
5.575,-1.6640050962594632,0.4855474465988047,0.4694076569012704
5.58,-1.6616161270881165,0.47004193668099187,0.4739806257228806
5.585,-1.6593046595907868,0.45454680759656463,0.4785401829958788
5.59,-1.657070641411331,0.4390622387270165,0.4830861582972718
5.595,-1.6549140193175944,0.423588401143311,0.4876183896248987
5.6,-1.652834739242248,0.4081254578916242,0.4921367231061953
5.605,-1.650832746322199,0.39267356427877675,0.4966410127074613
5.61,-1.648907984936576,0.37723286815732104,0.5011311199436745
5.615,-1.6470603987432861,0.36180351021019197,0.5056069135889141
5.62,-1.6452899307141542,0.34638562423492997,0.5100682693874234
5.625,-1.6435965231686396,0.3309793374273904,0.5145150697653685
5.63,-1.6419801178061366,0.31558477066491575,0.5189472035433256
5.635,-1.64044065573686,0.3002020387889284,0.52336456564954
5.64,-1.63897807751132,0.28483125088690825,0.5277670568339903
5.645,-1.637592323148388,0.2694725105737206,0.5321545833832897
5.65,-1.636283332161957,0.25412591627226105,0.5365270568364596
5.655,-1.6350510435862033,0.23879156149340303,0.5408843937015984
5.66,-1.6338953959994467,0.22346953511518072,0.545226515173481
5.665,-1.632816327546618,0.2081599216612354,0.5495533468521049
5.67,-1.631813775960338,0.19286280157846072,0.5538648184622113
5.675,-1.6308876785806075,0.1775782515138414,0.5581608635738013
5.68,-1.630037972373117,0.16230634459046173,0.5624414193236685
5.685,-1.6292645939461783,0.1470471506826645,0.5667064261379643
5.69,-1.628567479566281,0.13180073669034092,0.5709558274558145
5.695,-1.6279465651722824,0.11656716681234978,0.5751895694540003
5.7,-1.6274017863882297,0.10134650281901084,0.5794076007727267
5.705,-1.626933078534824,0.08613880432371214,0.5836098722424785
5.71,-1.6265403766395274,0.07094412905357696,0.5877963366119886
5.715,-1.6262236154453205,0.05576253311919399,0.5919669482773242
5.72,-1.6259827294181113,0.04059407128339665,0.5961216630121039
5.725,-1.6258176527528054,0.025438797229079758,0.6002604376988556
5.73,-1.6257283193780379,0.010296763826040485,0.6043832300615272
5.735,-1.625714662959573,-0.00483197660315062,0.6084899983991523
5.74,-1.6257766169023782,-0.01994737201829888,0.612580701320695
5.745,-1.6259141143513764,-0.0350493703977109,0.6166552974810646
5.75,-1.6261270881908805,-0.05013791947534606,0.6207137453183224
5.755,-1.6264154710427159,-0.06521296647898753,0.6247560027920825
5.76,-1.6267791952630386,-0.08027445786944512,0.6287820271231203
5.765,-1.6272181929378498,-0.09532233908079965,0.6327917745341914
5.77,-1.6277323958772147,-0.11035655426169891,0.6367851999920775
5.775,-1.6283217356081918,-0.12537704601771812,0.6407622569508623
5.78,-1.6289861433664745,-0.1403837551547799,0.6447228970964491
5.785,-1.6297255500867542,-0.15537662042368452,0.6486670700923369
5.79,-1.6305398863918088,-0.1703555782657096,0.6525947233266544
5.795,-1.6314290825803204,-0.18532056255933133,0.6565058016604728
5.8,-1.632393068613431,-0.20027150436806485,0.6604002471774069
5.805,-1.6334317741000395,-0.2152083316894405,0.6642779989345176
5.81,-1.634545128280847,-0.23013096920513132,0.6681389927145298
5.815,-1.635733060011155,-0.24503933803225011,0.6719831607793837
5.82,-1.6369954977424226,-0.25993335547581836,0.6758104316251289
5.825,-1.6383323695025906,-0.2748129347824645,0.6796207297381915
5.83,-1.6397436028751766,-0.2896779848953184,0.6834139753530186
5.835,-1.6412291249771465,-0.3045284102101633,0.6871900842111299
5.84,-1.6427888624355709,-0.31936411033285184,0.6909489673215957
5.845,-1.6444227413630719,-0.3341849798380122,0.694690530722963
5.85,-1.6461306873320667,-0.3489909080290712,0.698414675246656
5.855,-1.6479126253478145,-0.3637817786996223,0.7021212962818768
5.86,-1.649768479820272,-0.3785574698961551,0.7058102835420319
5.865,-1.6516981745347705,-0.3933178536822123,0.7094815208327222
5.87,-1.653701632621512,-0.4080627959039583,0.7131348858213165
5.875,-1.6557787765239005,-0.4227921559572303,0.716770249808151
5.88,-1.657929527965711,-0.4375057865560948,0.720387477499387
5.885,-1.6601538079171048,-0.45220353350294995,0.7239864267815653
5.89,-1.6624515365595003,-0.46688523546021465,0.7275669484978955
5.895,-1.6648226332493055,-0.48155072372364727,0.731128886226323
5.9,-1.6672670164805217,-0.49619982199734225,0.7346720760594199
5.905,-1.6697846038462247,-0.510832346170436,0.7381963463861382
5.91,-1.6723753119989382,-0.5254481040956114,0.741701517675488
5.915,-1.6750390566098992,-0.5400468953694003,0.7451874022621762
5.92,-1.6777757523272334,-0.5546285111143802,0.7486538041342696
5.925,-1.6805853127330441,-0.5691927337633027,0.7521005187229343
5.93,-1.6834676502994277,-0.5837393368452202,0.7555273326943095
5.935,-1.6864226763434251,-0.5982680847736705,0.7589340237435794
5.94,-1.6894503009809192,-0.6127787326369892,0.7623203603913045
5.945,-1.6925504330794872,-0.6272710259907991,0.765686101782076
5.95,-1.6957229802102263,-0.6417447006527885,0.7690309974855709
5.955,-1.6989678485985533,-0.6561994824997995,0.7723547873000688
5.96,-1.7022849430739992,-0.6706350872673392,0.7756572010585109
5.965,-1.7056741670190063,-0.6850512203515791,0.7789379584371771
5.97,-1.7091354223167412,-0.6994475766139255,0.782196768767061
5.975,-1.7126686092979386,-0.7138238401882463,0.7854333308480238
5.98,-1.7162736266867882,-0.7281796842908435,0.7886473327658163
5.985,-1.7199503715458744,-0.7425147710332454,0.7918384517120497
5.99,-1.7236987392201948,-0.7568287512379526,0.795006353807219
5.995,-1.7275186232802584,-0.7711212642571785,0.7981506939268577
6.0,-1.7314099154642872,-0.7853919377947255,0.8012711155309322
6.005,-1.7353725056195366,-0.7996403877310805,0.8043672504965701
6.01,-1.7394062816427476,-0.8138662179518384,0.8074387189542251
6.015,-1.7435111294197512,-0.8280690201795601,0.8104851291273857
6.02,-1.74768693276424,-0.8422483738091753,0.8135060771759327
6.025,-1.7519335733557264,-0.8564038457470476,0.8165011470432598
6.03,-1.7562509306767033,-0.8705349902537995,0.8194699103072649
6.035,-1.7606388819490344,-0.884641348791057,0.8224119260353383
6.04,-1.765097302069581,-0.8987224498721827,0.8253267406434542
6.045,-1.7696260635450978,-0.9127778089171615,0.8282138877594966
6.05,-1.7742250364264114,-0.9268069281117475,0.8310728880909383
6.055,-1.7788940882419064,-0.9408092962710077,0.8339032492970027
6.06,-1.7836330839303405,-0.9547843887073917,0.8367044658654352
6.065,-1.7884418857730113,-0.9687316671034666,0.8394760189940176
6.07,-1.7933203533252962,-0.9826505793894368,0.8422173764769547
6.075,-1.7982683433475992,-0.9965405596256282,0.8449279925962787
6.08,-1.8032857097357153,-1.0104010278900246,0.8476073080183972
6.085,-1.8083723034506487,-1.0242313901710418,0.8502547496959347
6.09,-1.8135279724479085,-1.0380310382656681,0.8528697307750058
6.095,-1.8187525616063087,-1.05179934968312,0.8554516505080644
6.1,-1.8240459126562991,-1.0655356875541657,0.8579998941724758
6.105,-1.8294078641078608,-1.0792394005462684,0.8605138329949585
6.11,-1.834838251177985,-1.0929098227846898,0.8629928240820455
6.115,-1.840336905717784,-1.1065462737797414,0.8654362103567163
6.12,-1.8459036561392437,-1.1201480583602945,0.8678433205013483
6.125,-1.8515383273416637,-1.1337144666137415,0.8702134689071445
6.13,-1.8572407406378144,-1.1472447738325509,0.8725459556301893
6.135,-1.8630107136798428,-1.1607382404675803,0.8748400663542886
6.14,-1.8688480603849615,-1.174194112088304,0.8770950723607464
6.145,-1.8747525908609575,-1.187611619350119,0.8793102305052384
6.15,-1.880724111331556,-1.2009899779688917,0.8814847832019375
6.155,-1.8867624240616707,-1.2143283887028913,0.8836179584150424
6.16,-1.892867327282592,-1.2276260373423082,0.8857089696578764
6.165,-1.8990386151171328,-1.2408820947064707,0.8877570159997004
6.17,-1.9052760775047843,-1.2540957166489555,0.8897612820804053
6.175,-1.9115795001269171,-1.2672660440707402,0.8917209381332327
6.18,-1.9179486643320678,-1.2803922029415558,0.8936351400156815
6.185,-1.9243833470613536,-1.293473304329602,0.8955030292487498
6.19,-1.930883320774058,-1.306508444439781,0.8973237330646686
6.195,-1.9374483533734235,-1.319496704660593,0.8990963644632697
6.2,-1.944078208132711,-1.3324371516198832,0.9008200222771462
6.205,-1.9507726436215516,-1.345328837249541,0.9024937912457391
6.21,-1.9575314136326474,-1.358170798859343,0.9041167420985042
6.215,-1.9643542671088654,-1.3709620592200649,0.9056879316472928
6.22,-1.97124094807077,-1.3837016266560143,0.9072064028880891
6.225,-1.9781911955446414,-1.3963884951471213,0.9086711851122335
6.23,-1.9852047434910305,-1.4090216444407317,0.9100812940272711
6.235,-1.9922813207338912,-1.421600040173215,0.9114357318875397
6.24,-1.9994206508903576,-1.4341226340015598,0.9127334876346371
6.245,-2.006622452301192,-1.4465883637450303,0.9139735370478714
6.25,-2.013886437961973,-1.45899615353704,0.9151548429048172
6.255,-2.0212123154550676,-1.4713449139873471,0.9162763551520826
6.26,-2.0285997868824395,-1.4836335423546825,0.917337011086395
6.265,-2.0360485487993483,-1.4958609227299138,0.9183357355460984
6.27,-2.043558292148989,-1.5080259262298485,0.9192714411131577
6.275,-2.051128702198132,-1.5201274112017682,0.920143028325757
6.28,-2.0587594584738014,-1.5321642234387662,0.9209493859015644
6.285,-2.066450234701075,-1.5441351964060055,0.9216893909717464
6.29,-2.074200698742027,-1.5560391514779186,0.9223619093257869
6.295,-2.082010512535892,-1.5678748981864539,0.9229657956671725
6.3,-2.0898793320404954,-1.5796412344804058,0.9234998938799945
6.305,-2.097806807175011,-1.5913369469958842,0.9239630373065069
6.31,-2.1057925817640952,-1.6029608113379614,0.9243540490356758
6.315,-2.113836293483461,-1.6145115923735285,0.9246717422027396
6.32,-2.121937573806938,-1.6259880445353736,0.9249149202997995
6.325,-2.1300960479550923,-1.6373889121375238,0.9250823774974437
6.33,-2.1383113348454414,-1.6487129297018126,0.9251728989773993
6.335,-2.146583047044332,-1.6599588222956967,0.9251852612762012
6.34,-2.154910790720537,-1.6711253058812923,0.9251182326398472
6.345,-2.163294165600625,-1.682211087675605,0.9249705733894114
6.35,-2.171732764926157,-1.6932148665219122,0.9247410362975619
6.355,-2.180226175412774,-1.7041353332722535,0.92442836697593
6.36,-2.188773977211211,-1.7149711711809488,0.9240313042732592
6.365,-2.1973757438703254,-1.7257210563091074,0.9235485806842553
6.37,-2.206031042302159,-1.7363836579399976,0.9229789227690423
6.375,-2.214739432749111,-1.7469576390052102,0.9223210515831213
6.38,-2.2235004687532665,-1.7574416565214948,0.921573683117714
6.385,-2.232313697127938,-1.7678343620381454,0.9207355287503616
6.39,-2.2411786579314668,-1.778134402094801,0.9198052957056339
6.395,-2.2500948844433415,-1.7883404186895118,0.9187816875257977
6.4,-2.259061903142683,-1.7984510497569133,0.917663404551273
6.405,-2.268079233689136,-1.808464929656315,0.9164491444106933
6.41,-2.277146388906245,-1.818380689669551,0.9151376025203781
6.415,-2.2862628747673215,-1.8281969585083482,0.9137274725930096
6.42,-2.2954281903838862,-1.8379123628310232,0.9122174471552869
6.425,-2.304641827996711,-1.8475255277682698,0.9106062180743271
6.43,-2.313903272969514,-1.8570350774577957,0.9088924770925617
6.435,-2.3232120037853496,-1.8664396355875459,0.9070749163708637
6.44,-2.332567492045737,-1.875737825947251,0.9051522290396339
6.445,-2.341969202472557,-1.8849282729880006,0.9031231097575523
6.45,-2.3514165929127846,-1.894009602389568,0.9009862552776908
6.455,-2.3609091143460597,-1.9029804416351432,0.8987403650206733
6.46,-2.3704462108951576,-1.9118394205931741,0.8963841416545528
6.465,-2.380027319839384,-1.9205851721059628,0.8939162916810575
6.47,-2.3896518716309285,-1.929216332584668,0.8913355260278528
6.475,-2.39931928991421,-1.937731542610351,0.8886405606464527
6.48,-2.409028991548242,-1.9461294475406843,0.88583011711539
6.485,-2.418780386632036,-1.954408698121923,0.8829029232482608
6.49,-2.428572878533097,-1.9625679511057623,0.8798577137062285
6.495,-2.4384058639189923,-1.9706058698706264,0.8766932306145712
6.5,-2.4482787327920508,-1.9785211250469958,0.8734082241828478
6.505,-2.458190868527194,-1.9863123951463124,0.8700014533282303
6.51,-2.4681416479129177,-1.9939783671930216,0.8664716863015585
6.515,-2.478130441195446,-2.0015177373592885,0.8628177013156542
6.52,-2.4881566121260588,-2.0089292116019153,0.8590382871754161
6.525,-2.498219518011613,-2.01621150630098,0.8551322439092179
6.53,-2.5083185097682525,-2.023363348899697,0.8510983834011177
6.535,-2.518452931978335,-2.030383478545022,0.8469355300233714
6.54,-2.528622122950545,-2.037270646728465,0.8426425212687567
6.545,-2.5388254147832203,-2.0440236179266105,0.8382182083821723
6.55,-2.5490621334308785,-2.050641170240824,0.8336614569910079
6.555,-2.5593315987739347,-2.057122096035601,0.8289711477337389
6.56,-2.569633124691612,-2.063465202575038,0.8241461768862244
6.565,-2.579966019138026,-2.069669312656868,0.8191854569851589
6.57,-2.5903295842214242,-2.0757332652435236,0.8140879174481395
6.575,-2.6007231162865927,-2.0816559160896744,0.8088525051897875
6.58,-2.6111459060003686,-2.0874361383656828,0.8034781852333923
6.585,-2.621597238440271,-2.09307282327642,0.7979639413175075
6.59,-2.632076393186209,-2.0985648806748856,0.7923087764969456
6.595,-2.6425826444152443,-2.103911239670065,0.7865117137376219
6.6,-2.6531152609993782,-2.109110849228473,0.7805717965046819
6.605,-2.6636735066063313,-2.1141626787688104,0.7744880893433612
6.61,-2.6742566398032666,-2.1190657187491793,0.7682596784520259
6.615,-2.684863914163451,-2.123818981246309,0.761885672246825
6.62,-2.69549457837577,-2.128421500526216,0.7553652019174302
6.625,-2.7061478763570843,-2.1328723336057602,0.7486974219732909
6.63,-2.716823047367368,-2.1371705608045524,0.7418815107798864
6.635,-2.727519326127581,-2.1413152862866593,0.7349166710844233
6.64,-2.7382359429402228,-2.145305638591578,0.7278021305304518
6.645,-2.748972123812514,-2.1491407711539443,0.7205371421608886
6.65,-2.75972709058215,-2.152819862811459,0.7131209849089144
6.655,-2.7705000610455506,-2.1563421183005116,0.7055529640762639
6.66,-2.781290249088579,-2.159706768739,0.6978324117983792
6.665,-2.7920968648196203,-2.1629130720958516,0.6899586874959753
6.67,-2.8029191147049852,-2.165960313646763,0.6819311783125239
6.675,-2.813756201706552,-2.1688478064156786,0.6737492995371901
6.68,-2.8246073254215815,-2.171574891601562,0.6654124950127864
6.685,-2.835471682224628,-2.1741409389899964,0.6569202375282917
6.69,-2.8463484654114697,-2.1765453473491965,0.6482720291955231
6.695,-2.8572368653449725,-2.1787875448100036,0.6394674018095547
6.7,-2.8681360696028295,-2.180866989229465,0.6305059171924707
6.705,-2.879045263127059,-2.1827831685376093,0.6213871675201084
6.71,-2.889963628375201,-2.1845356010670485,0.6121107756314099
6.715,-2.9008903454731203,-2.1861238358650503,0.602676395320044
6.72,-2.911824592369321,-2.1875474529877525,0.5930837116079839
6.725,-2.922765544990688,-2.1888060637761937,0.5833324410007241
6.73,-2.9337123773995675,-2.1898993111138685,0.5734223317238611
6.735,-2.9446642619520738,-2.1908268696655298,0.5633531639407741
6.74,-2.955620369457566,-2.191588446096973,0.5531247499511338
6.745,-2.9665798693391556,-2.192183779275576,0.5427369343700612
6.75,-2.977541929795175,-2.192612640451363,0.5321895942876855
6.755,-2.988505717961505,-2.192874833418414,0.5214826394089531
6.76,-2.9994704000746544,-2.1929701946564295,0.5106160121735039
6.765,-3.0104351416355035,-2.1928985934523126,0.4995896878554935
6.77,-3.0213991075736,-2.192659932001627,0.48840367464322876
6.775,-3.0323614624119166,-2.192254145489836,0.4770580136985405
6.78,-3.0433213704319533,-2.191681202153224,0.46555277919581295
6.785,-3.0542779958391133,-2.190941103319452,0.45388807834060807
6.79,-3.0652305029282108,-2.1900338834277,0.4420640513678942
6.795,-3.0761780562490384,-2.1889596100283817,0.43008087151984054
6.8,-3.08711982077188,-2.187718383762443,0.4179387450032228
6.805,-3.0980549620528692,-2.1863103383202684,0.40563791092646984
6.81,-3.108982646399091,-2.1847356403802536,0.39317864121642465
6.815,-3.1199020410333285,-2.182994489527118,0.38056124051490614
6.82,-3.130812314258341,-2.181087118150054,0.36778604605519516
6.825,-3.1417126356206,-2.1790137913208407,0.3548534275185464
6.83,-3.1526021760733505,-2.176774806652056,0.3417637868709298
6.835,-3.1634801081389186,-2.1743704941355624,0.32851755818014494
6.84,-3.1743456060701654,-2.1718012159614504,0.31511520741352195
6.845,-3.1851978460109844,-2.1690673663176434,0.3015572322164297
6.85,-3.19603600615575,-2.1661693711704024,0.287844161671831
6.855,-3.2068592669076232,-2.163107688025978,0.273976556041154
6.86,-3.217666811035609,-2.159882805673677,0.2599550064867633
6.865,-3.228457823830302,-2.1564952439106406,0.24578013477631377
6.87,-3.239231493258194,-2.15294555324864,0.2314525929693454
6.875,-3.2499870101144777,-2.14923431460322,0.21697306308642572
6.88,-3.260723568174253,-2.1453621389655346,0.2023422567612181
6.885,-3.2714403643420495,-2.1413296670572475,0.18756091487584214
6.89,-3.2821365987995805,-2.137137568968864,0.17262980717992438
6.895,-3.292811475151651,-2.1327865437819082,0.15754973189374288
6.9,-3.3034642005701356,-2.1282773191753472,0.14232151529589077
6.905,-3.3140939859359433,-2.1236106510167,0.126946011295908
6.91,-3.3247000459789176,-2.118787322938259,0.11142410099230293
6.915,-3.335281599415564,-2.1138081458988984,0.09575669221646876
6.92,-3.3458378690845594,-2.108673957731926,0.07994471906294764
6.925,-3.356368082079966,-2.1033856226794607,0.06398914140653744
6.93,-3.366871469882085,-2.0979440309138306,0.04789094440674013
6.935,-3.3773472684858823,-2.09235009804649,0.03165113800006658
6.94,-3.387794718526937,-2.086604764624973,0.015270756380713735
6.945,-3.3981378840018657,-2.0806672712799927,-0.0037480523583397485
6.95,-3.4086787070660964,-2.075091840746728,0.0022008027406825725
6.955,-3.4190389636819427,-2.0691149356879217,-0.0046310256288775165
6.96,-3.4294762194108714,-2.0631810538565754,-0.002042145324736566
6.965,-3.4398806636921053,-2.05710010197952,0.0004793966576821518
6.97,-3.450380441667291,-2.050797403991362,0.0004793966576817077
6.975,-3.4608476296903268,-2.0443498926111108,0.0004793966576817077
6.98,-3.4712814902997686,-2.0377586760165225,0.0004793966576817077
6.985,-3.4816812917528437,-2.0310248832876936,0.0004793966576817077
6.99,-3.49204630813078,-2.0241496638054,0.0004793966576817077
6.995,-3.502375819441023,-2.017134186642629,0.0004793966576817077
7.0,-3.512669111716334,-2.009979639949878,0.0004793966576817077
7.005,-3.522925477110733,-2.0026872303348124,0.0004793966576817077
7.01,-3.5331442139922546,-1.9952581822368596,0.0004793966576821518
7.015,-3.5433246270324945,-1.9876937372973253,0.0004793966576821518
7.02,-3.5534660272929277,-1.979995153725619,0.0004793966576821518
7.025,-3.563567732307979,-1.9721637056621524,0.0004793966576821518
7.03,-3.5736290661648216,-1.9642006825385012,0.00047939665768259587
7.035,-3.5836493595799137,-1.9561073884353724,0.00047939665768259587
7.04,-3.5936279499722352,-1.9478851414389726,0.00047939665768237383
7.045,-3.6035641815332373,-1.9395352729963091,0.00047939665768259587
7.05,-3.613457405293494,-1.9310591272699824,0.00047939665768237383
7.055,-3.623306979186053,-1.9224580604930155,0.00047939665768237383
7.06,-3.633112268106495,-1.9137334403242474,0.00047939665768259587
7.065,-3.6428726439696955,-1.9048866452048223,0.0004793966576828179
7.07,-3.652587485763298,-1.8959190637162953,0.0004793966576828179
7.075,-3.6622561795979243,-1.886832093940842,0.00047939665768303996
7.08,-3.6718781187541047,-1.877627142824096,0.00047939665768259587
7.085,-3.6814527037259692,-1.8683056255410793,0.00047939665768237383
7.09,-3.6909793422617008,-1.8588689648657108,0.00047939665768192974
7.095,-3.7004574494007794,-1.849318590544353,0.00047939665768237383
7.1,-3.709886447508033,-1.839655938673845,0.00047939665768259587
7.105,-3.719265766304522,-1.829882451084468,0.00047939665768259587
7.11,-3.7285948428952795,-1.81999957472827,0.00047939665768237383
7.115,-3.7378731217939487,-1.8100087610731432,0.00047939665768259587
7.12,-3.7471000549443274,-1.7999114655030872,0.0004793966576821518
7.125,-3.75627510173887,-1.789709146725018,0.0004793966576821518
7.13,-3.7653977290341714,-1.779403266182505,0.00047939665768192974
7.135,-3.7744674111634757,-1.7689952874767976,0.00047939665768237383
7.14,-3.7834836299462404,-1.758486675795479,0.0004793966576821518
7.145,-3.7924458746948035,-1.7478788973490857,0.00047939665768192974
7.15,-3.8013536422181913,-1.7371734188160026,0.0004793966576821518
7.155,-3.8102064368231043,-1.7263717067959437,0.0004793966576821518
7.16,-3.819003770312145,-1.7154752272722869,0.0004793966576821518
7.165,-3.8277451619793075,-1.704485445083564,0.00047939665768192974
7.17,-3.8364301386027937,-1.6934038234043418,0.00047939665768192974
7.175,-3.8450582344352027,-1.6822318232357458,0.0004793966576817077
7.18,-3.8536289911911377,-1.6709709029058586,0.00047939665768192974
7.185,-3.8621419580322867,-1.6596225175802013,0.00047939665768192974
7.19,-3.8705966915500274,-1.6481881187825038,0.00047939665768192974
7.195,-3.878908194217642,-1.6364560511249873,-0.00991900592478312
7.2,-3.887061534487681,-1.6248663229448652,-0.01088236649040164
7.205,-3.895156721291902,-1.6131949014724478,-0.011926753978727112
7.21,-3.903193349709376,-1.6014432039895872,-0.0130506978173619
7.215,-3.911171021891277,-1.5896126419881949,-0.014252734197669259
7.22,-3.919089347030932,-1.5777046207721197,-0.015531406468275888
7.225,-3.9269479413319073,-1.5657205390698663,-0.01688526551747538
7.23,-3.934746427974189,-1.5536617886582378,-0.01831287014445593
7.235,-3.942484437078501,-1.5415297539969954,-0.019812787419277056
7.24,-3.950161605668835,-1.5293258118745572,-0.021383593031554238
7.245,-3.9577775776332307,-1.5170513310648364,-0.02302387162779418
7.25,-3.9653320036828648,-1.5047076719952244,-0.024732217137356516
7.255,-3.9728245413095147,-1.4922961864257605,-0.026507233087017967
7.26,-3.9802548547414425,-1.479818217139503,-0.028347532904129613
7.265,-3.9876226148977585,-1.4672750976441138,-0.03025174020836352
7.27,-3.994927499341323,-1.4546681518846503,-0.03221848909206426
7.275,-4.002169192230238,-1.44199869396755,-0.03424642438921821
7.28,-4.009347384267984,-1.4292680278958028,-0.03633420193307679
7.285,-4.01646177265227,-1.4164774473152464,-0.038480488802464574
7.29,-4.023512061022633,-1.4036282352719849,-0.0406839635568268
7.295,-4.0304979594068575,-1.390721663980855,-0.042943316460066105
7.3,-4.03741918416626,-1.3777589946048951,-0.04525724969323397
7.305,-4.0442754579399045,-1.3647414770457462,-0.0476244775561534
7.31,-4.051066509587795,-1.3516703497449203,-0.050043726658041354
7.315,-4.057792074133098,-1.3385468394958453,-0.05251373609723342
7.32,-4.064451892703453,-1.325372161266624,-0.05503325763008626
7.325,-4.071045712471432,-1.3121475180333695,-0.05760105582917574
7.33,-4.077573286594176,-1.2988741006240707,-0.0602159082308833
7.335,-4.084034374152293,-1.285553087572847,-0.06287660547248963
7.34,-4.09042874008804,-1.272185644984488,-0.06558195141889689
7.345,-4.096756155142863,-1.2587729264091703,-0.06833076327909193
7.35,-4.10301639579433,-1.2453160727272188,-0.07112187171249462
7.355,-4.109209244192515,-1.2318162120437912,-0.07395412092531028
7.36,-4.115334488095876,-1.2182744595933652,-0.07682636875702964
7.365,-4.1213919208066905,-1.2046919176538542,-0.0797374867572278
7.37,-4.127381341106069,-1.1910696754702703,-0.0826863602527852
7.375,-4.133302553188626,-1.1774088091877422,-0.08567188840570528
7.38,-4.139155366596828,-1.163710381793766,-0.0886929842616635
7.385,-4.144939596155083,-1.149975443069533,-0.09174857478945131
7.39,-4.150655061903603,-1.136205029550182,-0.09483760091147242
7.395,-4.156301589032095,-1.1224001644938224,-0.09795901752545122
7.4,-4.161879007813318,-1.1085618578591678,-0.10111179351751565
7.405,-4.16738715353654,-1.0946911062916354,-0.10429491176681971
7.41,-4.172825866440963,-1.0807888931177125,-0.10750736914187864
7.415,-4.1781949916491286,-1.0668561883474792,-0.11074817648877344
7.42,-4.183494379100356,-1.0528939486850832,-0.11401635861140136
7.425,-4.188723883484257,-1.0389031175470176,-0.11731095424394455
7.43,-4.19388336417436,-1.024884625088033,-0.12063101601572179
7.435,-4.198972685161879,-1.0108393882345177,-0.12397561040860072
7.44,-4.203991714989676,-0.9967683107251746,-0.12734381770714087
7.445,-4.20894032668643,-0.9826722831588431,-0.1307347319416361
7.45,-4.213818397701082,-0.9685521830492604,-0.13414746082424056
7.455,-4.218625809837554,-0.9544088748866453,-0.13758112567833336
7.46,-4.2233624491898,-0.9402432102058967,-0.14103486136131038
7.465,-4.228028206077217,-0.9260560276612583,-0.1445078161809643
7.47,-4.232622974980436,-0.9118481531072771,-0.14799915180562762
7.475,-4.237146654477544,-0.8976203996858916,-0.15150804316824895
7.48,-4.241599147180749,-0.8833735679194805,-0.15503367836457138
7.485,-4.245980359673524,-0.8691084458097242,-0.15857525854557852
7.49,-4.250290202448267,-0.8548258089420783,-0.16213199780438048
7.495,-4.25452858984449,-0.8405264205957436,-0.16570312305770196
7.5,-4.2586954399875765,-0.8262110318589406,-0.16928787392213418
7.505,-4.262790674728121,-0.8118803817493395,-0.17288550258531943
7.51,-4.266814219581892,-0.7975351973394861,-0.17649527367222495
7.515,-4.270766003670428,-0.7831761938870689,-0.1801164641066666
7.52,-4.274645959662296,-0.7688040749698728,-0.18374836296823982
7.525,-4.278454023715047,-0.7544195326252616,-0.18739027134481545
7.53,-4.282190135417863,-0.7400232474940585,-0.19104150218074778
7.535,-4.285854237734947,-0.7256158889686316,-0.19470138012095828
7.54,-4.2894462769496595,-0.7111981153450941,-0.19836924135103207
7.545,-4.292966202609426,-0.6967705739794312,-0.20204443343348133
7.55,-4.296413967471433,-0.6823339014474296,-0.20572631514032158
7.555,-4.299789527449136,-0.6678887237082641,-0.20941425628210153
7.56,-4.30309284155959,-0.6534356562716052,-0.2131076375335258
7.565,-4.306323871871635,-0.6389753043681042,-0.216805850255817
7.57,-4.309482583454921,-0.6245082631231426,-0.22050829631594082
7.575,-4.312568944329834,-0.6100351177336715,-0.2242143879028422
7.58,-4.315582925418296,-0.5955564436480636,-0.227923547340813
7.585,-4.31852450049548,-0.5810728067488125,-0.23163520690012618
7.59,-4.321393646142442,-0.5665847635379684,-0.23534880860506202
7.595,-4.32419034169969,-0.552092861325187,-0.23906380403944982
7.6,-4.326914569221693,-0.5375976384182672,-0.2427796541498506
7.605,-4.329566313432359,-0.5230996243160614,-0.24649582904649725
7.61,-4.332145561681471,-0.5085993399036535,-0.2502118078021076
7.615,-4.334652303902115,-0.4940972976496551,-0.2539270782486964
7.62,-4.337086532569096,-0.4795940018055591,-0.2576411367724833
7.625,-4.339448242658348,-0.46508994860700203,-0.2613534881070195
7.63,-4.341737431607369,-0.45058562647684386,-0.26506364512463687
7.635,-4.343954099276666,-0.43608151622995894,-0.2687711286263253
7.64,-4.346098247912229,-0.4215780912796336,-0.2724754671301419
7.645,-4.348169882109044,-0.40707581784547064,-0.27617619665825605
7.65,-4.350169008775646,-0.3925751551626999,-0.2798728605227268
7.655,-4.352095637099724,-0.3780765556928126,-0.2835650091101095
7.66,-4.353949778514782,-0.3635804653353884,-0.28725219966499305
7.665,-4.355731446667858,-0.3490873236410718,-0.2909339960725522
7.67,-4.357440657388319,-0.33459756402557106,-0.2946099686402114
7.675,-4.359077428657721,-0.3201116139846041,-0.2982796938785087
7.68,-4.360641780580747,-0.30562989530970386,-0.30194275428124634
7.685,-4.362133735357228,-0.29115282430479733,-0.3055987381050141
7.69,-4.363553317255248,-0.2766808120034717,-0.30924723914816893
7.695,-4.364900552585339,-0.262214264386863,-0.31288785652935014
7.7,-4.36617546967576,-0.24775358260204708,-0.31652019446561874
7.705,-4.367378098848876,-0.23329916318090704,-0.32014386205028755
7.71,-4.368508472398633,-0.21885139825936148,-0.3237584730305285
7.715,-4.369566624569122,-0.2044106757968931,-0.32736364558482917
7.72,-4.3705525915342465,-0.18997737979630172,-0.33095900210037255
7.725,-4.371466411378493,-0.17555189052360884,-0.3345441689504125
7.73,-4.372308124078794,-0.16113458472803988,-0.33811877627171816
7.735,-4.373077771487494,-0.14672583586202922,-0.34168245774215256
7.74,-4.373775397316415,-0.13232601430114133,-0.34523485035846335
7.745,-4.374401047122024,-0.11793548756389058,-0.34877559421434157
7.75,-4.374954768291696,-0.10355462053135527,-0.3523043322788237
7.755,-4.375436610031072,-0.08918377566653515,-0.35582071017509936
7.76,-4.3758466233525235,-0.07482331323338519,-0.35932437595978883
7.765,-4.376184861064696,-0.06047359151546174,-0.362814979902755
7.77,-4.376451377763159,-0.04613496703411781,-0.36629217426751254
7.775,-4.376646229822134,-0.03180779476618267,-0.3697556130922952
7.78,-4.37676947538732,-0.01749242836107936,-0.3732049519718407
7.785,-4.3768211743697965,-0.0031892203572808017,-0.3766398478399625
7.79,-4.376801388441005,0.011101477601905014,-0.3800599587529552
7.795,-4.376710181028816,0.025379314553318946,-0.3834649436739029
7.8,-4.376547617314661,0.03964393999974799,-0.3868544622579467
7.805,-4.376313764231737,0.0538950036965977,-0.3902281746385681
7.81,-4.376008690464276,0.06813215543949848,-0.3935857412149487
7.815,-4.37563246644787,0.0823550448529069,-0.39692682244046346
7.82,-4.375185164370858,0.09656332117974528,-0.400251078612362
7.825,-4.374666858176752,0.11075663307217556,-0.4035581696627035
7.83,-4.3740776235677155,0.12493462838351517,-0.40684775495059256
7.835,-4.373417538009072,0.1390969539613906,-0.4101194930557788
7.84,-4.3726866807348514,0.15324325544217202,-0.4133730415736775
7.845,-4.371885132754354,0.16737317704674926,-0.4166080569118661
7.85,-4.371012976859738,0.18148636137770752,-0.41982419408811567
7.855,-4.370070297634616,0.195582449217964,-0.42302110653001435
7.86,-4.369057181463647,0.20966107933090858,-0.4261984458762377
7.865,-4.367973716543141,0.2237218882621457,-0.4293558617795312
7.87,-4.366819992892632,0.23776451014284594,-0.4324930017114532
7.875,-4.365596102367438,0.2517885764948049,-0.43560951076894316
7.88,-4.364302138672199,0.2657937160372541,-0.43870503148277296
7.885,-4.362938197375362,0.2797795544954872,-0.44177920362793877
7.89,-4.3615043759246275,0.29374571441136194,-0.44483166403605495
7.895,-4.360000773663336,0.3076918149557397,-0.4478620464098085
7.9,-4.358427491847791,0.32161747174292693,-0.4508699811395363
7.905,-4.3567846336654945,0.33552229664716615,-0.4538550951219829
7.91,-4.355072304254309,0.34940589762127744,-0.4568170115813082
7.915,-4.353290610722508,0.3632678785174636,-0.45975534989239725
7.92,-4.351439662169725,0.3771078389103823,-0.4626697254065425
7.925,-4.349519569708781,0.39092537392253407,-0.4655597492795603
7.93,-4.3475304464883715,0.40472007405203564,-0.4684250283024047
7.935,-4.345472407716617,0.41849152500284487,-0.47126516473434504
7.94,-4.343345570685452,0.4322393075175081,-0.4740797561387738
7.945,-4.341150054795848,0.4459629972124823,-0.47686839522170693
7.95,-4.338885981583844,0.459662164416139,-0.47963066967305307
7.955,-4.336553474747392,0.47333637400947065,-0.48236616201070853
7.96,-4.334152660173984,0.4869851852696069,-0.4850744494275555
7.965,-4.331683665969057,0.5006081517161978,-0.48775510364142954
7.97,-4.329146622485156,0.5142048209607387,-0.49040769074812735
7.975,-4.326541662351849,0.5277747345589117,-0.49303177107752705
7.98,-4.323868920506365,0.5413174278660166,-0.49562689905289203
7.985,-4.3211285342249575,0.5548324298955573,-0.4981926230534303
7.99,-4.31832064315495,0.5683192631810905,-0.5007284852801882
7.995,-4.315445389347481,0.5817774436413685,-0.503234021625345
8.0,-4.312502917290908,0.5952064804488894,-0.5057087615449908
8.005,-4.30949337394486,0.6086058759019184,-0.5081522279354591
8.01,-4.306416908774919,0.6219751253000497,-0.5105639370132917
8.015,-4.303273673787916,0.6353137168234366,-0.5129433981989207
8.02,-4.300063823567829,0.6486211314156737,-0.5152901140041269
8.025,-4.296787515312241,0.6618968426705452,-0.51760357992338
8.03,-4.2934449088693745,0.6751403167225756,-0.5198832843291117
8.035,-4.290036166775644,0.6883510121416134,-0.5221287083710294
8.04,-4.286561454293742,0.7015283798313816,-0.5243393258795244
8.045,-4.283020939451208,0.7146718629322291,-0.52651460327328
8.05,-4.279414793079486,0.727780896728022,-0.52865399947114
8.055,-4.2757431888534265,0.7408549085573766,-0.5307569658083346
8.06,-4.272006303331224,0.7538933177292714,-0.5328229459571421
8.065,-4.268204315994776,0.7668955354430794,-0.5348513758520581
8.07,-4.264337409290408,0.7798609647132209,-0.5368416836195772
8.075,-4.26040576866999,0.7927890002983785,-0.5387932895126435
8.08,-4.256409582632372,0.8056790286355113,-0.5407056058498798
8.085,-4.252349042765156,0.8185304277786088,-0.5425780369596535
8.09,-4.248224343786747,0.8313425673423872,-0.5444099791290818
8.095,-4.244035683588683,0.8441148084509672,-0.546200820558051
8.1,-4.239783263278207,0.8568465036915764,-0.5479499413183264
8.105,-4.235467287221053,0.8695369970734728,-0.5496567133178529
8.11,-4.231087963084431,0.8821856239920364,-0.5513205002703059
8.115,-4.226645501880172,0.8947917111982572,-0.5529406576699953
8.12,-4.222140118008018,0.9073545767735621,-0.5545165327721866
8.125,-4.217572029299017,0.9198735301102069,-0.5560474645789337
8.13,-4.212941457059014,0.9323478718971769,-0.5575327838304895
8.135,-4.208248626112183,0.9447768941117927,-0.5589718130023831
8.14,-4.203493764844595,0.9571598800170571,-0.5603638663082409
8.145,-4.198677105247792,0.9694961041647783,-0.5617082497084179
8.15,-4.1937988829623105,0.9817848324046605,-0.5630042609245304
8.155,-4.188859337321173,0.9940253218993031,-0.5642511894599477
8.16,-4.183858711393253,1.0062168211453253,-0.5654483166263322
8.165,-4.17879725202656,1.0183585700005515,-0.5665949155762824
8.17,-4.173675209891336,1.0304497997174697,-0.5676902513421624
8.175,-4.1684928395229965,1.0424897329829022,-0.5687335808811753
8.18,-4.163250399364844,1.0544775839640628,-0.5697241531267518
8.185,-4.15794815181053,1.0664125583610289,-0.5706612090463163
8.19,-4.152586363246258,1.0782938534656483,-0.5715439817054886
8.195,-4.147165304092653,1.090120658227052,-0.5723716963387858
8.2,-4.141685248846307,1.1018921533237012,-0.5731435704268731
8.205,-4.136146476120929,1.1136075112421626,-0.5738588137804279
8.21,-4.130549268688101,1.1252658963625357,-0.5745166286306538
8.215,-4.1248939135175835,1.1368664650506903,-0.5751162097265058
8.22,-4.11918070181713,1.14840836575732,-0.5756567444386648
8.225,-4.113409929071817,1.1598907391238196,-0.5761374128703014
8.23,-4.107581895082796,1.1713127180951262,-0.5765573879746727
8.235,-4.101696904005497,1.1826734280394435,-0.5769158356795808
8.24,-4.095755264387177,1.1939719868750076,-0.5772119150187278
8.245,-4.08975728920386,1.2052075052038034,-0.5774447782699932
8.25,-4.083703295896549,1.2163790864523805,-0.5776135711006554
8.255,-4.077593606406754,1.2274858270196742,-0.5777174327195769
8.26,-4.071428547211238,1.2385268164319472,-0.5777554960363686
8.265,-4.06520844935597,1.2495011375048284,-0.5777268878275431
8.27,-4.058933648489278,1.260407866512415,-0.5776307289096579
8.275,-4.052604484894097,1.2712460733635502,-0.5774661343194575
8.28,-4.046221303519359,1.2820148217851448,-0.5772322135010013
8.285,-4.039784454010413,1.2927131695126737,-0.5769280704997768
8.29,-4.033294290738509,1.3033401684877013,-0.5765528041637727
8.295,-4.026751172829238,1.313894865062558,-0.5761055083515054
8.3,-4.020155464189971,1.3243763002120137,-0.5755852721469604
8.305,-4.013507533536194,1.3347835097520304,-0.5749911800814285
8.31,-4.006807754416734,1.3451155245655126,-0.5743223123621918
8.315,-4.000056505237864,1.35537137083499,-0.5735777451080244
8.32,-3.9932541692861867,1.3655500702822745,-0.572756550591453
8.325,-3.9864011347503454,1.3756506404149327,-0.5718577974877302
8.33,-3.979497794741445,1.3856720947796284,-0.57088055113045
8.335,-3.9725445473122263,1.3956134432221674,-0.56982387377375
8.34,-3.965541795474899,1.4054736921542608,-0.5686868248610185
8.345,-3.958489947217623,1.4152518448268963,-0.5674684613000293
8.35,-3.951389415519635,1.4249469016102023,-0.5661678377444224
8.355,-3.9442406183649164,1.4345578602798028,-0.5647840068814284
8.36,-3.9370439787544593,1.4440837163094598,-0.5633160197257506
8.365,-3.9297999247170097,1.4535234631700078,-0.5617629259194792
8.37,-3.9225088893183426,1.4628760926343713,-0.5601237740379489
8.375,-3.9151713106689567,1.4721405950886473,-0.5583976119013963
8.38,-3.9077876319302356,1.4813159598490309,-0.5565834868923086
8.385,-3.900358301318985,1.4904011754845388,-0.5546804462783188
8.39,-3.8928837721103435,1.4993952301453553,-0.5526875375405077
8.395,-3.885364502639062,1.508297111896629,-0.5506038087069764
8.4,-3.8778009562990614,1.5171058090576492,-0.548428308691515
8.405,-3.870193601541326,1.5258203105461408,-0.5461600876372281
8.41,-3.8625429118700176,1.5344396062276195,-0.543798197264928
8.415,-3.8548493658368748,1.5429626872695303,-0.5413416912261388
8.42,-3.847113447033787,1.551388546500092,-0.5387896254605111
8.425,-3.8393356440836026,1.5597161787715659,-0.5361410585574793
8.43,-3.831516450629084,1.5679445813278317,-0.5333950521219459
8.435,-3.8236563653200126,1.57607275417604,-0.5305506711437982
8.44,-3.815755891798456,1.5840997004621076,-0.5276069843710609
8.445,-3.8078155386821058,1.5920244268499133,-0.5245630646864412
8.45,-3.799835819545752,1.5998459439038866,-0.5214179894870792
8.455,-3.7918172529007985,1.607563266474856,-0.5181708410672414
8.46,-3.7837603621728775,1.615175414088834,-0.5148207070037552
8.465,-3.775665675677488,1.6226814113385717,-0.5113666805439168
8.47,-3.7675337265936686,1.630080288277615,-0.5078078609956429
8.475,-3.7593650529357263,1.6373710808165798,-0.5041433541196203
8.48,-3.7511601975229296,1.6445528311214592,-0.5003722725231696
8.485,-3.7429197079472583,1.651624588013623,-0.496493736055599
8.49,-3.7346441365390985,1.6585854073713222,-0.4925068722047403
8.495,-3.7263340403309764,1.665434352532347,-0.48841081649443674
8.5,-3.7179899810192274,1.6721704946976457,-0.48420471288266387
8.505,-3.7096125249236915,1.6787929133355421,-0.47988771416004505
8.51,-3.7012022429453553,1.685300696586331,-0.4754589823484403
8.515,-3.692759710521972,1.6916929416669366,-0.47091768909933385
8.52,-3.6842855075816887,1.6979687552753229,-0.4662630160917487
8.525,-3.675780218494606,1.7041272539944081,-0.4614941554293419
8.53,-3.6672444320223696,1.710167564695124,-0.4566103100364456
8.535,-3.6586787412657005,1.7160888249383823,-0.45161069405268806
8.54,-3.650083743609968,1.7218901833755755,-0.446494533225952
8.545,-3.641460040668714,1.7275708001473729,-0.44126106530330556
8.55,-3.632808238225238,1.7331298472804404,-0.4359095404196556
8.555,-3.624128946172167,1.7385665090818216,-0.43043922148376645
8.56,-3.6154227784490667,1.7438799825306497,-0.42484938456135546
8.565,-3.606690352978129,1.7490694776668565,-0.41913931925496994
8.57,-3.5979322915978775,1.754134217976617,-0.413308329080291
8.575,-3.589149219995006,1.759073440774153,-0.4073557318386105
8.58,-3.5803417676342666,1.7638863975796444,-0.40128085998510654
8.585,-3.571510567686525,1.7685723544928778,-0.3950830609926723
8.59,-3.5626562569549285,1.773130592562369,-0.3887616977109414
8.595,-3.5537794757992422,1.7775604081496243,-0.3823161487202109
8.6,-3.544880868058404,1.7818611132882216,-0.37574580867999674
8.605,-3.5359610809712523,1.7860320360374433,-0.3690500886718464
8.61,-3.5270207650955525,1.7900725208301078,-0.3622284165361902
8.615,-3.518060574225246,1.7939819288143477,-0.3552802372028576
8.62,-3.509081165306058,1.7977596381889893,-0.34820501301503426
8.625,-3.5000831983493925,1.8014050445322838,-0.3410022240463011
8.63,-3.491067336344653,1.8049175611236619,-0.3336713684105439
8.635,-3.4820342451699355,1.8082966192582537,-0.326211962564388
8.64,-3.4729845935011703,1.8115416685538843,-0.31862354160190853
8.645,-3.46391905271978,1.814652177250254,-0.3109056595413724
8.65,-3.4548382968188123,1.8176276325000682,-0.30305788960368485
8.655,-3.4457430023076916,1.8204675406518112,-0.2950798244823585
8.66,-3.4366338481155236,1.8231714275239475,-0.28697107660467225
8.665,-3.427511515493106,1.8257388386702622,-0.2787312783838607
8.67,-3.4183766879135797,1.8281693396361314,-0.27036008246200693
8.675,-3.409230050971874,1.8304625162054537,-0.26185716194349884
8.68,-3.400072292282904,1.8326179746380444,-0.25322221061875294
8.685,-3.3909041013786116,1.8346353418972512,-0.2444549431780194
8.69,-3.3817261696039203,1.836514265867586,-0.2355550954151011
8.695,-3.3725391900115804,1.8382544155621763,-0.22652242442070114
8.7,-3.3633438572560554,1.839855481319829,-0.2173567087653221
8.705,-3.354140867486397,1.8413171749915362,-0.20805774867142746
8.71,-3.344930918238263,1.8426392301162373,-0.19862536617480364
8.715,-3.33571470832505,1.8438214020856742,-0.18905940527487797
8.72,-3.326492937728232,1.8448634682981944,-0.17935973207388356
8.725,-3.3172663074869884,1.8457652283013393,-0.16952623490476237
8.73,-3.308035519587099,1.8465265039231011,-0.15955882444759717
8.735,-3.2988012768492636,1.847147139391713,-0.14945743383456556
8.74,-3.2895642828167992,1.847627001443868,-0.13922201874319295
8.745,-3.2803252416428776,1.84796597942126,-0.12885255747793378
8.75,-3.2710848579772573,1.8481639853553586,-0.11834905103987503
8.755,-3.261843836852671,1.8482209540403425,-0.10771152318461019
8.76,-3.2526028835708436,1.8481368430941179,-0.096940020468129
8.765,-3.2433627035882373,1.8479116330073735,-0.08603461228071718
8.77,-3.2341240024016114,1.847545327180624,-0.0749953908688612
8.775,-3.224887485433381,1.8470379519492104,-0.06382247134504593
8.78,-3.2156538579169305,1.8463895565962414,-0.0525159916855471
8.785,-3.206423824781843,1.8456002133534624,-0.04107611271610301
8.79,-3.197198090539204,1.8446700173900596,-0.029503018085588195
8.795,-3.1879773591669425,1.8435990867894134,-0.017796914227601324
8.8,-3.178762333995367,1.8423875625138297,-0.005958030310117879
8.805,-3.1695534931190097,1.8412541868689432,-0.003965631857155927
8.81,-3.160257940535081,1.8398635610332197,0.0027199764147047834
8.815,-3.1510616857321843,1.838486121287083,0.003239724278754519
8.82,-3.141780324915907,1.8370782478982206,-0.0018809595424857939
8.825,-3.132506715828316,1.835486897031104,-0.004943136321749142
8.83,-3.1233341422902496,1.833648104636457,-0.0022462286066726733
8.835,-3.114171111367863,1.8316698993479201,0.0005882563418866393
8.84,-3.1048128437653544,1.829580888369529,0.0005882563418866393
8.845,-3.095465610228327,1.8273530216699214,0.0005882563418866393
8.85,-3.08613011970746,1.824986646760118,0.0005882563418864173
8.855,-3.0768070793197024,1.822482133520182,0.0005882563418864173
8.86,-3.067497194234372,1.8198398740304755,0.0005882563418864173
8.865,-3.0582011675601004,1.8170602823916053,0.0005882563418866393
8.87,-3.0489197002327746,1.8141437945332708,0.0005882563418861952
8.875,-3.0396534909044317,1.811090868012168,0.0005882563418859732
8.88,-3.0304032358332655,1.8079019817991906,0.0005882563418864173
8.885,-3.0211696287747127,1.804577636056103,0.0005882563418866393
8.89,-3.0119533608737092,1.8011183519019225,0.0005882563418864173
8.895,-3.002755120558198,1.7975246711692456,0.0005882563418868614
8.9,-2.9935755934338597,1.793797156150734,0.0005882563418868614
8.905,-2.9844154621802135,1.7899363893360356,0.0005882563418864173
8.91,-2.9752754064480387,1.7859429731393608,0.0005882563418866393
8.915,-2.9661561027582617,1.7818175296180148,0.0005882563418866393
8.92,-2.9570582244022527,1.7775607001821114,0.0005882563418868614
8.925,-2.9479824413436773,1.7731731452957888,0.0005882563418868614
8.93,-2.938929420121863,1.7686555441701728,0.0005882563418870834
8.935,-2.929899823756758,1.7640085944483896,0.0005882563418870834
8.94,-2.920894311655552,1.7592330118829416,0.0005882563418873055
8.945,-2.9119135395209135,1.7543295300057014,0.0005882563418866393
8.95,-2.902958159260987,1.7492988997908805,0.0005882563418861952
8.955,-2.8940288189010785,1.74414188931123,0.0005882563418866393
8.96,-2.8851261624971634,1.738859283387835,0.0005882563418866393
8.965,-2.8762508300511658,1.7334518832337775,0.0005882563418861952
8.97,-2.867403457428078,1.7279205060920049,0.0005882563418864173
8.975,-2.8585846762749756,1.7222659848677446,0.0005882563418864173
8.98,-2.8497951139418762,1.716489167755741,0.0005882563418866393
8.985,-2.841035393404569,1.7105909178627021,0.0005882563418864173
8.99,-2.8323061331893338,1.704572112825219,0.0005882563418866393
8.995,-2.8236079472996747,1.6984336444235544,0.0005882563418866393
9.0,-2.814941445144989,1.6921764181915586,0.0005882563418866393
9.005,-2.8063072314712847,1.685801353023113,0.0005882563418866393
9.01,-2.797705906293888,1.6793093807753752,0.0005882563418864173
9.015,-2.789138064832186,1.672701445869172,0.0005882563418864173
9.02,-2.78060429744645,1.665978504886901,0.0005882563418864173
9.025,-2.772105189576672,1.6591415261681974,0.0005882563418864173
9.03,-2.7636413216835263,1.6521914894037748,0.0005882563418866393
9.035,-2.755213269191358,1.6451293852276783,0.0005882563418866393
9.04,-2.746821602433311,1.6379562148083513,0.0005882563418866393
9.045,-2.738466886598499,1.6306729894387582,0.0005882563418864173
9.05,-2.730149681681319,1.6232807301259462,0.0005882563418866393
9.055,-2.7218705424328333,1.6157804671803042,0.0005882563418864173
9.06,-2.7136300183142534,1.6081732398048416,0.0005882563418866393
9.065,-2.7054286534525485,1.6004600956848263,0.0005882563418866393
9.07,-2.6972669865981103,1.5926420905780065,0.0005882563418868614
9.075,-2.6891455510845548,1.5847202879057996,0.0005882563418868614
9.08,-2.6810648747905645,1.5766957583456453,0.0005882563418864173
9.085,-2.6730254801038553,1.5685695794248977,0.0005882563418866393
9.09,-2.6650278838871846,1.5603428351164639,0.0005882563418866393
9.095,-2.6570725974464233,1.5520166154364865,0.0005882563418864173
9.1,-2.649160126500706,1.5435920160443704,0.0005882563418870834
9.105,-2.641290971154577,1.535070137845346,0.0005882563418868614
9.11,-2.6334656258722045,1.5264520865959028,0.0005882563418868614
9.115,-2.625684579453563,1.5177389725122616,0.0005882563418866393
9.12,-2.61794831501265,1.5089319098822123,0.0005882563418864173
9.125,-2.6102573099576345,1.5000320166804615,0.0005882563418864173
9.13,-2.6026120359730043,1.4910404141878115,0.0005882563418866393
9.135,-2.595012959003622,1.481958226614316,0.0005882563418864173
9.14,-2.587460539240696,1.4727865807266523,0.0005882563418866393
9.145,-2.5799552311096745,1.4635266054799594,0.0005882563418866393
9.15,-2.572497483259966,1.454179431654251,0.0005882563418864173
9.155,-2.565087738556553,1.444746191495702,0.0005882563418866393
9.16,-2.55772643407338,1.4352280183628903,0.0005882563418864173
9.165,-2.5504140010885834,1.4256260463782673,0.0005882563418864173
9.17,-2.5431508650814427,1.4159414100849337,0.0005882563418866393
9.175,-2.5359374457311157,1.406175244108977,0.0005882563418866393
9.18,-2.528774156917057,1.3963286828274448,0.0005882563418861952
9.185,-2.5216614067211194,1.3864028600421316,0.0005882563418864173
9.19,-2.5145995974313338,1.376398908659362,0.0005882563418864173
9.195,-2.5075891255472724,1.3663179603758004,0.0005882563418864173
9.2,-2.500630381787042,1.3561611453705358,0.0005882563418866393
9.205,-2.493723751095796,1.3459295920034342,0.0005882563418864173
9.21,-2.486869612655808,1.335624426519982,0.0005882563418866393
9.215,-2.4800683398980143,1.325246772762636,0.0005882563418864173
9.22,-2.4733203005150153,1.3147977518888032,0.0005882563418864173
9.225,-2.4666258564755226,1.3042784820955815,0.0005882563418864173
9.23,-2.4599853640401643,1.293690078351244,0.0005882563418868614
9.235,-2.453399173778681,1.2830336521336585,0.0005882563418868614
9.24,-2.4468676305884016,1.2723103111755836,0.0005882563418866393
9.245,-2.4403910737140464,1.2615211592170272,0.0005882563418864173
9.25,-2.433969836768735,1.250667295764592,0.0005882563418866393
9.255,-2.427604247756245,1.2397498158579754,0.0005882563418866393
9.26,-2.4212946290944197,1.228769809843566,0.0005882563418864173
9.265,-2.4150412976397195,1.2177283631552045,0.0005882563418868614
9.27,-2.408844564712893,1.2066265561021796,0.0005882563418868614
9.275,-2.4027047361256844,1.1954654636643736,0.0005882563418866393
9.28,-2.3966221122086018,1.1842461552946995,0.0005882563418864173
9.285,-2.390596987839644,1.172969694728708,0.0005882563418864173
9.29,-2.3846296524740156,1.1616371398014942,0.0005882563418861952
9.295,-2.3787203901747263,1.150249542271769,0.0005882563418861952
9.3,-2.3728694796441014,1.1388079476532178,0.0005882563418859732
9.305,-2.367077194256117,1.1273133950530243,0.0005882563418859732
9.31,-2.3614578699298487,1.115859632728047,-0.0027253190281266715
9.315,-2.3559085041121146,1.1040072097100946,0.0099804204708549
9.32,-2.350417560309599,1.092362083189867,0.010999118421343379
9.325,-2.3449849647253105,1.0806680893814826,0.012065991488540373
9.33,-2.3396109591970875,1.0689262265556805,0.01318000976927225
9.335,-2.334295780589043,1.057137485915876,0.014340151108698462
9.34,-2.3290396608271666,1.0453028514908218,0.01554540120246295
9.345,-2.3238428269354454,1.0334233000339357,0.01679475369211203
9.35,-2.318705501072493,1.0214998009292737,0.01808721025384452
9.355,-2.313627900568602,1.0095333161039985,0.01942178068065248
9.36,-2.308610237963249,0.9975247999474045,0.020797482957913616
9.365,-2.3036527210429587,0.985475199236305,0.022213343332512903
9.37,-2.298755552879553,0.9733854530668529,0.023668396375548628
9.375,-2.2939189318686983,0.9612564927925841,0.025161685038713855
9.38,-2.289143051768772,0.9490892419687493,0.026692260704411885
9.385,-2.284428101739976,0.9368846163027501,0.028259183229698337
9.39,-2.279774266383681,0.9246435236106441,0.029861520984127643
9.395,-2.275181725781992,0.9123668637796852,0.0314983508815776
9.4,-2.2706506555374606,0.9000555287367084,0.03316875840615474
9.405,-2.2661812268129657,0.8877104024224076,0.034871837632251323
9.41,-2.2617736063716856,0.8753323607712853,0.036606691238859845
9.415,-2.257427956617178,0.862922271697323,0.03837243051821715
9.42,-2.2531444356334966,0.8504809950851454,0.04016817537889317
9.425,-2.2489231972253565,0.8380093827867205,0.04199305434339795
9.43,-2.244764390958292,0.8255082786233982,0.0438462045404181
9.435,-2.240668162198789,0.8129785183932307,0.0457267716917753
9.44,-2.2366346521543816,0.8004209298835333,0.04763391009419582
9.445,-2.232663997913653,0.7878363328884701,0.049566782596009884
9.45,-2.2287563324861583,0.7752255392317107,0.05152456056885879
9.455,-2.2249117848421984,0.7625893527939158,0.05350642387453275
9.46,-2.221130479952466,0.749928569545092,0.05551156082701969
9.465,-2.217412538827504,0.7372439775816034,0.0575391681498868
9.47,-2.213758078556968,0.724536357167787,0.0595884509290866
9.475,-2.210167212348683,0.7118064807821144,0.0616586225612894
9.48,-2.206640049567435,0.6990551131676886,0.06374890469785821
9.485,-2.2031766957735264,0.6862830113871115,0.06585852718455243
9.49,-2.1997772527610193,0.6734909248814793,0.0679867279970846
9.495,-2.1964418185956993,0.6606795955335479,0.07013275317261214
9.5,-2.1931704876526896,0.6478497577348207,0.07229585673729211
9.505,-2.1899633506537413,0.6350021384565985,0.07447530062998076
9.51,-2.186820494704143,0.6221374573247784,0.07667035462219751
9.515,-2.183742003329252,0.6092564266983409,0.07888029623445603
9.52,-2.1807279565106326,0.5963597517514749,0.08110441064905083
9.525,-2.1777784307217574,0.5834481305591215,0.08334199061942793
9.53,-2.174893498963292,0.570522254185979,0.085592336376216
9.535,-2.172073230797909,0.5575828067787231,0.08785475553004551
9.54,-2.1693176923846478,0.5446304656614871,0.09012856297123306
9.545,-2.166626946512776,0.5316659014343572,0.09241308076645915
9.55,-2.164001052635162,0.5186897780749252,0.09470763805251325
9.555,-2.1614400669011253,0.5057027530426856,0.09701157092722945
9.56,-2.1589440421887587,0.49270547738622555,0.09932422233770133
9.565,-2.1565130281367137,0.47969859585315494,0.10164494196587054
9.57,-2.154147071175419,0.46668274700256623,0.10397308611160538
9.575,-2.1518462145577435,0.4536585633200697,0.10630801757334268
9.58,-2.1496104983890647,0.44062667133516137,0.1086491055264171
9.585,-2.1474399596567557,0.4275876917409727,0.11099572539914565
9.59,-2.145334632259062,0.41454223951619107,0.1133472587467883
9.595,-2.143294547033361,0.4014909240491055,0.11570309312346588
9.6,-2.141319731783805,0.38843434926373027,0.11806262195212519
9.605,-2.1394102113083187,0.37537311374779975,0.12042524439266195
9.61,-2.1375660074249603,0.36230781088268693,0.12279036520826886
9.615,-2.1357871389976215,0.34923902897500675,0.12515739463012843
9.62,-2.1340736219610723,0.33616735138996356,0.12752574822051133
9.625,-2.132425469345327,0.3230933566862063,0.12989484673439883
9.63,-2.1308426912993417,0.31001761875224615,0.13226411597969134
9.635,-2.1293252951140174,0.2969407069442353,0.13463298667611134
9.64,-2.127873285244515,0.2838631862250659,0.13700089431288026
9.645,-2.1264866633318733,0.27078561730475104,0.13936727900524576
9.65,-2.1251654282239176,0.2577085567818868,0.141731585349967
9.655,-2.123909575995463,0.24463255728625619,0.14409326227981506
9.66,-2.1227190999677976,0.23155816762234244,0.14645176291719955
9.665,-2.121593990727451,0.21848593291381932,0.14880654442697683
9.67,-2.1205342361442323,0.20541639474878765,0.15115706786854935
9.675,-2.119539821388546,0.19235009132582184,0.1535027980473098
9.68,-2.1186107289479725,0.17928755760063061,0.15584320336553245
9.685,-2.117746938643113,0.1662293254332985,0.1581777556727823
9.69,-2.1169484276427006,0.15317592373607744,0.16050593011591194
9.695,-2.1162151704779673,0.14012787862153356,0.16282720498874573
9.7,-2.1155471390562726,0.12708571355111659,0.16514106158150213
9.705,-2.1149443026739867,0.11404994948392735,0.16744698403005703
9.71,-2.1144066280286293,0.10102110502575107,0.16974445916509834
9.715,-2.113934079230264,0.08799969657816577,0.17203297636126774
9.72,-2.1135266178121466,0.07498623848769784,0.17431202738635518
9.725,-2.1131842027406265,0.061981243194997176,0.17658110625061207
9.73,-2.1129067904243044,0.04898522138384309,0.17883970905627664
9.735,-2.1126943347224447,0.03599868213005172,0.18108733384735815
9.74,-2.1125467869526418,0.0230221330500651,0.18332348045977842
9.745,-2.1124640958977476,0.010056080449297945,0.18554765037191584
9.75,-2.1124462078120567,-0.002898970529976303,0.18775934655564813
9.755,-2.1124930664267523,-0.015842515761128,0.18995807332793965
9.76,-2.112604612954618,-0.02877405198624748,0.19214333620306237
9.765,-2.1127807860940138,-0.04169307666981855,0.1943146417455122
9.77,-2.113021522032125,-0.05459908785301249,0.19647149742368106
9.775,-2.113326754447482,-0.06749158400878623,0.19861341146437317
9.78,-2.11369641451176,-0.08037006389771084,0.2007398927082087
9.785,-2.114130430890856,-0.09323402642474497,0.2028504504660067
9.79,-2.114628729745257,-0.10608297049687454,0.20494459437619095
9.795,-2.115191234729695,-0.1189163948818323,0.2070218342633085
9.8,-2.1158178669921006,-0.1317337980678226,0.20908167999770416
9.805,-2.1165085451718553,-0.14453467812443235,0.21112364135643594
9.81,-2.117263185397356,-0.15731853256474904,0.2131472278854892
9.815,-2.118081701282888,-0.17008485820870603,0.21515194876334753
9.82,-2.118964003924822,-0.18283315104783546,0.21713731266600392
9.825,-2.1199100018971344,-0.19556290611135327,0.219102827633454
9.83,-2.120919601246268,-0.2082736173337865,0.22104800093775906
9.835,-2.1219927054853276,-0.2209647774240687,0.2229723389527211
9.84,-2.123129215587628,-0.23363587773628094,0.22487534702525122
9.845,-2.1243290299796023,-0.24628640814205768,0.2267565293484882
9.85,-2.1255920445330725,-0.2589158569046783,0.2286153888367237
9.855,-2.126918152556898,-0.27152371055501984,0.23045142700221444
9.86,-2.1283072447880054,-0.2841094537692974,0.23226414383392413
9.865,-2.129759209381816,-0.29667256924879876,0.23405303767827815
9.87,-2.1312739319020713,-0.3092125376015343,0.2358176051219731
9.875,-2.1328512953100796,-0.3217288372260092,0.23755734087692507
9.88,-2.134491179953378,-0.33422094419704357,0.23927173766739784
9.885,-2.1361934635538344,-0.34668833215381406,0.2409602861193898
9.89,-2.137958021195196,-0.35913047219013755,0.24262247465233422
9.895,-2.13978472531009,-0.37154683274701417,0.24425778937316944
9.9,-2.1416734456664983,-0.3839368795076049,0.24586571397285475
9.905,-2.1436240493537078,-0.3963000752945678,0.2474457296253746
9.91,-2.1456364007677613,-0.4086358799699583,0.2489973148893117
9.915,-2.147710361596403,-0.4209437503376142,0.2505199456120303
9.92,-2.149845790803556,-0.4332231400482281,0.2520130948365486
9.925,-2.1520425446133182,-0.4454734995070341,0.25347623271114395
9.93,-2.1543004764935136,-0.4576942757842794,0.25490882640176293
9.935,-2.1566194371388008,-0.4698849125284987,0.25631034000729247
9.94,-2.1589992744533477,-0.48204484988260904,0.25768023447774424
9.945,-2.1614398335331075,-0.49417352440299545,0.25901796753542594
9.95,-2.163940956647682,-0.5062703689815122,0.2603229935991409
9.955,-2.1665024832218185,-0.5183348127706001,0.26159476371149154
9.96,-2.169124249816524,-0.5303662811114449,0.2628327254693287
9.965,-2.17180609010984,-0.5423641954653441,0.2640363229574162
9.97,-2.1745478348772815,-0.5543279733482992,0.2652049966853636
9.975,-2.177349311971945,-0.566257028268848,0.2663381835278785
9.98,-2.1802103463043325,-0.5781507696693038,0.2674353166684062
9.985,-2.183130759821871,-0.5900086028703245,0.2684958255461975
9.99,-2.186110371488183,-0.6018299290190083,0.26951913580687487
9.995,-2.189148997262086,-0.6136141450404334,0.270504669256537
10.0,-2.1922464500763783,-0.6253606435928354,0.27145184381946724
10.005,-2.195402539816392,-0.6370688130263461,0.2723600734994893
10.01,-2.198617073298361,-0.648738037345453,0.27322876834502885
10.015,-2.2018898542476095,-0.660367696175193,0.27405733441793145
10.02,-2.2052206832765697,-0.6719571647310887,0.2748451737660814
10.025,-2.2086093578626778,-0.6835058137929872,0.27559168439988146
10.03,-2.2120556723261275,-0.6950130096827208,0.2762962602726311
10.035,-2.215559417807543,-0.7064781142457744,0.27695829126486116
10.04,-2.2191203822455488,-0.717900484836875,0.2775771631726614
10.045,-2.2227383503542986,-0.7292794743096856,0.2781522577000579
10.05,-2.2264131036009442,-0.7406144310105216,0.27868295245547187
10.055,-2.2301444201830956,-0.751904698776238,0.2791686209523163
10.06,-2.2339320750062805,-0.7631496169362914,0.27960863261376107
10.065,-2.2377758396614125,-0.7743485203189813,0.2800023527817139
10.07,-2.2416754824023197,-0.785500739262011,0.28034914273005507
10.075,-2.245630768123317,-0.7966055996272853,0.2806483596821602
10.08,-2.249641458336885,-0.8076624228201126,0.28089935683275336
10.085,-2.2537073111514307,-0.8186705258127251,0.2811014833741189
10.09,-2.2578280812491998,-0.8296292211722515,0.28125408452670964
10.095,-2.26200351986433,-0.8405378170931372,0.2813565015741808
10.1,-2.2662333747610695,-0.8513956174340062,0.28140807190287753
10.105,-2.2705173902122127,-0.8622019217590913,0.28140812904580814
10.11,-2.274855306977727,-0.8729560253841414,0.28135600273112327
10.115,-2.2792468622836473,-0.8836572194269579,0.28125101893512894
10.12,-2.2836917898012112,-0.8943047908624583,0.2810924999398535
10.125,-2.288189819626303,-0.9048980225824154,0.2808797643951868
10.13,-2.2927406782591855,-0.9154361934597726,0.2806121273856109
10.135,-2.2973440885845835,-0.9259185784176485,0.2802889005015369
10.14,-2.301999769852119,-0.9363444485030086,0.2799093919152592
10.145,-2.3067074376571144,-0.9467130709649801,0.2794729064615389
10.15,-2.311466803921822,-0.9570237093379144,0.2789787457228228
10.155,-2.3162775768770536,-0.9672756235290885,0.2784262081191047
10.16,-2.3211394610442886,-0.9774680699111719,0.27781458900242995
10.165,-2.3260521572182276,-0.9876003014193423,0.2771431807560446
10.17,-2.331015362449871,-0.9976715676531686,0.27641127289818423
10.175,-2.336028770030094,-1.007681114983143,0.27561815219049945
10.18,-2.3410920694737833,-1.0176281866619523,0.2747631027511066
10.185,-2.3462049465045394,-1.0275120229404364,0.2738454061722517
10.19,-2.351367083039956,-1.037331861188195,0.27286434164258
10.195,-2.356578157177539,-1.0470869360189092,0.2718191860739798
10.2,-2.3618378431812346,-1.0567764794202554,0.2707092142329951
10.205,-2.3671458114686503,-1.0663997208884997,0.2695336988767687
10.21,-2.372501728598929,-1.0759558875676434,0.268291910893501
10.215,-2.3779052572613515,-1.0854442043931747,0.26698311944738407
10.22,-2.383356056264669,-1.0948638942403641,0.265606592127979
10.225,-2.388853780527168,-1.1042141780770316,0.2641615951040054
10.23,-2.394398081067539,-1.1134942751208363,0.2626473932814908
10.235,-2.3999886049965156,-1.1227034030009388,0.26106325046624757
10.24,-2.4056249955093567,-1.1318407779240989,0.2594084295306157
10.245,-2.4113068918791463,-1.1409056148450538,0.25768219258443525
10.25,-2.4170339294509824,-1.1498971276412313,0.25588380115017517
10.255,-2.422805739637024,-1.1588145292916352,0.25401251634217814
10.26,-2.428621949912458,-1.1676570320599304,0.25206759904994336
10.265,-2.434482183812398,-1.176423847681625,0.25004831012538464
10.27,-2.440386060929702,-1.1851141875552558,0.24795391057400495
10.275,-2.4463331969137947,-1.1937272629375795,0.24578366174988975
10.28,-2.452323203470434,-1.202262285142601,0.24353682555446954
10.285,-2.4583556883625226,-1.2107184657444572,0.24121266463894164
10.29,-2.4644302554119037,-1.2190950167839727,0.2388104426102926
10.295,-2.4705465045022383,-1.2273911509789026,0.23632942424080472
10.3,-2.4767040315829063,-1.235606081937674,0.23376887568098148
10.305,-2.482902428674008,-1.2437390243766082,0.23112806467577185
10.31,-2.4891412838724607,-1.251789194340493,0.22840626078400006
10.315,-2.495420181359184,-1.2597558094263779,0.22560273560091004
10.32,-2.5017387014074433,-1.267638089010553,0.22271676298368703
10.325,-2.508096420392304,-1.2754352544785168,0.21974761927988018
10.33,-2.5144929108012763,-1.283146529457909,0.21669458355857385
10.335,-2.520927741246096,-1.2907711400542015,0.2135569378442228
10.34,-2.527400476475718,-1.2983083150890982,0.21033396735299958
10.345,-2.5339106773905047,-1.3057572863414917,0.20702496073154353
10.35,-2.5404579010576027,-1.3131172887908193,0.2036292102979853
10.355,-2.5470417007275783,-1.320387560862755,0.20014601228509266
10.36,-2.553661625852248,-1.3275673446770198,0.19657466708543025
10.365,-2.5603172221037918,-1.334655886297253,0.1929144794983586
10.37,-2.567008031395082,-1.3416524359827264,0.18916475897877127
10.375,-2.5737335919013136,-1.348556248441827,0.1853248198873736
10.38,-2.5804934380828706,-1.355366583087094,0.1813939817424075
10.385,-2.5872871007094935,-1.3620827042917094,0.17737156947262345
10.39,-2.5941141068857347,-1.3687038816472727,0.1732569136713682
10.395,-2.60097398007768,-1.3752293902226713,0.1690493508516382
10.4,-2.6078662401410044,-1.3816585108239505,0.164748223701904
10.405,-2.614790403350288,-1.3879905302549453,0.16035288134259007
10.41,-2.621745982429679,-1.3942247415785838,0.1558626795829927
10.415,-2.6287324865848243,-1.4003604443786228,0.15127698117852195
10.42,-2.6357494215361457,-1.4063969450217162,0.14659515608804252
10.425,-2.6427962895533956,-1.4123335569195752,0.1418165817311956
10.43,-2.6498725894915434,-1.4181696007911033,0.13694064324548494
10.435,-2.656977816827974,-1.4239044049243086,0.13196673374296886
10.44,-2.6641114637009706,-1.4295373054377922,0.12689425456639936
10.445,-2.6712730189495386,-1.4350676465416894,0.12172261554458408
10.45,-2.6784619681544957,-1.4404947807978183,0.11645123524684808
10.455,-2.6856777936808984,-1.445818069378919,0.11107954123635855
10.46,-2.6929199747217245,-1.4510368823267417,0.10560697032218469
10.465,-2.700187987342868,-1.4561505988088446,0.10003296880986645
10.47,-2.7074813045294155,-1.4611586073739056,0.09435699275032716
10.475,-2.7147993962331682,-1.4660603062053366,0.08857850818696544
10.48,-2.722141729421466,-1.4708551033730681,0.08269699140069564
10.485,-2.7295077681272257,-1.4755424170832625,0.07671192915281533
10.49,-2.736896973500262,-1.4801216759258249,0.07062281892545008
10.495,-2.7443088038597985,-1.484592319119475,0.06442916915946162
10.5,-2.751742714748241,-1.488953796754248,0.058130499489565945
10.505,-2.7591981589861163,-1.4932055700311928,0.051726340976551155
10.51,-2.7666745867282274,-1.497347111499121,0.045216236336356186
10.515,-2.7741714455209863,-1.501377905288216,0.03859974016585688
10.52,-2.7816881803608786,-1.5052974473403002,0.03187641916520079
10.525,-2.789224233754113,-1.5091052456356246,0.02504585235645962
10.53,-2.7967790457773494,-1.5128008204159535,0.01810763129849513
10.535,-2.804352054139579,-1.5163837044038204,0.011061360297793588
10.54,-2.811942694245047,-1.519853443017733,0.003906656615171755
10.545,-2.8195506237311423,-1.523428173114321,0.006622164371576034
10.55,-2.8272871301337523,-1.5266652062137855,-8.881986502529138e-05
10.555,-2.835099819863326,-1.5299243702076801,-8.881986502573547e-05
10.56,-2.8429288764055065,-1.5330684388042348,-8.881986502617956e-05
10.565,-2.850773710352529,-1.536097007064382,-8.881986502617956e-05
10.57,-2.858633730262628,-1.5390096841791787,-8.881986502573547e-05
10.575,-2.8665083427327436,-1.5418060936630649,-8.881986502573547e-05
10.58,-2.8743969524722486,-1.5444858735416442,-8.881986502595751e-05
10.585,-2.8822989623775754,-1.5470486765338,-8.881986502595751e-05
10.59,-2.890213773607792,-1.5494941702280156,-8.881986502617956e-05
10.595,-2.8981407856610604,-1.551822037252743,-8.881986502617956e-05
10.6,-2.906079396451923,-1.5540319754406648,-8.881986502617956e-05
10.605,-2.9140290023894573,-1.5561236979867341,-8.881986502617956e-05
10.61,-2.921988998456174,-1.5580969335998274,-8.881986502595751e-05
10.615,-2.9299587782877223,-1.5599514266479095,-8.881986502595751e-05
10.62,-2.937937734253271,-1.5616869372965618,-8.881986502617956e-05
10.625,-2.9459252575366297,-1.5633032416407768,-8.881986502617956e-05
10.63,-2.9539207382179824,-1.5648001318298823,-8.881986502595751e-05
10.635,-2.9619235653562694,-1.5661774161855084,-8.881986502595751e-05
10.64,-2.969933127072155,-1.5674349193124861,-8.88198650264016e-05
10.645,-2.9779488106315166,-1.568572482202576,-8.88198650264016e-05
10.65,-2.985970002529485,-1.5695899623309484,-8.881986502617956e-05
10.655,-2.9939960885749177,-1.5704872337453224,-8.881986502595751e-05
10.66,-3.002026453975351,-1.5712641871476947,-8.881986502617956e-05
10.665,-3.0100604834223073,-1.5719207299685785,-8.881986502595751e-05
10.67,-3.0180975611770076,-1.5724567864336945,-8.881986502617956e-05
10.675,-3.026137071156363,-1.5728722976230534,-8.881986502595751e-05
10.68,-3.034178397019277,-1.5731672215223806,-8.881986502617956e-05
10.685,-3.0422209222531897,-1.5733415330668397,-8.881986502617956e-05
10.69,-3.0502640302608013,-1.5733952241770106,-8.881986502617956e-05
10.695,-3.058307104446996,-1.573328303787104,-8.881986502595751e-05
10.7,-3.0663495283058513,-1.5731407978653764,-8.881986502595751e-05
10.705,-3.0743906855077725,-1.5728327494267376,-8.881986502595751e-05
10.71,-3.082429959986632,-1.5724042185375355,-8.881986502617956e-05
10.715,-3.090466736026938,-1.5718552823125216,-8.881986502595751e-05
10.72,-3.098500398350974,-1.5711860349039914,-8.881986502617956e-05
10.725,-3.1065303322058253,-1.570396587483127,-8.881986502595751e-05
10.73,-3.1145559234503413,-1.5694870682135393,-8.881986502617956e-05
10.735,-3.1225765586418923,-1.5684576222170596,-8.881986502595751e-05
10.74,-3.1305916251229795,-1.5673084115317863,-8.881986502617956e-05
10.745,-3.138600511107564,-1.5660396150624512,-8.881986502617956e-05
10.75,-3.1466026057671685,-1.5646514285231297,-8.881986502617956e-05
10.755,-3.154597299316624,-1.563144064372364,-8.881986502595751e-05
10.76,-3.162583983099493,-1.5615177517407468,-8.881986502595751e-05
10.765,-3.1705620496731073,-1.559772736351037,-8.881986502617956e-05
10.77,-3.178530892893144,-1.5579092804308836,-8.881986502595751e-05
10.775,-3.1864899079977844,-1.555927662618221,-8.88198650264016e-05
10.78,-3.1944384916913218,-1.5538281778594465,-8.88198650264016e-05
10.785,-3.2023760422272787,-1.5516111373004389,-8.881986502617956e-05
10.79,-3.2103019594909017,-1.5492768681705493,-8.881986502617956e-05
10.795,-3.2182156450810915,-1.5468257136596373,-8.881986502573547e-05
10.8,-3.2261165023916445,-1.5442580327882836,-8.881986502595751e-05
10.805,-3.2340039366918405,-1.5415742002712822,-8.881986502595751e-05
10.81,-3.2418773552063183,-1.5387746063745305,-8.881986502617956e-05
10.815,-3.249736167194173,-1.535859656765458,-8.881986502595751e-05
10.82,-3.257579784027315,-1.5328297723570978,-8.88198650264016e-05
10.825,-3.265407619267971,-1.5296853891459712,-8.88198650264016e-05
10.83,-3.273219088745386,-1.5264269580438838,-8.88198650264016e-05
10.835,-3.281013610631608,-1.5230549447038237,-8.88198650264016e-05
10.84,-3.288790605516397,-1.5195698293400723,-8.881986502617956e-05
10.845,-3.296549496481196,-1.5159721065426988,-8.881986502595751e-05
10.85,-3.304289709172117,-1.5122622850866059,-8.881986502617956e-05
10.855,-3.3120106718719753,-1.5084408877352606,-8.881986502595751e-05
10.86,-3.3197118155712655,-1.5045084510393074,-8.881986502595751e-05
10.865,-3.3273925740381367,-1.5004655251302,-8.881986502595751e-05
10.87,-3.335052383887259,-1.4963126735090588,-8.881986502595751e-05
10.875,-3.34269068464764,-1.4920504728308888,-8.881986502617956e-05
10.88,-3.3503069188292884,-1.4876795126843787,-8.881986502595751e-05
10.885,-3.357900531988767,-1.4832003953674229,-8.881986502595751e-05
10.89,-3.365470972793588,-1.4786137356585676,-8.881986502595751e-05
10.895,-3.373017693085401,-1.4739201605845789,-8.881986502595751e-05
10.9,-3.3805401479420265,-1.4691203091842782,-8.881986502617956e-05
10.905,-3.3880377957382297,-1.4642148322688888,-8.881986502617956e-05
10.91,-3.3955100982053006,-1.459204392179024,-8.881986502617956e-05
10.915,-3.4029565204893446,-1.4540896625385669,-8.881986502617956e-05
10.92,-3.410376531208347,-1.4488713280055756,-8.881986502595751e-05
10.925,-3.41776960250792,-1.4435500840204643,-8.881986502617956e-05
10.93,-3.425135210115779,-1.4381266365516059,-8.881986502617956e-05
10.935,-3.4324728333949164,-1.4326017018385702,-8.881986502573547e-05
10.94,-3.4397819553954263,-1.4269760061332075,-8.881986502617956e-05
10.945,-3.447062062905043,-1.421250285438734,-8.881986502595751e-05
10.95,-3.454312646498298,-1.4154252852470546,-8.88198650264016e-05
10.955,-3.461533200584373,-1.4095017602744744,-8.88198650264016e-05
10.96,-3.468723223453557,-1.4034804741960378,-8.881986502617956e-05
10.965,-3.4758822173223716,-1.397362199378645,-8.881986502617956e-05
10.97,-3.483009688377323,-1.3911477166131536,-8.881986502595751e-05
10.975,-3.4901051468172652,-1.3848378148456784,-8.881986502617956e-05
10.98,-3.497168106894419,-1.378433290908223,-8.881986502617956e-05
10.985,-3.5041980869539757,-1.3719349492488975,-8.881986502617956e-05
10.99,-3.5111946094723607,-1.3653436016618365,-8.881986502617956e-05
10.995,-3.518157201094076,-1.358660067017075,-8.881986502617956e-05
11.0,-3.525085392667201,-1.3518851709904849,-8.881986502617956e-05
11.005,-3.5319787192774763,-1.3450197457940287,-8.881986502595751e-05
11.01,-3.538836720281038,-1.338064629906444,-8.88198650264016e-05
11.015,-3.5456589393357696,-1.3310206678045597,-8.881986502595751e-05
11.02,-3.5524449244312652,-1.3238887096954337,-8.881986502595751e-05
11.025,-3.559194227917458,-1.3166696112494285,-8.881986502595751e-05
11.03,-3.5659064065318486,-1.3093642333344586,-8.88198650264016e-05
11.035,-3.5725810214254197,-1.3019734417514963,-8.88198650264016e-05
11.04,-3.5792176381871594,-1.2944981069715742,-8.88198650264016e-05
11.045,-3.5858158268672864,-1.286939103874361,-8.881986502617956e-05
11.05,-3.592375161999105,-1.2792973114885404,-8.881986502617956e-05
11.055,-3.5988952226195625,-1.2715736127340804,-8.881986502595751e-05
11.06,-3.605375592288495,-1.2637688941665592,-8.881986502617956e-05
11.065,-3.611815859106546,-1.2558840457237253,-8.881986502595751e-05
11.07,-3.618215615731832,-1.2479199604743503,-8.881986502595751e-05
11.075,-3.624574459395294,-1.2398775343696071,-8.881986502617956e-05
11.08,-3.630891991914821,-1.2317576659970024,-8.881986502617956e-05
11.085,-3.6371678197080857,-1.2235612563370866,-8.881986502595751e-05
11.09,-3.64340155380417,-1.215289208522986,-8.881986502617956e-05
11.095,-3.6495928098539685,-1.2069424276029102,-8.881986502595751e-05
11.1,-3.6557412081393603,-1.1985218203057704,-8.881986502595751e-05
11.105,-3.661846373581227,-1.190028294809954,-8.881986502595751e-05
11.11,-3.667907935746262,-1.1814627605154473,-8.881986502595751e-05
11.115,-3.6739255288526547,-1.172826127819312,-8.881986502595751e-05
11.12,-3.6798987917746064,-1.1641193078947158,-8.881986502595751e-05
11.125,-3.685827368045757,-1.155343212473506,-8.881986502595751e-05
11.13,-3.6917109058614783,-1.1464987536325129,-8.881986502595751e-05
11.135,-3.6975490580801043,-1.1375868435835927,-8.881986502595751e-05
11.14,-3.703341482223101,-1.128608394467518,-8.881986502595751e-05
11.145,-3.709087840474169,-1.1195643181518253,-8.881986502595751e-05
11.15,-3.714787799677356,-1.1104555260326128,-8.881986502595751e-05
11.155,-3.7204410313341314,-1.1012829288404549,-8.881986502595751e-05
11.16,-3.7260472115995134,-1.0920474364503947,-8.881986502595751e-05
11.165,-3.7316060212772033,-1.0827499576961757,-8.881986502595751e-05
11.17,-3.7371171458138117,-1.0733914001886664,-8.881986502617956e-05
11.175,-3.7425802752921387,-1.0639726701386298,-8.881986502617956e-05
11.18,-3.7479951044235786,-1.0544946721838007,-8.88198650264016e-05
11.185,-3.7533613325396527,-1.0449583092203512,-8.881986502662365e-05
11.19,-3.75867866358267,-1.0353644822388137,-8.88198650264016e-05
11.195,-3.763946806095592,-1.0257140901644124,-8.881986502662365e-05
11.2,-3.7691654732110607,-1.0160080297019438,-8.88198650264016e-05
11.205,-3.7743343826396765,-1.0062471951851186,-8.88198650264016e-05
11.21,-3.7794532566574883,-0.9964324784305015,-8.881986502617956e-05
11.215,-3.7845218220927683,-0.986564768595978,-8.88198650264016e-05
11.22,-3.7895398103120734,-0.9766449520438009,-8.881986502662365e-05
11.225,-3.7945069572056025,-0.9666739122082665,-8.881986502662365e-05
11.23,-3.7994230031719125,-0.9566525294679376,-8.881986502651262e-05
11.235,-3.804287693101969,-0.9465816810225334,-8.881986502651262e-05
11.24,-3.8091007763626035,-0.9364622407743719,-8.881986502673467e-05
11.245,-3.8138620067793503,-0.9262950792144808,-8.881986502673467e-05
11.25,-3.818571142618741,-0.9160810633132557,-8.881986502684569e-05
11.255,-3.8232279465700256,-0.9058210564157717,-8.881986502662365e-05
11.26,-3.8278321857263857,-0.8955159181416488,-8.881986502673467e-05
11.265,-3.8323836315656505,-0.8851665042894912,-8.881986502662365e-05
11.27,-3.836882059930517,-0.8747736667459238,-8.881986502662365e-05
11.275,-3.8413272510083427,-0.8643382533991145,-8.881986502673467e-05
11.28,-3.8457189893104795,-0.8538611080568733,-8.881986502695671e-05
11.285,-3.8500570636512306,-0.8433430703691882,-8.881986502706773e-05
11.29,-3.8543412671263924,-0.8327849757552879,-8.881986502695671e-05
11.295,-3.8585713970914632,-0.8221876553350819,-8.881986502695671e-05
11.3,-3.8627472551394892,-0.8115519358650648,-8.881986502706773e-05
11.305,-3.866868647078608,-0.8008786396785551,-8.881986502706773e-05
11.31,-3.8709353829092974,-0.7901685846302674,-8.881986502706773e-05
11.315,-3.874947276801341,-0.7794225840452222,-8.881986502706773e-05
11.32,-3.878904147070559,-0.7686414466718531,-8.881986502717876e-05
11.325,-3.8828058161552934,-0.7578259766393889,-8.881986502706773e-05
11.33,-3.8866521105927028,-0.7469769734193423,-8.881986502706773e-05
11.335,-3.890442860994856,-0.7360952317911791,-8.881986502706773e-05
11.34,-3.8941779020246696,-0.7251815418120213,-8.881986502706773e-05
11.345,-3.8978570723717025,-0.7142366887903739,-8.881986502706773e-05
11.35,-3.9014802147278136,-0.7032614532638612,-8.881986502717876e-05
11.355,-3.9050471757627347,-0.6922566109808237,-8.881986502728978e-05
11.36,-3.9085578060995387,-0.6812229328858398,-8.881986502717876e-05
11.365,-3.912011960290065,-0.6701611851089917,-8.881986502717876e-05
11.37,-3.915409496790276,-0.6590721289589442,-8.881986502717876e-05
11.375,-3.918750277935613,-0.6479565209196493,-8.881986502717876e-05
11.38,-3.9220341699163206,-0.6368151126507422,-8.881986502706773e-05
11.385,-3.925261042752799,-0.6256486509914644,-8.881986502706773e-05
11.39,-3.928430770270982,-0.614457877968095,-8.881986502717876e-05
11.395,-3.9315432300777524,-0.6032435308048649,-8.881986502717876e-05
11.4,-3.9345983035364367,-0.5920063419381892,-8.881986502717876e-05
11.405,-3.9375958757423657,-0.5807470390342782,-8.881986502706773e-05
11.41,-3.940535835498549,-0.5694663450099317,-8.881986502706773e-05
11.415,-3.943418075291449,-0.5581649780565793,-8.881986502706773e-05
11.42,-3.946242491266899,-0.5468436516673691,-8.881986502706773e-05
11.425,-3.949008983206156,-0.5355030746673629,-8.881986502717876e-05
11.43,-3.951717454502124,-0.5241439512466674,-8.881986502706773e-05
11.435,-3.954367812135752,-0.5127669809964731,-8.881986502706773e-05
11.44,-3.9569599666526187,-0.5013728589479719,-8.881986502706773e-05
11.445,-3.9594938321397324,-0.48996227561398087,-8.881986502706773e-05
11.45,-3.961969326202539,-0.4785359170333282,-8.881986502712325e-05
11.455,-3.964386369942177,-0.46709446481780004,-8.881986502706773e-05
11.46,-3.9667448879329656,-0.4556385962017033,-8.881986502701222e-05
11.465,-3.9690448082001626,-0.4441689840938706,-8.881986502701222e-05
11.47,-3.9712860621979913,-0.4326862971320773,-8.881986502695671e-05
11.475,-3.9734685847879474,-0.4211911997398379,-8.881986502695671e-05
11.48,-3.97558630463443,-0.40968278718413076,-0.00020732214408303307
11.485,-3.9776058985086444,-0.39815297193270416,-0.0011172293662211064
11.49,-3.979567816990297,-0.38661273847570093,-0.0020369475810430027
11.495,-3.9814720096098783,-0.3750627347773311,-0.0029658225299843965
11.5,-3.983318429128101,-0.36350360497224404,-0.0039032042168503644
11.505,-3.9851070315169164,-0.3519359894331994,-0.004848446837365572
11.51,-3.986837775940878,-0.34036052484046897,-0.005800908707002395
11.515,-3.98851062473886,-0.3287778442529389,-0.006759952187157525
11.52,-3.9901255434061262,-0.3171885771808857,-0.007724943609741963
11.525,-3.991682500576777,-0.3055933496602521,-0.008695253200265263
11.53,-3.9931814680065614,-0.2939927843284803,-0.009670254999473937
11.535,-3.9946224205560834,-0.2823875005017029,-0.010649326783624624
11.54,-3.996005336174385,-0.2707781142533526,-0.01163184998345207
11.545,-3.9973301958829364,-0.25916523849398976,-0.01261720960191276
11.55,-3.9985969837600215,-0.24754948305240754,-0.013604794130763542
11.555,-3.999805686925534,-0.23593145475784175,-0.014593995466052334
11.56,-4.000956295526191,-0.22431175752325846,-0.015584208822587958
11.565,-4.002048802721155,-0.21269099242969267,-0.016574832647454324
11.57,-4.003083204668094,-0.20106975781146633,-0.01756526853264534
11.575,-4.00405950050966,-0.18944864934234631,-0.018554921126879453
11.58,-4.004977692360404,-0.17782826012244213,-0.01954319804667201
11.585,-4.005837785294124,-0.16620918076590488,-0.020529509786722994
11.59,-4.0066397873316575,-0.15459199948925695,-0.02151326962969541
11.595,-4.007383709429119,-0.1429773022003269,-0.022493893555448785
11.6,-4.008069565466573,-0.13136567258776502,-0.02347080014979014
11.605,-4.00869737223717,-0.11975769221097012,-0.0244434105128178
11.61,-4.0092671494367185,-0.10815394059048958,-0.02541114816691334
11.615,-4.0097789196537255,-0.09655499529869589,-0.026373438964457485
11.62,-4.010232708359877,-0.08496143205080628,-0.027329710995325288
11.625,-4.010628543900982,-0.07337382479604883,-0.028279394494235208
11.63,-4.010966457488371,-0.06179274580903884,-0.02922192174800646
11.635,-4.011246483190754,-0.050218765781198244,-0.030156727002797125
11.64,-4.011468657926526,-0.038652453912195864,-0.03108324637138276
11.645,-4.011633021456546,-0.02709437800138626,-0.03200091774053593
11.65,-4.011739616377355,-0.015545104539081681,-0.03290918067857723
11.655,-4.011788488114867,-0.004005198797721872,-0.03380747634315031
11.66,-4.0117796849185,0.007524775077251674,-0.03469524738929298
11.665,-4.011713257855773,0.019044253976747527,-0.03557193787785591
11.67,-4.0115892608073445,0.030552675737794712,-0.03643699318433994
11.675,-4.011407750462513,0.042049479053665746,-0.037289859908203174
11.68,-4.011168786315154,0.053534103384515266,-0.038129985782705836
11.685,-4.010872430660112,0.06500598886855341,-0.03895681958534958
11.69,-4.0105187485900275,0.07646457623377328,-0.039769811048967804
11.695,-4.010107807992611,0.08790930671039354,-0.04056841077353334
11.7,-4.009639679548347,0.09933962194394923,-0.041352070138732974
11.705,-4.009114436728633,0.11075496390921953,-0.04212024121737622
11.71,-4.008532155794347,0.12215477482492476,-0.042872376689687325
11.715,-4.00789291579484,0.133538497069352,-0.04360792975854452
11.72,-4.007196798567348,0.14490557309692617,-0.04432635406572068
11.725,-4.006443888736814,0.1562554453557433,-0.0450271036091793
11.73,-4.005634273716128,0.16758755620622343,-0.04570963266148795
11.735,-4.004768043706764,0.17890134784081455,-0.04637339568939686
11.74,-4.003845291699819,0.190196262204932,-0.04701784727464556
11.745,-4.002866113477443,0.20147174091906023,-0.04764244203604448
11.75,-4.001830607614654,0.2127272252022002,-0.04824663455289305
11.755,-4.000738875481538,0.22396215579659243,-0.04882987928978047
11.76,-3.9995910212458154,0.23517597289387038,-0.049391630522828356
11.765,-3.9983871518757748,0.246368116062657,-0.04993134226742518
11.77,-3.997127377143569,0.25753802417761806,-0.050448468207502706
11.775,-3.995811809628856,0.2686851353501249,-0.050942461626411306
11.78,-3.994440564722788,0.279808886860454,-0.0514127753394385
11.785,-3.99301376063233,0.2909087150917039,-0.051858861628027886
11.79,-3.9915315183849103,0.3019840554653523,-0.05228017217574227
11.795,-3.9899939618333833,0.31303434237863115,-0.0526761580060261
11.8,-3.988401217661307,0.3240590091436476,-0.05304626942181123
11.805,-3.986753415388514,0.33505748792839823,-0.0533899559470174
11.81,-3.9850506873769755,0.34602920969968654,-0.053706666269994485
11.815,-3.9832931688369495,0.3569736041679527,-0.0539958481889512
11.82,-3.9814809978333905,0.3678900997341615,-0.054256948559421536
11.825,-3.979614315292632,0.3787781234386741,-0.054489413243809126
11.83,-3.9776932650093078,0.3896371009122757,-0.054692687063059686
11.835,-3.97571799365352,0.4004664563292828,-0.05486621375050199
11.84,-3.973688650778235,0.4112656123628741,-0.05500943590790364
11.845,-3.9716053888268927,0.4220339901426505,-0.055121794963784554
11.85,-3.9694683631412317,0.4327710092144277,-0.05520273113402857
11.855,-3.9672777319692965,0.4434760875024036,-0.055251683384837214
11.86,-3.965033656473642,0.4541486412736218,-0.055268089398064824
11.865,-3.962736300739698,0.46478808510489555,-0.05525138553897535
11.87,-3.960385831784303,0.47539383185211176,-0.0552010068264609
11.875,-3.957982419564374,0.4859652926220761,-0.05511638690575871
11.88,-3.9555262369857234,0.49650187674682045,-0.0549969580237058
11.885,-3.95301745991199,0.507002991760507,-0.0548421510065672
11.89,-3.950456267173675,0.5174680433789263,-0.05465139524047158
11.895,-3.9478428405772905,0.5278964354815907,-0.054424118654493814
11.9,-3.9451773649145685,0.5382875700965507,-0.054159747706411854
11.905,-3.9424600279717605,0.5486408473878531,-0.05385770737117668
11.91,-3.939691020538975,0.5589556656457947,-0.053517421132122434
11.915,-3.9368705364195713,0.5692314212798839,-0.053138310974950365
11.92,-3.93399877243957,0.5794675088146612,-0.05271979738451471
11.925,-3.9310759284570875,0.5896633208882939,-0.05226129934443957
11.93,-3.9281022073717624,0.5998182482540655,-0.05176223433959393
11.935,-3.925077815134168,0.6099316797847536,-0.051222018361449906
11.94,-3.9220029607552043,0.6200030024798835,-0.050640065916352395
11.945,-3.9188778563154316,0.6300316014759758,-0.05001579003671841
11.95,-3.9157027169743635,0.6400168600597006,-0.049348602295195
11.955,-3.9124777609796664,0.6499581596840756,-0.04863791282179053
11.96,-3.9092032096762903,0.6598548799876172,-0.0478831303240036
11.965,-3.905879287515483,0.6697063988165594,-0.047083662109966506
11.97,-3.902506222063687,0.6795120922501169,-0.046238914114618
11.975,-3.899084244011312,0.6892713346287801,-0.04534829092892623
11.98,-3.895613587181342,0.6989834985857435,-0.04441119583216857
11.985,-3.892094488537799,0.7086479550813739,-0.04342703082728905
11.99,-3.8885271881940002,0.7182640734408429,-0.04239519667933467
11.995,-3.884911929420647,0.727831221394825,-0.04131509295699287
12.0,-3.8812489586536776,0.7373487651233793,-0.040186118077221056
12.005,-3.877538525501913,0.7468160693029191,-0.03900766935299216
12.01,-3.8737808827544478,0.7562324971563605,-0.03777914304414809
12.015,-3.8699762863877805,0.7655974105064195,-0.03649993441136623
12.02,-3.866124995572686,0.7749101698320278,-0.03516943777324655
12.025,-3.862227272680775,0.7841701343279536,-0.03378704656650722
12.03,-3.85828338329077,0.7933766619675205,-0.032352153409298645
12.035,-3.8542935961944376,0.8025291095685324,-0.030864150167618787
12.04,-3.8502581834022074,0.811626832862289,-0.02932242802483631
12.045,-3.846177420148413,0.8206691865657963,-0.027726377554299297
12.05,-3.842051584896187,0.829655524457059,-0.026075388795033794
12.055,-3.837880959341957,0.8385851994535268,-0.02436885133050848
12.06,-3.833665828419541,0.8474575636936515,-0.02260615437045488
12.065,-3.8294064803038412,0.8562719686215057,-0.020786686835732482
12.07,-3.825103206414089,0.8650277650745299,-0.01890983744620911
12.075,-3.8207563014166612,0.8737243033742892,-0.016974994811650657
12.08,-3.8163660632274174,0.8823609334203203,-0.014981547525580452
12.085,-3.8119327930135767,0.8909370047869506,-0.012928884262102924
12.09,-3.807456795195092,0.8994518668231403,-0.010816393875648478
12.095,-3.8029383774455177,0.90790486875529,-0.008643465503616277
12.1,-3.7983778506923684,0.9162953597929575,-0.006409488671894059
12.105,-3.7937755291169215,0.9246226892375227,-0.00411385340320003
12.11,-3.7891317301534917,0.9328862065936782,-0.0017559503282368327
12.115,-3.784378327152707,0.9410170895704716,0.0032330075092286137
12.12,-3.779651917245485,0.949407054212614,-0.00601175285130362
12.125,-3.774884686883099,0.9574740742263609,-0.0034561582704895066
12.13,-3.7700631401743916,0.9654798543913119,-0.0011832555967611347
12.135,-3.765166947715922,0.9736492903949621,-0.009676318520133731
12.14,-3.7602790113358777,0.9815139187153562,-0.006915967861342076
12.145,-3.7553519224956724,0.9893101669336082,-0.0040890912355173725
12.15,-3.7503860247076775,0.997037390514943,-0.0011950884615472557
12.155,-3.745331140415738,1.0049334572354327,-0.009536034611159039
12.16,-3.7402874781425584,1.0125196776596237,-0.006497461362485746
12.165,-3.7352060619159397,1.020034932063708,-0.0033899616868515725
12.17,-3.730034492983619,1.0275015919199892,-0.0016826131632703412
12.175,-3.7248266784292534,1.0348947407056972,0.00011422002279659615
12.18,-3.719517476309245,1.0422438892165347,0.00011422002279637411
12.185,-3.714170893294191,1.0495194199651758,0.00011422002279659615
12.19,-3.708787307352512,1.0567206936755447,0.00011422002279659615
12.195,-3.7033670997143773,1.0638470735316548,0.00011422002279659615
12.2,-3.697910654858731,1.0708979253382866,0.00011422002279637411
12.205,-3.6924183604994663,1.077872617683605,0.00011422002279637411
12.21,-3.6868906075707897,1.084770522103561,0.00011422002279637411
12.215,-3.6813277902117236,1.0915910132480524,0.00011422002279659615
12.22,-3.675730305749753,1.0983334690487323,0.00011422002279659615
12.225,-3.6700985546836296,1.1049972708883535,0.00011422002279659615
12.23,-3.6644329406652805,1.1115818037716172,0.00011422002279659615
12.235,-3.6587338704808667,1.1180864564973592,0.00011422002279659615
12.24,-3.65300175403093,1.1245106218320542,0.0001142200227968182
12.245,-3.64723700430968,1.1308536966844682,0.00011422002279659615
12.25,-3.6414400373833535,1.1371150822814293,0.00011422002279659615
12.255,-3.6356112723677056,1.1432941843445525,0.00011422002279659615
12.26,-3.629751131404569,1.149390413267866,0.00011422002279659615
12.265,-3.6238600396375102,1.1554031842962167,0.0001142200227968182
12.27,-3.6179384251865865,1.161331917704325,0.00011422002279659615
12.275,-3.61198671912216,1.1671760389764383,0.0001142200227968182
12.28,-3.606005355437822,1.172934978986404,0.00011422002279704024
12.285,-3.5999947710223634,1.1786081741781251,0.00011422002279704024
12.29,-3.593955405630856,1.1841950667462138,0.00011422002279726229
12.295,-3.587887701854776,1.1896951048168016,0.00011422002279726229
12.3,-3.581792105091235,1.1951077426283268,0.00011422002279726229
12.305,-3.575669063511265,1.200432440712233,0.00011422002279748433
12.31,-3.5695190280271816,1.2056686660734461,0.00011422002279748433
12.315,-3.563342452259046,1.210815892370491,0.00011422002279726229
12.32,-3.5571397925001733,1.2158736000951795,0.00011422002279704024
12.325,-3.5509115076817634,1.2208412767516927,0.00011422002279704024
12.33,-3.544658059336577,1.2257184170349975,0.00011422002279704024
12.335,-3.5383799115617394,1.2305045230084224,0.00011422002279704024
12.34,-3.532077530980614,1.235199104280316,0.00011422002279726229
12.345,-3.5257513867037757,1.2398016781796537,0.00011422002279726229
12.35,-3.5194019502891143,1.24431176993045,0.00011422002279726229
12.355,-3.5130296957010123,1.2487289128249055,0.00011422002279726229
12.36,-3.5066350992686797,1.253052648395109,0.00011422002279726229
12.365,-3.5002186396435775,1.2572825265832344,0.00011422002279726229
12.37,-3.493780797756013,1.261418105910056,0.00011422002279704024
12.375,-3.487322056770839,1.2654589536417151,0.00011422002279704024
12.38,-3.480842902042344,1.2694046459545727,0.0001142200227968182
12.385,-3.4743438210682767,1.273254768098065,0.00011422002279659615
12.39,-3.4678253034430475,1.2770089145554318,0.00011422002279704024
12.395,-3.461287840810135,1.2806666892021867,0.00011422002279704024
12.4,-3.454731926813653,1.2842277054622457,0.00011422002279726229
12.405,-3.4481580570491666,1.2876915864615628,0.00011422002279726229
12.41,-3.4415667290136867,1.2910579651791956,0.00011422002279726229
12.415,-3.434958442054941,1.2943264845956532,0.00011422002279704024
12.42,-3.428333697319855,1.297496797838453,0.00011422002279704024
12.425,-3.42169299770233,1.3005685683247399,0.00011422002279704024
12.43,-3.415036847790277,1.303541469900891,0.00011422002279704024
12.435,-3.4083657538119474,1.3064151869789895,0.00011422002279704024
12.44,-3.401680223581595,1.309189414670052,0.00011422002279704024
12.445,-3.3949807664444287,1.311863858913936,0.0001142200227968182
12.45,-3.388267893220953,1.314438236605792,0.00011422002279704024
12.455,-3.3815421161506274,1.3169122757190046,0.00011422002279726229
12.46,-3.3748039488349457,1.319285715424486,0.00011422002279726229
12.465,-3.368053906179891,1.321558306206262,0.00011422002279748433
12.47,-3.3612925043378064,1.3237298099732482,0.00011422002279726229
12.475,-3.3545202606487328,1.3258000001671209,0.00011422002279748433
12.48,-3.3477376935811654,1.3277686618662197,0.00011422002279770638
12.485,-3.3409453226723302,1.3296355918853773,0.00011422002279792842
12.49,-3.3341436684679215,1.3314005988716187,0.00011422002279792842
12.495,-3.327333252461399,1.3330635033956337,0.00011422002279815047
12.5,-3.3205145970327914,1.3346241380389752,0.00011422002279815047
12.505,-3.313688225387098,1.3360823474768868,0.00011422002279815047
12.51,-3.3068546614922583,1.337437988556719,0.00011422002279792842
12.515,-3.30001443001673,1.338690930371854,0.00011422002279792842
12.52,-3.2931680562667234,1.339841054331088,0.00011422002279837251
12.525,-3.2863160661230606,1.3408882542234184,0.00011422002279837251
12.53,-3.2794589859777488,1.3418324362781726,0.00011422002279837251
12.535,-3.2725973426702253,1.3426735192204458,0.00011422002279815047
12.54,-3.265731663423365,1.3434114343217873,0.00011422002279792842
12.545,-3.2588624757792046,1.3440461254461105,0.00011422002279792842
12.55,-3.2519903075344816,1.3445775490907754,0.00011422002279792842
12.555,-3.2451156866759487,1.3450056744228194,0.00011422002279837251
12.56,-3.238239141315518,1.345330483310306,0.00011422002279837251
12.565,-3.2313611996252805,1.3455519703487597,0.00011422002279837251
12.57,-3.224482389772367,1.3456701428826772,0.00011422002279837251
12.575,-3.2176032398537497,1.3456850210220845,0.0001142200227988166
12.58,-3.2107242778309355,1.3455966376541395,0.0001142200227988166
12.585,-3.203846031464645,1.345405038449757,0.0001142200227988166
12.59,-3.196969028249451,1.3451102818652636,0.00011422002279859456
12.595,-3.190093795348416,1.344712439139072,0.00011422002279859456
12.6,-3.1832208595277884,1.3442115942833823,0.00011422002279837251
12.605,-3.1763507470917145,1.3436078440709127,0.0001142200227988166
12.61,-3.169483983817071,1.3429012980166763,0.00011422002279859456
12.615,-3.1626210948883635,1.3420920783548105,0.00011422002279837251
12.62,-3.1557626048327965,1.341180320010486,0.0001142200227988166
12.625,-3.14890903745546,1.3401661705669112,0.0001142200227988166
12.63,-3.1420609157747315,1.3390497902274627,0.00011422002279903865
12.635,-3.135218761957864,1.3378313517729696,0.00011422002279903865
12.64,-3.128383097256801,1.3365110405141858,0.0001142200227988166
12.645,-3.121554441944273,1.3350890542394924,0.00011422002279859456
12.65,-3.1147333152501346,1.3335656031578633,0.00011422002279859456
12.655,-3.1079202352980486,1.3319409098371526,0.00011422002279837251
12.66,-3.1011157190424528,1.330215209137734,0.00011422002279837251
12.665,-3.094320282205921,1.3283887481415677,0.00011422002279859456
12.67,-3.0875344392168587,1.3264617860767292,0.00011422002279859456
12.675,-3.08075870314763,1.3244345942374756,0.0001142200227988166
12.68,-3.073993585653082,1.3223074558999033,0.0001142200227988166
12.685,-3.0672395969095128,1.3200806662332643,0.0001142200227988166
12.69,-3.0604972455541253,1.3177545322070203,0.0001142200227988166
12.695,-3.0537670386249314,1.315329372493688,0.00011422002279859456
12.7,-3.0470494815012037,1.3128055173675746,0.0001142200227988166
12.705,-3.040345077844415,1.3101833085994588,0.00011422002279903865
12.71,-3.033654329539763,1.3074630993473224,0.00011422002279903865
12.715,-3.0269777366382375,1.3046452540431956,0.0001142200227988166
12.72,-3.0203157972992813,1.3017301482762131,0.00011422002279859456
12.725,-3.0136690077340758,1.2987181686719773,0.0001142200227988166
12.73,-3.0070378621494207,1.2956097127683024,0.00011422002279859456
12.735,-3.0004228526922954,1.2924051888874546,0.0001142200227988166
12.74,-2.9938244693950424,1.2891050160049653,0.0001142200227988166
12.745,-2.9872432001212705,1.2857096236151375,0.0001142200227988166
12.75,-2.9806795305124147,1.2822194515933196,0.0001142200227988166
12.755,-2.974133943935043,1.278634950055081,0.0001142200227988166
12.76,-2.9676069214288683,1.2749565792123672,0.00011422002279859456
12.765,-2.961098941655501,1.2711848092267475,0.0001142200227988166
12.77,-2.9546104808479865,1.267320120059885,0.0001142200227988166
12.775,-2.9481420127610756,1.2633630013212955,0.0001142200227988166
12.78,-2.941694008622317,1.2593139521135563,0.00011422002279859456
12.785,-2.9352669370839126,1.2551734808750257,0.00011422002279859456
12.79,-2.9288612641754175,1.2509421052202379,0.0001142200227988166
12.795,-2.922477453257226,1.2466203517780363,0.0001142200227988166
12.8,-2.9161159649749258,1.242208756027608,0.0001142200227988166
12.805,-2.9097772572144702,1.237707862132497,0.00011422002279903865
12.81,-2.9034617850582065,1.2331182227727293,0.00011422002279903865
12.815,-2.897170000741788,1.2284403989751795,0.0001142200227988166
12.82,-2.890902353611924,1.2236749599422585,0.0001142200227988166
12.825,-2.884659290085045,1.2188224828790903,0.00011422002279903865
12.83,-2.878441253606822,1.2138835528192424,0.00011422002279903865
12.835,-2.8722486846126083,1.2088587624491771,0.00011422002279903865
12.84,-2.866082020488766,1.2037487119315042,0.0001142200227988166
12.845,-2.8599416955348915,1.1985540087271644,0.00011422002279903865
12.85,-2.8538281409269826,1.1932752674166822,0.00011422002279859456
12.855,-2.8477417846814808,1.1879131095205577,0.00011422002279859456
12.86,-2.8416830516202745,1.1824681633189735,0.0001142200227988166
12.865,-2.835652363336587,1.176941063670869,0.0001142200227988166
12.87,-2.8296501381618286,1.1713324518325614,0.0001142200227988166
12.875,-2.8236767911333382,1.1656429752759627,0.0001142200227988166
12.88,-2.8177327339630907,1.1598732875065714,0.0001142200227988166
12.885,-2.8118183750073125,1.1540240478812964,0.0001142200227988166
12.89,-2.8059341192370275,1.1480959214262487,0.00011422002279903865
12.895,-2.8000803682095583,1.14208957865463,0.0001142200227988166
12.9,-2.794257520040923,1.136005695384773,0.0001142200227988166
12.905,-2.7884659693791978,1.129844952558513,0.0001142200227988166
12.91,-2.782706107378771,1.1236080360599188,0.0001142200227988166
12.915,-2.7769783216755584,1.117295636534566,0.0001142200227988166
12.92,-2.771282996363106,1.1109084492093808,0.0001142200227988166
12.925,-2.7656205119696446,1.1044471737132242,0.0001142200227988166
12.93,-2.7599912454360367,1.097912513898263,0.0001142200227988166
12.935,-2.7543955700946356,1.0913051776622464,0.0001142200227988166
12.94,-2.748833855649072,1.084625876771806,0.0001142200227988166
12.945,-2.7433064681549073,1.0778753266868188,0.0001142200227988166
12.95,-2.7378137700012193,1.0710542463859944,0.0001142200227988166
12.955,-2.732356119893038,1.0641633581937031,0.00011422002279859456
12.96,-2.726933872834698,1.057203387608206,0.00011422002279837251
12.965,-2.721547380114044,1.0501750631313136,0.00011422002279859456
12.97,-2.716196989287501,1.043079116099579,0.00011422002279859456
12.975,-2.7108830441660263,1.0359162805171345,0.00011422002279859456
12.98,-2.7056058848018814,1.0286872928901873,0.00011422002279837251
12.985,-2.700365847476274,1.0213928920633277,0.00011422002279837251
12.99,-2.6951632646878063,1.014033819057648,0.00011422002279837251
12.995,-2.689998465141771,1.0066108169108188,0.00011422002279859456
13.0,-2.6848717737402334,0.9991246305191193,0.00011422002279859456
13.005,-2.679783511572943,0.9915760064815605,0.00011422002279859456
13.01,-2.674733995909016,0.9839656929461084,0.00011422002279837251
13.015,-2.6697235401894015,0.9762944394580907,0.00011422002279837251
13.02,-2.6647524540201326,0.9685629968108785,0.00011422002279848353
13.025,-2.659821043166309,0.9607721168988295,0.0001142200227988166
13.03,-2.654929609546855,0.9529225525726351,0.0001142200227988166
13.035,-2.650078451229979,0.9450150574970348,0.00011422002279870558
13.04,-2.6452678624293866,0.9370503860110369,0.00011422002279870558
13.045,-2.6404981335011715,0.9290292929906049,0.00011422002279870558
13.05,-2.635769550941426,0.9209525337139416,0.00011422002279892762
13.055,-2.631082397384522,0.912820863729343,0.00011422002279903865
13.06,-2.626436951602054,0.9046350387256903,0.00011422002279892762
13.065,-2.62183348850246,0.896395814405647,0.00011422002279903865
13.07,-2.617272279131254,0.8881039463615261,0.0001142200227988166
13.075,-2.6127535906719173,0.8797601899539464,0.00011422002279870558
13.08,-2.608277686447371,0.8713653001932202,0.00011422002279892762
13.085,-2.6038448259220783,0.862920031623587,0.00011422002279903865
13.09,-2.5994552647047096,0.8544251382102481,0.00011422002279892762
13.095,-2.5951092545513825,0.8458813732292536,0.00011422002279892762
13.1,-2.590807043369469,0.837289489160295,0.00011422002279892762
13.105,-2.586548875221925,0.8286502375823438,0.00011422002279892762
13.11,-2.582334990332163,0.8199643690722488,0.00011422002279903865
13.115,-2.5781656250894205,0.8112326331062091,0.00011422002279892762
13.12,-2.5740410120546415,0.8024557779642301,0.00011422002279892762
13.125,-2.5699613799668177,0.7936345506374771,0.00011422002279903865
13.13,-2.5659269537498184,0.7847696967386287,0.00011422002279914967
13.135,-2.5619379545196552,0.7758619604151564,0.00011422002279903865
13.14,-2.557994599592184,0.7669120842655671,0.00011422002279892762
13.145,-2.55409710249124,0.7579208092586398,0.00011422002279914967
13.15,-2.5502456729571588,0.7488888746555793,0.00011422002279903865
13.155,-2.5464405169557085,0.7398170179351777,0.0001142200227988166
13.16,-2.542681836687376,0.7307059747218825,0.00011422002279903865
13.165,-2.538969830597033,0.7215564787168648,0.00011422002279903865
13.17,-2.535304693383931,0.7123692616319741,0.00011422002279892762
13.175,-2.531686616012038,0.703145053126674,0.00011422002279914967
13.18,-2.528115785720683,0.6938845807478626,0.00011422002279903865
13.185,-2.5245923860355006,0.6845885698725962,0.00011422002279892762
13.19,-2.5211165967796716,0.6752577436537355,0.00011422002279914967
13.195,-2.5176885940854143,0.6658928229684145,0.00011422002279903865
13.2,-2.514308550405755,0.656494526369412,0.00011422002279892762
13.205,-2.5109766345265188,0.647063570039306,0.00011422002279892762
13.21,-2.5076930115785645,0.6376006677474861,0.00011422002279914967
13.215,-2.5044578430502225,0.6281065308099203,0.00011422002279903865
13.22,-2.5012712867999287,0.6185818680516822,0.00011422002279914967
13.225,-2.498133497069057,0.6090273857722505,0.00011422002279903865
13.23,-2.4950446244949043,0.5994437877134629,0.0001142200227988166
13.235,-2.492004816123848,0.589831775030205,0.0001142200227988166
13.24,-2.4890142154246346,0.5801920462636942,0.0001142200227988166
13.245,-2.4860729623018085,0.5705252973174337,0.0001142200227988166
13.25,-2.4831811931092456,0.5608322214356977,0.0001142200227988166
13.255,-2.4803390406638037,0.5511135091846181,0.00011422002279892762
13.26,-2.4775466342590526,0.5413698484357541,0.00011422002279892762
13.265,-2.4748040996790825,0.5316019243521395,0.00011422002279903865
13.27,-2.472111559212388,0.5218104193768094,0.00011422002279892762
13.275,-2.4694691316657877,0.5119960132236779,0.00011422002279892762
13.28,-2.4668769323784034,0.5021593828708388,0.00011422002279892762
13.285,-2.464335073235649,0.49230120255613485,0.00011422002279892762
13.29,-2.461843662683252,0.4824221437750689,0.00011422002279892762
13.295,-2.459402805741266,0.47252287528090237,0.00011422002279892762
13.3,-2.457012604018092,0.46260406308700697,0.00011422002279892762
13.305,-2.454673155724469,0.45266637047133945,0.00011422002279903865
13.31,-2.4523845556874395,0.4427104579830306,0.00011422002279903865
13.315,-2.4501468953642846,0.43273698345107814,0.00011422002279903865
13.32,-2.4479602628563963,0.42274660199501185,0.00011422002279898313
13.325,-2.445824742923102,0.41273996603759255,0.00011422002279898313
13.33,-2.443740416995409,0.4027177253193877,0.00011422002279898313
13.335,-2.4417073631896784,0.3926805269152839,0.00011422002279903865
13.34,-2.439725656321205,0.3826290152528022,0.00011422002279903865
13.345,-2.4377953679176976,0.37256383213220257,0.00011422002279898313
13.35,-2.435916566232658,0.3624856167483654,0.00011422002279898313
13.355,-2.434089316258636,0.35239500571431137,0.00011422002279892762
13.36,-2.43231367974037,0.34229263308642194,0.00011422002279903865
13.365,-2.4305897151877818,0.33217913039119595,0.00011422002279898313
13.37,-2.428917477888844,0.3220551266536066,0.00011422002279903865
13.375,-2.4272970199222863,0.3119212484268951,0.00011422002279903865
13.38,-2.425728390170157,0.30177811982386027,0.00011422002279903865
13.385,-2.424211634330213,0.29162636254950414,0.00011422002279903865
13.39,-2.4227467949281407,0.2814665959350191,0.00011422002279909416
13.395,-2.4213339113296053,0.2712994369731003,0.00011422002279903865
13.4,-2.419973019752107,0.26112550035444215,0.00011422002279909416
13.405,-2.418664153276659,0.25094539850547987,0.00011422002279909416
13.41,-2.417407341859257,0.24075974162720776,0.00011422002279909416
13.415,-2.416202612342161,0.2305691377351389,0.00011422002279909416
13.42,-2.4150499884649563,0.22037419270023842,0.00011422002279909416
13.425,-2.413949490875415,0.21017551029089007,0.0001142200227990664
13.43,-2.412901137140133,0.1999736922157542,0.0001142200227990664
13.435,-2.4119049417549467,0.18976933816750105,0.00011422002279909416
13.44,-2.410960916155128,0.17956304586740354,0.00011422002279912191
13.445,-2.4100690687253428,0.16935541111064686,0.00011422002279912191
13.45,-2.409229404809384,0.15914702781241516,0.00011422002279912191
13.455,-2.4084419267196595,0.14893848805458748,0.00011422002279912191
13.46,-2.4077066337464452,0.13873038213310337,0.00011422002279912191
13.465,-2.407023522166891,0.12852329860585546,0.00011422002279912191
13.47,-2.4063925852537835,0.11831782434109386,0.00011422002279914967
13.475,-2.405813813284058,0.10811454456632669,0.00011422002279916355
13.48,-2.40528719354706,0.09791404291757454,0.00011422002279917742
13.485,-2.4048127103525547,0.08771690148904028,0.00011422002279916355
13.49,-2.404390345038481,0.07752370088302636,0.00011422002279916355
13.495,-2.40402007597845,0.06733502026016501,0.00011422002279917742
13.5,-2.403701878588985,0.057151437389794224,0.00011422002279918436
13.505,-2.4034357253365064,0.04697352870054126,0.00011422002279918436
13.51,-2.403221585744055,0.036801869330972445,0.00011422002279917048
13.515,-2.403059426397756,0.026637033180295495,0.00011422002279917048
13.52,-2.402949210953028,0.01647959295910021,0.00011422002279916701
13.525,-2.402890900140526,0.006330120239997512,0.00011422002279916875
13.53,-2.402884451771832,-0.0038108144917807212,0.00011422002279916788
13.535,-2.402929820744885,-0.013942641787985875,0.00011422002279917048
13.54,-2.40302695904915,-0.02406479318709438,0.00011422002279917048
13.545,-2.403175815770539,-0.03417670116435105,0.00011422002279917742
13.55,-2.4033763370960703,-0.0442777990820508,0.00011422002279918436
13.555,-2.4036284663182754,-0.054367521140196745,0.00011422002279918436
13.56,-2.4039321438393584,-0.06444530232754632,0.00011422002279917742
13.565,-2.4042873071751028,-0.0745105783730572,0.00011422002279917742
13.57,-2.404693890958533,-0.08456278569786939,0.00011422002279916355
13.575,-2.40515182694333,-0.09460136136775936,0.00011422002279917742
13.58,-2.405661044007007,-0.10462574304622688,0.00011422002279917742
13.585,-2.4062214681538476,-0.11463536894814978,0.0001142200227991913
13.59,-2.4068330225176044,-0.12462967779414133,0.00011422002279923293
13.595,-2.4074956273639727,-0.1346081087656195,0.00011422002279923293
13.6,-2.40820920009283,-0.14457010146059765,0.00011422002279926069
13.605,-2.4089736552402568,-0.15451509585032921,0.00011422002279926069
13.61,-2.4097889044803327,-0.1644425322367405,0.00011422002279928845
13.615,-2.4106548566267225,-0.17435185121080807,0.00011422002279926069
13.62,-2.411571417634048,-0.1842424936118109,0.0001142200227993162
13.625,-2.4125384905990566,-0.19411390048761146,0.00011422002279934396
13.63,-2.4135559757615854,-0.2039655130559002,0.00011422002279937171
13.635,-2.4146237705053357,-0.21379677266653072,0.00011422002279937171
13.64,-2.415741769358453,-0.22360712076495298,0.00011422002279937171
13.645,-2.416909863993925,-0.23339599885674878,0.00011422002279942722
13.65,-2.4181279432298006,-0.24316284847339695,0.00011422002279945498
13.655,-2.419395893029238,-0.2529071111391999,0.00011422002279959376
13.66,-2.4207135965003856,-0.26262822833952004,0.00011422002279959376
13.665,-2.4220809338961042,-0.27232564149025495,0.00011422002279959376
13.67,-2.423497782613538,-0.2819987919086976,0.00011422002279953825
13.675,-2.424964017193538,-0.29164712078571237,0.00011422002279953825
13.68,-2.4264795093199454,-0.3012700691593493,0.00011422002279953825
13.685,-2.428044127818752,-0.3108670778898966,0.00011422002279953825
13.69,-2.4296577386571236,-0.32043758763637353,0.00011422002279953825
13.695,-2.4313202049423213,-0.32998103883458163,0.00011422002279948273
13.7,-2.4330313869205002,-0.339496871676643,0.00011422002279948273
13.705,-2.4347911419754222,-0.34898452609216707,0.00011422002279948273
13.71,-2.4365993246270636,-0.3584434417309723,0.00011422002279942722
13.715,-2.4384557865301457,-0.36787305794747915,0.00011422002279942722
13.72,-2.4403603764725914,-0.3772728137867702,0.00011422002279948273
13.725,-2.4423129403739066,-0.3866421479723144,0.00011422002279942722
13.73,-2.444313321283514,-0.39598049889546766,0.00011422002279948273
13.735,-2.4463613593790265,-0.40528730460667384,0.00011422002279942722
13.74,-2.448456891964492,-0.41456200280850114,0.00011422002279948273
13.745,-2.4505997534685933,-0.4238040308504322,0.00011422002279948273
13.75,-2.4527897754428434,-0.4330128257255411,0.00011422002279948273
13.755,-2.4550267865597504,-0.44218782406897844,0.00011422002279953825
13.76,-2.457310612610991,-0.45132846215837047,0.00011422002279953825
13.765,-2.459641076505591,-0.46043417591612285,0.00011422002279948273
13.77,-2.462017998268114,-0.4695044009136172,0.00011422002279942722
13.775,-2.464441195036886,-0.4785385723774041,0.00011422002279948273
13.78,-2.4669104810622504,-0.4875361251973093,0.00011422002279959376
13.785,-2.4694256677048734,-0.49649649393657863,0.00011422002279970478
13.79,-2.4719865634341014,-0.5054191128439736,0.00011422002279970478
13.795,-2.4745929738263936,-0.5143034158679383,0.00011422002279970478
13.8,-2.477244701563823,-0.5231488366727545,0.00011422002279970478
13.805,-2.4799415464326695,-0.5319548086567782,0.0001142200227998158
13.81,-2.482683305322117,-0.5407207649727399,0.0001142200227998158
13.815,-2.4854697722230457,-0.5494461385500897,0.0001142200227998158
13.82,-2.4883007382269606,-0.5581303621194763,0.00011422002279992682
13.825,-2.4911759915250338,-0.5667728682392731,0.00011422002280003785
13.83,-2.494095317407305,-0.5753730893242611,0.00011422002279992682
13.835,-2.4970584982620183,-0.5839304576763784,0.00011422002279992682
13.84,-2.50006531357513,-0.5924444055176209,0.0001142200227998158
13.845,-2.5031155399299934,-0.6009143650250688,0.00011422002279992682
13.85,-2.5062089510072143,-0.6093397683680113,0.0001142200227998158
13.855,-2.509345317584721,-0.6177200477472504,0.00011422002279992682
13.86,-2.51252440753802,-0.6260546354364881,0.00011422002279992682
13.865,-2.5157459858406894,-0.6343429638258967,0.0001142200227998158
13.87,-2.5190098145650794,-0.6425844654677736,0.00011422002279970478
13.875,-2.522315652883273,-0.6507785731243729,0.00011422002279959376
13.88,-2.525663257068277,-0.6589247198178189,0.00011422002279948273
13.885,-2.529052380495487,-0.6670223388821701,0.00011422002279948273
13.89,-2.5324827736444226,-0.6750708640175968,0.00011422002279959376
13.895,-2.5359541841007327,-0.6830697293466355,0.00011422002279959376
13.9,-2.539466356558514,-0.6910183694725839,0.00011422002279970478
13.905,-2.5430190328229116,-0.6989162195399349,0.0001142200227998158
13.91,-2.546611951813056,-0.7067627152969298,0.00011422002279970478
13.915,-2.5502448495653005,-0.7145572931601263,0.00011422002279970478
13.92,-2.553917459236821,-0.7222993902810548,0.00011422002279970478
13.925,-2.5576295111095355,-0.7299884446148617,0.0001142200227998158
13.93,-2.5613807325943987,-0.7376238949909891,0.0001142200227998158
13.935,-2.5651708482360576,-0.7452051811858453,0.00011422002279959376
13.94,-2.5689995797178753,-0.7527317439974165,0.00011422002279937171
13.945,-2.5728666458673572,-0.7602030253218651,0.00011422002279914967
13.95,-2.576771762661955,-0.767618468232008,0.00011422002279903865
13.955,-2.580714643235296,-0.7749775170577333,0.00011422002279892762
13.96,-2.584694997883812,-0.7822796174682484,0.0001142200227988166
13.965,-2.5887125340738,-0.7895242165561933,0.00011422002279903865
13.97,-2.5927669564489255,-0.796710762923567,0.00011422002279892762
13.975,-2.59685796683815,-0.8038387067694064,0.00011422002279903865
13.98,-2.6009852642641347,-0.8109074999792495,0.00011422002279903865
13.985,-2.605148544952083,-0.8179165962162712,0.00011422002279903865
13.99,-2.609347502339075,-0.8248654510141342,0.00011422002279892762
13.995,-2.61358182708386,-0.8317535218714386,0.00011422002279892762
14.0,-2.6178512070771567,-0.83858026834781,0.00011422002279903865
14.005,-2.6221553274524276,-0.8453451521615095,0.00011422002279892762
14.01,-2.626493870597172,-0.8520476372885877,0.00011422002279903865
14.015,-2.630866516164729,-0.8586871900635072,0.0001142200227988166
14.02,-2.635272941086581,-0.865263279281176,0.00011422002279903865
14.025,-2.639712819585211,-0.8717753763003937,0.00011422002279903865
14.03,-2.6441858231874615,-0.8782229551486003,0.00011422002279903865
14.035,-2.6486916207384605,-0.8846054926279447,0.00011422002279903865
14.04,-2.653229878416067,-0.8909224684225553,0.00011422002279892762
14.045,-2.6578002597458927,-0.897173365207029,0.00011422002279903865
14.05,-2.6624024256168584,-0.9033576687560196,0.00011422002279903865
14.055,-2.667036034297327,-0.9094748680549257,0.0001142200227988166
14.06,-2.67170074145181,-0.9155244554116002,0.00011422002279892762
14.065,-2.6763962001582247,-0.921505926569002,0.00011422002279914967
14.07,-2.681122060925759,-0.9274187808187898,0.00011422002279914967
14.075,-2.6858779717132912,-0.9332625211157284,0.00011422002279903865
14.08,-2.690663577948423,-0.9390366541929174,0.00011422002279892762
14.085,-2.69547852254708,-0.9447406906777147,0.00011422002279914967
14.09,-2.7003224459337183,-0.9503741452083463,0.00011422002279926069
14.095,-2.7051949860621374,-0.9559365365511153,0.00011422002279926069
14.1,-2.7100957784368673,-0.9614273877181303,0.00011422002279937171
14.105,-2.715024456135191,-0.9668462260855314,0.00011422002279937171
14.11,-2.719980649829743,-0.9721925835120924,0.00011422002279937171
14.115,-2.72496398781174,-0.977465996458191,0.00011422002279914967
14.12,-2.7299740960147982,-0.9826660061050189,0.00011422002279903865
14.125,-2.7350105980393815,-0.9877921584740224,0.0001142200227988166
14.13,-2.7400731151778417,-0.9928440045464478,0.0001142200227988166
14.135,-2.745161266440081,-0.9978211003829671,0.0001142200227988166
14.14,-2.750274668579831,-1.002723007243293,0.0001142200227988166
14.145,-2.755412936121523,-1.0075492917056983,0.0001142200227988166
14.15,-2.7605756813877953,-1.0122995257864065,0.0001142200227988166
14.155,-2.765762514527582,-1.016973287058733,0.0001142200227988166
14.16,-2.7709730435448403,-1.0215701587719537,0.0001142200227988166
14.165,-2.776206874327854,-1.0260897299697787,0.00011422002279903865
14.17,-2.7814636106791704,-1.0305315956084058,0.0001142200227988166
14.175,-2.786742854346114,-1.0348953566740349,0.00011422002279903865
14.18,-2.7920442050519156,-1.039180620299805,0.00011422002279903865
14.185,-2.7973672605274387,-1.0433869998820677,0.00011422002279903865
14.19,-2.802711616543479,-1.047514115195903,0.00011422002279903865
14.195,-2.8080768669436815,-1.051561592509848,0.0001142200227988166
14.2,-2.8134626036780124,-1.0555290646997115,0.00011422002279859456
14.205,-2.818868416836837,-1.0594161713614523,0.00011422002279859456
14.21,-2.8242938946855483,-1.0632225589229993,0.00011422002279859456
14.215,-2.8297386236997797,-1.06694788075498,0.00011422002279859456
14.22,-2.835202188601183,-1.0705917972802648,0.00011422002279859456
14.225,-2.840684172393743,-1.0741539760822447,0.00011422002279859456
14.23,-2.846184156400672,-1.077634092011802,0.00011422002279859456
14.235,-2.8517017203018153,-1.081031827292862,0.00011422002279859456
14.24,-2.8572364421716245,-1.0843468716264955,0.00011422002279859456
14.245,-2.8627878985176287,-1.08757892229346,0.00011422002279837251
14.25,-2.8683556643194548,-1.0907276842551525,0.0001142200227988166
14.255,-2.8739393130683326,-1.0937928702528625,0.0001142200227988166
14.26,-2.8795384168071214,-1.0967742009052912,0.0001142200227988166
14.265,-2.88515254617083,-1.0996714048042546,0.00011422002279903865
14.27,-2.890781270427602,-1.1024842186084944,0.0001142200227988166
14.275,-2.8964241575202063,-1.1052123871355588,0.0001142200227988166
14.28,-2.9020807741079584,-1.1078556634516543,0.00011422002279903865
14.285,-2.907750685609129,-1.110413808959439,0.00011422002279859456
14.29,-2.9134334562437645,-1.1128865934836676,0.00011422002279859456
14.295,-2.91912864907697,-1.1152737953546483,0.00011422002279859456
14.3,-2.924835826062585,-1.1175752014894351,0.00011422002279837251
14.305,-2.930554548087285,-1.119790607470712,0.00011422002279837251
14.31,-2.936284375015088,-1.1219198176233058,0.00011422002279815047
14.315,-2.942024865732214,-1.1239626450882663,0.00011422002279792842
14.32,-2.9477755781923585,-1.1259189118944772,0.00011422002279815047
14.325,-2.9535360694622863,-1.1277884490277255,0.00011422002279859456
14.33,-2.959305895767808,-1.1295710964971972,0.00011422002279859456
14.335,-2.965084612540055,-1.131266703399337,0.00011422002279859456
14.34,-2.9708717744621005,-1.1328751279790354,0.00011422002279859456
14.345,-2.9766669355158806,-1.1343962376880927,0.0001142200227988166
14.35,-2.9824696490293894,-1.135829909240915,0.0001142200227988166
14.355,-2.9882794677241837,-1.13717602866741,0.00011422002279903865
14.36,-2.994095943763115,-1.1384344913630307,0.0001142200227988166
14.365,-2.999918628798344,-1.1396052021359442,0.0001142200227988166
14.37,-3.005747074019559,-1.1406880752512738,0.00011422002279903865
14.375,-3.0115808302024387,-1.1416830344723983,0.0001142200227988166
14.38,-3.017419447757296,-1.1425900130992634,0.00011422002279903865
14.385,-3.0232624767779246,-1.1434089540036843,0.0001142200227988166
14.39,-3.02910946709062,-1.1441398096616116,0.0001142200227988166
14.395,-3.0349599683033386,-1.1447825421823312,0.0001142200227988166
14.4,-3.0408135298550265,-1.145337123334583,0.0001142200227988166
14.405,-3.0466697010650434,-1.1458035345695705,0.0001142200227988166
14.41,-3.0525280311827268,-1.1461817670408505,0.0001142200227988166
14.415,-3.0583880694370187,-1.1464718216210819,0.00011422002279903865
14.42,-3.064249365086202,-1.1466737089156227,0.0001142200227988166
14.425,-3.070111467467667,-1.1467874492729648,0.0001142200227988166
14.43,-3.075973926047746,-1.146813072791994,0.00011422002279903865
14.435,-3.0818362904715735,-1.1467506193260721,0.0001142200227988166
14.44,-3.0876981106129406,-1.1466001384839388,0.0001142200227988166
14.445,-3.093558936624177,-1.146361689627424,0.00011422002279903865
14.45,-3.099418318985979,-1.1460353418659794,0.0001142200227988166
14.455,-3.1052758085572356,-1.145621174048027,0.0001142200227988166
14.46,-3.11113095662477,-1.1451192747491323,0.0001142200227988166
14.465,-3.116983314953034,-1.1445297422570062,0.00011422002279859456
14.47,-3.122832435833719,-1.1438526845533492,0.00011422002279837251
14.475,-3.1286778721352415,-1.14308821929255,0.00011422002279837251
14.48,-3.1345191773521472,-1.1422364737772455,0.00011422002279837251
14.485,-3.1403559056543466,-1.141297584930772,0.00011422002279837251
14.49,-3.1461876119362344,-1.1402716992665114,0.00011422002279859456
14.495,-3.1520138518656142,-1.1391589728541656,0.00011422002279859456
14.5,-3.157834181932473,-1.1379595712829744,0.00011422002279859456
14.505,-3.1636481594975296,-1.1366736696219084,0.00011422002279837251
14.51,-3.1694553428405947,-1.135301452376859,0.00011422002279837251
14.515,-3.1752552912087006,-1.1338431134448554,0.00011422002279859456
14.52,-3.181047564863973,-1.1322988560653495,0.00011422002279859456
14.525,-3.1868317251312726,-1.1306688927685855,0.00011422002279859456
14.53,-3.192607334445538,-1.1289534453211099,0.00011422002279859456
14.535,-3.1983739563988713,-1.127152744668439,0.0001142200227988166
14.54,-3.204131155787291,-1.1252670308749453,0.0001142200227988166
14.545,-3.2098784986572055,-1.123296553060981,0.00011422002279859456
14.55,-3.2156155523515273,-1.1212415693373052,0.00011422002279859456
14.555,-3.221341885555463,-1.1191023467368415,0.00011422002279859456
14.56,-3.22705706834195,-1.1168791611438205,0.00011422002279859456
14.565,-3.2327606722167044,-1.114572297220361,0.0001142200227988166
14.57,-3.238452270162915,-1.1121820483305267,0.0001142200227988166
14.575,-3.244131436685513,-1.109708716461927,0.0001142200227988166
14.58,-3.249797747855067,-1.107152612144896,0.00011422002279903865
14.585,-3.2554507813512252,-1.1045140543693253,0.0001142200227988166
14.59,-3.2610901165057524,-1.1017933704991911,0.0001142200227988166
14.595,-3.266715334345118,-1.0989908961848347,0.0001142200227988166
14.6,-3.2723260176326137,-1.096106975273071,0.00011422002279903865
14.605,-3.2779217509100373,-1.0931419597151586,0.0001142200227988166
14.61,-3.2835021205388655,-1.0900962094727242,0.0001142200227988166
14.615,-3.289066714740973,-1.086970092421669,0.0001142200227988166
14.62,-3.294615123638827,-1.0837639842541578,0.0001142200227988166
14.625,-3.300146939295203,-1.0804782683787184,0.00011422002279903865
14.63,-3.3056617557523595,-1.0771133358185516,0.0001142200227988166
14.635,-3.311159169070705,-1.0736695851080915,0.0001142200227988166
14.64,-3.3166387773669337,-1.0701474221878895,0.0001142200227988166
14.645,-3.3221001808516006,-1.0665472602979096,0.0001142200227988166
14.65,-3.327542981866175,-1.0628695198692675,0.00011422002279859456
14.655,-3.332966784919505,-1.0591146284145232,0.0001142200227988166
14.66,-3.338371196723752,-1.055283020416555,0.0001142200227988166
14.665,-3.3437558262297196,-1.051375137216129,0.0001142200227988166
14.67,-3.349120284661636,-1.0473914268981896,0.0001142200227988166
14.675,-3.3544641855513246,-1.0433323441769862,0.00011422002279903865
14.68,-3.359787144771801,-1.0391983502800703,0.00011422002279903865
14.685,-3.365088780570278,-1.0349899128312523,0.0001142200227988166
14.69,-3.3703687136005467,-1.0307075057325994,0.00011422002279903865
14.695,-3.3756265669547845,-1.026351609045513,0.00011422002279903865
14.7,-3.380861966194719,-1.0219227088710032,0.00011422002279903865
14.705,-3.3860745393822103,-1.0174212972291827,0.0001142200227988166
14.71,-3.391263917109188,-1.0128478719380989,0.0001142200227988166
14.715,-3.3964297325269834,-1.0082029364919387,0.0001142200227988166
14.72,-3.401571621375039,-1.0034869999386915,0.00011422002279903865
14.725,-3.406689222008974,-0.9987005767573572,0.00011422002279903865
14.73,-3.411782175428046,-0.9938441867347315,0.0001142200227988166
14.735,-3.416850125301955,-0.9889183548418863,0.0001142200227988166
14.74,-3.421892717997044,-0.983923611110364,0.00011422002279903865
14.745,-3.4269096026018366,-0.9788604905082092,0.00011422002279903865
14.75,-3.431900430951968,-0.9737295328158511,0.0001142200227988166
14.755,-3.436864857654459,-0.968531282501958,0.00011422002279903865
14.76,-3.4418025401113668,-0.9632662885992882,0.0001142200227988166
14.765,-3.4467131385428083,-0.9579351045806228,0.00011422002279892762
14.77,-3.4515963160093253,-0.9525382882348614,0.00011422002279892762
14.775,-3.456451738433648,-0.9470764015433046,0.00011422002279903865
14.78,-3.4612790746217965,-0.9415500105562411,0.0001142200227988166
14.785,-3.4660779962835804,-0.9359596852698461,0.00011422002279892762
14.79,-3.470848178052442,-0.9303059995035109,0.00011422002279903865
14.795,-3.4755892975047025,-0.9245895307776079,0.0001142200227988166
14.8,-3.480301035178159,-0.9188108601918088,0.00011422002279903865
14.805,-3.4849830745900747,-0.9129705723039663,0.00011422002279859456
14.81,-3.489635102254556,-0.9070692550096411,0.00011422002279859456
14.815,-3.4942568076992964,-0.9011074994223464,0.00011422002279870558
14.82,-3.4988478834817336,-0.8950858997545197,0.00011422002279870558
14.825,-3.5034080252045783,-0.8890050531993393,0.0001142200227988166
14.83,-3.5079369315307627,-0.8828655598133708,0.00011422002279870558
14.835,-3.512434304197769,-0.8766680224001644,0.0001142200227988166
14.84,-3.5168998480313816,-0.8704130463947992,0.0001142200227988166
14.845,-3.521333270958851,-0.8641012397494457,0.0001142200227988166
14.85,-3.525734284021461,-0.8577332128200182,0.00011422002279892762
14.855,-3.5301026013865395,-0.8513095782539091,0.00011422002279903865
14.86,-3.534437940358878,-0.8448309508789185,0.00011422002279892762
14.865,-3.5387400213916074,-0.838297947593355,0.00011422002279892762
14.87,-3.543008568096492,-0.8317111872574184,0.00011422002279892762
14.875,-3.547243307253697,-0.8250712905858388,0.00011422002279903865
14.88,-3.5514439688209856,-0.8183788800418784,0.00011422002279892762
14.885,-3.555610285942394,-0.8116345797326817,0.00011422002279903865
14.89,-3.5597419949563753,-0.8048390153060299,0.00011422002279892762
14.895,-3.5638388354034047,-0.7979928138485649,0.00011422002279903865
14.9,-3.567900550033088,-0.7910966037854511,0.00011422002279892762
14.905,-3.5719268848107397,-0.78415101478159,0.00011422002279903865
14.91,-3.575917588923485,-0.7771566776443343,0.00011422002279903865
14.915,-3.5798724147858403,-0.7701142242278157,0.00011422002279903865
14.92,-3.5837911180448354,-0.7630242873388328,0.00011422002279903865
14.925,-3.5876734575846383,-0.7558875006444036,0.00011422002279892762
14.93,-3.5915191955307213,-0.7487044985809477,0.00011422002279903865
14.935,-3.595328097253572,-0.7414759162651439,0.00011422002279903865
14.94,-3.5990999313719363,-0.7342023894065155,0.00011422002279903865
14.945,-3.6028344697556394,-0.7268845542216976,0.00011422002279903865
14.95,-3.606531487527952,-0.7195230473504867,0.00011422002279892762
14.955,-3.610190763067555,-0.7121185057736087,0.00011422002279914967
14.96,-3.6138120780100653,-0.7046715667323009,0.00011422002279914967
14.965,-3.6173952172491686,-0.6971828676496622,0.00011422002279903865
14.97,-3.6209399689373587,-0.6896530460538057,0.00011422002279892762
14.975,-3.62444612448627,-0.6820827395028582,0.00011422002279903865
14.98,-3.6279134785666556,-0.6744725855117468,0.00011422002279892762
14.985,-3.6313418291079707,-0.66682322148087,0.00011422002279903865
14.99,-3.6347309772976213,-0.6591352846265702,0.00011422002279892762
14.995,-3.6380807275798377,-0.6514094119135059,0.00011422002279914967
15.0,-3.64139088765423,-0.6436462399888381,0.00011422002279914967
15.005,-3.6446612684739916,-0.6358464051183237,0.00011422002279903865
15.01,-3.6478916842437936,-0.6280105431242476,0.00011422002279903865
15.015,-3.6510819524173677,-0.6201392893252232,0.00011422002279903865
15.02,-3.654231893694772,-0.6122332784778896,0.00011422002279903865
15.025,-3.6573413320193837,-0.6042931447204356,0.00011422002279892762
15.03,-3.660410094574587,-0.5963195215180342,0.00011422002279892762
15.035,-3.6634380117802063,-0.5883130416100946,0.00011422002279903865
15.04,-3.6664249172886576,-0.5802743369594164,0.00011422002279914967
15.045,-3.6693706479808594,-0.572204038703153,0.00011422002279914967
15.05,-3.672275043961884,-0.5641027771056596,0.00011422002279903865
15.055,-3.6751379485563826,-0.5559711815131526,0.00011422002279903865
15.06,-3.6779592083037826,-0.5478098803101952,0.00011422002279914967
15.065,-3.6807386729532565,-0.5396195008780296,0.00011422002279903865
15.07,-3.6834761954584994,-0.5314006695546727,0.00011422002279914967
15.075,-3.6861716319722895,-0.5231540115968509,0.00011422002279914967
15.08,-3.6888248418408747,-0.5148801511436698,0.00011422002279914967
15.085,-3.6914356875981635,-0.5065797111820921,0.00011422002279914967
15.09,-3.694004034959754,-0.4982533135141377,0.00011422002279903865
15.095,-3.696529752816798,-0.4899015787258172,0.00011422002279892762
15.1,-3.699012713229705,-0.48152512615781146,0.00011422002279898313
15.105,-3.701452791421709,-0.47312457387780466,0.00011422002279898313
15.11,-3.7038498657722885,-0.46470053865454486,0.00011422002279903865
15.115,-3.706203817810471,-0.4562536359335155,0.00011422002279909416
15.12,-3.708514532208001,-0.44778447981429276,0.00011422002279920518
15.125,-3.710781896772414,-0.43929368302947247,0.00011422002279920518
15.13,-3.7130058024399912,-0.4307818569252352,0.00011422002279920518
15.135,-3.7151861432686286,-0.4222496114434529,0.00011422002279914967
15.14,-3.7173228164306176,-0.4136975551053426,0.00011422002279914967
15.145,-3.7194157222053397,-0.4051262949966721,0.00011422002279914967
15.15,-3.721464763971899,-0.39653643675441785,0.00011422002279914967
15.155,-3.7234698482016797,-0.3879285845549419,0.00011422002279909416
15.16,-3.7254308844508577,-0.3793033411035651,0.00011422002279909416
15.165,-3.727347785352851,-0.37066130762560534,0.00011422002279914967
15.17,-3.7292204666107414,-0.36200308385875635,0.00011422002279914967
15.175,-3.7310488469896455,-0.3533292680468732,0.00011422002279914967
15.18,-3.73283284830907,-0.34464045693505885,0.00011422002279909416
15.185,-3.7345723954352397,-0.3359372457660524,0.00011422002279909416
15.19,-3.7362674162734093,-0.3272202282779204,0.00011422002279914967
15.195,-3.7379178417601713,-0.3184899967029435,0.00011422002279914967
15.2,-3.739523605855753,-0.3097471417677631,0.00011422002279920518
15.205,-3.7410846455363282,-0.3009922526946573,0.00011422002279920518
15.21,-3.7426009007863295,-0.292225917204011,0.00011422002279920518
15.215,-3.744072314590779,-0.2834487215178697,0.00011422002279920518
15.22,-3.745498832927643,-0.2746612503645759,0.00011422002279926069
15.225,-3.7468804047602062,-0.26586408698448566,0.00011422002279926069
15.23,-3.748216982029487,-0.2570578131366554,0.00011422002279926069
15.235,-3.7495085196466778,-0.24824300910656008,0.00011422002279926069
15.24,-3.7507549754856413,-0.239420253714711,0.00011422002279923293
15.245,-3.751956310375439,-0.23059012432623752,0.00011422002279926069
15.25,-3.7531124880929223,-0.22175319686129874,0.00011422002279923293
15.255,-3.7542234753553716,-0.21291004580638795,0.00011422002279926069
15.26,-3.7552892418131982,-0.2040612442264157,0.00011422002279926069
15.265,-3.7563097600427118,-0.19520736377756878,0.00011422002279928845
15.27,-3.75728500553895,-0.18634897472094042,0.00011422002279928845
15.275,-3.758214956708588,-0.17748664593681832,0.00011422002279928845
15.28,-3.7590995948629127,-0.16862094493969237,0.00011422002279928845
15.285,-3.7599389042108835,-0.1597524378938453,0.00011422002279928845
15.29,-3.76073287185227,-0.1508816896295917,0.00011422002279926069
15.295,-3.761481487770877,-0.14200926366002875,0.00011422002279926069
15.3,-3.7621847448278523,-0.13313572219835998,0.00011422002279926069
15.305,-3.7628426387550893,-0.12426162617567778,0.00011422002279928845
15.31,-3.763455168148718,-0.11538753525919988,0.00011422002279927457
15.315,-3.7640223344626924,-0.10651400787095551,0.00011422002279927457
15.32,-3.7645441420024732,-0.0976416012068061,0.00011422002279930232
15.325,-3.7650205979188085,-0.0887708712558624,0.00011422002279930232
15.33,-3.7654517122016165,-0.07990237282016135,0.00011422002279928845
15.335,-3.765837497673967,-0.07103665953466401,0.00011422002279930232
15.34,-3.766177969986167,-0.06217428388746009,0.00011422002279930232
15.345,-3.766473147609951,-0.05331579724017498,0.00011422002279930232
15.35,-3.766723051832774,-0.04446174984857465,0.00011422002279930232
15.355,-3.766927706752212,-0.03561269088325435,0.00011422002279930232
15.36,-3.767087139270466,-0.026769168450473002,0.00011422002279930579
15.365,-3.7672013790889776,-0.017931729612997386,0.00011422002279930232
15.37,-3.767270458703145,-0.009100920411021327,0.00011422002279930059
15.375,-3.7672944133971513,-0.0002772858830243915,0.00011422002279929864
15.38,-3.767273281238895,0.008538629913367526,0.00011422002279929712
15.385,-3.767207103075031,0.017346283880632925,0.00011422002279929538
15.39,-3.7670959225261136,0.026145133860719774,0.00011422002279929191
15.395,-3.766939785981848,0.03493463861452805,0.00011422002279928845
15.4,-3.7667387425964427,0.04371425780162195,0.00011422002279928845
15.405,-3.7664928442840697,0.05248345196010877,0.00011422002279928845
15.41,-3.7662021457144212,0.06124168248681786,0.00011422002279928845
15.415,-3.765866704308372,0.06998841161771327,0.00011422002279926069
15.42,-3.7654865802337385,0.07872310240867263,0.00011422002279926069
15.425,-3.7650618364011366,0.08744521871656881,0.00011422002279926069
15.43,-3.7645925384599326,0.0961542251807642,0.00011422002279927457
15.435,-3.764078754794291,0.10484958720501886,0.00011422002279928845
15.44,-3.763520556519313,0.11353077093981309,0.00011422002279927457
15.445,-3.7629180174772614,0.12219724326519364,0.00011422002279927457
15.45,-3.762271214233875,0.1308484717740784,0.0001142200227993162
15.455,-3.761580226074765,0.1394839247561492,0.0001142200227993162
15.46,-3.760845135001896,0.14810307118226756,0.0001142200227993162
15.465,-3.7600660257301386,0.15670538068952022,0.00011422002279928845
15.47,-3.759242985683902,0.16529032356689297,0.00011422002279928845
15.475,-3.7583761049938382,0.17385737074157173,0.0001142200227993162
15.48,-3.75746547649361,0.1824059937659756,0.00011422002279928845
15.485,-3.756511195716731,0.19093566480545543,0.00011422002279923293
15.49,-3.755513360893456,0.1994458566267835,0.00011422002279928845
15.495,-3.754472072947741,0.20793604258736428,0.00011422002279928845
15.5,-3.7533874354942443,0.21640569662528958,0.0001142200227993162
15.505,-3.7522595548353848,0.22485429325017114,0.00011422002279934396
15.51,-3.7510885399584413,0.23328130753485193,0.00011422002279939947
15.515,-3.7498745025326916,0.24168621510799096,0.00011422002279939947
15.52,-3.7486175569065905,0.2500684921475164,0.00011422002279937171
15.525,-3.7473178201049735,0.25842761537504666,0.00011422002279937171
15.53,-3.7459754118262936,0.2667630620512094,0.00011422002279937171
15.535,-3.744590454439871,0.27507430997197796,0.00011422002279937171
15.54,-3.7431630729831697,0.2833608374659519,0.00011422002279937171
15.545,-3.7416933951590727,0.2916221233926986,0.00011422002279942722
15.55,-3.7401815513331758,0.2998576471420858,0.00011422002279942722
15.555,-3.7386276745310725,0.30806688863469894,0.00011422002279937171
15.56,-3.7370319004356385,0.3162493283233346,0.00011422002279937171
15.565,-3.735394367384306,0.32440444719555933,0.00011422002279937171
15.57,-3.7337152163663188,0.33253172677742665,0.00011422002279942722
15.575,-3.7319945910199706,0.3406306491382789,0.00011422002279948273
15.58,-3.73023263762981,0.34870069689674515,0.00011422002279948273
15.585,-3.7284295051238163,0.35674135322786177,0.00011422002279953825
15.59,-3.726585345070536,0.36475210187140367,0.00011422002279953825
15.595,-3.7247003116761683,0.37273242714141297,0.00011422002279953825
15.6,-3.7227745617816055,0.3806818139369111,0.00011422002279948273
15.605,-3.7208082548594104,0.38859974775387895,0.00011422002279953825
15.61,-3.7188015530107346,0.39648571469843125,0.00011422002279953825
15.615,-3.7167546209621585,0.404339201501286,0.00011422002279953825
15.62,-3.7146676260624645,0.4121596955334527,0.00011422002279953825
15.625,-3.7125407382793147,0.4199466848232386,0.00011422002279948273
15.63,-3.7103741301958504,0.4276996580744957,0.00011422002279948273
15.635,-3.708167977007186,0.4354181046861895,0.00011422002279959376
15.64,-3.705922456516801,0.4431015147732675,0.00011422002279970478
15.645,-3.7036377491328305,0.4507493791888092,0.00011422002279970478
15.65,-3.701314037864224,0.4583611895475323,0.00011422002279976029
15.655,-3.698951508316797,0.46593643825057646,0.00011422002279964927
15.66,-3.696550348689138,0.47347461851165606,0.00011422002279970478
15.665,-3.6941107497683894,0.480975224384501,0.00011422002279970478
15.67,-3.6916329049258776,0.4884377507916725,0.00011422002279976029
15.675,-3.6891170101125974,0.49586169355467624,0.00011422002279970478
15.68,-3.6865632638545365,0.5032465494254384,0.00011422002279959376
15.685,-3.6839718672478314,0.5105918161191201,0.00011422002279970478
15.69,-3.681343023953765,0.5178969923482435,0.0001142200227998158
15.695,-3.678676940193568,0.5251615778581934,0.0001142200227998158
15.7,-3.6759738247430565,0.5323850734640118,0.0001142200227998158
15.705,-3.6732338889270553,0.5395669810885653,0.00011422002279992682
15.71,-3.670457346613644,0.5467068038020012,0.00011422002279992682
15.715,-3.6676444142081848,0.5538040458625524,0.00011422002279992682
15.72,-3.6647953106471385,0.560858212758658,0.00011422002279992682
15.725,-3.661910257391672,0.5678688112523694,0.00011422002279992682
15.73,-3.6589894784210273,0.5748353494240962,0.0001142200227998158
15.735,-3.656033200225671,0.5817573367186054,0.0001142200227998158
15.74,-3.6530416518001934,0.5886342839923451,0.0001142200227998158
15.745,-3.650015064635974,0.5954657035620006,0.00011422002279992682
15.75,-3.6469536727135847,0.6022511092543537,0.00011422002279992682
15.755,-3.6438577124949445,0.6089900164573525,0.00011422002279992682
15.76,-3.6407274229152047,0.6156819421724434,0.0001142200227998158
15.765,-3.63756304537436,0.6223264050681225,0.00011422002279970478
15.77,-3.634364823728595,0.6289229255346713,0.0001142200227998158
15.775,-3.6311330042813306,0.6354710257401162,0.00011422002279970478
15.78,-3.6278678357740013,0.6419702296873225,0.00011422002279959376
15.785,-3.624569569376516,0.6484200632722824,0.00011422002279937171
15.79,-3.621238458677439,0.6548200543434974,0.00011422002279926069
15.795,-3.617874759673846,0.6611697327625154,0.00011422002279914967
15.8,-3.614478730760884,0.6674686304655254,0.00011422002279892762
15.805,-3.611050632721001,0.6737162815260469,0.00011422002279903865
15.81,-3.6075907287128572,0.6799122222186693,0.00011422002279892762
15.815,-3.6040992842599135,0.6860559910837913,0.00011422002279903865
15.82,-3.600576567238673,0.6921471289933965,0.00011422002279892762
15.825,-3.597022847866601,0.6981851792177649,0.00011422002279903865
15.83,-3.5934383986896816,0.7041696874931705,0.00011422002279903865
15.835,-3.5898234945696474,0.7101002020904637,0.00011422002279903865
15.84,-3.5861784126708405,0.7159762738845679,0.00011422002279892762
15.845,-3.5825034324467167,0.7217974564248394,0.00011422002279903865
15.85,-3.5787988356260025,0.7275633060062379,0.00011422002279892762
15.855,-3.5750649061984645,0.7332733817413288,0.00011422002279892762
15.86,-3.571301930400331,0.7389272456330243,0.00011422002279892762
15.865,-3.567510196699319,0.7445244626480918,0.00011422002279903865
15.87,-3.563689995779303,0.7500646007913364,0.00011422002279892762
15.875,-3.5598416205245846,0.7555472311804813,0.00011422002279892762
15.88,-3.555965366003794,0.7609719281216561,0.00011422002279903865
15.885,-3.552061529453394,0.7663382691855029,0.00011422002279892762
15.89,-3.5481304102607916,0.7716458352838423,0.00011422002279903865
15.895,-3.5441723099470703,0.77689421074685,0.00011422002279903865
15.9,-3.540187532149307,0.7820829834007446,0.00011422002279914967
15.905,-3.5361763826025094,0.7872117446458978,0.00011422002279903865
15.91,-3.5321391691211366,0.7922800895353824,0.00011422002279892762
15.915,-3.5280762015802334,0.7972876168538614,0.00011422002279903865
15.92,-3.523987791896143,0.8022339291968362,0.00011422002279903865
15.925,-3.5198742540068304,0.8071186330501567,0.00011422002279892762
15.93,-3.5157359038517897,0.8119413388697959,0.00011422002279914967
15.935,-3.5115730593515373,0.8167016611618312,0.00011422002279914967
15.94,-3.5073860403867156,0.8213992185625697,0.00011422002279892762
15.945,-3.503175168776761,0.82603363391882,0.00011422002279903865
15.95,-3.4989407682581875,0.8306045343682148,0.00011422002279892762
15.955,-3.494683164462433,0.8351115514195899,0.00011422002279903865
15.96,-3.490402684893321,0.8395543210333316,0.00011422002279903865
15.965,-3.4860996589040925,0.84393248370168,0.00011422002279892762
15.97,-3.4817744176740306,0.8482456845289343,0.00011422002279892762
15.975,-3.4774272941846904,0.8524935733114972,0.00011422002279903865
15.98,-3.473058623195695,0.8566758046177492,0.00011422002279892762
15.985,-3.4686687412201507,0.8607920378676626,0.00011422002279892762
15.99,-3.46425798649963,0.8648419374121584,0.00011422002279903865
15.995,-3.4598266989787754,0.8688251726121101,0.0001142200227988166
16.0,-3.455375220279475,0.8727414179169952,0.00011422002279870558
16.005,-3.450903893674662,0.8765903529431057,0.00011422002279859456
16.01,-3.4464130640616877,0.8803716625513137,0.00011422002279848353
16.015,-3.4419030779353337,0.8840850369242965,0.00011422002279859456
16.02,-3.4373742833603904,0.8877301716432355,0.00011422002279848353
16.025,-3.432827029943877,0.8913067677638824,0.00011422002279859456
16.03,-3.4282616688068552,0.894814531891989,0.00011422002279848353
16.035,-3.423678552555882,0.8982531762580264,0.0001142200227988166
16.04,-3.419078035254045,0.9016224187911847,0.00011422002279870558
16.045,-3.414460472391653,0.9049219831925623,0.0001142200227988166
16.05,-3.4098262208565564,0.9081515990075227,0.0001142200227988166
16.055,-3.4051756389040664,0.911311001697193,0.0001142200227988166
16.06,-3.400509086126547,0.9143999327090159,0.0001142200227988166
16.065,-3.395826923422628,0.9174181395463474,0.0001142200227988166
16.07,-3.391129512966086,0.9203653758370312,0.00011422002279892762
16.075,-3.3864172181743397,0.9232414014009377,0.00011422002279892762
16.08,-3.3816904036766435,0.9260459823163841,0.00011422002279892762
16.085,-3.3769494352819174,0.928778890985427,0.00011422002279892762
16.09,-3.3721946799462703,0.9314399061979592,0.00011422002279903865
16.095,-3.367426505740164,0.9340288131946028,0.00011422002279892762
16.1,-3.362645281815289,0.936545403728319,0.00011422002279892762
16.105,-3.3578513783711283,0.9389894761247133,0.00011422002279903865
16.11,-3.353045166621188,0.9413608353410131,0.0001142200227988166
16.115,-3.3482270187589602,0.9436592930236417,0.00011422002279870558
16.12,-3.3433973079235795,0.9458846675643834,0.00011422002279892762
16.125,-3.3385564081652115,0.9480367841550789,0.00011422002279903865
16.13,-3.333704694410135,0.9501154748408411,0.00011422002279892762
16.135,-3.3288425424255865,0.952120578571726,0.00011422002279914967
16.14,-3.323970328784341,0.9540519412528392,0.00011422002279914967
16.145,-3.3190884308290163,0.9559094157928538,0.00011422002279903865
16.15,-3.31419722663616,0.9576928621508839,0.0001142200227988166
16.155,-3.3092970949800886,0.9594021473817005,0.0001142200227988166
16.16,-3.304388415296513,0.9610371456792458,0.0001142200227988166
16.165,-3.2994715676459165,0.9625977384184347,0.00011422002279892762
16.17,-3.294546932676753,0.9640838141951896,0.00011422002279903865
16.175,-3.2896148915884447,0.9654952688646972,0.00011422002279892762
16.18,-3.284675826094158,0.9668320055778631,0.00011422002279903865
16.185,-3.2797301183834326,0.9680939348159263,0.00011422002279892762
16.19,-3.274778151084618,0.9692809744232169,0.00011422002279903865
16.195,-3.2698203072271665,0.970393049638032,0.00011422002279892762
16.2,-3.2648569702037404,0.9714300931216129,0.0001142200227988166
16.205,-3.2598885237322093,0.9723920449851933,0.0001142200227988166
16.21,-3.2549153518174943,0.9732788528151058,0.0001142200227988166
16.215,-3.2499378387133095,0.9740904716959258,0.00011422002279870558
16.22,-3.2449563688837544,0.97482686423164,0.00011422002279892762
16.225,-3.239971326964836,0.9754880005648174,0.00011422002279892762
16.23,-3.234983097725897,0.9760738583937699,0.00011422002279903865
16.235,-3.229992066030931,0.976584422987698,0.00011422002279870558
16.24,-3.224998616799859,0.9770196871997947,0.00011422002279859456
16.245,-3.220003134969724,0.9773796514783115,0.00011422002279870558
16.25,-3.2150060054558556,0.9776643238755679,0.00011422002279892762
16.255,-3.2100076131129587,0.9778737200549025,0.00011422002279892762
16.26,-3.205008342696202,0.9780078632955551,0.00011422002279892762
16.265,-3.2000085788222896,0.978066784495478,0.00011422002279914967
16.27,-3.1950087059304892,0.9780505221720714,0.00011422002279914967
16.275,-3.1900091082436988,0.9779591224608407,0.00011422002279926069
16.28,-3.1850101697295026,0.9777926391119751,0.00011422002279926069
16.285,-3.180012274061274,0.9775511334848491,0.00011422002279926069
16.29,-3.175015804579274,0.9772346745404455,0.00011422002279937171
16.295,-3.170021144251825,0.9768433388317072,0.00011422002279937171
16.3,-3.1650286756365418,0.9763772104918211,0.00011422002279937171
16.305,-3.1600387808415946,0.9758363812204371,0.00011422002279948273
16.31,-3.1550518414870825,0.9752209502678347,0.00011422002279959376
16.315,-3.150068238666473,0.9745310244170411,0.00011422002279959376
16.32,-3.145088352908158,0.9737667179639165,0.00011422002279926069
16.325,-3.1401125641370835,0.9729281526952085,0.00011422002279937171
16.33,-3.1351412516365293,0.9720154578646012,0.00011422002279948273
16.335,-3.1301747940099975,0.97102877016676,0.00011422002279959376
16.34,-3.1252135691432588,0.9699682337093999,0.00011422002279937171
16.345,-3.1202579541665116,0.9688339999833784,0.00011422002279937171
16.35,-3.1153083254167298,0.9676262278308483,0.00011422002279903865
16.355,-3.11036505840018,0.9663450834114788,0.0001142200227988166
16.36,-3.105428527755084,0.9649907401667616,0.0001142200227988166
16.365,-3.100499107214502,0.9635633787824363,0.0001142200227988166
16.37,-3.095577169569394,0.9620631871490464,0.00011422002279870558
16.375,-3.090663086631909,0.9604903603206584,0.0001142200227988166
16.38,-3.08575722919885,0.9588451004717549,0.0001142200227988166
16.385,-3.080859967015403,0.9571276168523459,0.0001142200227988166
16.39,-3.075971668739093,0.9553381257413177,0.00011422002279892762
16.395,-3.071092701903956,0.953476850398035,0.00011422002279892762
16.4,-3.0662234328849953,0.9515440210122491,0.0001142200227988166
16.405,-3.061364226862879,0.9495398746523223,0.0001142200227988166
16.41,-3.0565154477889247,0.9474646552118162,0.00011422002279892762
16.415,-3.0516774583503303,0.9453186133544537,0.00011422002279892762
16.42,-3.0468506199357184,0.9431020064575109,0.00011422002279892762
16.425,-3.042035292600975,0.9408150985536674,0.00011422002279903865
16.43,-3.0372318350353575,0.9384581602713288,0.00011422002279892762
16.435,-3.0324406045279493,0.9360314687734893,0.00011422002279914967
16.44,-3.0276619569344048,0.9335353076951471,0.00011422002279892762
16.445,-3.0228962466440428,0.9309699670793249,0.00011422002279892762
16.45,-3.0181438265472345,0.9283357433117102,0.00011422002279914967
16.455,-3.0134050480031624,0.9256329390539868,0.00011422002279914967
16.46,-3.0086802608079055,0.9228618631758682,0.00011422002279903865
16.465,-3.003969813162892,0.9200228306858937,0.0001142200227988166
16.47,-2.999274051643678,0.9171161626610007,0.00011422002279870558
16.475,-2.994593321169119,0.9141421861749452,0.00011422002279870558
16.48,-2.9899279649709074,0.9111012342256,0.00011422002279870558
16.485,-2.9852783245634598,0.9079936456611487,0.0001142200227988166
16.49,-2.9806447397142115,0.9048197651052613,0.0001142200227988166
16.495,-2.9760275484142804,0.9015799428812566,0.00011422002279870558
16.5,-2.97142708684954,0.898274534935324,0.00011422002279892762
16.505,-2.966843689372052,0.8949039027588087,0.00011422002279926069
16.51,-2.9622776884719317,0.8914684133096493,0.00011422002279926069
16.515,-2.9577294147496147,0.8879684389329894,0.00011422002279926069
16.52,-2.9531991968885016,0.8844043572809879,0.00011422002279937171
16.525,-2.94868736162805,0.880776551231915,0.00011422002279948273
16.53,-2.9441942337372575,0.8770854088085407,0.00011422002279959376
16.535,-2.93972013598859,0.8733313230958901,0.00011422002279948273
16.54,-2.9352653891322924,0.8695146921583687,0.00011422002279959376
16.545,-2.9308303118711576,0.8656359189563508,0.00011422002279948273
16.55,-2.9264152208357226,0.8616954112622535,0.00011422002279937171
16.555,-2.922020430559866,0.8576935815761139,0.00011422002279937171
16.56,-2.9176462534568683,0.8536308470407687,0.00011422002279926069
16.565,-2.9132929997958925,0.8495076293566327,0.00011422002279914967
16.57,-2.9089609776789134,0.8453243546961564,0.00011422002279914967
16.575,-2.9046504930180586,0.8410814536179607,0.00011422002279903865
16.58,-2.900361849513419,0.8367793609807476,0.00011422002279892762
16.585,-2.896095348631281,0.8324185158569866,0.00011422002279892762
16.59,-2.8918512895828195,0.8279993614464547,0.00011422002279892762
16.595,-2.8876299693032004,0.8235223449896225,0.00011422002279903865
16.6,-2.8834316824311577,0.8189879176809893,0.00011422002279892762
16.605,-2.8792567212890092,0.8143965345823795,0.00011422002279892762
16.61,-2.875105375863092,0.8097486545362165,0.00011422002279903865
16.615,-2.8709779337846673,0.8050447400788714,0.00011422002279892762
16.62,-2.866874680311255,0.8002852573540795,0.00011422002279903865
16.625,-2.862795898308424,0.7954706760265032,0.00011422002279892762
16.63,-2.8587418682319963,0.790601469195426,0.00011422002279903865
16.635,-2.85471286811072,0.785678113308683,0.00011422002279903865
16.64,-2.8507091735293772,0.7807010880768354,0.00011422002279892762
16.645,-2.846731057612308,0.775670876387595,0.00011422002279903865
16.65,-2.8427787910073974,0.7705879642206037,0.00011422002279892762
16.655,-2.8388526418704827,0.7654528405625469,0.00011422002279903865
16.66,-2.8349528758502065,0.7602659973226822,0.00011422002279914967
16.665,-2.831079756073276,0.7550279292487587,0.00011422002279903865
16.67,-2.827233543130175,0.749739133843432,0.00011422002279892762
16.675,-2.8234144950613023,0.7444001112811762,0.00011422002279892762
16.68,-2.8196228673435058,0.7390113643256926,0.00011422002279892762
16.685,-2.81585891287707,0.7335733982479179,0.00011422002279892762
16.69,-2.8121228819731,0.7280867207446059,0.00011422002279903865
16.695,-2.8084150223413396,0.7225518418575564,0.00011422002279892762
16.7,-2.8047355790783715,0.7169692738934618,0.00011422002279892762
16.705,-2.8010847946562536,0.711339531344479,0.00011422002279892762
16.71,-2.7974629089115437,0.7056631308094912,0.00011422002279892762
16.715,-2.793870159034739,0.6999405909161354,0.00011422002279892762
16.72,-2.7903067795600873,0.6941724322435598,0.00011422002279914967
16.725,-2.786773002355816,0.6883591772460121,0.00011422002279914967
16.73,-2.783269056614746,0.6825013501772483,0.00011422002279903865
16.735,-2.779795168845269,0.6765994770157495,0.00011422002279892762
16.74,-2.776351562862731,0.6706540853908491,0.00011422002279892762
16.745,-2.7729384597811753,0.6646657045097257,0.00011422002279903865
16.75,-2.769556078005469,0.6586348650853345,0.00011422002279903865
16.755,-2.7662046332237757,0.6525620992652297,0.00011422002279903865
16.76,-2.7628843384004074,0.6464479405613792,0.00011422002279892762
16.765,-2.7595954037690342,0.6402929237809531,0.00011422002279892762
16.77,-2.756338036826225,0.6340975849580637,0.00011422002279892762
16.775,-2.7531124423253552,0.6278624612865565,0.00011422002279914967
16.78,-2.7499188222708453,0.6215880910538026,0.00011422002279914967
16.785,-2.7467573759127446,0.6152750135755538,0.00011422002279903865
16.79,-2.743628299741627,0.6089237691318112,0.00011422002279903865
16.795,-2.740531787483828,0.6025348989038016,0.00011422002279903865
16.8,-2.7374680300970065,0.5961089449120345,0.00011422002279903865
16.805,-2.7344372157659924,0.5896464499554119,0.00011422002279903865
16.81,-2.7314395298989735,0.5831479575514878,0.00011422002279914967
16.815,-2.7284751551239665,0.5766140118778136,0.00011422002279903865
16.82,-2.7255442712855977,0.5700451577144345,0.00011422002279903865
16.825,-2.7226470554421573,0.563441940387472,0.00011422002279903865
16.83,-2.719783681862957,0.5568049057138896,0.00011422002279903865
16.835,-2.716954322025954,0.5501345999473783,0.00011422002279914967
16.84,-2.7141591446156657,0.5434315697254196,0.00011422002279914967
16.845,-2.711398315521325,0.536696362017457,0.00011422002279914967
16.85,-2.7086719978353218,0.5299295240742706,0.00011422002279914967
16.855,-2.705980351851897,0.5231316033785145,0.00011422002279914967
16.86,-2.703323535066068,0.516303147596375,0.00011422002279914967
16.865,-2.700701702172822,0.509444704530444,0.00011422002279914967
16.87,-2.6981150050665303,0.5025568220737305,0.00011422002279914967
16.875,-2.6955635928406103,0.4956400481648675,0.00011422002279926069
16.88,-2.693047611787392,0.4886949307444364,0.00011422002279920518
16.885,-2.690567205398223,0.48172201771249784,0.00011422002279914967
16.89,-2.6881225143637884,0.4747218568872861,0.00011422002279914967
16.895,-2.6857136765746197,0.46769499596501507,0.00011422002279909416
16.9,-2.683340827121827,0.46064198248088856,0.00011422002279909416
16.905,-2.681004098298015,0.45356336377122924,0.00011422002279903865
16.91,-2.6787036195984015,0.44645968693678095,0.00011422002279903865
16.915,-2.6764395177221036,0.43933149880709826,0.00011422002279909416
16.92,-2.674211916573616,0.4321793459061109,0.00011422002279909416
16.925,-2.672020937264464,0.4250037744188105,0.00011422002279909416
16.93,-2.669866698115012,0.4178053301590058,0.00011422002279909416
16.935,-2.6677493146564433,0.41058455853823383,0.00011422002279903865
16.94,-2.6656688996328937,0.4033420045357349,0.00011422002279903865
16.945,-2.66362556300374,0.39607821266954363,0.00011422002279903865
16.95,-2.6616194119460226,0.38879372696860276,0.00011422002279903865
16.955,-2.659650550857017,0.3814890909459898,0.00011422002279903865
16.96,-2.6577190813569382,0.3741648475731635,0.00011422002279903865
16.965,-2.6558251022917756,0.36682153925527844,0.00011422002279909416
16.97,-2.653968709736242,0.35945970780747205,0.00011422002279909416
16.975,-2.652149996996853,0.3520798944322081,0.00011422002279909416
16.98,-2.650369054615117,0.3446826396976163,0.00011422002279914967
16.985,-2.6486259703708237,0.33726848351676536,0.00011422002279920518
16.99,-2.6469208292854502,0.32983796512795405,0.00011422002279914967
16.995,-2.6452537136256553,0.3223916230759202,0.00011422002279909416
17.0,-2.643624702906876,0.3149299951940138,0.00011422002279909416
17.005,-2.6420338738969993,0.3074536185872346,0.00011422002279903865
17.01,-2.640481300620133,0.2999630296162145,0.00011422002279903865
17.015,-2.638967054360452,0.292458763882083,0.00011422002279898313
17.02,-2.6374912036661105,0.2849413562121457,0.00011422002279898313
17.025,-2.6360538143532377,0.2774113406464625,0.00011422002279898313
17.03,-2.6346549495099927,0.26986925042521726,0.00011422002279898313
17.035,-2.633294669500687,0.26231561797692704,0.00011422002279892762
17.04,-2.6319730319699586,0.2547509749073835,0.00011422002279892762
17.045,-2.6306900918470046,0.24717585198940936,0.00011422002279892762
17.05,-2.629445901349868,0.2395907791533604,0.00011422002279898313
17.055,-2.6282405099897623,0.23199628547830525,0.00011422002279898313
17.06,-2.6270739645754464,0.22439289918396246,0.00011422002279901089
17.065,-2.625946309217636,0.21678114762328946,0.00011422002279901089
17.07,-2.624857585333454,0.20916155727576477,0.00011422002279901089
17.075,-2.62380783165091,0.20153465374125684,0.00011422002279903865
17.08,-2.6227970842134107,0.19390096173456434,0.00011422002279903865
17.085,-2.6218253763842965,0.18626100508052007,0.00011422002279903865
17.09,-2.6208927388514063,0.17861530670970066,0.00011422002279903865
17.095,-2.619999199631654,0.17096438865463265,0.00011422002279903865
17.1,-2.619144784075629,0.1633087720465754,0.0001142200227990664
17.105,-2.618329514872214,0.15564897711280906,0.00011422002279903865
17.11,-2.617553412053207,0.14798552317435515,0.00011422002279903865
17.115,-2.616816492997963,0.14031892864421033,0.0001142200227990664
17.12,-2.6161187724380355,0.13264971102598283,0.0001142200227990664
17.125,-2.6154602624618333,0.12497838691297282,0.0001142200227990664
17.13,-2.61484097251927,0.11730547198758697,0.00011422002279908028
17.135,-2.6142609094264238,0.10963148102116609,0.0001142200227990664
17.14,-2.6137200773701954,0.10195692787415364,0.0001142200227990664
17.145,-2.613218477912962,0.09428232549653215,0.0001142200227990664
17.15,-2.6127561099972287,0.08660818592860713,0.00011422002279908028
17.155,-2.6123329699502795,0.07893502030202748,0.00011422002279909416
17.16,-2.6119490514888164,0.07126333884108402,0.00011422002279910803
17.165,-2.611604345723595,0.06359365086417475,0.00011422002279910803
17.17,-2.6112988411640505,0.055926464785516966,0.0001142200227991011
17.175,-2.6110325237229177,0.04826228811703277,0.00011422002279910803
17.18,-2.6108053767208346,0.04060162747033563,0.0001142200227991011
17.185,-2.610617380890942,0.032944988558897305,0.0001142200227991011
17.19,-2.610468514383468,0.02529287620028454,0.00011422002279909763
17.195,-2.6103587527703027,0.017645794318507043,0.00011422002279909763
17.2,-2.6102880690495596,0.010004245946366197,0.00011422002279909589
17.205,-2.6102564336501253,0.002368733227889794,0.00011422002279909329
17.21,-2.610263814436196,-0.005260242579257562,0.00011422002279909329
17.215,-2.6103101767118035,-0.01288218110134654,0.00011422002279909416
17.22,-2.6103954832253278,-0.020496582846247426,0.00011422002279909069
17.225,-2.6105196941739965,-0.028102949201106772,0.00011422002279909416
17.23,-2.610682767208376,-0.035700782430108026,0.00011422002279908722
17.235,-2.6108846574368476,-0.043289585672387394,0.00011422002279908722
17.24,-2.6111253174300764,-0.05086886294002463,0.00011422002279909416
17.245,-2.6114046972254683,-0.058438119116217616,0.00011422002279910803
17.25,-2.6117227443316184,-0.06599685995359811,0.00011422002279910803
17.255,-2.612079403732753,-0.07354459207279658,0.00011422002279910803
17.26,-2.6124746178931635,-0.08108082296117561,0.00011422002279910803
17.265,-2.612908326761632,-0.08860506097180183,0.00011422002279910803
17.27,-2.6133804677758574,-0.09611681532272569,0.00011422002279910803
17.275,-2.6138909758668754,-0.10361559609648818,0.00011422002279910803
17.28,-2.6144397834634767,-0.11110091423996088,0.00011422002279910803
17.285,-2.6150268204966247,-0.11857228156447575,0.00011422002279910803
17.29,-2.6156520144038775,-0.1260292107463498,0.00011422002279912191
17.295,-2.616315290133812,-0.1334712153277234,0.00011422002279912191
17.3,-2.617016570150449,-0.14089780971777996,0.00011422002279914967
17.305,-2.6177557744376956,-0.1483085091944132,0.00011422002279914967
17.31,-2.6185328205037868,-0.15570282990626097,0.00011422002279917742
17.315,-2.6193476233857447,-0.16308028887520806,0.00011422002279920518
17.32,-2.620200095653847,-0.17044040399931393,0.00011422002279923293
17.325,-2.62109014741612,-0.1777826940562661,0.00011422002279923293
17.33,-2.6220176863228395,-0.18510667870727238,0.00011422002279923293
17.335,-2.622982617571063,-0.19241187850149302,0.00011422002279926069
17.34,-2.6239848439091764,-0.1996978148809664,0.00011422002279928845
17.345,-2.625024265641477,-0.20696401018612812,0.00011422002279928845
17.35,-2.6261007806327794,-0.2142099876618403,0.00011422002279928845
17.355,-2.6272142843130526,-0.2214352714639943,0.0001142200227993162
17.36,-2.628364669682101,-0.22863938666674694,0.00011422002279928845
17.365,-2.629551827314274,-0.2358218592703083,0.0001142200227993162
17.37,-2.630775645363225,-0.2429822162093766,0.00011422002279934396
17.375,-2.632036009566705,-0.2501199853621732,0.00011422002279937171
17.38,-2.633332803251417,-0.25723469556017226,0.00011422002279942722
17.385,-2.6346659073379137,-0.264325876598441,0.00011422002279948273
17.39,-2.6360352003455465,-0.27139305924664947,0.00011422002279948273
17.395,-2.637440558397484,-0.27843577526080643,0.00011422002279953825
17.4,-2.638881855225782,-0.28545355739563694,0.00011422002279953825
17.405,-2.6403589621765224,-0.2924459394176939,0.00011422002279953825
17.41,-2.6418717482150194,-0.299412456119153,0.00011422002279959376
17.415,-2.6434200799311034,-0.30635264333238066,0.00011422002279959376
17.42,-2.645003821544474,-0.3132660379451908,0.00011422002279959376
17.425,-2.6466228349101346,-0.32015217791684325,0.00011422002279964927
17.43,-2.6482769795239163,-0.32701060229483625,0.00011422002279970478
17.435,-2.6499661125280825,-0.3338408512324086,0.0001142200227998158
17.44,-2.6516900887170305,-0.3406424660068353,0.00011422002279987131
17.445,-2.6534487605430797,-0.3474149890384667,0.00011422002279987131
17.45,-2.655241978122374,-0.35415796391059373,0.00011422002279987131
17.455,-2.6570695892408733,-0.36087093539004844,0.00011422002279987131
17.46,-2.6589314393604613,-0.3675534494486217,0.00011422002279992682
17.465,-2.660827371625156,-0.37420505328524567,0.00011422002279992682
17.47,-2.662757226867449,-0.3808252953490204,0.00011422002279992682
17.475,-2.6647208436147536,-0.3874137253629976,0.00011422002279992682
17.48,-2.6667180580959755,-0.39396989434876784,0.00011422002279987131
17.485,-2.6687487042482227,-0.4004933546518941,0.00011422002279987131
17.49,-2.6708126137236365,-0.40698365996810537,0.00011422002279992682
17.495,-2.6729096158963634,-0.4134403653703245,0.00011422002279987131
17.5,-2.6750395378696616,-0.41986302733647707,0.00011422002279992682
17.505,-2.677202204483164,-0.426251203778152,0.00011422002279992682
17.51,-2.679397438320278,-0.4326044540700276,0.00011422002279992682
17.515,-2.6816250597157376,-0.43892233908010236,0.00011422002279998233
17.52,-2.6838848867633245,-0.44520442120076814,0.00011422002280003785
17.525,-2.6861767353237367,-0.45145026438063834,0.00011422002280009336
17.53,-2.6885004190326294,-0.4576594341571986,0.00011422002280020438
17.535,-2.690855749308816,-0.4638314976902232,0.00011422002280020438
17.54,-2.6932425353626583,-0.46996602379602254,0.00011422002280014887
17.545,-2.69566058420462,-0.4760625829824329,0.00011422002280014887
17.55,-2.698109700653997,-0.4821207474845828,0.00011422002280020438
17.555,-2.700589687347854,-0.48814009130146696,0.00011422002280025989
17.56,-2.703100344750127,-0.49412019023323983,0.00011422002280014887
17.565,-2.705641471160933,-0.5000606219192891,0.00011422002280025989
17.57,-2.7082128627260618,-0.5059609658770295,0.00011422002280037091
17.575,-2.71081431344669,-0.5118208035414754,0.00011422002280037091
17.58,-2.713445615189279,-0.5176397183054992,0.00011422002280048194
17.585,-2.716106557695691,-0.5234172955608302,0.00011422002280059296
17.59,-2.718796928593505,-0.5291531227397357,0.00011422002280059296
17.595,-2.72151651340657,-0.5348467893574372,0.00011422002280059296
17.6,-2.7242650955657544,-0.540497887055171,0.00011422002280059296
17.605,-2.7270424564199223,-0.5461060096439186,0.00011422002280048194
17.61,-2.729848375247148,-0.5516707531488297,0.00011422002280048194
17.615,-2.7326826292661432,-0.5571917158542457,0.00011422002280048194
17.62,-2.735544993647926,-0.5626684983493752,0.00011422002280059296
17.625,-2.7384352415277133,-0.5681007035745584,0.00011422002280059296
17.63,-2.7413531440170713,-0.5734879368681661,0.00011422002280048194
17.635,-2.7442984702162896,-0.5788298060140435,0.00011422002280048194
17.64,-2.7472709872269983,-0.5841259212895177,0.00011422002280048194
17.645,-2.7502704601650514,-0.5893758955139851,0.00011422002280059296
17.65,-2.7532966521736384,-0.5945793440979878,0.00011422002280037091
17.655,-2.7563493244366617,-0.5997358850928229,0.00011422002280037091
17.66,-2.759428236192354,-0.6048451392406177,0.00011422002280037091
17.665,-2.7625331447471773,-0.6099067300249129,0.00011422002280037091
17.67,-2.7656638054899596,-0.6149202837216633,0.00011422002280025989
17.675,-2.768819971906295,-0.6198854294506673,0.00011422002280025989
17.68,-2.7720013955932274,-0.624801799227437,0.00011422002280025989
17.685,-2.775207826274176,-0.6296690280154197,0.00011422002280025989
17.69,-2.7784390118141467,-0.634486753778605,0.00011422002280037091
17.695,-2.781694698235194,-0.6392546175344519,0.00011422002280025989
17.7,-2.784974629732182,-0.6439722634071718,0.00011422002280037091
17.705,-2.7882785486887935,-0.6486393386812693,0.00011422002280025989
17.71,-2.7916061956938267,-0.6532554938553773,0.00011422002280014887
17.715,-2.794957309557755,-0.6578203826963187,0.00011422002280003785
17.72,-2.798331627329587,-0.6623336622934233,0.00011422002280003785
17.725,-2.8017288843139827,-0.666794993113012,0.00011422002279992682
17.73,-2.8051488140886494,-0.6712040390530551,0.0001142200227998158
17.735,-2.808591148522039,-0.6755604674980034,0.00011422002279970478
17.74,-2.812055617791301,-0.6798639493737083,0.00011422002279970478
17.745,-2.8155419504005326,-0.6841141592024548,0.0001142200227998158
17.75,-2.819049873199293,-0.6883107751580421,0.0001142200227998158
17.755,-2.822579111401427,-0.6924534791209349,0.0001142200227998158
17.76,-2.8261293886041465,-0.6965419567333999,0.00011422002279992682
17.765,-2.829700426807394,-0.7005758974546266,0.0001142200227998158
17.77,-2.8332919464335116,-0.704554994615833,0.00011422002279992682
17.775,-2.8369036663471636,-0.7084789454752698,0.0001142200227998158
17.78,-2.8405353038755585,-0.7123474512731434,0.00011422002279959376
17.785,-2.8441865748289334,-0.7161602172863955,0.00011422002279959376
17.79,-2.8478571935213464,-0.7199169528833522,0.00011422002279948273
17.795,-2.8515468727917215,-0.7236173715781661,0.00011422002279937171
17.8,-2.8552553240251743,-0.7272611910850432,0.00011422002279937171
17.805,-2.8589822571746355,-0.7308481333722521,0.00011422002279926069
17.81,-2.8627273807827254,-0.7343779247158365,0.00011422002279914967
17.815,-2.8664904020039166,-0.7378502957530413,0.00011422002279914967
17.82,-2.870271026626954,-0.7412649815353951,0.00011422002279903865
17.825,-2.8740689590975714,-0.7446217215814598,0.00011422002279903865
17.83,-2.8778839025414493,-0.7479202599291667,0.00011422002279892762
17.835,-2.8817155587874583,-0.7511603451877517,0.00011422002279892762
17.84,-2.885563628391146,-0.7543417305892313,0.00011422002279903865
17.845,-2.889427810658518,-0.7574641740394259,0.00011422002279892762
17.85,-2.8933078036700497,-0.760527438168462,0.00011422002279914967
17.855,-2.897203304304957,-0.7635312903807394,0.00011422002279914967
17.86,-2.9011140082657456,-0.766475502904361,0.00011422002279903865
17.865,-2.9050396101029845,-0.7693598528399503,0.00011422002279892762
17.87,-2.9089798032403418,-0.7721841222088659,0.00011422002279903865
17.875,-2.912934279999851,-0.7749480980007571,0.00011422002279903865
17.88,-2.916902731627447,-0.7776515722204699,0.00011422002279903865
17.885,-2.920884848318711,-0.7802943419342314,0.00011422002279903865
17.89,-2.924880319244854,-0.7828762093151101,0.00011422002279903865
17.895,-2.928888832578955,-0.7853969816877368,0.00011422002279892762
17.9,-2.932910075522395,-0.7878564715722264,0.00011422002279903865
17.905,-2.936943734331536,-0.7902544967273033,0.00011422002279903865
17.91,-2.9409894943445933,-0.7925908801925834,0.00011422002279892762
17.915,-2.9450470400087583,-0.7948654503300137,0.00011422002279903865
17.92,-2.9491160549075004,-0.797078040864412,0.00011422002279892762
17.925,-2.9531962217880747,-0.7992284909231001,0.00011422002279914967
17.93,-2.957287222589257,-0.8013166450746149,0.00011422002279914967
17.935,-2.961388738469243,-0.8033423533664495,0.00011422002279914967
17.94,-2.9655004498337596,-0.8053054713618216,0.00011422002279914967
17.945,-2.9696220363643384,-0.8072058601754293,0.00011422002279903865
17.95,-2.973753177046804,-0.8090433865081964,0.00011422002279892762
17.955,-2.977893550199904,-0.8108179226809552,0.00011422002279903865
17.96,-2.982042833504129,-0.8125293466670678,0.00011422002279892762
17.965,-2.9862007040306757,-0.8141775421239519,0.00011422002279914967
17.97,-2.9903668382706012,-0.8157623984235058,0.00011422002279903865
17.975,-2.994540912164102,-0.8172838106813968,0.00011422002279903865
17.98,-2.9987226011299377,-0.8187416797851973,0.00011422002279903865
17.985,-3.0029115800950272,-0.8201359124213671,0.00011422002279892762
17.99,-3.0071075235241445,-0.8214664211010384,0.00011422002279903865
17.995,-3.0113101054497644,-0.8227331241846058,0.00011422002279903865
18.0,-3.0155189995020133,-0.8239359459050939,0.00011422002279903865
18.005,-3.019733878938764,-0.8250748163902993,0.00011422002279903865
18.01,-3.0239544166758145,-0.8261496716836761,0.00011422002279892762
18.015,-3.028180285317171,-0.8271604537639599,0.00011422002279903865
18.02,-3.032411157185455,-0.8281071105635209,0.00011422002279892762
18.025,-3.036646704352369,-0.8289895959854237,0.00011422002279892762
18.03,-3.0408865986692666,-0.8298078699191861,0.00011422002279892762
18.035,-3.0451305117977805,-0.8305618982552263,0.00011422002279892762
18.04,-3.0493781152405504,-0.8312516528979904,0.00011422002279903865
18.045,-3.05362908037199,-0.8318771117777434,0.0001142200227988166
18.05,-3.057883078469107,-0.8324382588610209,0.00011422002279892762
18.055,-3.0621397807424047,-0.8329350841597323,0.00011422002279892762
18.06,-3.066398858366792,-0.8333675837389064,0.00011422002279914967
18.065,-3.0706599825125513,-0.8337357597230736,0.00011422002279914967
18.07,-3.0749228243763165,-0.8340396203012799,0.00011422002279914967
18.075,-3.0791870552121003,-0.8342791797307285,0.00011422002279914967
18.08,-3.0834523463623116,-0.8344544583390417,0.00011422002279914967
18.085,-3.087718369288794,-0.8345654825251428,0.00011422002279914967
18.09,-3.0919847956038518,-0.8346122847587547,0.00011422002279892762
18.095,-3.0962512971012957,-0.8345949035785148,0.00011422002279892762
18.1,-3.100517545787451,-0.8345133835887023,0.00011422002279892762
18.105,-3.1047832139121456,-0.8343677754545815,0.00011422002279903865
18.11,-3.109047973999695,-0.8341581358963601,0.00011422002279892762
18.115,-3.113311498879827,-0.8338845276817657,0.00011422002279903865
18.12,-3.117573461718579,-0.8335470196172395,0.00011422002279892762
18.125,-3.1218335360491305,-0.8331456865377577,0.00011422002279892762
18.13,-3.126091395802611,-0.8326806092952747,0.00011422002279892762
18.135,-3.1303467153388165,-0.8321518747458029,0.00011422002279903865
18.14,-3.134599169476857,-0.831559575735131,0.00011422002279903865
18.145,-3.1388484335257565,-0.830903811083183,0.0001142200227988166
18.15,-3.1430941833149353,-0.8301846855670351,0.00011422002279892762
18.155,-3.1473360952246248,-0.8294023099025876,0.00011422002279903865
18.16,-3.1515738462161638,-0.8285568007249123,0.0001142200227988166
18.165,-3.1558071138622226,-0.8276482805672742,0.00011422002279892762
18.17,-3.16003557637689,-0.8266768778388448,0.00011422002279892762
18.175,-3.1642589126456397,-0.8256427268011199,0.00011422002279903865
18.18,-3.168476802255206,-0.8245459675430435,0.00011422002279914967
18.185,-3.1726889255232913,-0.823386745954865,0.00011422002279914967
18.19,-3.1768949635281616,-0.8221652137007314,0.00011422002279926069
18.195,-3.1810945981380776,-0.820881528190037,0.00011422002279914967
18.2,-3.1852875120406052,-0.819535852547536,0.00011422002279914967
18.205,-3.189473388771743,-0.8181283555822445,0.00011422002279892762
18.21,-3.1936519127449023,-0.8166592117551407,0.00011422002279926069
18.215,-3.197822769279705,-0.8151286011456853,0.00011422002279926069
18.22,-3.201985644630634,-0.8135367094171699,0.00011422002279914967
18.225,-3.206140226015476,-0.8118837277809251,0.00011422002279903865
18.23,-3.2102862016435845,-0.8101698529594011,0.00011422002279903865
18.235,-3.214423260743969,-0.8083952871481304,0.00011422002279892762
18.24,-3.2185510935931654,-0.8065602379766121,0.00011422002279903865
18.245,-3.2226693915429157,-0.8046649184681204,0.00011422002279892762
18.25,-3.2267778470476256,-0.8027095469984743,0.00011422002279903865
18.255,-3.230876153691637,-0.8006943472537672,0.00011422002279903865
18.26,-3.234964006216254,-0.7986195481871049,0.00011422002279892762
18.265,-3.239041100546546,-0.7964853839743636,0.00011422002279903865
18.27,-3.243107133817951,-0.7942920939689743,0.0001142200227988166
18.275,-3.247161804402612,-0.7920399226557887,0.0001142200227988166
18.28,-3.251204811935495,-0.7897291196040241,0.00011422002279892762
18.285,-3.2552358573402476,-0.7873599394193311,0.00011422002279892762
18.29,-3.2592546428548372,-0.7849326416949832,0.00011422002279914967
18.295,-3.263260872056913,-0.7824474909622423,0.00011422002279903865
18.3,-3.267254249888911,-0.7799047566399154,0.00011422002279903865
18.305,-3.2712344826829263,-0.7773047129831059,0.00011422002279903865
18.31,-3.275201278185292,-0.7746476390312242,0.00011422002279903865
18.315,-3.279154345580908,-0.771933818555253,0.00011422002279892762
18.32,-3.2830933955172807,-0.7691635400043156,0.00011422002279892762
18.325,-3.287018140128317,-0.7663370964515447,0.00011422002279903865
18.33,-3.290928293057811,-0.7634547855393156,0.0001142200227988166
18.335,-3.294823569482666,-0.7605169094238424,0.00011422002279892762
18.34,-3.298703686135815,-0.7575237747191842,0.00011422002279903865
18.345,-3.3025683613288823,-0.7544756924406603,0.00011422002279903865
18.35,-3.3064173149745275,-0.7513729779477386,0.00011422002279903865
18.355,-3.310250268608499,-0.7482159508864081,0.00011422002279903865
18.36,-3.3140669454114127,-0.7450049351310408,0.00011422002279903865
18.365,-3.317867070230209,-0.7417402587258155,0.00011422002279903865
18.37,-3.321650369599322,-0.738422253825694,0.00011422002279892762
18.375,-3.325416571761532,-0.7350512566370063,0.00011422002279903865
18.38,-3.32916540668854,-0.7316276073576324,0.00011422002279903865
18.385,-3.332896606101209,-0.728151650116858,0.00011422002279903865
18.39,-3.336609903489501,-0.7246237329149059,0.00011422002279892762
18.395,-3.3403050341321254,-0.7210442075621528,0.00011422002279903865
18.4,-3.3439817351158485,-0.7174134296181021,0.00011422002279903865
18.405,-3.3476397453545097,-0.7137317583301039,0.00011422002279903865
18.41,-3.351278805607705,-0.7099995565718789,0.00011422002279903865
18.415,-3.354898658499184,-0.70621719078183,0.00011422002279892762
18.42,-3.358499048534905,-0.7023850309012227,0.00011422002279892762
18.425,-3.362079722120778,-0.6985034503122335,0.00011422002279914967
18.43,-3.365640427580109,-0.6945728257758708,0.00011422002279903865
18.435,-3.369180915170706,-0.6905935373698477,0.00011422002279903865
18.44,-3.3727009371016776,-0.6865659684263857,0.00011422002279903865
18.445,-3.376200247549903,-0.682490505470012,0.00011422002279903865
18.45,-3.379678602676206,-0.6783675381553294,0.00011422002279903865
18.455,-3.383135760641187,-0.6741974592048418,0.00011422002279903865
18.46,-3.3865714816207526,-0.6699806643468147,0.00011422002279892762
18.465,-3.389985527821312,-0.6657175522532315,0.00011422002279914967
18.47,-3.393377663494681,-0.6614085244778193,0.00011422002279903865
18.475,-3.396747654952651,-0.6570539853942311,0.00011422002279892762
18.48,-3.4000952705812364,-0.6526543421343758,0.00011422002279903865
18.485,-3.403420280854632,-0.6482100045268945,0.00011422002279903865
18.49,-3.4067224583488347,-0.6437213850358657,0.00011422002279903865
18.495,-3.410001577754962,-0.6391888986997106,0.00011422002279903865
18.5,-3.4132574158922475,-0.634612963070359,0.00011422002279892762
18.505,-3.4164897517207504,-0.6299939981526481,0.00011422002279903865
18.51,-3.4196983663537313,-0.6253324263440347,0.00011422002279892762
18.515,-3.422883043069725,-0.6206286723746156,0.00011422002279903865
18.52,-3.4260435673243244,-0.6158831632474432,0.00011422002279892762
18.525,-3.42917972676164,-0.6110963281792244,0.00011422002279903865
18.53,-3.4322913112254696,-0.6062685985413643,0.00011422002279903865
18.535,-3.4353781127701537,-0.6014004078014176,0.00011422002279903865
18.54,-3.4384399256711555,-0.5964921914649108,0.00011422002279903865
18.545,-3.441476546435326,-0.5915443870176187,0.00011422002279903865
18.55,-3.4444877738108723,-0.5865574338682805,0.00011422002279903865
18.555,-3.4474734087970558,-0.5815317732917453,0.00011422002279903865
18.56,-3.450433254653579,-0.5764678483726251,0.00011422002279903865
18.565,-3.4533671169096984,-0.571366103949419,0.00011422002279903865
18.57,-3.4562748033730397,-0.5662269865591655,0.00011422002279914967
18.575,-3.459156124138153,-0.5610509443825797,0.00011422002279926069
18.58,-3.462010891594769,-0.5558384271897643,0.00011422002279937171
18.585,-3.4648389204357883,-0.5505898862864477,0.00011422002279937171
18.59,-3.4676400276649892,-0.5453057744608091,0.00011422002279937171
18.595,-3.470414032604482,-0.539986545930843,0.00011422002279937171
18.6,-3.47316075690188,-0.534632656292346,0.00011422002279937171
18.605,-3.475880024537204,-0.5292445624675046,0.00011422002279937171
18.61,-3.478571661829546,-0.523822722654061,0.00011422002279937171
18.615,-3.4812354974434516,-0.5183675962751404,0.00011422002279948273
18.62,-3.483871362395063,-0.5128796439296864,0.00011422002279937171
18.625,-3.4864790900579954,-0.5073593273435646,0.00011422002279937171
18.63,-3.489058516168986,-0.5018071093212766,0.00011422002279937171
18.635,-3.491609478833281,-0.4962234536983692,0.00011422002279937171
18.64,-3.494131818529779,-0.4906088252945125,0.00011422002279937171
18.645,-3.4966253781159558,-0.4849636898672162,0.00011422002279942722
18.65,-3.499090002832534,-0.47928851406626755,0.0001142200227993162
18.655,-3.501525540307933,-0.47358376538883334,0.00011422002279937171
18.66,-3.50393184056248,-0.4678499121352793,0.00011422002279937171
18.665,-3.506308756012416,-0.4620874233656478,0.00011422002279937171
18.67,-3.5086561414736623,-0.4562967688568743,0.00011422002279942722
18.675,-3.510973854165375,-0.4504784190607121,0.00011422002279948273
18.68,-3.5132617537132975,-0.44463284506232925,0.00011422002279953825
18.685,-3.515519702152886,-0.4387605185396602,0.00011422002279964927
18.69,-3.517747563932243,-0.43286191172344857,0.00011422002279970478
18.695,-3.5199452059148357,-0.4269374973580319,0.00011422002279976029
18.7,-3.5221124973820315,-0.42098774866280303,0.00011422002279987131
18.705,-3.524249310035423,-0.415013139294433,0.00011422002279992682
18.71,-3.5263555179989727,-0.4090141433097882,0.00011422002279998233
18.715,-3.528430997820959,-0.40299123512959184,0.00011422002280003785
18.72,-3.530475628475753,-0.39694488950276213,0.00011422002280003785
18.725,-3.532489291365403,-0.390875581471505,0.00011422002280003785
18.73,-3.534471870321042,-0.3847837863371231,0.00011422002280003785
18.735,-3.536423251604134,-0.37866997962649895,0.00011422002280009336
18.74,-3.538343323907539,-0.3725346370593308,0.00011422002280020438
18.745,-3.5402319783564162,-0.36637823451605106,0.00011422002280025989
18.75,-3.542089108508964,-0.36020124800647274,0.00011422002280020438
18.755,-3.543914610357006,-0.35400415363909293,0.0001142200228003154
18.76,-3.545708382326418,-0.34778742759112885,0.00011422002280037091
18.765,-3.5474703252773994,-0.34155154607924465,0.00011422002280037091
18.77,-3.5492003425046086,-0.33529698533092245,0.00011422002280042642
18.775,-3.5508983397371425,-0.3290242215565552,0.00011422002280048194
18.78,-3.55256422513838,-0.32273373092218516,0.00011422002280053745
18.785,-3.554197909305685,-0.3164259895229346,0.00011422002280048194
18.79,-3.5557993052699803,-0.3101014733570495,0.00011422002280053745
18.795,-3.5573683284951887,-0.3037606583006336,0.00011422002280059296
18.8,-3.5589048968775385,-0.2974040200830257,0.00011422002280059296
18.805,-3.5604089307447597,-0.2910320342627705,0.00011422002280053745
18.81,-3.5618803528551464,-0.28464517620426005,0.00011422002280048194
18.815,-3.563319088396508,-0.27824392105496437,0.00011422002280042642
18.82,-3.5647250649849984,-0.2718287437232974,0.00011422002280048194
18.825,-3.566098212663847,-0.26540011885703413,0.00011422002280048194
18.83,-3.567438463901966,-0.2589585208223613,0.00011422002280048194
18.835,-3.5687457535924603,-0.252504423683478,0.00011422002280048194
18.84,-3.5700200190510323,-0.24603830118278963,0.00011422002280053745
18.845,-3.57126120001429,-0.2395606267216126,0.00011422002280050969
18.85,-3.5724692386379524,-0.23307187334146395,0.00011422002280048194
18.855,-3.5736440794949638,-0.22657251370588427,0.00011422002280053745
18.86,-3.574785669573518,-0.22006302008274004,0.00011422002280053745
18.865,-3.57589395827499,-0.21354386432708133,0.00011422002280050969
18.87,-3.5769688974117835,-0.20701551786446848,0.00011422002280050969
18.875,-3.578010441205093,-0.20047845167481082,0.00011422002280050969
18.88,-3.5790185462825863,-0.19393313627663064,0.00011422002280048194
18.885,-3.579993171676007,-0.18738004171182748,0.00011422002280050969
18.89,-3.580934278818698,-0.1808196375308875,0.00011422002280048194
18.895,-3.5818418315430542,-0.17425239277848362,0.00011422002280050969
18.9,-3.582715796077901,-0.16767877597953987,0.00011422002280050969
18.905,-3.5835561410458023,-0.16109925512567316,0.00011422002280050969
18.91,-3.5843628374602985,-0.15451429766205363,0.00011422002280053745
18.915,-3.585135858723084,-0.14792437047459475,0.00011422002280050969
18.92,-3.5858751806211133,-0.14132993987754847,0.00011422002280050969
18.925,-3.5865807813236485,-0.13473147160144824,0.00011422002280050969
18.93,-3.587252641379246,-0.12812943078134378,0.00011422002280053745
18.935,-3.5878907437126824,-0.12152428194540163,0.00011422002280053745
18.94,-3.5884950736218237,-0.11491648900378217,0.00011422002280052357
18.945,-3.589065618774437,-0.10830651523783431,0.00011422002280053745
18.95,-3.5896023692049526,-0.10169482328951801,0.00011422002280053745
18.955,-3.5901053173111643,-0.09508187515113342,0.00011422002280052357
18.96,-3.5905744578508867,-0.08846813215526676,0.00011422002280053745
18.965,-3.591009787938554,-0.08185405496499382,0.00011422002280053745
18.97,-3.591411307041776,-0.07524010356425123,0.00011422002280052357
18.975,-3.5917790169778403,-0.06862673724844916,0.00011422002280052357
18.98,-3.5921129219101693,-0.06201441461526822,0.00011422002280052357
18.985,-3.5924130283447306,-0.055403593555583046,0.00011422002280051663
18.99,-3.5926793451264007,-0.04879473124458644,0.00011422002280051663
18.995,-3.5929118834352844,-0.0421882841330239,0.00011422002280050969
19.0,-3.5931106567829887,-0.0355847079385794,0.00011422002280051663
19.005,-3.5932756810088535,-0.028984457637322367,0.00011422002280051316
19.01,-3.59340697427614,-0.022387987455289714,0.00011422002280051663
19.015,-3.593504557068174,-0.015795750860145535,0.00011422002280051663
19.02,-3.5935684521844484,-0.009208200552861246,0.00011422002280051663
19.025,-3.593598684736683,-0.0026257884594901777,0.00011422002280051533
19.03,-3.593595282144841,0.003951034277053346,0.00011422002280051403
19.035,-3.593558274133106,0.010521817305169153,0.0001142200228005149
19.04,-3.593487692725815,0.017086111072790226,0.0001142200228005201
19.045,-3.593383572243351,0.02364346683557146,0.0001142200228005201
19.05,-3.5932459492979927,0.030193436665104944,0.00011422002280052357
19.055,-3.5930748627897215,0.03673557345721812,0.00011422002280052357
19.06,-3.5928703539019873,0.04326943094028077,0.00011422002280053051
19.065,-3.5926324660974314,0.04979456368360949,0.00011422002280053745
19.07,-3.5923612451135662,0.056310527105928154,0.00011422002280053745
19.075,-3.59205673895841,0.06281687748397252,0.00011422002280053745
19.08,-3.5917189979060797,0.06931317196116006,0.00011422002280053745
19.085,-3.591348074492337,0.07579896855641284,0.00011422002280052357
19.09,-3.590944023510092,0.08227382617309159,0.00011422002280052357
19.095,-3.5905069020048557,0.088737304608128,0.00011422002280052357
19.1,-3.5900367692701507,0.09518896456128076,0.00011422002280052357
19.105,-3.5895336868428718,0.10162836764457005,0.00011422002280052357
19.11,-3.5889977184985966,0.10805507639194427,0.00011422002280050969
19.115,-3.5884289302468484,0.11446865426910446,0.00011422002280050969
19.12,-3.5878273903263076,0.12086866568357228,0.00011422002280052357
19.125,-3.5871931691999714,0.12725467599495857,0.00011422002280050969
19.13,-3.5865263395502587,0.13362625152551733,0.00011422002280053745
19.135,-3.585826976274061,0.13998295957091056,0.00011422002280050969
19.14,-3.5850951564777427,0.1463243684112359,0.00011422002280050969
19.145,-3.5843309594720734,0.15265004732236948,0.00011422002280048194
19.15,-3.5835344667671123,0.1589595665875484,0.00011422002280048194
19.155,-3.582705762067027,0.165252497509276,0.00011422002280048194
19.16,-3.5818449312648535,0.17152841242150665,0.00011422002280048194
19.165,-3.5809520624371887,0.17778688470219098,0.00011422002280048194
19.17,-3.580027245838822,0.18402748878610717,0.00011422002280050969
19.175,-3.579070573897302,0.19024980017802787,0.00011422002280048194
19.18,-3.578082141207427,0.1964533954662716,0.00011422002280048194
19.185,-3.577062044525675,0.2026378523365636,0.00011422002280050969
19.19,-3.5760103827645553,0.2088027495862853,0.00011422002280050969
19.195,-3.5749272569868906,0.21494766713906835,0.00011422002280048194
19.2,-3.5738127704000187,0.22107218605981055,0.00011422002280050969
19.205,-3.572667028349921,0.22717588857003448,0.00011422002280059296
19.21,-3.571490138315269,0.23325835806366582,0.0001142200228005652
19.215,-3.570282209901391,0.23931917912318587,0.00011422002280059296
19.22,-3.569043354834153,0.2453579375362348,0.00011422002280059296
19.225,-3.567773686953753,0.2513742203125892,0.00011422002280053745
19.23,-3.5664733222084344,0.257367615701559,0.00011422002280053745
19.235,-3.565142378648098,0.26333771320984833,0.00011422002280053745
19.24,-3.563780976417831,0.26928410361980304,0.00011422002280053745
19.245,-3.562389237751337,0.27520637900811973,0.00011422002280053745
19.25,-3.5609672869642743,0.2811041327649681,0.00011422002280059296
19.255,-3.559515250447485,0.2869769596135998,0.00011422002280059296
19.26,-3.558033256660134,0.29282445563036624,0.00011422002280059296
19.265,-3.5565214361227406,0.2986462182651876,0.00011422002280053745
19.27,-3.5549799214100988,0.30444184636251304,0.00011422002280059296
19.275,-3.5534088471440977,0.3102109401826957,0.00011422002280053745
19.28,-3.551808349986426,0.3159531014238508,0.00011422002280053745
19.285,-3.550178568631169,0.3216679332441501,0.00011422002280048194
19.29,-3.5485196437972815,0.3273550402846183,0.00011422002280048194
19.295,-3.5468317182209494,0.3330140286923562,0.00011422002280053745
19.3,-3.545114936647836,0.33864450614422703,0.00011422002280053745
19.305,-3.5433694458251925,0.3442460818710428,0.00011422002280048194
19.31,-3.5415953944938554,0.34981836668217353,0.00011422002280048194
19.315,-3.5397929333801117,0.35536097299064445,0.00011422002280048194
19.32,-3.53796221518744,0.3608735148386702,0.00011422002280048194
19.325,-3.536103394588109,0.36635560792368943,0.00011422002280048194
19.33,-3.534216628214654,0.3718068696248188,0.00011422002280053745
19.335,-3.5323020746512066,0.377226919029787,0.00011422002280048194
19.34,-3.530359894424699,0.3826153769622987,0.00011422002280048194
19.345,-3.528390249995909,0.38797186600988903,0.00011422002280059296
19.35,-3.5263933057503745,0.3932960105521899,0.00011422002280059296
19.355,-3.5243692279891654,0.39858743678963976,0.00011422002280053745
19.36,-3.522318184919491,0.40384577277266775,0.00011422002280042642
19.365,-3.5202403466451746,0.4090706484312734,0.00011422002280048194
19.37,-3.5181358851569637,0.4142616956050593,0.00011422002280048194
19.375,-3.5160049743226987,0.41941854807366485,0.00011422002280053745
19.38,-3.513847789877306,0.4245408415876553,0.00011422002280048194
19.385,-3.511664509412648,0.42962821389978906,0.00011422002280059296
19.39,-3.5094553123672125,0.4346803047966912,0.00011422002280053745
19.395,-3.5072203800156228,0.43969675613095605,0.00011422002280059296
19.4,-3.504959895458001,0.44467721185360554,0.00011422002280048194
19.405,-3.5026740436091544,0.4496213180469507,0.00011422002280053745
19.41,-3.5003630111876007,0.45452872295780733,0.00011422002280059296
19.415,-3.4980269867044083,0.4593990770311112,0.00011422002280053745
19.42,-3.4956661604518775,0.4642320329438593,0.00011422002280053745
19.425,-3.493280724492048,0.46902724563939807,0.00011422002280053745
19.43,-3.4908708726450155,0.4737843723620803,0.00011422002280053745
19.435,-3.4884368004770847,0.4785030726922144,0.00011422002280048194
19.44,-3.4859787052887365,0.4831830085813511,0.00011422002280059296
19.445,-3.483496786102421,0.48782384438785653,0.00011422002280053745
19.45,-3.480991243650152,0.4924252469128116,0.00011422002280059296
19.455,-3.4784622803609353,0.4969868854361628,0.00011422002280048194
19.46,-3.475910100347999,0.5015084317531626,0.00011422002280048194
19.465,-3.47333490939585,0.5059895602110498,0.00011422002280048194
19.47,-3.470736914947123,0.510429947746008,0.00011422002280048194
19.475,-3.4681163260892545,0.5148292739203281,0.00011422002280059296
19.48,-3.465473353540971,0.5191872209597914,0.00011422002280048194
19.485,-3.462808209638564,0.5235034737912869,0.00011422002280048194
19.49,-3.460121108321994,0.52777772008059,0.00011422002280048194
19.495,-3.457412265120788,0.5320096502703375,0.00011422002280048194
19.5,-3.4546818971397557,0.5361989576181498,0.00011422002280059296
19.505,-3.4519302230444873,0.540345338234931,0.00011422002280059296
19.51,-3.449157463046678,0.5444484911232759,0.00011422002280059296
19.515,-3.4463638388892517,0.5485081182159971,0.00011422002280059296
19.52,-3.4435495738312722,0.5525239244147816,0.00011422002280059296
19.525,-3.440714892632674,0.556495617628905,0.00011422002280059296
19.53,-3.4378600215387842,0.5604229088140354,0.00011422002280059296
19.535,-3.434985188264661,0.5643055120110759,0.00011422002280059296
19.54,-3.4320906219792064,0.5681431443850731,0.00011422002280059296
19.545,-3.429176553289106,0.5719355262641236,0.00011422002280048194
19.55,-3.4262432142225636,0.5756823811782857,0.00011422002280048194
19.555,-3.4232908382128215,0.5793834358985052,0.00011422002280048194
19.56,-3.4203196600815033,0.5830384204754827,0.00011422002280048194
19.565,-3.4173299160217425,0.5866470682785142,0.00011422002280059296
19.57,-3.4143218435811287,0.5902091160342502,0.00011422002280059296
19.575,-3.411295681644432,0.5937243038653999,0.00011422002280070398
19.58,-3.4082516704161536,0.5971923753293114,0.00011422002280059296
19.585,-3.405190051402864,0.6006130774564492,0.00011422002280059296
19.59,-3.4021110673953587,0.6039861607887234,0.00011422002280059296
19.595,-3.3990149624505994,0.6073113794176888,0.00011422002280059296
19.6,-3.395901981873475,0.610588491022552,0.00011422002280059296
19.605,-3.3927723721983716,0.6138172569079893,0.00011422002280059296
19.61,-3.3896263811705323,0.6169974420417782,0.00011422002280059296
19.615,-3.386464257727241,0.6201288150921789,0.00011422002280048194
19.62,-3.383286251978809,0.623211148465086,0.00011422002280048194
19.625,-3.3800926151893806,0.6262442183409043,0.00011422002280037091
19.63,-3.376883599757533,0.6292278047111648,0.00011422002280025989
19.635,-3.373659459196704,0.6321616914148224,0.00011422002280025989
19.64,-3.370420448115444,0.6350456661742355,0.00011422002280014887
19.645,-3.3671668221974542,0.6378795206308286,0.00011422002280025989
19.65,-3.3638988381814734,0.6406630503803802,0.00011422002280014887
19.655,-3.3606167538409695,0.6433960550079492,0.00011422002279992682
19.66,-3.357320827963666,0.6460783381223998,0.00011422002279992682
19.665,-3.3540113203308732,0.6487097073905378,0.00011422002279992682
19.67,-3.3506884916966615,0.6512899745708008,0.00011422002279992682
19.675,-3.3473526037668697,0.6538189555465059,0.00011422002279992682
19.68,-3.3440039191779194,0.656296470358651,0.0001142200227998158
19.685,-3.340642701475487,0.658722343238218,0.00011422002279970478
19.69,-3.337269215092999,0.6610964026379897,0.00011422002279959376
19.695,-3.33388372532998,0.6634184812638427,0.00011422002279959376
19.7,-3.330486498330216,0.6656884161055241,0.00011422002279959376
19.705,-3.3270778010597897,0.6679060484668646,0.00011422002279959376
19.71,-3.3236579012849443,0.6700712239954356,0.00011422002279948273
19.715,-3.3202270675498142,0.672183792711615,0.00011422002279937171
19.72,-3.3167855691539834,0.6742436090370718,0.00011422002279914967
19.725,-3.313333676129922,0.676250531822622,0.00011422002279903865
19.73,-3.3098716592202817,0.6782044243754555,0.00011422002279903865
19.735,-3.306399789855033,0.680105154485732,0.00011422002279903865
19.74,-3.3029183401284894,0.6819525944525009,0.00011422002279892762
19.745,-3.2994275827761905,0.6837466211089543,0.00011422002279892762
19.75,-3.295927791151669,0.6854871158469849,0.00011422002279903865
19.755,-3.292419239203071,0.6871739646410499,0.00011422002279892762
19.76,-3.2889022014496776,0.6888070580713063,0.00011422002279914967
19.765,-3.2853769529583112,0.6903862913460163,0.00011422002279903865
19.77,-3.281843769319605,0.6919115643232152,0.00011422002279892762
19.775,-3.2783029266241903,0.6933827815316128,0.00011422002279903865
19.78,-3.2747547014387632,0.6947998521907297,0.00011422002279892762
19.785,-3.2711993707820652,0.6961626902302437,0.00011422002279892762
19.79,-3.2676372121007424,0.6974712143085541,0.00011422002279914967
19.795,-3.264068503245134,0.6987253478305288,0.00011422002279903865
19.8,-3.2604935224449716,0.6999250189644354,0.00011422002279903865
19.805,-3.2569125482849737,0.701070160658053,0.00011422002279892762
19.81,-3.253325859680382,0.702160710653937,0.00011422002279892762
19.815,-3.2497337358524088,0.7031966115038407,0.00011422002279914967
19.82,-3.2461364563036286,0.7041778105822771,0.00011422002279926069
19.825,-3.2425343007932743,0.7051042600992199,0.00011422002279914967
19.83,-3.238927549312499,0.7059759171119235,0.00011422002279903865
19.835,-3.235316482059563,0.706792743535866,0.00011422002279903865
19.84,-3.2317013794149827,0.7075547061547971,0.00011422002279903865
19.845,-3.2280825219166056,0.7082617766298958,0.00011422002279892762
19.85,-3.2244601902346623,0.7089139315080174,0.00011422002279903865
19.855,-3.2208346651467794,0.7095111522290343,0.00011422002279903865
19.86,-3.217206227512935,0.710053425132262,0.00011422002279892762
19.865,-3.213575158250409,0.710540741461962,0.00011422002279903865
19.87,-3.209941738308689,0.7109730973719217,0.00011422002279903865
19.875,-3.206306248644377,0.7113504939291021,0.00011422002279892762
19.88,-3.202668970196049,0.711672937116356,0.00011422002279903865
19.885,-3.1990301838591266,0.7119404378342075,0.00011422002279914967
19.89,-3.1953901704607452,0.7121530119016914,0.00011422002279903865
19.895,-3.191749210734594,0.7123106800562548,0.00011422002279892762
19.9,-3.1881075852957848,0.712413467952712,0.00011422002279903865
19.905,-3.1844655746157158,0.7124614061612592,0.00011422002279903865
19.91,-3.18082345899696,0.7124545301645409,0.00011422002279892762
19.915,-3.1771815185481485,0.7123928803537731,0.00011422002279903865
19.92,-3.173540033158895,0.7122765020239236,0.00011422002279892762
19.925,-3.1698992824747534,0.7121054453679444,0.00011422002279903865
19.93,-3.166259545872177,0.7118797654700666,0.00011422002279892762
19.935,-3.1626211024335467,0.7115995222981509,0.00011422002279903865
19.94,-3.1589842309222207,0.711264780695103,0.00011422002279892762
19.945,-3.1553492097576483,0.7108756103693519,0.00011422002279903865
19.95,-3.1517163169905076,0.7104320858843973,0.00011422002279903865
19.955,-3.148085830277926,0.7099342866474286,0.0001142200227988166
19.96,-3.1444580268587448,0.7093822968970197,0.0001142200227988166
19.965,-3.1408331835288648,0.7087762056899082,0.0001142200227988166
19.97,-3.1372115766166373,0.7081161068868558,0.00011422002279892762
19.975,-3.13359348195835,0.7074020991376051,0.00011422002279892762
19.98,-3.1299791748737955,0.7066342858649355,0.00011422002279892762
19.985,-3.1263689301418975,0.7058127752478195,0.00011422002279903865
19.99,-3.1227630219764535,0.7049376802036974,0.00011422002279903865
19.995,-3.1191617240019527,0.7040091183698678,0.00011422002279892762
20.0,-3.115565309229509,0.7030272120840112,0.00011422002279903865
20.005,-3.1119740500328676,0.7019920883638435,0.00011422002279903865
20.01,-3.1083882181245444,0.7009038788859209,0.00011422002279892762
20.015,-3.1048080845320705,0.6997627199636003,0.00011422002279903865
20.02,-3.1012339195743346,0.6985687525241596,0.00011422002279892762
20.025,-3.0976659928380657,0.6973221220850976,0.00011422002279903865
20.03,-3.0941045731544254,0.6960229787296184,0.0001142200227988166
20.035,-3.0905499285757423,0.6946714770813153,0.0001142200227988166
20.04,-3.0870023263523536,0.6932677762780564,0.00011422002279892762
20.045,-3.0834620329096034,0.6918120399450962,0.00011422002279914967
20.05,-3.079929313824981,0.6903044361674219,0.00011422002279903865
20.055,-3.0764044338053806,0.6887451374613329,0.00011422002279892762
20.06,-3.0728876566645327,0.687134320745291,0.00011422002279892762
20.065,-3.0693792453005706,0.6854721673100327,0.00011422002279892762
20.07,-3.0658794616737683,0.6837588627879737,0.00011422002279892762
20.075,-3.0623885667844104,0.6819945971219,0.00011422002279903865
20.08,-3.0589068206508476,0.6801795645329829,0.00011422002279914967
20.085,-3.0554344822877058,0.6783139634881127,0.00011422002279914967
20.09,-3.0519718096842756,0.6763979966665825,0.00011422002279903865
20.095,-3.0485190597830503,0.6744318709261152,0.00011422002279892762
20.1,-3.0450764884584625,0.6724157972682726,0.00011422002279892762
20.105,-3.0416443504957966,0.6703499908032535,0.00011422002279892762
20.11,-3.038222899570262,0.6682346707140813,0.00011422002279903865
20.115,-3.034812388226277,0.6660700602202234,0.00011422002279892762
20.12,-3.031413067856922,0.6638563865406376,0.00011422002279914967
20.125,-3.0280251886836003,0.6615938808562796,0.00011422002279903865
20.13,-3.024648999735867,0.6592827782720598,0.00011422002279892762
20.135,-3.021284748831475,0.6569233177783014,0.00011422002279892762
20.14,-3.01793268255662,0.6545157422116982,0.00011422002279914967
20.145,-3.0145930462463637,0.6520602982157763,0.00011422002279903865
20.15,-3.0112660839652854,0.6495572362009063,0.00011422002279892762
20.155,-3.007952038488324,0.6470068103038593,0.00011422002279892762
20.16,-3.0046511512818435,0.6444092783469427,0.00011422002279892762
20.165,-3.0013636624848816,0.6417649017967048,0.00011422002279903865
20.17,-2.998089810890636,0.6390739457222607,0.00011422002279903865
20.175,-2.9948298339281614,0.6363366787532406,0.00011422002279892762
20.18,-2.9915839676442624,0.6335533730373606,0.00011422002279892762
20.185,-2.988352446685628,0.6307243041976709,0.00011422002279892762
20.19,-2.9851355042811702,0.6278497512894669,0.00011422002279892762
20.195,-2.9819333722246,0.6249299967569057,0.00011422002279892762
20.2,-2.9787462808572,0.6219653263893131,0.00011422002279914967
20.205,-2.9755744590508444,0.6189560292772395,0.00011422002279914967
20.21,-2.9724181341912344,0.6159023977682488,0.00011422002279903865
20.215,-2.9692775321613682,0.6128047274224854,0.00011422002279903865
20.22,-2.9661528773252206,0.6096633169679998,0.00011422002279914967
20.225,-2.9630443925116685,0.6064784682558945,0.00011422002279903865
20.23,-2.9599522989986493,0.6032504862152841,0.00011422002279892762
20.235,-2.9568768164975268,0.5999796788080719,0.00011422002279892762
20.24,-2.953818163137713,0.5966663569835996,0.00011422002279892762
20.245,-2.950776555451509,0.593310834633151,0.00011422002279892762
20.25,-2.947752208359189,0.5899134285443574,0.00011422002279892762
20.255,-2.9447453351543,0.5864744583554803,0.00011422002279892762
20.26,-2.9417561474892113,0.5829942465096373,0.00011422002279903865
20.265,-2.9387848553609013,0.5794731182089632,0.00011422002279903865
20.27,-2.935831667096956,0.5759114013687026,0.00011422002279903865
20.275,-2.9328967893418274,0.572309426571297,0.00011422002279892762
20.28,-2.9299804270433105,0.5686675270204424,0.00011422002279903865
20.285,-2.92708278343927,0.5649860384951645,0.00011422002279914967
20.29,-2.9242040600445796,0.5612652993038859,0.00011422002279914967
20.295,-2.9213444566383164,0.5575056502385494,0.00011422002279914967
20.3,-2.9185041712511874,0.5537074345287918,0.00011422002279914967
20.305,-2.915683400153173,0.5498709977961567,0.00011422002279903865
20.31,-2.912882337841424,0.545996688008414,0.00011422002279903865
20.315,-2.9101011770283822,0.5420848554339578,0.00011422002279892762
20.32,-2.907340108630142,0.5381358525963277,0.0001142200227988166
20.325,-2.9045993217550263,0.5341500342288275,0.0001142200227988166
20.33,-2.9018790036924154,0.530127757229307,0.00011422002279892762
20.335,-2.8991793399017918,0.5260693806150796,0.00011422002279892762
20.34,-2.8965005140020277,0.5219752654780188,0.00011422002279903865
20.345,-2.893842707760885,0.517845774939806,0.00011422002279914967
20.35,-2.891206101084755,0.5136812741073935,0.00011422002279926069
20.355,-2.888590872008634,0.5094821300286707,0.00011422002279926069
20.36,-2.885997196686297,0.5052487116483201,0.00011422002279937171
20.365,-2.8834252493807253,0.5009813897639294,0.00011422002279926069
20.37,-2.880875202454741,0.496680536982326,0.00011422002279926069
20.375,-2.878347226361876,0.4923465276761802,0.00011422002279926069
20.38,-2.875841489637446,0.48797973794083926,0.00011422002279926069
20.385,-2.873358158889858,0.48358054555146246,0.0001142200227993162
20.39,-2.8708973987921373,0.47914932992043907,0.00011422002279926069
20.395,-2.8684593720736578,0.4746864720550716,0.00011422002279920518
20.4,-2.8660442395121,0.4701923545155938,0.00011422002279914967
20.405,-2.8636521599256186,0.46566736137348186,0.00011422002279914967
20.41,-2.8612832901652276,0.461111878170107,0.00011422002279920518
20.415,-2.858937785107383,0.4565262918756867,0.0001142200227993162
20.42,-2.856615797646786,0.45191099084860314,0.00011422002279937171
20.425,-2.8543174786893957,0.44726636479506987,0.0001142200227993162
20.43,-2.852042977145631,0.4425928047291234,0.0001142200227993162
20.435,-2.8497924399237946,0.4378907029330099,0.00011422002279926069
20.44,-2.847566011923685,0.43316045291792216,0.0001142200227993162
20.445,-2.845363836030422,0.42840244938513183,0.00011422002279926069
20.45,-2.8431860531084503,0.4236170881874712,0.00011422002279926069
20.455,-2.8410328019957576,0.4188047662912369,0.00011422002279926069
20.46,-2.8389042194982763,0.41396588173846793,0.00011422002279920518
20.465,-2.836800440384485,0.4091008336096425,0.00011422002279920518
20.47,-2.834721597380187,0.4042100219867466,0.00011422002279920518
20.475,-2.832667821163487,0.39929384791678113,0.00011422002279914967
20.48,-2.830639240359955,0.39435271337568306,0.00011422002279914967
20.485,-2.828635981537962,0.3893870212326327,0.00011422002279909416
20.49,-2.8266581692042063,0.38439717521481553,0.00011422002279914967
20.495,-2.8247059257994174,0.37938357987258825,0.00011422002279914967
20.5,-2.82277937169424,0.3743466405450918,0.00011422002279909416
20.505,-2.82087862518528,0.36928676332625854,0.00011422002279903865
20.51,-2.819003802491337,0.36420435503128284,0.00011422002279898313
20.515,-2.817155017749805,0.3590998231635253,0.00011422002279898313
20.52,-2.8153323830132315,0.3539735758818188,0.00011422002279903865
20.525,-2.8135360082460537,0.34882602196824714,0.00011422002279903865
20.53,-2.811766001321492,0.3436575707963381,0.00011422002279903865
20.535,-2.8100224680186106,0.33846863229971585,0.00011422002279898313
20.54,-2.808305512019528,0.3332596169411545,0.00011422002279898313
20.545,-2.8066152349067917,0.32803093568210123,0.00011422002279903865
20.55,-2.8049517361609113,0.3227829999526369,0.00011422002279909416
20.555,-2.803315113158031,0.3175162216218388,0.00011422002279914967
20.56,-2.801705461167764,0.3122310129686156,0.00011422002279909416
20.565,-2.800122873351171,0.30692778665295334,0.00011422002279909416
20.57,-2.7985674407588865,0.30160695568761564,0.00011422002279909416
20.575,-2.797039252329382,0.2962689334102363,0.00011422002279903865
20.58,-2.79553839488738,0.29091413345587647,0.00011422002279898313
20.585,-2.7940649531424,0.2855429697299844,0.00011422002279898313
20.59,-2.7926190096874492,0.2801558563818,0.00011422002279898313
20.595,-2.791200644997836,0.2747532077781398,0.00011422002279903865
20.6,-2.789809937430128,0.2693354384776314,0.00011422002279903865
20.605,-2.78844696322124,0.2639029632053606,0.00011422002279903865
20.61,-2.7871117964876397,0.25845619682789045,0.00011422002279903865
20.615,-2.785804509224692,0.25299555432872295,0.00011422002279903865
20.62,-2.7845251713061208,0.24752145078413648,0.00011422002279903865
20.625,-2.7832738504836003,0.24203430133944073,0.0001142200227990664
20.63,-2.782050612386456,0.23653452118558202,0.00011422002279903865
20.635,-2.7808555205214924,0.23102252553616762,0.0001142200227990664
20.64,-2.779688636272938,0.22549872960486922,0.00011422002279903865
20.645,-2.778550018902498,0.2199635485831636,0.0001142200227990664
20.65,-2.777439725549525,0.21441739761848014,0.00011422002279909416
20.655,-2.7763578112313008,0.20886069179268546,0.00011422002279909416
20.66,-2.7753043288434247,0.2032938461009467,0.0001142200227990664
20.665,-2.7742793291603096,0.19771727543090345,0.0001142200227990664
20.67,-2.7732828608357836,0.192131394542217,0.0001142200227990664
20.675,-2.7723149704037993,0.18653661804645422,0.0001142200227990664
20.68,-2.771375702279237,0.18093336038726351,0.0001142200227990664
20.685,-2.770465098758815,0.17532203582091074,0.00011422002279909416
20.69,-2.7695832000220975,0.16970305839710478,0.00011422002279909416
20.695,-2.768730044132598,0.1640768419401521,0.00011422002279909416
20.7,-2.7679056670389794,0.15844380003036945,0.00011422002279912191
20.705,-2.767110102576347,0.15280434598582668,0.00011422002279912191
20.71,-2.7663433824676367,0.14715889284434708,0.00011422002279909416
20.715,-2.7656055363250927,0.14150785334580612,0.00011422002279909416
20.72,-2.7648965916518344,0.13585163991465565,0.00011422002279912191
20.725,-2.7642165738435134,0.13019066464274123,0.00011422002279912191
20.73,-2.7635655061900586,0.1245253392723685,0.00011422002279912191
20.735,-2.7629434098775034,0.11885607517957364,0.00011422002279912191
20.74,-2.762350303989902,0.11318328335766537,0.00011422002279913579
20.745,-2.761786205511326,0.10750737440096575,0.00011422002279913579
20.75,-2.761251129327948,0.10182875848878904,0.00011422002279913579
20.755,-2.7607450882302,0.09614784536958518,0.00011422002279912191
20.76,-2.7602680929150183,0.09046504434531544,0.00011422002279912191
20.765,-2.7598201519881655,0.0847807642560152,0.00011422002279910803
20.77,-2.7594012719666297,0.07909541346449792,0.00011422002279912191
20.775,-2.7590114572811038,0.07340939984126822,0.00011422002279910803
20.78,-2.7586507102785403,0.06772313074956997,0.00011422002279909416
20.785,-2.758319031224782,0.062037013030608726,0.00011422002279909416
20.79,-2.7580164183072684,0.056351452988874645,0.00011422002279908722
20.795,-2.7577428676378157,0.050666856377633074,0.0001142200227991011
20.8,-2.7574983732554736,0.04498362838453737,0.00011422002279909416
20.805,-2.757282927129451,0.039302173617318116,0.0001142200227991011
20.81,-2.7570965191621175,0.03362289608961617,0.0001142200227991011
20.815,-2.7569391371920773,0.02794619920688554,0.00011422002279909763
20.82,-2.7568107669973134,0.022272485752405227,0.00011422002279909416
20.825,-2.7567113922984037,0.016602157873326136,0.00011422002279909069
20.83,-2.7566409947618085,0.010935617066824463,0.00011422002279909069
20.835,-2.7565995540032286,0.005273264166287688,0.00011422002279908895
20.84,-2.756587047591034,-0.00038450067242762993,0.00011422002279908879
20.845,-2.756603451049761,-0.006037277984739929,0.00011422002279908895
20.85,-2.7566487378636833,-0.011684669011021208,0.00011422002279908722
20.855,-2.7567228794804493,-0.017326275710255492,0.00011422002279908722
20.86,-2.7568258453147902,-0.022961700773722265,0.00011422002279909069
20.865,-2.7569576027522995,-0.028590547638637616,0.00011422002279909069
20.87,-2.757118117153281,-0.034212420501826143,0.00011422002279909416
20.875,-2.7573073518566655,-0.03982692433338447,0.00011422002279908028
20.88,-2.757525268184,-0.04543366489040895,0.00011422002279909416
20.885,-2.757771825443507,-0.05103224873072023,0.00011422002279909416
20.89,-2.758046980934209,-0.05662228322662956,0.00011422002279909416
20.895,-2.758350689950133,-0.06220337657879055,0.00011422002279909416
20.9,-2.758682905784576,-0.0677751378300695,0.00011422002279909416
20.905,-2.7590435797344486,-0.07333717687950597,0.00011422002279909416
20.91,-2.759432661104685,-0.07888910449632423,0.00011422002279910803
20.915,-2.759850097212731,-0.0844305323340666,0.00011422002279910803
20.92,-2.760295833393098,-0.0899610729447816,0.00011422002279910803
20.925,-2.7607698130019926,-0.09548033979331039,0.00011422002279910803
20.93,-2.7612719774220222,-0.10098794727171403,0.00011422002279912191
20.935,-2.7618022660669697,-0.10648351071377449,0.00011422002279912191
20.94,-2.7623606163866454,-0.1119666464096396,0.00011422002279912191
20.945,-2.762946963871813,-0.11743697162057196,0.00011422002279909416
20.95,-2.7635612420591937,-0.12289410459387115,0.00011422002279912191
20.955,-2.7642033825365444,-0.1283376645778981,0.00011422002279912191
20.96,-2.7648733149478133,-0.13376727183727072,0.00011422002279912191
20.965,-2.7655709669983737,-0.13918254766819024,0.00011422002279912191
20.97,-2.766296264460339,-0.14458311441396682,0.00011422002279912191
20.975,-2.7670491311779544,-0.1499685954806768,0.00011422002279912191
20.98,-2.7678294890730686,-0.15533861535299257,0.00011422002279912191
20.985,-2.7686372581506915,-0.16069279961022484,0.00011422002279912191
20.99,-2.769472356504629,-0.16603077494251023,0.00011422002279909416
20.995,-2.7703347003232044,-0.17135216916721066,0.00011422002279909416
21.0,-2.771224203895062,-0.17665661124548387,0.00011422002279909416
21.005,-2.7721407796150586,-0.18194373129909067,0.00011422002279909416
21.01,-2.7730843379902397,-0.18721316062737134,0.00011422002279909416
21.015,-2.7740547876458996,-0.1924645317244304,0.00011422002279909416
21.02,-2.7750520353317394,-0.19769747829656684,0.0001142200227990664
21.025,-2.7760759859281037,-0.20291163527988346,0.00011422002279909416
21.03,-2.7771265424523164,-0.2081066388581379,0.00011422002279909416
21.035,-2.7782036060651,-0.21328212648079545,0.00011422002279914967
21.04,-2.779307076077098,-0.21843773688134502,0.00011422002279917742
21.045,-2.780436849955485,-0.22357311009581213,0.00011422002279923293
21.05,-2.781592823330668,-0.2286878874815042,0.00011422002279926069
21.055,-2.7827748900030955,-0.23378171173602424,0.00011422002279926069
21.06,-2.7839829419501556,-0.2388542269164854,0.00011422002279928845
21.065,-2.785216869333176,-0.24390507845898693,0.0001142200227993162
21.07,-2.7864765605045196,-0.2489339131983104,0.00011422002279942722
21.075,-2.7877619020147937,-0.2539403793878944,0.00011422002279942722
21.08,-2.7890727786201466,-0.25892412672001813,0.00011422002279942722
21.085,-2.7904090732896787,-0.263884806346252,0.00011422002279948273
21.09,-2.7917706672129508,-0.2688220708981331,0.00011422002279948273
21.095,-2.7931574398076098,-0.273735574508123,0.00011422002279953825
21.1,-2.7945692687271118,-0.2786249728307812,0.00011422002279948273
21.105,-2.7960060298685545,-0.28348992306418586,0.00011422002279953825
21.11,-2.797467597380629,-0.2883300839716331,0.00011422002279953825
21.115,-2.7989538436716743,-0.293145115903548,0.00011422002279953825
21.12,-2.800464639417848,-0.29793468081966246,0.00011422002279959376
21.125,-2.8019998535714055,-0.3026984423114173,0.00011422002279959376
21.13,-2.8035593533691077,-0.3074360656246424,0.00011422002279964927
21.135,-2.8051430043407315,-0.3121472176824477,0.00011422002279964927
21.14,-2.8067506703177005,-0.31683156710835564,0.00011422002279964927
21.145,-2.808382213441844,-0.32148878424970145,0.00011422002279964927
21.15,-2.8100374941742645,-0.32611854120123596,0.00011422002279964927
21.155,-2.8117163713043336,-0.3307205118289821,0.00011422002279964927
21.16,-2.813418701958804,-0.33529437179430216,0.00011422002279964927
21.165,-2.8151443416110555,-0.3398397985782252,0.00011422002279970478
21.17,-2.816893144090457,-0.3443564715059694,0.00011422002279976029
21.175,-2.8186649615918538,-0.3488440717716846,0.0001142200227998158
21.18,-2.820459644685191,-0.35330228246344103,0.00011422002279987131
21.185,-2.822277042325257,-0.35773078858839785,0.00011422002279992682
21.19,-2.824117001861558,-0.3621292770981992,0.00011422002279987131
21.195,-2.8259793690483215,-0.3664974369145551,0.00011422002279992682
21.2,-2.8278639880546397,-0.37083495895505136,0.00011422002279992682
21.205,-2.8297707014747324,-0.3751415361591226,0.00011422002279992682
21.21,-2.8316993503383534,-0.3794168635142312,0.00011422002279987131
21.215,-2.833649774121322,-0.38366063808221074,0.00011422002279987131
21.22,-2.835621810756203,-0.38787255902581574,0.00011422002279992682
21.225,-2.8376152966431087,-0.3920523276354148,0.00011422002279992682
21.23,-2.8396300666606433,-0.39619964735584795,0.00011422002279998233
21.235,-2.841665954176991,-0.4003142238134676,0.00011422002280003785
21.24,-2.8437227910611327,-0.40439576484330075,0.00011422002280009336
21.245,-2.8458004076942087,-0.4084439805163723,0.00011422002280009336
21.25,-2.847898632981015,-0.4124585831671471,0.00011422002280009336
21.255,-2.8500172943616517,-0.4164392874211293,0.00011422002280020438
21.26,-2.852156217823301,-0.42038581022255667,0.00011422002280025989
21.265,-2.854315227912149,-0.42429787086220866,0.00011422002280025989
21.27,-2.8564941477454586,-0.4281751910053443,0.00011422002280037091
21.275,-2.8586927990237765,-0.432017494719708,0.00011422002280042642
21.28,-2.8609110020432875,-0.43582450850364113,0.00011422002280037091
21.285,-2.8631485757083057,-0.4395959613142556,0.0001142200228003154
21.29,-2.8654053375439257,-0.44333158459570504,0.00011422002280025989
21.295,-2.8676811037088044,-0.4470311123074931,0.00011422002280025989
21.3,-2.869975689008086,-0.45069428095283354,0.00011422002280037091
21.305,-2.8722889069064883,-0.45432082960707637,0.00011422002280042642
21.31,-2.874620569541518,-0.45791049994614114,0.00011422002280037091
21.315,-2.876970487736841,-0.46146303627498797,0.00011422002280037091
21.32,-2.879338471015787,-0.4649781855560872,0.00011422002280048194
21.325,-2.8817243276150175,-0.46845569743791665,0.00011422002280048194
21.33,-2.884127864498325,-0.4718953242834268,0.00011422002280053745
21.335,-2.886548887370582,-0.4752968211985028,0.00011422002280048194
21.34,-2.888987200691832,-0.4786599460603844,0.00011422002280048194
21.345,-2.8914426076915376,-0.48198445954607066,0.00011422002280048194
21.35,-2.893914910382961,-0.48527012516065304,0.00011422002280059296
21.355,-2.8964039095776877,-0.4885167092655892,0.00011422002280059296
21.36,-2.8989094049003103,-0.4917239811069257,0.00011422002280048194
21.365,-2.9014311948032416,-0.49489171284341527,0.00011422002280048194
21.37,-2.903969076581677,-0.4980196795745533,0.00011422002280059296
21.375,-2.9065228463886936,-0.501107659368497,0.00011422002280048194
21.38,-2.909092299250507,-0.5041554332898909,0.00011422002280048194
21.385,-2.9116772290818544,-0.5071627854275423,0.00011422002280059296
21.39,-2.9142774287015207,-0.510129502921961,0.00011422002280048194
21.395,-2.9168926898480185,-0.5130553759927655,0.00011422002280048194
21.4,-2.919522803195391,-0.5159401979659061,0.00011422002280059296
21.405,-2.922167558369164,-0.5187837653007269,0.00011422002280048194
21.41,-2.924826743962427,-0.5215858776168311,0.00011422002280048194
21.415,-2.927500147552066,-0.5243463377207676,0.00011422002280059296
21.42,-2.930187555715117,-0.5270649516324916,0.00011422002280048194
21.425,-2.932888754045257,-0.5297415286116058,0.00011422002280059296
21.43,-2.9356035271694396,-0.5323758811833852,0.00011422002280048194
21.435,-2.93833165876465,-0.5349678251645402,0.00011422002280059296
21.44,-2.9410729315747997,-0.5375171796887346,0.00011422002280059296
21.445,-2.943827127427738,-0.5400237672318262,0.00011422002280059296
21.45,-2.946594027252414,-0.5424874136368468,0.00011422002280059296
21.455,-2.9493734110961456,-0.5449079481386734,0.00011422002280048194
21.46,-2.952165058142024,-0.5472852033884085,0.00011422002280059296
21.465,-2.954968746726431,-0.5496190154774367,0.00011422002280059296
21.47,-2.957784254356699,-0.5519092239611747,0.00011422002280059296
21.475,-2.9606113577288733,-0.5541556718824678,0.00011422002280059296
21.48,-2.9634498327455923,-0.5563582057946416,0.00011422002280048194
21.485,-2.966299454534103,-0.5585166757842089,0.00011422002280070398
21.49,-2.9691599974643728,-0.5606309354931908,0.00011422002280070398
21.495,-2.972031235167325,-0.562700842141067,0.00011422002280070398
21.5,-2.9749129405531733,-0.5647262565463266,0.00011422002280059296
21.505,-2.977804885829888,-0.5667070431476308,0.00011422002280059296
21.51,-2.980706842521747,-0.5686430700245492,0.00011422002280059296
21.515,-2.9836185814879967,-0.5705342089178751,0.00011422002280048194
21.52,-2.986539872941629,-0.5723803352495178,0.00011422002280048194
21.525,-2.9894704864682424,-0.5741813281419391,0.00011422002280059296
21.53,-2.9924101910450123,-0.5759370704371428,0.00011422002280059296
21.535,-2.9953587550597423,-0.5776474487151946,0.00011422002280070398
21.54,-2.9983159463300346,-0.5793123533122798,0.00011422002280070398
21.545,-3.0012815321225292,-0.5809316783382686,0.00011422002280070398
21.55,-3.0042552791722312,-0.5825053216937881,0.00011422002280070398
21.555,-3.0072369537019465,-0.5840331850868042,0.00011422002280059296
21.56,-3.010226321441776,-0.5855151740486827,0.00011422002280059296
21.565,-3.0132231476487057,-0.5869511979497363,0.00011422002280048194
21.57,-3.0162271971262617,-0.58834117001424,0.00011422002280048194
21.575,-3.019238234244261,-0.5896850073349199,0.00011422002280048194
21.58,-3.022256022958615,-0.5909826308868881,0.00011422002280048194
21.585,-3.0252803268312145,-0.592233965541032,0.00011422002280059296
21.59,-3.0283109090498694,-0.5934389400768393,0.00011422002280048194
21.595,-3.031347532448334,-0.5945974871946649,0.00011422002280059296
21.6,-3.0343899595263744,-0.5957095435274156,0.00011422002280059296
21.605,-3.037437952469893,-0.5967750496516553,0.00011422002280048194
21.61,-3.040491273171129,-0.59779395009813,0.00011422002280059296
21.615,-3.0435496832488904,-0.5987661933616899,0.00011422002280059296
21.62,-3.046612944068844,-0.5996917319106183,0.00011422002280059296
21.625,-3.049680816763844,-0.6005705221953499,0.00011422002280059296
21.63,-3.0527530622543217,-0.6014025246565841,0.00011422002280059296
21.635,-3.0558294412686973,-0.602187703732777,0.00011422002280059296
21.64,-3.058909714363826,-0.6029260278670114,0.00011422002280037091
21.645,-3.0619936419455014,-0.6036174695132475,0.00011422002280048194
21.65,-3.0650809842889624,-0.6042620051419342,0.00011422002280048194
21.655,-3.0681715015594446,-0.6048596152449931,0.00011422002280048194
21.66,-3.071264953832741,-0.6054102843401585,0.00011422002280059296
21.665,-3.0743611011158025,-0.6059140009746805,0.00011422002280048194
21.67,-3.0774597033673405,-0.60637075772838,0.00011422002280048194
21.675,-3.0805605205184405,-0.6067805512160542,0.00011422002280037091
21.68,-3.0836633124932065,-0.6071433820892366,0.00011422002280037091
21.685,-3.086767839229391,-0.6074592550372984,0.00011422002280025989
21.69,-3.089873860699043,-0.6077281787878988,0.00011422002280025989
21.695,-3.0929811369291422,-0.6079501661067757,0.00011422002280014887
21.7,-3.0960894280222524,-0.608125233796882,0.00011422002280014887
21.705,-3.099198494177148,-0.6082534026968595,0.00011422002280025989
21.71,-3.1023080957094433,-0.6083346976788542,0.00011422002280037091
21.715,-3.105417993072196,-0.608369147645672,0.00011422002280048194
21.72,-3.108527946876517,-0.6083567855272736,0.00011422002280059296
21.725,-3.1116377179121377,-0.6082976482766084,0.00011422002280037091
21.73,-3.1147470671679605,-0.608191776864791,0.00011422002280025989
21.735,-3.117855755852596,-0.6080392162756162,0.00011422002280014887
21.74,-3.120963545414854,-0.6078400154994186,0.00011422002280014887
21.745,-3.12407019756421,-0.6075942275262742,0.00011422002280014887
21.75,-3.127175474291226,-0.6073019093385499,0.00011422002280014887
21.755,-3.1302791378879515,-0.6069631219027979,0.00011422002280014887
21.76,-3.1333809509682604,-0.606577930161002,0.00011422002280014887
21.765,-3.136480676488145,-0.6061464030211772,0.00011422002280014887
21.77,-3.139578077765978,-0.6056686133473222,0.00011422002280014887
21.775,-3.142672918502697,-0.6051446379487342,0.00011422002280014887
21.78,-3.1457649628019526,-0.6045745575686834,0.00011422002280025989
21.785,-3.1488539751901765,-0.6039584568724579,0.00011422002280048194
21.79,-3.151939720636613,-0.6032964244347737,0.00011422002280059296
21.795,-3.1550219645732653,-0.6025885527265648,0.00011422002280059296
21.8,-3.158100472914769,-0.6018349381011524,0.00011422002280059296
21.805,-3.1611750120782163,-0.6010356807797952,0.00011422002280048194
21.81,-3.1642453490028832,-0.6001908848366349,0.00011422002280048194
21.815,-3.1673112511698878,-0.5993006581830337,0.00011422002280059296
21.82,-3.1703724866217575,-0.5983651125513179,0.00011422002280048194
21.825,-3.1734288239819315,-0.597384363477923,0.00011422002280048194
21.83,-3.1764800324741542,-0.5963585302859585,0.00011422002280059296
21.835,-3.1795258819417915,-0.5952877360671903,0.00011422002280059296
21.84,-3.1825661428670404,-0.5941721076634551,0.00011422002280059296
21.845,-3.1856005863900636,-0.5930117756475014,0.00011422002280059296
21.85,-3.188628984328004,-0.5918068743032805,0.00011422002280059296
21.855,-3.1916511091939004,-0.5905575416056866,0.00011422002280059296
21.86,-3.1946667342155135,-0.5892639191997475,0.00011422002280059296
21.865,-3.1976756333540264,-0.5879261523792886,0.00011422002280048194
21.87,-3.2006775813226445,-0.586544390065067,0.00011422002280059296
21.875,-3.2036723536050715,-0.5851187847823919,0.00011422002280048194
21.88,-3.206659726473891,-0.5836494926382279,0.00011422002280048194
21.885,-3.2096394770088077,-0.5821366732978055,0.00011422002280048194
21.89,-3.2126113831147727,-0.5805804899607423,0.00011422002280059296
21.895,-3.21557522354,-0.5789811093366714,0.00011422002280059296
21.9,-3.2185307778938395,-0.5773387016204092,0.00011422002280059296
21.905,-3.2214778266645308,-0.5756534404666537,0.00011422002280059296
21.91,-3.2244161512368184,-0.5739255029642357,0.00011422002280059296
21.915,-3.227345533909451,-0.5721550696099166,0.00011422002280059296
21.92,-3.2302657579125293,-0.5703423242817623,0.00011422002280059296
21.925,-3.233176607424717,-0.5684874542120959,0.00011422002280048194
21.93,-3.2360778675903283,-0.5665906499600252,0.00011422002280059296
21.935,-3.238969324536256,-0.5646521053835812,0.00011422002280059296
21.94,-3.2418507653887683,-0.5626720176114581,0.00011422002280048194
21.945,-3.2447219782901455,-0.5606505870143795,0.00011422002280048194
21.95,-3.2475827524151932,-0.5585880171760812,0.00011422002280059296
21.955,-3.250432877987583,-0.5564845148639485,0.00011422002280059296
21.96,-3.2532721462960565,-0.5543402899992974,0.00011422002280048194
21.965,-3.256100349710462,-0.5521555556273277,0.00011422002280048194
21.97,-3.2589172816976597,-0.549930527886733,0.00011422002280048194
21.975,-3.261722736837251,-0.5476654259790128,0.00011422002280037091
21.98,-3.2645165108371494,-0.5453604721374783,0.00011422002280037091
21.985,-3.267298400549013,-0.5430158915959534,0.00011422002280037091
21.99,-3.270068203983492,-0.54063191255721,0.00011422002280037091
21.995,-3.2728257203253324,-0.5382087661611242,0.00011422002280037091
22.0,-3.2755707499482964,-0.5357466864525848,0.00011422002280048194
22.005,-3.278303094429945,-0.5332459103491373,0.00011422002280037091
22.01,-3.2810225565662328,-0.530706677608409,0.00011422002280037091
22.015,-3.2837289403859375,-0.5281292307953097,0.00011422002280025989
22.02,-3.286422051164937,-0.5255138152490049,0.00011422002280025989
22.025,-3.2891016954402996,-0.5228606790497045,0.00011422002280037091
22.03,-3.2917676810242145,-0.5201700729852528,0.00011422002280037091
22.035,-3.29441981701774,-0.5174422505175506,0.00011422002280048194
22.04,-3.2970579138243985,-0.5146774677487918,0.00011422002280070398
22.045,-3.2996817831635807,-0.5118759833875615,0.00011422002280059296
22.05,-3.302291238083778,-0.5090380587147914,0.00011422002280059296
22.055,-3.3048860929756545,-0.5061639575495624,0.00011422002280048194
22.06,-3.3074661635849294,-0.5032539462148075,0.00011422002280059296
22.065,-3.31003126702509,-0.5003082935028894,0.00011422002280059296
22.07,-3.312581221789921,-0.49732727064109405,0.00011422002280059296
22.075,-3.315115847765874,-0.494311151257012,0.00011422002280048194
22.08,-3.3176349662442433,-0.4912602113438649,0.00011422002280059296
22.085,-3.3201383999331715,-0.48817472922574967,0.00011422002280059296
22.09,-3.3226259729694703,-0.4850549855228427,0.00011422002280059296
22.095,-3.32509751093028,-0.48190126311653375,0.00011422002280059296
22.1,-3.3275528408445325,-0.4787138471145454,0.00011422002280059296
22.105,-3.3299917912042405,-0.4754930248160275,0.00011422002280059296
22.11,-3.3324141919756185,-0.47223908567661643,0.00011422002280053745
22.115,-3.3348198746100124,-0.46895232127351266,0.00011422002280048194
22.12,-3.3372086720546585,-0.4656330252705495,0.00011422002280053745
22.125,-3.339580418763254,-0.46228149338329116,0.00011422002280048194
22.13,-3.3419349507063667,-0.45889802334413254,0.00011422002280053745
22.135,-3.3442721053816507,-0.45548291486745357,0.00011422002280053745
22.14,-3.3465917218238843,-0.4520364696148187,0.00011422002280053745
22.145,-3.348893640614846,-0.4485589911602067,0.00011422002280059296
22.15,-3.351177703892994,-0.44505078495532696,0.00011422002280042642
22.155,-3.3534437553629806,-0.44151215829499235,0.00011422002280037091
22.16,-3.3556916403049795,-0.4379434202825861,0.00011422002280042642
22.165,-3.3579212055838528,-0.4343448817955925,0.00011422002280037091
22.17,-3.3601322996581264,-0.43071685545124627,0.00011422002280048194
22.175,-3.3623247725887926,-0.4270596555722873,0.00011422002280059296
22.18,-3.36449847604795,-0.4233735981528046,0.00011422002280053745
22.185,-3.3666532633272555,-0.4196590008242273,0.00011422002280048194
22.19,-3.368788989346208,-0.4159161828214275,0.00011422002280053745
22.195,-3.370905510660256,-0.4121454649489749,0.00011422002280053745
22.2,-3.373002685468742,-0.40834716954750866,0.00011422002280053745
22.205,-3.3750803736226658,-0.40452162046028456,0.00011422002280059296
22.21,-3.377138436632282,-0.40066914299986345,0.00011422002280053745
22.215,-3.3791767376745208,-0.3967900639149798,0.00011422002280053745
22.22,-3.381195141600255,-0.39288471135755204,0.00011422002280053745
22.225,-3.3831935149413837,-0.3889534148498942,0.00011422002280048194
22.23,-3.38517172591775,-0.38499650525210943,0.00011422002280053745
22.235,-3.387129644443906,-0.38101431472964603,0.00011422002280048194
22.24,-3.3890671421356977,-0.3770071767210756,0.00011422002280048194
22.245,-3.390984092316693,-0.37297542590605215,0.00011422002280053745
22.25,-3.3928803700244403,-0.36891939817349295,0.00011422002280048194
22.255,-3.3947558520165764,-0.3648394305899394,0.00011422002280048194
22.26,-3.3966104167767632,-0.3607358613681567,0.00011422002280053745
22.265,-3.3984439445204626,-0.35660902983595244,0.00011422002280048194
22.27,-3.400256317200566,-0.3524592764051908,0.00011422002280048194
22.275,-3.4020474185128506,-0.3482869425410623,0.00011422002280048194
22.28,-3.4038171339012906,-0.344092370731566,0.00011422002280053745
22.285,-3.4055653505632013,-0.33987590445724347,0.00011422002280048194
22.29,-3.4072919574542446,-0.33563788816111995,0.00011422002280048194
22.295,-3.4089968452932693,-0.33137866721891257,0.00011422002280053745
22.3,-3.4106799065669993,-0.3270985879094817,0.00011422002280048194
22.305,-3.4123410355345825,-0.3227979973855017,0.00011422002280053745
22.31,-3.4139801282319793,-0.3184772436444093,0.00011422002280053745
22.315,-3.415597082476209,-0.3141366754995855,0.00011422002280048194
22.32,-3.4171917978694433,-0.30977664255180787,0.00011422002280048194
22.325,-3.418764175802966,-0.30539749516092696,0.00011422002280053745
22.33,-3.4203141194609765,-0.3009995844178295,0.00011422002280042642
22.335,-3.4218415338242596,-0.29658326211664143,0.00011422002280042642
22.34,-3.423346325673703,-0.2921488807272075,0.00011422002280042642
22.345,-3.4248284035936907,-0.2876967933678002,0.00011422002280042642
22.35,-3.4262876779753437,-0.28322735377811675,0.00011422002280048194
22.355,-3.4277240610196262,-0.27874091629253833,0.00011422002280053745
22.36,-3.4291374667403227,-0.2742378358136213,0.00011422002280053745
22.365,-3.4305278109668733,-0.26971846778588293,0.00011422002280048194
22.37,-3.4318950113470774,-0.2651831681698288,0.00011422002280048194
22.375,-3.4332389873496636,-0.26063229341626143,0.00011422002280048194
22.38,-3.4345596602667356,-0.25606620044081796,0.00011422002280042642
22.385,-3.4358569532160814,-0.2514852465987964,0.00011422002280042642
22.39,-3.4371307911433546,-0.24688978966024278,0.00011422002280037091
22.395,-3.4383811008241367,-0.24228018778526647,0.00011422002280039867
22.4,-3.4396078108658643,-0.23765679949964627,0.00011422002280039867
22.405,-3.4408108517096396,-0.23301998367067264,0.00011422002280037091
22.41,-3.4419901556319106,-0.22837009948326423,0.00011422002280039867
22.415,-3.4431456567460397,-0.22370750641630424,0.00011422002280042642
22.42,-3.4442772910037442,-0.21903256421925743,0.00011422002280042642
22.425,-3.445384996196418,-0.21434563288903594,0.00011422002280039867
22.43,-3.4464687119563413,-0.20964707264708185,0.00011422002280037091
22.435,-3.4475283797577694,-0.2049372439167273,0.00011422002280037091
22.44,-3.448563942917907,-0.20021650730077592,0.0001142200228003154
22.445,-3.449575346597767,-0.19548522355934397,0.00011422002280028765
22.45,-3.450562537802923,-0.19074375358790327,0.00011422002280025989
22.455,-3.451525465384142,-0.18599245839559142,0.00011422002280028765
22.46,-3.452464080037912,-0.18123169908373132,0.00011422002280028765
22.465,-3.4533783343068567,-0.17646183682459798,0.00011422002280028765
22.47,-3.4542681825800488,-0.17168323284037443,0.00011422002280028765
22.475,-3.455133581093208,-0.16689624838235795,0.00011422002280028765
22.48,-3.4559744879287964,-0.16210124471038223,0.0001142200228003154
22.485,-3.456790863016015,-0.15729858307242106,0.00011422002280028765
22.49,-3.4575826681306863,-0.15248862468443447,0.00011422002280028765
22.495,-3.458349866895043,-0.14767173071039835,0.00011422002280028765
22.5,-3.459092424777408,-0.1428482622425547,0.00011422002280028765
22.505,-3.4598103090917816,-0.13801858028182365,0.00011422002280028765
22.51,-3.460503488997323,-0.13318304571843728,0.00011422002280028765
22.515,-3.461171935497735,-0.12834201931276076,0.00011422002280028765
22.52,-3.4618156214405524,-0.12349586167626475,0.00011422002280028765
22.525,-3.462434521516332,-0.11864493325270992,0.00011422002280028765
22.53,-3.4630286122577485,-0.11378959429948386,0.00011422002280028765
22.535,-3.4635978720385925,-0.10893020486912677,0.00011422002280028765
22.54,-3.4641422810726787,-0.10406712479098598,0.00011422002280030152
22.545,-3.4646618214126574,-0.0992007136530598,0.0001142200228003154
22.55,-3.4651564769487337,-0.09433133078399464,0.0001142200228003154
22.555,-3.465626233407298,-0.0894593352351993,0.0001142200228003154
22.56,-3.4660710783494606,-0.08458508576313674,0.00011422002280030152
22.565,-3.466491001169503,-0.07970894081173294,0.0001142200228003154
22.57,-3.4668859930932316,-0.07483125849493914,0.00011422002280032928
22.575,-3.467256047176248,-0.0699523965793867,0.00011422002280034316
22.58,-3.4676011583021307,-0.06507271246719845,0.00011422002280034316
22.585,-3.467921323180526,-0.060192563178895875,0.00011422002280034316
22.59,-3.468216540345155,-0.05531230533643821,0.00011422002280034316
22.595,-3.4684868101517323,-0.05043229514633253,0.00011422002280033622
22.6,-3.468732134775801,-0.04555288838287535,0.00011422002280033622
22.605,-3.4689525182104775,-0.040674440371488894,0.00011422002280032928
22.61,-3.4691479662641176,-0.0357973059721156,0.00011422002280032234
22.615,-3.469318486557893,-0.03092183956273092,0.00011422002280032234
22.62,-3.4694640885232864,-0.02604839502291374,0.00011422002280032234
22.625,-3.4695847833995,-0.02117732571751029,0.00011422002280032234
22.63,-3.4696805842307854,-0.016308984480330795,0.00011422002280032581
22.635,-3.469751505863685,-0.011443723597939047,0.00011422002280032581
22.64,-3.4697975649441952,-0.006581894793498371,0.00011422002280032668
22.645,-3.4698187799148426,-0.0017238492106373066,0.00011422002280032581
22.65,-3.4698151710116827,0.0031300626026046084,0.00011422002280032494
22.655,-3.4697867602612127,0.007979490709811759,0.00011422002280032581
22.66,-3.4697335714772057,0.012824085802171977,0.00011422002280032408
22.665,-3.4696556302574595,0.01766349921446116,0.00011422002280032581
22.67,-3.4695529639804668,0.022497382940972786,0.00011422002280032234
22.675,-3.4694256018020035,0.027325389651428698,0.00011422002280032234
22.68,-3.469273574651635,0.03214717270690716,0.00011422002280032234
22.685,-3.4690969152291404,0.03696238617572811,0.00011422002280032928
22.69,-3.468895658000858,0.041770684849355616,0.00011422002280032928
22.695,-3.468669839195947,0.04657172425828151,0.00011422002280032928
22.7,-3.4684194968025692,0.05136516068794984,0.0001142200228003154
22.705,-3.4681446705639885,0.05615065119465866,0.00011422002280030846
22.71,-3.4678454019745897,0.06092785362149866,0.00011422002280029458
22.715,-3.4675217342758176,0.06569642661429263,0.00011422002280028765
22.72,-3.4671737124520297,0.0704560296375946,0.00011422002280027377
22.725,-3.4668013832262714,0.0752063229906888,0.00011422002280027377
22.73,-3.466404795055969,0.07994696782362368,0.00011422002280027377
22.735,-3.4659839981285363,0.08467762615331555,0.00011422002280025989
22.74,-3.465539044356905,0.08939796087966217,0.00011422002280024601
22.745,-3.4650699873749677,0.0941076358017244,0.00011422002280025989
22.75,-3.4645768825329424,0.09880631563393973,0.00011422002280024601
22.755,-3.464059786892648,0.10349366602242532,0.00011422002280024601
22.76,-3.463518759222703,0.10816935356131084,0.00011422002280025989
22.765,-3.4629538599936356,0.1128330458091351,0.00011422002280027377
22.77,-3.4623651513729112,0.11748441130534003,0.00011422002280025989
22.775,-3.4617526972198776,0.12212311958680241,0.00011422002280025989
22.78,-3.4611165630806218,0.12674884120446,0.0001142200228003154
22.785,-3.4604568161827456,0.13136124773999566,0.00011422002280034316
22.79,-3.4597735254300512,0.13596001182263526,0.00011422002280034316
22.795,-3.459066761397144,0.14054480714600018,0.00011422002280034316
22.8,-3.4583365963239494,0.1451153084850468,0.00011422002280037091
22.805,-3.4575831041101397,0.1496711917131254,0.00011422002280037091
22.81,-3.4568063603094763,0.15421213381909857,0.00011422002280037091
22.815,-3.4560064421240626,0.15873781292457453,0.00011422002280034316
22.82,-3.4551834283985112,0.1632479083012184,0.00011422002280034316
22.825,-3.4543373996140168,0.16774210038819545,0.00011422002280034316
22.83,-3.4534684378823464,0.1722200708096838,0.00011422002280034316
22.835,-3.452576626939734,0.17668150239251035,0.00011422002280034316
22.84,-3.4516620521406907,0.1811260791838732,0.0001142200228003154
22.845,-3.4507248004517166,0.18555348646920294,0.0001142200228003154
22.85,-3.449764960444927,0.18996341079010443,0.00011422002280028765
22.855,-3.4487826222915876,0.19435553996240845,0.00011422002280025989
22.86,-3.447777877755548,0.1987295630943634,0.00011422002280025989
22.865,-3.446750820186594,0.20308517060490758,0.00011422002280028765
22.87,-3.445701544513696,0.2074220542420739,0.00011422002280025989
22.875,-3.444630147238172,0.21173990710148977,0.00011422002280023213
22.88,-3.4435367264267467,0.2160384236450224,0.00011422002280023213
22.885,-3.442421381704521,0.2203172997195117,0.00011422002280025989
22.89,-3.4412842142478466,0.224576232575618,0.00011422002280023213
22.895,-3.4401253267770966,0.22881492088681302,0.00011422002280023213
22.9,-3.4389448235493463,0.23303306476845495,0.00011422002280028765
22.905,-3.4377428103509517,0.23723036579699747,0.00011422002280025989
22.91,-3.436519394490035,0.2414065270292948,0.00011422002280017662
22.915,-3.4352746847888604,0.2455612530220506,0.00011422002280020438
22.92,-3.434008791576122,0.24969424985135344,0.00011422002280020438
22.925,-3.4327218266791273,0.25380522513232456,0.00011422002280020438
22.93,-3.431413903415874,0.25789388803890334,0.00011422002280014887
22.935,-3.4300851365870355,0.26195994932371314,0.00011422002280014887
22.94,-3.428735642467836,0.2660031213380534,0.00011422002280014887
22.945,-3.427365538799832,0.27002311805198154,0.00011422002280014887
22.95,-3.425974944782579,0.27401965507452813,0.00011422002280009336
22.955,-3.4245639810652055,0.2779924496739873,0.00011422002280003785
22.96,-3.4231327697378777,0.2819412207983248,0.00011422002280003785
22.965,-3.4216814343231623,0.2858656890956689,0.00011422002279998233
22.97,-3.4202100997672784,0.2897655769349248,0.00011422002279998233
22.975,-3.4187188924312513,0.2936406084264584,0.00011422002279998233
22.98,-3.417207940081959,0.2974905094428712,0.00011422002279998233
22.985,-3.415677371883065,0.3013150076398881,0.00011422002279998233
22.99,-3.4141273183858534,0.3051138324773029,0.00011422002279992682
22.995,-3.4125579115199507,0.308886715240022,0.00011422002279992682
23.0,-3.410969284583946,0.31263338905917093,0.00011422002279987131
23.005,-3.4093615722358925,0.3163535889333022,0.0001142200227998158
23.01,-3.4077349104837107,0.3200470517496503,0.0001142200227998158
23.015,-3.4060894366754813,0.32371351630545475,0.0001142200227998158
23.02,-3.404425289489621,0.32735272332936977,0.0001142200227998158
23.025,-3.4027426089249584,0.33096441550290717,0.00011422002279976029
23.03,-3.4010415362906934,0.3345483374819498,0.00011422002279976029
23.035,-3.3993222141962542,0.3381042359183001,0.0001142200227998158
23.04,-3.397584786541032,0.34163185948130026,0.0001142200227998158
23.045,-3.395829398504015,0.3451309588794703,0.00011422002279987131
23.05,-3.3940561965333136,0.348601286882183,0.00011422002279987131
23.055,-3.392265328335561,0.35204259834139223,0.0001142200227998158
23.06,-3.390456942865218,0.3554546502133626,0.0001142200227998158
23.065,-3.388631190313755,0.3588372015804351,0.00011422002279987131
23.07,-3.3867882220987373,0.3621900136727934,0.00011422002279992682
23.075,-3.3849281908527775,0.3655128498902645,0.00011422002279998233
23.08,-3.3830512504123966,0.3688054758240992,0.00011422002279998233
23.085,-3.381157555806762,0.3720676592787659,0.00011422002280003785
23.09,-3.3792472632463233,0.3752991702937226,0.00011422002280009336
23.095,-3.377320530111324,0.3784997811651995,0.00011422002280014887
23.1,-3.375377514940212,0.38166926646794047,0.00011422002280009336
23.105,-3.3734183774179427,0.3848074030769196,0.00011422002280014887
23.11,-3.3714432783641537,0.38791397018904605,0.00011422002280025989
23.115,-3.3694523797212472,0.39098874934480826,0.00011422002280025989
23.12,-3.367445844542351,0.39403152444988604,0.00011422002280020438
23.125,-3.3654238369791787,0.39704208179669875,0.00011422002280020438
23.13,-3.363386522269764,0.4000202100859172,0.00011422002280020438
23.135,-3.361334066726101,0.40296570044789043,0.00011422002280020438
23.14,-3.359266637721671,0.4058783464640021,0.00011422002280014887
23.145,-3.3571844036788523,0.40875794418796607,0.00011422002280020438
23.15,-3.3550875340562314,0.41160429216701666,0.00011422002280014887
23.155,-3.3529761993358,0.4144171914630174,0.00011422002280020438
23.16,-3.350850571010052,0.41719644567345937,0.00011422002280020438
23.165,-3.34871082156896,0.41994186095237174,0.00011422002280020438
23.17,-3.3465571244868566,0.4226532460311005,0.00011422002280020438
23.175,-3.3443896542092104,0.4253304122389662,0.0001142200228003154
23.18,-3.3422085861392854,0.42797317352381087,0.00011422002280025989
23.185,-3.340014096624707,0.4305813464723883,0.00011422002280025989
23.19,-3.337806362943918,0.4331547503306243,0.00011422002280025989
23.195,-3.33558556329254,0.4356932070237136,0.0001142200228003154
23.2,-3.3333518767696164,0.4381965411760782,0.00011422002280037091
23.205,-3.3311054833637685,0.44066458013114046,0.00011422002280053745
23.21,-3.328846563939244,0.44309715397093546,0.00011422002280059296
23.215,-3.326575300221873,0.44549409553553115,0.00011422002280064847
23.22,-3.3242918747849113,0.44785524044227876,0.00011422002280059296
23.225,-3.3219964710347973,0.4501804271048513,0.00011422002280059296
23.23,-3.3196892731968153,0.4524694967520803,0.00011422002280059296
23.235,-3.317370466300646,0.4547222934465966,0.00011422002280059296
23.24,-3.3150402361658404,0.4569386641032365,0.00011422002280053745
23.245,-3.3126987693871883,0.45911845850723315,0.00011422002280059296
23.25,-3.3103462533200068,0.46126152933216547,0.00011422002280059296
23.255,-3.3079828760653185,0.46336773215768273,0.00011422002280059296
23.26,-3.305608826454957,0.46543692548696786,0.00011422002280053745
23.265,-3.303224294036582,0.4674689707639462,0.00011422002280064847
23.27,-3.300829469058593,0.46946373239024614,0.00011422002280059296
23.275,-3.298424542454974,0.47142107774187547,0.00011422002280053745
23.28,-3.296009705830042,0.4733408771856305,0.00011422002280048194
23.285,-3.293585151443125,0.4752230040952137,0.00011422002280042642
23.29,-3.2911510721931374,0.47706733486707453,0.00011422002280037091
23.295,-3.288707661603097,0.47887374893594087,0.00011422002280037091
23.3,-3.286255113804555,0.4806421287900465,0.00011422002280042642
23.305,-3.283793623521941,0.48237235998605926,0.00011422002280053745
23.31,-3.281323386056846,0.4840643311636792,0.00011422002280064847
23.315,-3.2788445972722213,0.485717934059919,0.00011422002280070398
23.32,-3.276357453576516,0.48733306352304745,0.00011422002280064847
23.325,-3.2738621519077276,0.48890961752620765,0.00011422002280064847
23.33,-3.271358889717401,0.4904474971806788,0.00011422002280048194
23.335,-3.2688478649545476,0.4919466067487958,0.00011422002280048194
23.34,-3.2663292760495146,0.493406853656507,0.00011422002280059296
23.345,-3.263803321897769,0.49482814850558005,0.00011422002280059296
23.35,-3.261270201843639,0.49621040508543024,0.00011422002280059296
23.355,-3.258730115663992,0.4975535403845759,0.00011422002280059296
23.36,-3.2561832635518453,0.4988574746017239,0.00011422002280048194
23.365,-3.2536298460999324,0.5001221311564598,0.00011422002280059296
23.37,-3.25107006428421,0.5013474366995546,0.00011422002280048194
23.375,-3.248504119447319,0.5025333211228701,0.00011422002280048194
23.38,-3.245932213281985,0.5036797175688731,0.00011422002280037091
23.385,-3.243354547814378,0.5047865624397363,0.00011422002280037091
23.39,-3.240771325387437,0.5058537954060296,0.00011422002280048194
23.395,-3.2381827486441264,0.5068813594150037,0.00011422002280059296
23.4,-3.235589020510673,0.5078692006984462,0.00011422002280048194
23.405,-3.232990344179755,0.5088172687801192,0.00011422002280059296
23.41,-3.230386923093659,0.5097255164827654,0.00011422002280048194
23.415,-3.227778960927391,0.5105938999346882,0.00011422002280048194
23.42,-3.225166661571765,0.5114223785758911,0.00011422002280048194
23.425,-3.222550229116468,0.5122109151637783,0.00011422002280059296
23.43,-3.2199298678330734,0.5129594757784169,0.00011422002280059296
23.435,-3.217305782158052,0.5136680298273486,0.00011422002280059296
23.44,-3.2146781766757475,0.5143365500499545,0.00011422002280048194
23.445,-3.2120472561013393,0.514965012521366,0.00011422002280048194
23.45,-3.2094132252637726,0.5155533966559245,0.00011422002280048194
23.455,-3.206776289088686,0.5161016852101802,0.00011422002280059296
23.46,-3.2041366525813166,0.516609864285433,0.00011422002280059296
23.465,-3.2014945208094034,0.517077923329809,0.00011422002280048194
23.47,-3.198850098886063,0.5175058551398772,0.00011422002280048194
23.475,-3.1962035919526746,0.517893655861797,0.00011422002280059296
23.48,-3.193555205161761,0.5182413249919983,0.00011422002280059296
23.485,-3.1909051436598492,0.5185488653773949,0.00011422002280059296
23.49,-3.188253612570352,0.5188162832151257,0.00011422002280059296
23.495,-3.185600816976438,0.5190435880518262,0.00011422002280048194
23.5,-3.1829469619039217,0.519230792782425,0.00011422002280048194
23.505,-3.1802922523041373,0.5193779136484729,0.00011422002280037091
23.51,-3.177636893036843,0.519484970235993,0.00011422002280037091
23.515,-3.174981088853136,0.5195519854728616,0.00011422002280037091
23.52,-3.1723250443783657,0.5195789856257131,0.00011422002280048194
23.525,-3.1696689640950826,0.5195660002963731,0.00011422002280048194
23.53,-3.167013052325994,0.5195130624178171,0.00011422002280059296
23.535,-3.1643575132169555,0.5194202082496583,0.00011422002280059296
23.54,-3.1617025507199648,0.5192874773731616,0.00011422002280048194
23.545,-3.159048368576203,0.5191149126857886,0.00011422002280048194
23.55,-3.1563951702991018,0.5189025603952719,0.00011422002280048194
23.555,-3.153743159157425,0.5186504700132211,0.00011422002280048194
23.56,-3.151092538158406,0.5183586943482614,0.00011422002280048194
23.565,-3.148443510030907,0.5180272894987078,0.00011422002280059296
23.57,-3.1457962772086305,0.5176563148447764,0.00011422002280048194
23.575,-3.14315104181335,0.5172458330403316,0.00011422002280059296
23.58,-3.140508005638207,0.5167959100041782,0.00011422002280048194
23.585,-3.137867370131038,0.5163066149108935,0.00011422002280059296
23.59,-3.135229336377764,0.5157780201812088,0.00011422002280059296
23.595,-3.1325941050858117,0.5152102014719361,0.00011422002280048194
23.6,-3.1299618765676,0.5146032376654489,0.00011422002280048194
23.605,-3.1273328507240867,0.5139572108587198,0.00011422002280048194
23.61,-3.1247072270283525,0.5132722063519118,0.00011422002280048194
23.615,-3.1220852045092644,0.5125483126365359,0.00011422002280059296
23.62,-3.1194669817351883,0.5117856213831716,0.00011422002280037091
23.625,-3.116852756797778,0.5109842274287606,0.00011422002280037091
23.63,-3.1142427272958098,0.5101442287634682,0.00011422002280048194
23.635,-3.1116370903191055,0.5092657265171279,0.00011422002280048194
23.64,-3.1090360424325216,0.5083488249452673,0.00011422002280037091
23.645,-3.1064397796599965,0.5073936314147164,0.00011422002280037091
23.65,-3.1038484974686917,0.5064002563888126,0.00011422002280048194
23.655,-3.101262390753197,0.5053688134121987,0.00011422002280048194
23.66,-3.098681653819825,0.5042994190952256,0.00011422002280037091
23.665,-3.0961064803709695,0.5031921930979538,0.00011422002280048194
23.67,-3.093537063489564,0.5020472581137746,0.00011422002280059296
23.675,-3.0909735956236206,0.5008647398526466,0.00011422002280048194
23.68,-3.0884162685708456,0.4996447670239477,0.00011422002280037091
23.685,-3.085865273463355,0.49838747131896466,0.00011422002280048194
23.69,-3.0833208007524755,0.4970929873930099,0.00011422002280048194
23.695,-3.080783040193644,0.4957614528471843,0.00011422002280059296
23.7,-3.0782521808313867,0.49439300820977655,0.00011422002280048194
23.705,-3.0757284109844116,0.49298779691732303,0.00011422002280048194
23.71,-3.073211918230785,0.4915459652953214,0.00011422002280048194
23.715,-3.0707028893932207,0.49006766253861345,0.00011422002280048194
23.72,-3.0682015105244544,0.48855304069142974,0.00011422002280059296
23.725,-3.0657079668927314,0.48700225462712,0.00011422002280048194
23.73,-3.0632224429674046,0.4854154620275682,0.00011422002280059296
23.735,-3.0607451224046183,0.4837928233622895,0.00011422002280053745
23.74,-3.0582761880331195,0.4821345018672343,0.00011422002280059296
23.745,-3.0558158218401683,0.480440663523291,0.00011422002280053745
23.75,-3.053364204957566,0.4787114770345076,0.00011422002280053745
23.755,-3.0509215176477826,0.47694711380601895,0.00011422002280059296
23.76,-3.048487939290209,0.47514774792171094,0.00011422002280059296
23.765,-3.0460636483675274,0.47331355612161763,0.00011422002280048194
23.77,-3.043648822452181,0.4714447177790466,0.00011422002280053745
23.775,-3.0412436381929786,0.46954141487746504,0.00011422002280053745
23.78,-3.0388482713018066,0.4676038319871311,0.00011422002280053745
23.785,-3.036462896540474,0.46563215624149673,0.00011422002280048194
23.79,-3.0340876877076584,0.4636265773133647,0.00011422002280053745
23.795,-3.031722817625993,0.46158728739083615,0.00011422002280053745
23.8,-3.0293684581292735,0.4595144811530407,0.00011422002280053745
23.805,-3.0270247800497785,0.4574083557456465,0.00011422002280048194
23.81,-3.024691953205729,0.4552691107561823,0.00011422002280053745
23.815,-3.0223701463888655,0.4530969481891593,0.00011422002280042642
23.82,-3.020059527352164,0.45089207244101354,0.00011422002280037091
23.825,-3.0177602627976627,0.44865469027485694,0.0001142200228003154
23.83,-3.0154725183644344,0.44638501079507054,0.0001142200228003154
23.835,-3.0131964586166813,0.44408324542172656,0.00011422002280037091
23.84,-3.0109322470319677,0.4417496078648631,0.00011422002280037091
23.845,-3.0086800459895717,0.4393843140985946,0.00011422002280042642
23.85,-3.0064400167589813,0.4369875823350952,0.0001142200228003154
23.855,-3.0042123194885257,0.4345596329984495,0.00011422002280037091
23.86,-3.0019971131941263,0.4321006886983615,0.0001142200228003154
23.865,-2.9997945557481955,0.4296109742037611,0.0001142200228003154
23.87,-2.997604803868666,0.42709071641628965,0.0001142200228003154
23.875,-2.99542801310816,0.4245401443436914,0.00011422002280037091
23.88,-2.9932643378432835,0.42195948907309044,0.00011422002280042642
23.885,-2.9911139312640693,0.41934898374419344,0.00011422002280048194
23.89,-2.9889769453635573,0.41670886352241066,0.00011422002280053745
23.895,-2.9868535309274984,0.4140393655718846,0.00011422002280053745
23.9,-2.984743837524213,0.4113407290284683,0.00011422002280048194
23.905,-2.9826480134945776,0.40861319497263177,0.00011422002280053745
23.91,-2.9805662059421585,0.405857006402325,0.00011422002280053745
23.915,-2.9784985607234713,0.40307240820577384,0.00011422002280053745
23.92,-2.976445222438391,0.4002596471342524,0.00011422002280053745
23.925,-2.974406334420703,0.3974189717748218,0.00011422002280048194
23.93,-2.9723820387287785,0.39455063252302325,0.00011422002280053745
23.935,-2.9703724761364065,0.3916548815555696,0.00011422002280048194
23.94,-2.968377786123755,0.3887319728030107,0.00011422002280048194
23.945,-2.9663981068684793,0.3857821619224028,0.00011422002280048194
23.95,-2.9644335752369604,0.3828057062699549,0.00011422002280059296
23.955,-2.962484326775692,0.3798028648737008,0.00011422002280048194
23.96,-2.9605504957028033,0.3767738984061673,0.00011422002280048194
23.965,-2.9586322148997257,0.3737190691570734,0.00011422002280048194
23.97,-2.956729615902988,0.3706386410060288,0.00011422002280048194
23.975,-2.9548428288961635,0.3675328793952795,0.00011422002280053745
23.98,-2.9529719827019543,0.3644020513024882,0.00011422002280053745
23.985,-2.9511172047744045,0.36124642521353245,0.00011422002280048194
23.99,-2.9492786211912647,0.35806627109537,0.00011422002280053745
23.995,-2.9474563566464873,0.35486186036894085,0.00011422002280048194
24.0,-2.945650534442868,0.3516334658821369,0.00011422002280048194
24.005,-2.943861276484812,0.3483813618828099,0.00011422002280053745
24.01,-2.942088703271252,0.3451058239918637,0.00011422002280059296
24.015,-2.940332933888699,0.3418071291764173,0.00011422002280053745
24.02,-2.9385940860044237,0.3384855557230209,0.00011422002280048194
24.025,-2.9368722758597836,0.33514138321097436,0.00011422002280048194
24.03,-2.9351676182636797,0.3317748924857152,0.00011422002280053745
24.035,-2.9334802265861573,0.32838636563230844,0.00011422002280042642
24.04,-2.9318102127521297,0.3249760859490043,0.00011422002280042642
24.045,-2.9301576872352473,0.32154433792091386,0.00011422002280042642
24.05,-2.9285227590518996,0.3180914071937845,0.00011422002280048194
24.055,-2.926905535755344,0.314617580547857,0.00011422002280048194
24.06,-2.925306123429976,0.3111231458718543,0.00011422002280053745
24.065,-2.923724626685727,0.3076083921370668,0.00011422002280048194
24.07,-2.9221611486526,0.30407360937156597,0.00011422002280059296
24.075,-2.920615790975329,0.3005190886345115,0.00011422002280048194
24.08,-2.919088653808174,0.29694512199060263,0.00011422002280048194
24.085,-2.9175798358098466,0.2933520024846394,0.00011422002280042642
24.09,-2.9160894341385672,0.2897400241162239,0.00011422002280048194
24.095,-2.9146175444472435,0.2861094818145664,0.00011422002280053745
24.1,-2.9131642608787836,0.2824606714134451,0.00011422002280053745
24.105,-2.9117296760615403,0.2787938896263,0.00011422002280053745
24.11,-2.9103138811048708,0.2751094340214399,0.00011422002280048194
24.115,-2.9089169655948344,0.2714076029974138,0.00011422002280053745
24.12,-2.907539017590008,0.2676886957585066,0.00011422002280059296
24.125,-2.906180123617434,0.26395301229039303,0.00011422002280053745
24.13,-2.9048403686686823,0.2602008533359088,0.00011422002280053745
24.135,-2.9035198361960437,0.25643252037099146,0.00011422002280048194
24.14,-2.902218608108846,0.25264831558076783,0.00011422002280048194
24.145,-2.900936764769884,0.24884854183576618,0.00011422002280042642
24.15,-2.8996743849919815,0.24503350266830373,0.00011422002280042642
24.155,-2.8984315460346637,0.24120350224900935,0.00011422002280039867
24.16,-2.8972083236009594,0.23735884536351354,0.00011422002280037091
24.165,-2.89600479183431,0.23349983738926333,0.00011422002280037091
24.17,-2.8948210233156075,0.2296267842725147,0.00011422002280034316
24.175,-2.8936570890603446,0.22573999250547822,0.00011422002280034316
24.18,-2.8925130585158803,0.22183976910359388,0.00011422002280037091
24.185,-2.8913889995588233,0.21792642158298747,0.00011422002280037091
24.19,-2.890284978492531,0.21400025793806443,0.00011422002280042642
24.195,-2.8892010600447215,0.2100615866192747,0.00011422002280042642
24.2,-2.888137307365197,0.20611071651100388,0.00011422002280039867
24.205,-2.887093782023683,0.2021479569096459,0.00011422002280037091
24.21,-2.8860705440077767,0.19817361750181298,0.00011422002280037091
24.215,-2.8850676517210117,0.19418800834271527,0.00011422002280037091
24.22,-2.884085161981022,0.19019143983466483,0.00011422002280037091
24.225,-2.883123130017827,0.18618422270575716,0.00011422002280037091
24.23,-2.88218160947222,0.18216666798870368,0.00011422002280039867
24.235,-2.8812606523942614,0.17813908699978914,0.00011422002280042642
24.24,-2.8803603092418872,0.17410179131800652,0.00011422002280042642
24.245,-2.879480628879615,0.17005509276432293,0.00011422002280039867
24.25,-2.8786216585773636,0.1659993033811099,0.00011422002280039867
24.255,-2.8777834440093693,0.16193473541169062,0.00011422002280039867
24.26,-2.8769660292532127,0.15786170128005703,0.00011422002280039867
24.265,-2.8761694567889484,0.15378051357073,0.00011422002280039867
24.27,-2.8753937674983323,0.1496914850087348,0.00011422002280037091
24.275,-2.874639000664156,0.14559492843974475,0.00011422002280034316
24.28,-2.873905193969679,0.14149115681034546,0.00011422002280034316
24.285,-2.873192383498167,0.13738048314845266,0.0001142200228003154
24.29,-2.8725006037325205,0.13326322054383463,0.0001142200228003154
24.295,-2.8718298875550112,0.1291396821287931,0.00011422002280028765
24.3,-2.8711802662471144,0.12501018105897416,0.00011422002280028765
24.305,-2.870551769489436,0.1208750304942807,0.00011422002280030152
24.31,-2.8699444253617408,0.11673454357993963,0.00011422002280025989
24.315,-2.8693582603430747,0.11258903342767496,0.00011422002280027377
24.32,-2.868793299311986,0.1084388130970195,0.00011422002280027377
24.325,-2.868249565546837,0.10428419557671567,0.00011422002280027377
24.33,-2.867727080726214,0.10012549376626195,0.00011422002280025989
24.335,-2.867225864929431,0.09596302045755507,0.00011422002280025989
24.34,-2.8667459366371277,0.09179708831666111,0.00011422002280024601
24.345,-2.8662873127319557,0.08762800986566531,0.00011422002280024601
24.35,-2.865850008499363,0.08345609746465416,0.00011422002280024601
24.355,-2.8654340376284684,0.07928166329380051,0.00011422002280023213
24.36,-2.8650394122130254,0.0751050193355223,0.00011422002280021826
24.365,-2.864666142752479,0.07092647735676809,0.00011422002280021826
24.37,-2.864314238153112,0.06674634889137954,0.00011422002280021826
24.375,-2.8639837057292836,0.06256494522256333,0.00011422002280021826
24.38,-2.8636745512047512,0.05838257736542211,0.00011422002280023213
24.385,-2.8633867787140894,0.05419955604959804,0.00011422002280023213
24.39,-2.863120390804191,0.050016191701999176,0.00011422002280023213
24.395,-2.86287538843586,0.045832794429579014,0.00011422002280023907
24.4,-2.8626517709854897,0.04164967400222271,0.00011422002280023213
24.405,-2.8624495362468303,0.03746713983568924,0.00011422002280023213
24.41,-2.8622686804328428,0.03328550097464231,0.0001142200228002252
24.415,-2.862109198177638,0.029105066075719357,0.00011422002280021826
24.42,-2.8619710825385054,0.024926143390692063,0.00011422002280022173
24.425,-2.8618543249980237,0.02074904074968861,0.00011422002280021826
24.43,-2.8617589154662597,0.016574065544447843,0.00011422002280021479
24.435,-2.861684842283052,0.012401524711658812,0.00011422002280021479
24.44,-2.861632092220381,0.008231724716335076,0.00011422002280021479
24.445,-2.8616006504848195,0.004064971535256368,0.00011422002280021566
24.45,-2.8615905007200735,-9.8429359572841e-05,0.00011422002280021547
24.455,-2.8616016250096044,-0.004258173017391621,0.00011422002280021566
24.46,-2.8616340038793338,-0.008413955025128046,0.00011422002280021479
24.465,-2.8616876163004363,-0.012565471523789413,0.00011422002280021652
24.47,-2.8617624396922126,-0.016712419224847317,0.00011422002280022173
24.475,-2.8618584499250477,-0.020854495426564486,0.00011422002280021826
24.48,-2.861975621323452,-0.024991398030292846,0.00011422002280021479
24.485,-2.8621139266691866,-0.02912282555677214,0.00011422002280020785
24.49,-2.8622733372044706,-0.03324847716237602,0.00011422002280021132
24.495,-2.8624538226352727,-0.037368052655355456,0.00011422002280021132
24.5,-2.8626553511346833,-0.04148125251204707,0.00011422002280020438
24.505,-2.862877889346373,-0.04558777789309591,0.00011422002280020438
24.51,-2.8631214023881326,-0.04968733065963974,0.00011422002280020438
24.515,-2.8633858538554926,-0.05377961338948383,0.00011422002280021132
24.52,-2.8636712058254306,-0.05786432939329511,0.00011422002280021826
24.525,-2.8639774188601583,-0.06194118273076274,0.00011422002280023213
24.53,-2.8643044520109924,-0.06600987822677422,0.00011422002280024601
24.535,-2.8646522628223057,-0.07007012148757466,0.00011422002280023213
24.54,-2.8650208073355654,-0.0741216189169579,0.00011422002280023213
24.545,-2.86541004009345,-0.07816407773243655,0.00011422002280023213
24.55,-2.8658199141440495,-0.08219720598141983,0.00011422002280023213
24.555,-2.8662503810451514,-0.08622071255742661,0.00011422002280023213
24.56,-2.866701390868606,-0.0902343072162816,0.00011422002280023213
24.565,-2.8671728922047763,-0.09423770059234238,0.00011422002280021826
24.57,-2.86766483216707,-0.09823060421472511,0.00011422002280023213
24.575,-2.8681771563965563,-0.10221273052357636,0.00011422002280021826
24.58,-2.868709809066664,-0.10618379288633589,0.00011422002280021826
24.585,-2.869262732887963,-0.11014350561403759,0.00011422002280021826
24.59,-2.86983586911303,-0.11409158397761658,0.00011422002280023213
24.595,-2.8704291575413974,-0.11802774422426876,0.00011422002280023213
24.6,-2.871042536524586,-0.12195170359381095,0.0001142200228001905
24.605,-2.8716759429712204,-0.12586318033506871,0.00011422002280014887
24.61,-2.872329312352229,-0.1297618937223178,0.00011422002280014887
24.615,-2.8730025787061297,-0.13364756407172787,0.00011422002280014887
24.62,-2.8736956746443973,-0.13751991275785375,0.00011422002280014887
24.625,-2.874408531356914,-0.1413786622301428,0.00011422002280012111
24.63,-2.8751410786175096,-0.1452235360295028,0.00011422002280012111
24.635,-2.8758932447895833,-0.14905425880487894,0.00011422002280012111
24.64,-2.876664956831808,-0.15287055632986615,0.00011422002280009336
24.645,-2.8774561403039236,-0.15667215551938146,0.00011422002280009336
24.65,-2.8782667193726144,-0.16045878444634526,0.00011422002280012111
24.655,-2.879096616817472,-0.16423017235841542,0.00011422002280012111
24.66,-2.87994575403704,-0.1679860496947429,0.00011422002280012111
24.665,-2.8808140510549527,-0.17172614810279108,0.00011422002280012111
24.67,-2.8817014265261522,-0.17545020045516896,0.00011422002280012111
24.675,-2.8826077977431934,-0.17915794086650205,0.00011422002280012111
24.68,-2.883533080642639,-0.18284910471036514,0.00011422002280014887
24.685,-2.8844771898115384,-0.18652342863622584,0.00011422002280017662
24.69,-2.8854400384939916,-0.19018065058644196,0.00011422002280014887
24.695,-2.886421538597802,-0.19382050981328022,0.00011422002280017662
24.7,-2.887421600701218,-0.1974427468959977,0.00011422002280017662
24.705,-2.88844013405976,-0.2010471037579338,0.00011422002280017662
24.71,-2.8894770466131345,-0.2046333236836532,0.00011422002280014887
24.715,-2.890532244992235,-0.2082011513361088,0.00011422002280014887
24.72,-2.891605634526235,-0.21175033277386413,0.00011422002280017662
24.725,-2.892697119249766,-0.21528061546832591,0.00011422002280020438
24.73,-2.8938066019101814,-0.21879174832100942,0.00011422002280014887
24.735,-2.894933983974915,-0.2222834816808573,0.00011422002280014887
24.74,-2.896079165638922,-0.22575556736156308,0.00011422002280014887
24.745,-2.897242045832214,-0.2292077586589384,0.00011422002280014887
24.75,-2.898422522227474,-0.23263981036829245,0.00011422002280014887
24.755,-2.899620491247774,-0.2360514788018618,0.00011422002280014887
24.76,-2.9008358480743706,-0.23944252180624143,0.00011422002280017662
24.765,-2.9020684866545894,-0.24281269877983866,0.00011422002280020438
24.77,-2.9033182997098095,-0.246161770690369,0.00011422002280020438
24.775,-2.9045851787435266,-0.249489500092346,0.00011422002280020438
24.78,-2.905869014049511,-0.25279565114460195,0.00011422002280020438
24.785,-2.9071696947200496,-0.2560799896278087,0.00011422002280020438
24.79,-2.9084871086542883,-0.25934228296203365,0.00011422002280020438
24.795,-2.9098211425666527,-0.26258230022428414,0.00011422002280014887
24.8,-2.911171681995363,-0.2657998121660594,0.00011422002280014887
24.805,-2.9125386113110414,-0.26899459123092767,0.00011422002280014887
24.81,-2.913921813725407,-0.27216641157208166,0.00011422002280014887
24.815,-2.9153211713000577,-0.2753150490699079,0.00011422002280009336
24.82,-2.916736564955345,-0.27844028134953824,0.00011422002280009336
24.825,-2.91816787447934,-0.28154188779841754,0.00011422002280009336
24.83,-2.919614978536886,-0.28461964958383906,0.00011422002280003785
24.835,-2.9210777546787425,-0.2876733496704809,0.00011422002280003785
24.84,-2.922556079350815,-0.2907027728379135,0.00011422002280003785
24.845,-2.9240498279034823,-0.2937077056981094,0.00011422002280003785
24.85,-2.925558874601007,-0.2966879367129113,0.00011422002280009336
24.855,-2.927083092631032,-0.2996432562114744,0.00011422002280003785
24.86,-2.9286223541141774,-0.3025734564076983,0.00011422002280009336
24.865,-2.930176530113717,-0.3054783314176046,0.00011422002280009336
24.87,-2.9317454906453455,-0.30835767727669094,0.00011422002280014887
24.875,-2.933329104687034,-0.31121129195723174,0.00011422002280014887
24.88,-2.9349272401889785,-0.31403897538555553,0.00011422002280020438
24.885,-2.936539764083633,-0.31684052945925545,0.00011422002280020438
24.89,-2.9381665422958236,-0.31961575806434855,0.00011422002280020438
24.895,-2.9398074397529665,-0.3223644670923962,0.00011422002280020438
24.9,-2.941462320395358,-0.32508646445754463,0.00011422002280025989
24.905,-2.94313104718656,-0.32778156011351356,0.00011422002280025989
24.91,-2.944813482123866,-0.3304495660705042,0.00011422002280020438
24.915,-2.9465094862488623,-0.3330902964120537,0.00011422002280014887
24.92,-2.9482189196580664,-0.33570356731179574,0.00011422002280020438
24.925,-2.9499416415136515,-0.33828919705013955,0.00011422002280025989
24.93,-2.9516775100542656,-0.34084700603087975,0.00011422002280037091
24.935,-2.9534263826059237,-0.34337681679769777,0.00011422002280042642
24.94,-2.9551881155929913,-0.34587845405057904,0.00011422002280048194
24.945,-2.956962564549244,-0.3483517446621206,0.00011422002280048194
24.95,-2.9587495841290234,-0.3507965176937522,0.00011422002280048194
24.955,-2.9605490281184617,-0.35321260441183133,0.00011422002280053745
24.96,-2.9623607494467974,-0.35559983830363534,0.00011422002280048194
24.965,-2.964184600197764,-0.3579580550932266,0.00011422002280053745
24.97,-2.9660204316210717,-0.36028709275721,0.00011422002280048194
24.975,-2.9678680941439604,-0.36258679154035023,0.00011422002280053745
24.98,-2.969727437382828,-0.3648569939710554,0.00011422002280048194
24.985,-2.971598310154953,-0.3670975448767399,0.00011422002280048194
24.99,-2.9734805604902803,-0.3693082913990285,0.00011422002280053745
24.995,-2.9753740356432923,-0.37148908300882394,0.00011422002280059296
25.0,-2.977278582104949,-0.37363977152121464,0.00011422002280048194
25.005,-2.979194045614718,-0.3757602111102413,0.00011422002280048194
25.01,-2.9811202711726663,-0.37785025832348845,0.00011422002280048194
25.015,-2.983057103051627,-0.37990977209651156,0.00011422002280048194
25.02,-2.98500438480945,-0.38193861376710647,0.00011422002280048194
25.025,-2.9869619593013157,-0.3839366470893889,0.00011422002280053745
25.03,-2.988929668692122,-0.38590373824770247,0.00011422002280048194
25.035,-2.9909073544689395,-0.3878397558703345,0.00011422002280048194
25.04,-2.992894857453548,-0.3897445710430546,0.00011422002280042642
25.045,-2.9948920178150273,-0.3916180573224479,0.00011422002280048194
25.05,-2.9968986750824205,-0.39346009074904853,0.00011422002280053745
25.055,-2.99891466815747,-0.3952705498602812,0.00011422002280048194
25.06,-3.000939835327411,-0.3970493157031826,0.00011422002280053745
25.065,-3.002974014277835,-0.3987962718469151,0.00011422002280048194
25.07,-3.0050170421056075,-0.4005113043950578,0.00011422002280053745
25.075,-3.007068755331866,-0.4021943019976858,0.00011422002280048194
25.08,-3.009128989915059,-0.4038451558632115,0.00011422002280053745
25.085,-3.0111975812640597,-0.40546375977000115,0.00011422002280048194
25.09,-3.0132743642513256,-0.4070500100777495,0.00011422002280053745
25.095,-3.015359173226132,-0.40860380573862476,0.00011422002280053745
25.1,-3.0174518420278473,-0.4101250483081599,0.00011422002280053745
25.105,-3.0195522039992664,-0.4116136419558945,0.00011422002280053745
25.11,-3.021660092000006,-0.413069493475774,0.00011422002280048194
25.115,-3.023775338419944,-0.4144925122962803,0.00011422002280053745
25.12,-3.025897775192713,-0.41588261049030784,0.00011422002280042642
25.125,-3.028027233809238,-0.4172397027847687,0.00011422002280042642
25.13,-3.030163545331337,-0.4185637065699372,0.00011422002280048194
25.135,-3.0323065404053544,-0.41985454190851335,0.00011422002280053745
25.14,-3.0344560492758412,-0.4211121315444091,0.00011422002280048194
25.145,-3.0366119017992914,-0.4223364009112621,0.00011422002280053745
25.15,-3.0387739274579073,-0.4235272781406558,0.00011422002280053745
25.155,-3.040941955373415,-0.4246846940700566,0.00011422002280048194
25.16,-3.0431158143209105,-0.4258085822504549,0.00011422002280059296
25.165,-3.045295332742758,-0.42689887895371864,0.00011422002280048194
25.17,-3.047480338762515,-0.4279555231796419,0.00011422002280053745
25.175,-3.0496706601988883,-0.42897845666269113,0.00011422002280048194
25.18,-3.05186612457974,-0.4299676238784544,0.00011422002280053745
25.185,-3.054066559156109,-0.43092297204977437,0.00011422002280048194
25.19,-3.0562717909162753,-0.43184445115257586,0.00011422002280053745
25.195,-3.058481646599839,-0.4327320139213744,0.00011422002280048194
25.2,-3.0606959527118467,-0.43358561585447647,0.00011422002280048194
25.205,-3.062914535536925,-0.4344052152188528,0.00011422002280059296
25.21,-3.0651372211534516,-0.43519077305469445,0.00011422002280064847
25.215,-3.067363835447732,-0.43594225317964164,0.00011422002280059296
25.22,-3.0695942041282223,-0.43665962219269117,0.00011422002280053745
25.225,-3.0718281527397484,-0.4373428494777703,0.00011422002280042642
25.23,-3.0740655066777482,-0.43799190720698067,0.0001142200228003154
25.235,-3.0763060912025413,-0.43860677034351275,0.00011422002280042642
25.24,-3.0785497314535966,-0.43918741664422195,0.00011422002280042642
25.245,-3.080796252463824,-0.43973382666187016,0.00011422002280048194
25.25,-3.0830454791738644,-0.44024598374702756,0.00011422002280048194
25.255,-3.085297236446407,-0.4407238740496382,0.00011422002280059296
25.26,-3.087551349080497,-0.441167486520241,0.00011422002280053745
25.265,-3.0898076418258498,-0.44157681291084927,0.00011422002280053745
25.27,-3.0920659393971848,-0.4419518477754887,0.00011422002280059296
25.275,-3.094326066488542,-0.4422925884703883,0.00011422002280053745
25.28,-3.0965878477876094,-0.4425990351538275,0.00011422002280048194
25.285,-3.098851107990042,-0.4428711907856352,0.00011422002280048194
25.29,-3.101115671813788,-0.44310906112634446,0.00011422002280053745
25.295,-3.1033813640134,-0.44331265473599735,0.00011422002280053745
25.3,-3.105648009394337,-0.44348198297260244,0.00011422002280048194
25.305,-3.107915432827272,-0.4436170599902451,0.00011422002280048194
25.31,-3.1101834592623745,-0.44371790273684764,0.00011422002280053745
25.315,-3.112451913743589,-0.443784530951582,0.00011422002280053745
25.32,-3.1147206214228893,-0.443816967161934,0.00011422002280059296
25.325,-3.1169894075745352,-0.4438152366804186,0.00011422002280048194
25.33,-3.1192580976092925,-0.4437793676009485,0.00011422002280048194
25.335,-3.121526517088645,-0.4437093907948535,0.00011422002280053745
25.34,-3.1237944917389764,-0.44360533990655476,0.00011422002280064847
25.345,-3.126061847465743,-0.4434672513488914,0.00011422002280059296
25.35,-3.1283284103676086,-0.44329516429810273,0.00011422002280048194
25.355,-3.130594006750553,-0.44308912068846573,0.00011422002280053745
25.36,-3.132858463141966,-0.44284916520658824,0.00011422002280048194
25.365,-3.1351216063046943,-0.4425753452853618,0.00011422002280053745
25.37,-3.1373832632510705,-0.44226771109757146,0.00011422002280048194
25.375,-3.1396432612568934,-0.441926315549169,0.00011422002280053745
25.38,-3.1419014278753923,-0.4415512142722044,0.00011422002280064847
25.385,-3.144157590951139,-0.4411424656174243,0.00011422002280070398
25.39,-3.1464115786339226,-0.44070013064653585,0.00011422002280070398
25.395,-3.148663219392595,-0.44022427312413526,0.00011422002280059296
25.4,-3.150912342028862,-0.43971495950930917,0.00011422002280053745
25.405,-3.1531587756910375,-0.4391722589469054,0.00011422002280053745
25.41,-3.1554023498877446,-0.4385962432584801,0.00011422002280053745
25.415,-3.1576428945015835,-0.43798698693291704,0.00011422002280053745
25.42,-3.159880239802739,-0.4373445671167296,0.00011422002280064847
25.425,-3.1621142164625335,-0.43666906360404334,0.00011422002280059296
25.43,-3.1643446555669485,-0.43596055882626006,0.00011422002280048194
25.435,-3.1665713886300697,-0.4352191378414115,0.00011422002280053745
25.44,-3.1687942476074906,-0.43444488832320066,0.00011422002280053745
25.445,-3.171013064909649,-0.43363790054973955,0.00011422002280048194
25.45,-3.1732276734151217,-0.43279826739197624,0.00011422002280048194
25.455,-3.17543790648384,-0.43192608430182683,0.00011422002280053745
25.46,-3.1776435979702584,-0.4310214493000062,0.00011422002280053745
25.465,-3.179844582236447,-0.43008446296356845,0.00011422002280053745
25.47,-3.1820406941651367,-0.4291152284131497,0.00011422002280048194
25.475,-3.184231769172683,-0.42811385129992946,0.00011422002280053745
25.48,-3.186417643221965,-0.42708043979230814,0.00011422002280053745
25.485,-3.1885981528352287,-0.4260151045622992,0.00011422002280048194
25.49,-3.190773135106841,-0.4249179587716513,0.00011422002280053745
25.495,-3.1929424277159866,-0.4237891180576939,0.00011422002280048194
25.5,-3.19510586893928,-0.4226287005189204,0.00011422002280048194
25.505,-3.197263297663318,-0.42143682670029703,0.00011422002280053745
25.51,-3.1994145533971436,-0.42021361957832093,0.00011422002280053745
25.515,-3.201559476284633,-0.41895920454582103,0.00011422002280048194
25.52,-3.2036979071168177,-0.4176737093965003,0.00011422002280048194
25.525,-3.2058296873441106,-0.41635726430923853,0.00011422002280059296
25.53,-3.207954659088462,-0.4150100018321473,0.00011422002280059296
25.535,-3.210072665155425,-0.4136320568663921,0.00011422002280053745
25.54,-3.21218354904615,-0.41222356664977045,0.00011422002280048194
25.545,-3.2142871549692815,-0.41078467074006936,0.00011422002280053745
25.55,-3.216383327852774,-0.4093155109981974,0.00011422002280053745
25.555,-3.2184719133556268,-0.40781623157108843,0.00011422002280048194
25.56,-3.2205527578795237,-0.4062869788743989,0.00011422002280048194
25.565,-3.222625708580386,-0.4047279015749884,0.00011422002280053745
25.57,-3.2246906133798316,-0.4031391505732004,0.00011422002280053745
25.575,-3.226747320976554,-0.401520878984931,0.00011422002280059296
25.58,-3.2287956808575964,-0.39987324212351194,0.00011422002280053745
25.585,-3.2308355433095435,-0.3981963974813951,0.00011422002280048194
25.59,-3.232866759429605,-0.3964905047116579,0.00011422002280053745
25.595,-3.234889181136623,-0.39475572560931377,0.00011422002280053745
25.6,-3.2369026611819693,-0.39299222409245776,0.00011422002280048194
25.605,-3.2389070531603457,-0.3912001661832397,0.00011422002280053745
25.61,-3.240902211520499,-0.389379719988659,0.00011422002280053745
25.615,-3.242887991575824,-0.3875310556812105,0.00011422002280048194
25.62,-3.244864249514875,-0.38565434547936533,0.00011422002280053745
25.625,-3.24683084241177,-0.38374976362790747,0.00011422002280059296
25.63,-3.2487876282365047,-0.3818174863781108,0.00011422002280059296
25.635,-3.2507344658651576,-0.3798576919677853,0.00011422002280053745
25.64,-3.252671215089987,-0.3778705606011869,0.00011422002280053745
25.645,-3.254597736629442,-0.3758562744287829,0.00011422002280053745
25.65,-3.2565138921380523,-0.37381501752690416,0.00011422002280048194
25.655,-3.258419544216226,-0.37174697587726696,0.00011422002280053745
25.66,-3.2603145564199294,-0.36965233734638625,0.00011422002280053745
25.665,-3.262198793270279,-0.36753129166486304,0.00011422002280042642
25.67,-3.2640721202630125,-0.365384030406577,0.00011422002280042642
25.675,-3.265934403877855,-0.3632107469677775,0.00011422002280048194
25.68,-3.2677855115877885,-0.3610116365460635,0.00011422002280048194
25.685,-3.2696253118682024,-0.3587868961192866,0.00011422002280048194
25.69,-3.2714536742059406,-0.35653672442435713,0.00011422002280048194
25.695,-3.2732704691082364,-0.35426132193597687,0.00011422002280053745
25.7,-3.275075568111548,-0.35196089084527804,0.00011422002280048194
25.705,-3.276868843790274,-0.3496356350384054,0.00011422002280053745
25.71,-3.2786501697653643,-0.3472857600750192,0.00011422002280053745
25.715,-3.2804194207128163,-0.344911473166746,0.00011422002280048194
25.72,-3.2821764723720723,-0.34251298315555195,0.00011422002280053745
25.725,-3.2839212015542936,-0.34009050049207734,0.00011422002280053745
25.73,-3.2856534861505247,-0.33764423721392145,0.00011422002280053745
25.735,-3.2873732051397595,-0.3351744069238659,0.00011422002280053745
25.74,-3.28908023859688,-0.33268122476807466,0.00011422002280048194
25.745,-3.2907744677004924,-0.3301649074142466,0.00011422002280053745
25.75,-3.292455774740647,-0.3276256730297463,0.00011422002280048194
25.755,-3.2941240431264527,-0.3250637412596898,0.00011422002280053745
25.76,-3.2957791573935733,-0.3224793332050208,0.00011422002280042642
25.765,-3.29742100321161,-0.3198726714005699,0.00011422002280048194
25.77,-3.2990494673913813,-0.3172439797930793,0.00011422002280053745
25.775,-3.300664437892081,-0.31459348371923557,0.00011422002280053745
25.78,-3.3022658038283295,-0.3119214098836842,0.00011422002280053745
25.785,-3.3038534554771055,-0.30922798633705084,0.00011422002280053745
25.79,-3.3054272842845775,-0.3065134424539441,0.00011422002280048194
25.795,-3.3069871828728123,-0.30377800891097995,0.00011422002280053745
25.8,-3.308533045046372,-0.30102191766481295,0.00011422002280048194
25.805,-3.310064765798808,-0.2982454019301625,0.00011422002280048194
25.81,-3.3115822413190297,-0.29544869615787234,0.00011422002280053745
25.815,-3.3130853689975726,-0.2926320360129771,0.00011422002280053745
25.82,-3.314574047432743,-0.28979565835280285,0.00011422002280053745
25.825,-3.3160481764366643,-0.28693980120507206,0.00011422002280048194
25.83,-3.3175076570411997,-0.2840647037460576,0.00011422002280048194
25.835,-3.3189523915037693,-0.28117060627875523,0.00011422002280048194
25.84,-3.320382283313051,-0.2782577502111042,0.00011422002280048194
25.845,-3.3217972371945796,-0.27532637803422383,0.00011422002280053745
25.85,-3.3231971591162237,-0.27237673330070933,0.00011422002280053745
25.855,-3.324581956293556,-0.2694090606029717,0.00011422002280059296
25.86,-3.325951537195118,-0.26642360555160416,0.00011422002280053745
25.865,-3.3273058115475656,-0.2634206147538187,0.00011422002280053745
25.87,-3.328644690340712,-0.2604003357919214,0.00011422002280053745
25.875,-3.3299680858324523,-0.2573630172018544,0.00011422002280059296
25.88,-3.3312759115535906,-0.2543089084517725,0.00011422002280053745
25.885,-3.332568082312547,-0.25123825992069837,0.00011422002280053745
25.89,-3.333844514199958,-0.24815132287723823,0.00011422002280053745
25.895,-3.335105124593174,-0.24504834945834109,0.00011422002280053745
25.9,-3.3363498321606406,-0.24192959264814518,0.0001142200228005652
25.905,-3.337578556866178,-0.2387953062568783,0.0001142200228005652
25.91,-3.338791219973147,-0.23564574489984047,0.00011422002280053745
25.915,-3.3399877440485137,-0.23248116397643534,0.0001142200228005652
25.92,-3.3411680529668053,-0.22930181964929416,0.0001142200228005652
25.925,-3.3423320719139538,-0.2261079688234743,0.00011422002280059296
25.93,-3.3434797273910437,-0.2228998691257131,0.00011422002280059296
25.935,-3.3446109472179453,-0.21967777888378184,0.00011422002280059296
25.94,-3.3457256605368464,-0.2164419571059047,0.0001142200228005652
25.945,-3.346823797815677,-0.2131926634602715,0.00011422002280053745
25.95,-3.3479052908514344,-0.20993015825460898,0.00011422002280053745
25.955,-3.348970072773397,-0.20665470241585707,0.00011422002280050969
25.96,-3.35001807804624,-0.2033665574699151,0.00011422002280050969
25.965,-3.351049242473043,-0.2000659855214864,0.00011422002280050969
25.97,-3.352063503198202,-0.1967532492339847,0.00011422002280053745
25.975,-3.3530607987102306,-0.19342861180954787,0.00011422002280053745
25.98,-3.3540410688444626,-0.19009233696913871,0.00011422002280053745
25.985,-3.3550042547856576,-0.1867446889327118,0.00011422002280053745
25.99,-3.3559502990704977,-0.18338593239949216,0.00011422002280053745
25.995,-3.3568791455899896,-0.1800163325283285,0.00011422002280053745
26.0,-3.3577907395917603,-0.17663615491814944,0.00011422002280050969
26.005,-3.358685027682263,-0.17324566558848573,0.00011422002280053745
26.01,-3.3595619578288733,-0.16984513096010284,0.00011422002280053745
26.015,-3.3604214793618907,-0.16643481783572445,0.00011422002280053745
26.02,-3.3612635429764457,-0.16301499338082326,0.00011422002280053745
26.025,-3.3620881007343013,-0.15958592510452654,0.00011422002280053745
26.03,-3.3628951060655647,-0.15614788084059686,0.0001142200228005652
26.035,-3.363684513770294,-0.1527011287285174,0.0001142200228005652
26.04,-3.364456280020018,-0.1492459371946426,0.00011422002280053745
26.045,-3.3652103623591514,-0.1457825749334603,0.00011422002280053745
26.05,-3.3659467197063173,-0.14231131088894308,0.0001142200228005652
26.055,-3.366665312355578,-0.1388324142359664,0.0001142200228005652
26.06,-3.367366101977566,-0.13534615436183972,0.0001142200228005652
26.065,-3.368049051620524,-0.13185280084791087,0.00011422002280053745
26.07,-3.368714125711247,-0.1283526234512727,0.00011422002280053745
26.075,-3.3693612900559393,-0.1248458920865317,0.00011422002280053745
26.08,-3.3699905118409688,-0.12133287680768752,0.00011422002280053745
26.085,-3.3706017596335363,-0.11781384779008335,0.00011422002280053745
26.09,-3.3711950033822475,-0.11428907531245573,0.00011422002280053745
26.095,-3.3717702144175976,-0.11075882973904334,0.00011422002280052357
26.1,-3.372327365452363,-0.10722338150180134,0.00011422002280052357
26.105,-3.3728664305818996,-0.10368300108269782,0.00011422002280050969
26.11,-3.3733873852843574,-0.10013795899606888,0.00011422002280050969
26.115,-3.373890206420797,-0.09658852577107896,0.00011422002280052357
26.12,-3.374374872235225,-0.09303497193424519,0.00011422002280053745
26.125,-3.37484136235453,-0.08947756799205489,0.00011422002280052357
26.13,-3.3752896577883424,-0.0859165844136349,0.00011422002280052357
26.135,-3.3757197409287962,-0.08235229161351902,0.00011422002280052357
26.14,-3.3761315955502047,-0.07878495993449044,0.00011422002280053745
26.145,-3.376525206808653,-0.07521485963047432,0.00011422002280053745
26.15,-3.3769005612414977,-0.07164226084952796,0.00011422002280053745
26.155,-3.3772576467667847,-0.06806743361688644,0.00011422002280053745
26.16,-3.3775964526825755,-0.0644906478180929,0.00011422002280053745
26.165,-3.377916969666192,-0.06091217318217148,0.00011422002280052357
26.17,-3.3782191897733735,-0.05733227926488983,0.00011422002280053051
26.175,-3.3785031064373467,-0.05375123543208689,0.00011422002280053745
26.18,-3.3787687144678147,-0.05016931084304165,0.00011422002280054439
26.185,-3.3790160100498565,-0.04658677443392981,0.00011422002280054439
26.19,-3.3792449907427464,-0.04300389490132607,0.00011422002280055132
26.195,-3.3794556554786848,-0.0394209406857812,0.00011422002280055826
26.2,-3.3796480045614494,-0.03583817995543169,0.00011422002280055132
26.205,-3.37982203966496,-0.03225588058969136,0.00011422002280055826
26.21,-3.379977763831762,-0.02867431016298263,0.0001142200228005548
26.215,-3.380115181471424,-0.025093735928536604,0.0001142200228005652
26.22,-3.380234298358856,-0.02151442480221961,0.00011422002280056867
26.225,-3.3803351216325432,-0.017936643346433145,0.00011422002280056867
26.23,-3.380417659792698,-0.014360657754062615,0.00011422002280056867
26.235,-3.38048192269933,-0.010786733832450658,0.00011422002280056867
26.24,-3.3805279215702346,-0.007215136987441653,0.0001142200228005678
26.245,-3.3805556689788996,-0.0036461322074553574,0.00011422002280056867
26.25,-3.3805651788523305,-7.998404761855752e-05,0.00011422002280056723
26.255,-3.3805564664687955,0.0034830433860873885,0.00011422002280056694
26.26,-3.3805295484554887,0.007042686452616337,0.00011422002280056607
26.265,-3.380484442786113,0.010598681991608938,0.00011422002280056347
26.27,-3.380421168778384,0.014150767339130118,0.00011422002280056173
26.275,-3.380339747091449,0.017698680343345957,0.00011422002280055826
26.28,-3.3802401997232323,0.021242159380181792,0.00011422002280055826
26.285,-3.3801225500076963,0.02478094336893277,0.0001142200228005652
26.29,-3.3799868226120235,0.02831477178786852,0.00011422002280056867
26.295,-3.3798330435337194,0.03184338468978547,0.0001142200228005652
26.3,-3.3796612400976365,0.03536652271753093,0.00011422002280057214
26.305,-3.379471440952917,0.03888392711952282,0.00011422002280057908
26.31,-3.379263676069859,0.04239533976521863,0.00011422002280058602
26.315,-3.3790379767367016,0.04590050316057509,0.00011422002280058602
26.32,-3.378794375556331,0.049399160463469816,0.00011422002280058602
26.325,-3.37853290644291,0.052891055499125955,0.00011422002280059296
26.33,-3.3782536046184255,0.05637593277549138,0.00011422002280060684
26.335,-3.3779565066091606,0.05985353749861317,0.0001142200228005999
26.34,-3.3776416502420856,0.06332361558797896,0.00011422002280062071
26.345,-3.3773090746411727,0.06678591369186573,0.00011422002280060684
26.35,-3.3769588202236296,0.07024017920265016,0.00011422002280059296
26.355,-3.3765909286960594,0.07368616027210367,0.00011422002280059296
26.36,-3.376205443050536,0.07712360582669558,0.00011422002280057908
26.365,-3.3758024075606072,0.08055226558285818,0.00011422002280059296
26.37,-3.375381867777217,0.08397189006225418,0.00011422002280059296
26.375,-3.3749438705245502,0.08738223060701798,0.00011422002280060684
26.38,-3.3744884638957986,0.09078303939501052,0.00011422002280059296
26.385,-3.3740156972488498,0.09417406945504193,0.00011422002280060684
26.39,-3.3735256212019,0.09755507468208534,0.00011422002280060684
26.395,-3.373018287628985,0.10092580985250336,0.00011422002280060684
26.4,-3.3724937496554372,0.10428603063924251,0.00011422002280060684
26.405,-3.3719520616532623,0.10763549362703445,0.00011422002280063459
26.41,-3.371393279236441,0.11097395632757603,0.00011422002280063459
26.415,-3.3708174592561497,0.1143011771947263,0.00011422002280060684
26.42,-3.3702246597959067,0.11761691563967594,0.00011422002280059296
26.425,-3.3696149401666395,0.12092093204611105,0.00011422002280062071
26.43,-3.3689883609016733,0.12421298778539233,0.00011422002280064847
26.435,-3.3683449837516455,0.1274928452317054,0.00011422002280067622
26.44,-3.3676848716793373,0.13076026777721986,0.00011422002280067622
26.445,-3.367008088854436,0.13401501984722944,0.00011422002280070398
26.45,-3.3663147006482097,0.13725686691531014,0.00011422002280070398
26.455,-3.3656047736281125,0.14048557551845,0.00011422002280067622
26.46,-3.364878375552309,0.1437009132721877,0.00011422002280067622
26.465,-3.3641355753641236,0.14690264888573193,0.00011422002280067622
26.47,-3.3633764431864086,0.15009055217709827,0.00011422002280064847
26.475,-3.362601050315839,0.1532643940882194,0.00011422002280064847
26.48,-3.3618094692171274,0.1564239467000496,0.00011422002280067622
26.485,-3.361001773517164,0.15956898324768296,0.00011422002280067622
26.49,-3.3601780379990767,0.1626992781354418,0.00011422002280064847
26.495,-3.3593383385962157,0.16581460695197145,0.00011422002280062071
26.5,-3.3584827523860623,0.1689147464853135,0.00011422002280062071
26.505,-3.3576113575840565,0.17199947473799243,0.00011422002280062071
26.51,-3.3567242335373515,0.17506857094207304,0.00011422002280062071
26.515,-3.355821460718491,0.1781218155742077,0.00011422002280062071
26.52,-3.3549031207190056,0.1811589903706922,0.00011422002280062071
26.525,-3.3539692962429366,0.18417987834248803,0.00011422002280064847
26.53,-3.353020071100282,0.18718426379024475,0.00011422002280064847
26.535,-3.3520555302003654,0.19017193231929544,0.00011422002280067622
26.54,-3.3510757595451266,0.1931426708546589,0.00011422002280064847
26.545,-3.3500808462223377,0.196096267656006,0.00011422002280064847
26.55,-3.349070878398744,0.1990325123326092,0.00011422002280067622
26.555,-3.348045945313124,0.20195119585829235,0.00011422002280064847
26.56,-3.3470061372692768,0.204852110586339,0.00011422002280064847
26.565,-3.3459515456289313,0.2077350502643926,0.00011422002280062071
26.57,-3.344882262804584,0.2105998100493208,0.00011422002280064847
26.575,-3.3437983822522517,0.21344618652207664,0.00011422002280064847
26.58,-3.342699998464157,0.2162739777025125,0.00011422002280064847
26.585,-3.341587206961334,0.21908298306417928,0.00011422002280064847
26.59,-3.34046010428616,0.22187300354908399,0.00011422002280064847
26.595,-3.3393187879948094,0.2246438415824362,0.00011422002280064847
26.6,-3.338163356649635,0.22739530108734374,0.00011422002280064847
26.605,-3.336993909811475,0.23012718749947367,0.00011422002280062071
26.61,-3.33581054803188,0.23283930778169415,0.00011422002280064847
26.615,-3.33461337284527,0.23553147043865802,0.00011422002280067622
26.62,-3.333402486761016,0.23820348553135728,0.00011422002280067622
26.625,-3.3321779932554487,0.24085516469162346,0.00011422002280067622
26.63,-3.330939996763788,0.24348632113660149,0.00011422002280062071
26.635,-3.3296886026720016,0.2460967696831596,0.00011422002280064847
26.64,-3.328423917308597,0.24868632676224992,0.00011422002280059296
26.645,-3.3271460479363255,0.2512548104332338,0.00011422002280053745
26.65,-3.325855102743826,0.25380204039813425,0.00011422002280048194
26.655,-3.3245511908371896,0.25632783801584336,0.00011422002280053745
26.66,-3.3232344222314567,0.25883202631625946,0.00011422002280053745
26.665,-3.3219049078420335,0.2613144300143809,0.00011422002280059296
26.67,-3.3205627594760445,0.2637748755243196,0.00011422002280059296
26.675,-3.319208089823615,0.26621319097324775,0.00011422002280053745
26.68,-3.317841012449071,0.2686292062152916,0.00011422002280053745
26.685,-3.316461641782081,0.27102275284533567,0.00011422002280053745
26.69,-3.315070093108719,0.2733936642127621,0.00011422002280053745
26.695,-3.3136664825624647,0.2757417754351034,0.00011422002280053745
26.7,-3.312250927115125,0.27806692341163114,0.00011422002280053745
26.705,-3.310823544567694,0.2803689468368453,0.00011422002280048194
26.71,-3.3093844535411407,0.28264768621388764,0.00011422002280048194
26.715,-3.307933773467132,0.28490298386785656,0.00011422002280048194
26.72,-3.3064716245786796,0.28713468395904673,0.00011422002280042642
26.725,-3.3049981279007277,0.2893426324960794,0.00011422002280042642
26.73,-3.3035134052406745,0.29152667734893567,0.00011422002280037091
26.735,-3.302017579178817,0.2936866682619033,0.00011422002280037091
26.74,-3.300510773058742,0.29582245686640435,0.00011422002280042642
26.745,-3.298993110977642,0.29793389669372566,0.00011422002280037091
26.75,-3.2974647177765783,0.30002084318763067,0.00011422002280037091
26.755,-3.295925719030663,0.302083153716874,0.00011422002280037091
26.76,-3.2943762410391924,0.3041206875875863,0.0001142200228003154
26.765,-3.292816410815713,0.3061333060555411,0.00011422002280025989
26.77,-3.2912463560780196,0.30812087233831237,0.00011422002280025989
26.775,-3.289666205238097,0.31008325162729283,0.00011422002280025989
26.78,-3.2880760873920005,0.31202031109959294,0.00011422002280025989
26.785,-3.2864761323096765,0.3139319199297999,0.0001142200228003154
26.79,-3.284866470424717,0.3158179493016166,0.0001142200228003154
26.795,-3.283247232824062,0.3176782724193502,0.00011422002280037091
26.8,-3.2816185512376443,0.31951276451926064,0.00011422002280042642
26.805,-3.279980558027967,0.3213213028807771,0.00011422002280053745
26.81,-3.2783333861796353,0.32310376683755454,0.00011422002280042642
26.815,-3.2766771692888246,0.3248600377883875,0.00011422002280037091
26.82,-3.2750120415527006,0.32658999920796417,0.00011422002280042642
26.825,-3.273338137758774,0.328293536657476,0.00011422002280042642
26.83,-3.2716555932742106,0.3299705377950558,0.00011422002280048194
26.835,-3.269964544035085,0.3316208923860604,0.00011422002280053745
26.84,-3.2682651265355855,0.33324449231318154,0.00011422002280048194
26.845,-3.2665574778171593,0.3348412315863988,0.00011422002280053745
26.85,-3.264841735457615,0.3364110063527516,0.00011422002280048194
26.855,-3.2631180375601776,0.3379537149059355,0.00011422002280053745
26.86,-3.261386522742484,0.3394692576957325,0.00011422002280048194
26.865,-3.25964733012554,0.3409575373372479,0.00011422002280053745
26.87,-3.257900599322629,0.34241845861997167,0.00011422002280048194
26.875,-3.2561464704281757,0.34385192851664614,0.00011422002280059296
26.88,-3.254385084006557,0.34525785619195576,0.00011422002280053745
26.885,-3.2526165810808783,0.34663615301101375,0.00011422002280053745
26.89,-3.250841103121708,0.34798673254765566,0.00011422002280048194
26.895,-3.249058792035757,0.34930951059254295,0.00011422002280059296
26.9,-3.2472697901545335,0.3506044051610568,0.00011422002280059296
26.905,-3.245474240222945,0.3518713365009938,0.00011422002280053745
26.91,-3.243672285387873,0.35311022710005086,0.00011422002280048194
26.915,-3.2418640691866982,0.3543210016931104,0.00011422002280053745
26.92,-3.240049735535796,0.35550358726930653,0.00011422002280048194
26.925,-3.2382294287190003,0.35665791307887695,0.00011422002280059296
26.93,-3.23640329337602,0.3577839106398077,0.00011422002280059296
26.935,-3.234571474490835,0.3588815137442493,0.00011422002280059296
26.94,-3.2327341173800512,0.3599506584647184,0.00011422002280048194
26.945,-3.2308913676812345,0.3609912831600699,0.00011422002280042642
26.95,-3.2290433713411995,0.3620033284812528,0.00011422002280048194
26.955,-3.227190274604283,0.36298673737682935,0.00011422002280048194
26.96,-3.225332224000584,0.36394145509826903,0.00011422002280059296
26.965,-3.223469366334182,0.36486742920500664,0.00011422002280048194
26.97,-3.2216018486713183,0.36576460956927204,0.00011422002280053745
26.975,-3.2197298183285663,0.366632948380679,0.00011422002280053745
26.98,-3.217853422860977,0.36747240015057503,0.00011422002280048194
26.985,-3.215972810050192,0.36828292171615723,0.00011422002280048194
26.99,-3.214088127892549,0.3690644722443403,0.00011422002280048194
26.995,-3.212199524587159,0.36981701323538446,0.00011422002280048194
27.0,-3.2103071485239782,0.3705405085262749,0.00011422002280059296
27.005,-3.208411148271843,0.37123492429386035,0.00011422002280053745
27.01,-3.2065116725665077,0.3719002290577371,0.00011422002280059296
27.015,-3.204608870298663,0.3725363936828856,0.00011422002280053745
27.02,-3.2027028905019344,0.3731433913820581,0.00011422002280053745
27.025,-3.20079388234088,0.3737211977179104,0.00011422002280053745
27.03,-3.1988819950989686,0.3742697906048822,0.00011422002280053745
27.035,-3.1969673781665606,0.3747891503108198,0.00011422002280053745
27.04,-3.195050181028864,0.3752792594583476,0.00011422002280048194
27.045,-3.1931305532538987,0.37574010302597805,0.00011422002280053745
27.05,-3.191208644480455,0.3761716683489648,0.00011422002280042642
27.055,-3.189284604406036,0.37657394511989895,0.00011422002280042642
27.06,-3.1873585827748117,0.3769469253890436,0.00011422002280042642
27.065,-3.185430729365563,0.3772906035644092,0.00011422002280048194
27.07,-3.1835011939796347,0.37760497641156643,0.00011422002280048194
27.075,-3.181570126428878,0.37789004305320034,0.00011422002280053745
27.08,-3.1796376765236056,0.3781458049684001,0.00011422002280042642
27.085,-3.1777039940605483,0.37837226599168716,0.00011422002280042642
27.09,-3.1757692288108195,0.3785694323117807,0.00011422002280048194
27.095,-3.1738335305078786,0.3787373124701009,0.00011422002280059296
27.1,-3.171897048835511,0.37887591735900844,0.00011422002280059296
27.105,-3.1699599334158206,0.37898526021978035,0.00011422002280048194
27.11,-3.168022333797218,0.3790653566403241,0.00011422002280048194
27.115,-3.166084399442438,0.3791162245526279,0.00011422002280048194
27.12,-3.1641462797165594,0.3791378842299482,0.00011422002280053745
27.125,-3.1622081238750517,0.3791303582837349,0.00011422002280048194
27.13,-3.1602700810518205,0.37909367166029384,0.00011422002280048194
27.135,-3.1583323002472867,0.379027851637188,0.00011422002280059296
27.14,-3.1563949303164813,0.37893292781937765,0.00011422002280053745
27.145,-3.154458119957151,0.3788089321350984,0.00011422002280042642
27.15,-3.152522017697898,0.37865589883148065,0.00011422002280048194
27.155,-3.150586771886335,0.3784738644699091,0.00011422002280048194
27.16,-3.148652530677272,0.3782628679211241,0.00011422002280053745
27.165,-3.1467194420209172,0.3780229503600647,0.00011422002280048194
27.17,-3.1447876536511137,0.37775415526045525,0.00011422002280048194
27.175,-3.1428573130736077,0.37745652838913774,0.00011422002280048194
27.18,-3.140928567554334,0.3771301178001474,0.00011422002280053745
27.185,-3.1390015641077427,0.37677497382853714,0.00011422002280048194
27.19,-3.1370764494851544,0.3763911490839484,0.00011422002280053745
27.195,-3.1351533701631538,0.37597869844393383,0.00011422002280053745
27.2,-3.133232472332006,0.37553767904702734,0.00011422002280048194
27.205,-3.131313901884121,0.37506815028556917,0.00011422002280053745
27.21,-3.1293978044025508,0.3745701737982843,0.00011422002280048194
27.215,-3.127484325149528,0.37404381346261684,0.00011422002280048194
27.22,-3.1255736090550355,0.3734891353868197,0.00011422002280053745
27.225,-3.1236658007054263,0.37290620790180584,0.00011422002280042642
27.23,-3.1217610443320876,0.37229510155276035,0.00011422002280042642
27.235,-3.1198594838001346,0.3716558890905126,0.00011422002280048194
27.24,-3.117961262597163,0.3709886454626772,0.00011422002280048194
27.245,-3.11606652382204,0.3702934478045587,0.00011422002280048194
27.25,-3.11417541017375,0.3695703754298289,0.00011422002280048194
27.255,-3.112288063940275,0.3688195098209706,0.00011422002280042642
27.26,-3.110404626987536,0.3680409346194987,0.00011422002280048194
27.265,-3.108525240748387,0.36723473561595815,0.00011422002280053745
27.27,-3.106650046211646,0.3664010007396946,0.00011422002280042642
27.275,-3.104779183911193,0.3655398200484111,0.00011422002280042642
27.28,-3.1029127939151153,0.36465128571750544,0.00011422002280042642
27.285,-3.1010510158149143,0.3637354920291958,0.00011422002280037091
27.29,-3.0991939887147564,0.362792535361429,0.00011422002280042642
27.295,-3.097341851220792,0.36182251417658523,0.00011422002280048194
27.3,-3.095494741430534,0.3608255290099764,0.00011422002280048194
27.305,-3.0936527969222802,0.3598016824581348,0.00011422002280059296
27.31,-3.0918161547446155,0.35875107916690824,0.00011422002280053745
27.315,-3.089984951405962,0.35767382581935164,0.00011422002280048194
27.32,-3.0881593228642013,0.3565700311234295,0.00011422002280048194
27.325,-3.086339404516349,0.3554398057995179,0.00011422002280048194
27.33,-3.0845253311883023,0.35428326256772463,0.00011422002280053745
27.335,-3.08271723712465,0.3531005161350189,0.00011422002280048194
27.34,-3.0809152559785518,0.35189168318218217,0.00011422002280048194
27.345,-3.079119520801676,0.35065688235057135,0.00011422002280048194
27.35,-3.077330164034215,0.3493962342287118,0.00011422002280048194
27.355,-3.075547317494969,0.3481098613387167,0.00011422002280048194
27.36,-3.0737711123714884,0.3467978881225281,0.00011422002280053745
27.365,-3.072001679210303,0.34546044092799905,0.00011422002280053745
27.37,-3.070239147907209,0.34409764799480597,0.00011422002280053745
27.375,-3.068483647697642,0.3427096394402059,0.00011422002280053745
27.38,-3.0667353071471064,0.3412965472446262,0.00011422002280048194
27.385,-3.0649942541416926,0.33985850523710853,0.00011422002280048194
27.39,-3.063260615878668,0.3383956490806019,0.00011422002280048194
27.395,-3.0615345188571332,0.33690811625709854,0.00011422002280048194
27.4,-3.0598160888687644,0.3353960460526358,0.00011422002280053745
27.405,-3.058105450988629,0.3338595795421506,0.00011422002280048194
27.41,-3.0564027295660847,0.33229885957420235,0.00011422002280053745
27.415,-3.0547080482157436,0.3307140307555513,0.00011422002280048194
27.42,-3.053021529808529,0.3291052394356147,0.00011422002280059296
27.425,-3.051343296462809,0.3274726336907973,0.00011422002280053745
27.43,-3.0496734695356036,0.32581636330868524,0.00011422002280048194
27.435,-3.0480121696138793,0.32413657977213234,0.00011422002280059296
27.44,-3.0463595165059245,0.3224334362432218,0.00011422002280059296
27.445,-3.04471562923281,0.3207070875471207,0.00011422002280048194
27.45,-3.0430806260199215,0.318957690155812,0.00011422002280053745
27.455,-3.041454624288588,0.3171854021717326,0.00011422002280053745
27.46,-3.0398377406477866,0.3153903833112988,0.00011422002280053745
27.465,-3.0382300908859388,0.31357279488834033,0.00011422002280053745
27.47,-3.03663178996278,0.3117327997974242,0.00011422002280053745
27.475,-3.035042952001325,0.30987056249709666,0.00011422002280048194
27.48,-3.0334636902799206,0.30798624899303495,0.00011422002280053745
27.485,-3.031894117224371,0.3060800268211013,0.00011422002280048194
27.49,-3.0303343444001647,0.304152065030325,0.00011422002280053745
27.495,-3.028784482504781,0.30220253416579845,0.00011422002280042642
27.5,-3.02724464136009,0.30023160625150264,0.00011422002280042642
27.505,-3.02571492990483,0.2982394547730468,0.00011422002280048194
27.51,-3.0241954561871824,0.2962262546603496,0.00011422002280053745
27.515,-3.022686327357438,0.2941921822702533,0.00011422002280053745
27.52,-3.0211876496607384,0.29213741536906174,0.00011422002280048194
27.525,-3.019699528429922,0.29006213311503165,0.00011422002280042642
27.53,-3.0182220680784506,0.2879665160407982,0.00011422002280048194
27.535,-3.0167553720934306,0.28585074603575483,0.00011422002280042642
27.54,-3.0152995430287195,0.28371500632836716,0.00011422002280042642
27.545,-3.0138546824981263,0.28155948146845233,0.00011422002280042642
27.55,-3.0124208911687074,0.2793843573094132,0.00011422002280042642
27.555,-3.01099826875414,0.2771898209904167,0.00011422002280042642
27.56,-3.0095869140082008,0.27497606091854904,0.00011422002280042642
27.565,-3.008186924718327,0.2727432667509245,0.00011422002280037091
27.57,-3.006798397699276,0.27049162937677135,0.00011422002280042642
27.575,-3.005421428786867,0.2682213408994715,0.00011422002280042642
27.58,-3.004056112831824,0.26593259461858815,0.00011422002280042642
27.585,-3.002702543693706,0.26362558501185906,0.00011422002280042642
27.59,-3.001360814234932,0.26130050771717833,0.00011422002280048194
27.595,-3.0000310163148924,0.25895755951454213,0.00011422002280042642
27.6,-2.9987132407841592,0.25659693830799213,0.00011422002280042642
27.605,-2.9974075774787887,0.25421884310754606,0.00011422002280048194
27.61,-2.9961141152147084,0.25182347401110117,0.00011422002280048194
27.615,-2.9948329417822057,0.24941103218634572,0.00011422002280048194
27.62,-2.993564143940504,0.24698171985265394,0.00011422002280048194
27.625,-2.9923078074124354,0.2445357402629876,0.00011422002280053745
27.63,-2.9910640168791987,0.24207329768577873,0.00011422002280050969
27.635,-2.989832855975217,0.23959459738682834,0.00011422002280053745
27.64,-2.9886144072830896,0.23709984561120898,0.00011422002280053745
27.645,-2.9874087523286232,0.23458924956515628,0.0001142200228005652
27.65,-2.986215971575972,0.232063017397986,0.00011422002280062071
27.655,-2.98503614442286,0.22952135818401,0.0001142200228005652
27.66,-2.9838693491959,0.22696448190447482,0.00011422002280059296
27.665,-2.9827156631460023,0.22439259942949613,0.00011422002280053745
27.67,-2.981575162443876,0.22180592250002518,0.00011422002280050969
27.675,-2.9804479221756273,0.21920466370983313,0.00011422002280053745
27.68,-2.979334016338441,0.2165890364874987,0.00011422002280053745
27.685,-2.9782335178363617,0.21395925507843544,0.00011422002280053745
27.69,-2.9771464984761637,0.21131553452693136,0.00011422002280050969
27.695,-2.9760730289633144,0.20865809065822472,0.00011422002280048194
27.7,-2.975013178898024,0.2059871400605878,0.00011422002280050969
27.705,-2.973967016771394,0.203302900067458,0.00011422002280048194
27.71,-2.9729346099616523,0.2006055887395868,0.00011422002280048194
27.715,-2.9719160247304814,0.19789542484723258,0.00011422002280048194
27.72,-2.970911326219436,0.19517262785236622,0.00011422002280050969
27.725,-2.9699205784464517,0.19243741789092886,0.00011422002280050969
27.73,-2.9689438443024487,0.18969001575512504,0.00011422002280053745
27.735,-2.967981185548017,0.18693064287573552,0.00011422002280050969
27.74,-2.9670326628102,0.18415952130448748,0.00011422002280048194
27.745,-2.9660983355793653,0.18137687369645253,0.00011422002280048194
27.75,-2.965178262206165,0.17858292329249714,0.00011422002280045418
27.755,-2.964272499898585,0.17577789390175483,0.00011422002280048194
27.76,-2.963381104719085,0.17296200988415888,0.00011422002280048194
27.765,-2.96250413158183,0.17013549613301865,0.00011422002280050969
27.77,-2.961641634250004,0.1672985780576227,0.00011422002280050969
27.775,-2.9607936653332185,0.16445148156590708,0.00011422002280050969
27.78,-2.959960276285008,0.1615944330471583,0.00011422002280048194
27.785,-2.9591415174004148,0.158727659354775,0.00011422002280048194
27.79,-2.9583374378136567,0.15585138778905797,0.00011422002280045418
27.795,-2.957548085495888,0.15296584608006583,0.00011422002280045418
27.8,-2.9567735072530503,0.1500712623705211,0.00011422002280048194
27.805,-2.956013748723799,0.14716786519874683,0.00011422002280048194
27.81,-2.9552688543775303,0.14425588348167417,0.00011422002280048194
27.815,-2.9545388675124866,0.14133554649788857,0.00011422002280048194
27.82,-2.953823830253953,0.13840708387073944,0.00011422002280048194
27.825,-2.953123783552535,0.13547072555148082,0.00011422002280050969
27.83,-2.9524387671825276,0.1325267018024848,0.00011422002280050969
27.835,-2.9517688197403658,0.12957524318049474,0.00011422002280048194
27.84,-2.951113978643165,0.12661658051994357,0.00011422002280048194
27.845,-2.9504742801273416,0.12365094491630418,0.00011422002280050969
27.85,-2.949849759247322,0.12067856770951144,0.00011422002280049581
27.855,-2.949240449874335,0.1176996804674375,0.00011422002280046806
27.86,-2.9486463846952895,0.11471451496940147,0.00011422002280046806
27.865,-2.9480675952117332,0.11172330318975335,0.00011422002280048194
27.87,-2.9475041117389007,0.10872627728149885,0.00011422002280049581
27.875,-2.9469559634048403,0.10572366955999016,0.00011422002280049581
27.88,-2.946423178149625,0.1027157124866488,0.00011422002280049581
27.885,-2.945905782724648,0.09970263865276098,0.00011422002280049581
27.89,-2.9454038026920015,0.09668468076332591,0.00011422002280049581
27.895,-2.944917262423934,0.09366207162093805,0.00011422002280049581
27.9,-2.944446185102394,0.09063504410974349,0.00011422002280050969
27.905,-2.9439905927186536,0.08760383117943608,0.00011422002280049581
27.91,-2.943550506073015,0.08456866582931878,0.00011422002280050969
27.915,-2.9431259447745965,0.08152978109239573,0.00011422002280050969
27.92,-2.9427169272412006,0.07848741001953527,0.00011422002280050969
27.925,-2.942323470699265,0.07544178566368477,0.00011422002280050969
27.93,-2.941945591183889,0.07239314106411691,0.00011422002280050969
27.935,-2.941583303538947,0.06934170923074842,0.00011422002280049581
27.94,-2.9412366214172754,0.06628772312849625,0.00011422002280049581
27.945,-2.9409055572809453,0.06323141566169665,0.00011422002280049581
27.95,-2.94059012240161,0.06017301965855217,0.00011422002280048887
27.955,-2.940290326860935,0.057112767855649275,0.00011422002280048194
27.96,-2.940006179551104,0.05405089288251168,0.000114220022800475
27.965,-2.939737688175409,0.05098762724621466,0.000114220022800475
27.97,-2.939484859248912,0.04792320331602537,0.00011422002280046806
27.975,-2.9392476980991886,0.044857853308109624,0.00011422002280046806
27.98,-2.939026208867154,0.041791809270285314,0.00011422002280046806
27.985,-2.9388203945079576,0.03872530306680216,0.00011422002280046112
27.99,-2.9386302567919627,0.03565856636318857,0.00011422002280046112
27.995,-2.9384557963058,0.032591830611130426,0.00011422002280045418
28.0,-2.9382970124535,0.02952532703340694,0.00011422002280045418
28.005,-2.9381539034577013,0.0264592866088486,0.00011422002280045418
28.01,-2.938026466360936,0.02339394005735761,0.00011422002280045765
28.015,-2.9379146970269914,0.020329517824970864,0.00011422002280045418
28.02,-2.9378185901423484,0.017266250068945086,0.00011422002280045765
28.025,-2.9377381392176956,0.014204366642905015,0.00011422002280045765
28.03,-2.937673336589519,0.011144097082019109,0.00011422002280045765
28.035,-2.937624173421769,0.00808567058822828,0.00011422002280045765
28.04,-2.9375906397075995,0.005029316015492278,0.00011422002280045938
28.045,-2.937572724271186,0.0019752618550943984,0.00011422002280046112
28.05,-2.937570414769617,-0.0010762637790157168,0.00011422002280046134
28.055,-2.9375836976948593,-0.004125033164861216,0.00011422002280046112
28.06,-2.9376125583758004,-0.007170818987018578,0.00011422002280046025
28.065,-2.9376569809803623,-0.010213394351174819,0.00011422002280045938
28.07,-2.9377169485176937,-0.013252532798635988,0.00011422002280045938
28.075,-2.9377924428404314,-0.01628800832082208,0.00011422002280045765
28.08,-2.93788344464704,-0.019319595373705797,0.00011422002280045418
28.085,-2.9379899334842223,-0.022347068892230204,0.00011422002280045418
28.09,-2.938111887749406,-0.025370204304680007,0.00011422002280045418
28.095,-2.9382492846933013,-0.02838877754704141,0.00011422002280045071
28.1,-2.938402100422533,-0.03140256507731018,0.00011422002280044724
28.105,-2.9385703099023455,-0.03441134388976786,0.00011422002280044724
28.11,-2.938753886959381,-0.037414891529245875,0.00011422002280044724
28.115,-2.9389528042845297,-0.04041298610533725,0.00011422002280044724
28.12,-2.9391670334358544,-0.043405406306590726,0.00011422002280044724
28.125,-2.9393965448415846,-0.04639193141466206,0.00011422002280044724
28.13,-2.9396413078031864,-0.049372341318457025,0.00011422002280044724
28.135,-2.9399012904985016,-0.052346416528226,0.00011422002280044724
28.14,-2.940176459984959,-0.05531393818962987,0.00011422002280044724
28.145,-2.940466782202862,-0.05827468809779645,0.00011422002280044724
28.15,-2.9407722219787407,-0.06122844871132761,0.00011422002280045418
28.155,-2.9410927430287814,-0.06417500316629134,0.00011422002280045418
28.16,-2.941428307962325,-0.06711413529017356,0.0001142200228004403
28.165,-2.9417788782854375,-0.0700456296158238,0.00011422002280042642
28.17,-2.9421444144045505,-0.07296927139535486,0.00011422002280042642
28.175,-2.9425248756301743,-0.07588484661401565,0.00011422002280041255
28.18,-2.9429202201806812,-0.07879214200405624,0.00011422002280041255
28.185,-2.943330405186159,-0.08169094505854554,0.00011422002280041255
28.19,-2.943755386692336,-0.08458104404517507,0.00011422002280041255
28.195,-2.9441951196645753,-0.087462228020024,0.00011422002280039867
28.2,-2.944649557991941,-0.09033428684131874,0.00011422002280039867
28.205,-2.945118654491335,-0.09319701118314554,0.00011422002280041255
28.21,-2.9456023609116992,-0.09605019254914922,0.00011422002280039867
28.215,-2.9461006279382937,-0.0988936232861937,0.00011422002280038479
28.22,-2.946613405197043,-0.10172709659801617,0.00011422002280038479
28.225,-2.9471406412589496,-0.10455040655883681,0.00011422002280038479
28.23,-2.947682283644577,-0.107363348126942,0.00011422002280038479
28.235,-2.9482382788286077,-0.11016571715825875,0.00011422002280038479
28.24,-2.9488085722444644,-0.11295731041988231,0.00011422002280037091
28.245,-2.949393108289002,-0.11573792560358849,0.00011422002280035704
28.25,-2.9499918303272685,-0.11850736133930664,0.00011422002280035704
28.255,-2.9506046806973387,-0.12126541720858466,0.00011422002280037091
28.26,-2.9512316007152095,-0.12401189375800814,0.00011422002280037091
28.265,-2.9518725306797675,-0.12674659251259096,0.00011422002280037091
28.27,-2.952527409877828,-0.1294693159891547,0.00011422002280037091
28.275,-2.9531961765892367,-0.13217986770965895,0.00011422002280037091
28.28,-2.953878768092043,-0.13487805221451343,0.00011422002280037091
28.285,-2.9545751206677378,-0.13756367507584827,0.00011422002280034316
28.29,-2.9552851696065665,-0.14023654291077242,0.00011422002280034316
28.295,-2.9560088492129,-0.14289646339458292,0.00011422002280037091
28.3,-2.9567460928106803,-0.14554324527394227,0.00011422002280034316
28.305,-2.9574968327489297,-0.14817669838003988,0.00011422002280034316
28.31,-2.9582610004073295,-0.15079663364170062,0.00011422002280034316
28.315,-2.959038526201865,-0.1534028630984704,0.00011422002280034316
28.32,-2.959829339590533,-0.15599519991365537,0.00011422002280034316
28.325,-2.9606333690791256,-0.15857345838734338,0.00011422002280034316
28.33,-2.9614505422270705,-0.16113745396937013,0.00011422002280034316
28.335,-2.962280785653344,-0.1636870032722581,0.0001142200228003154
28.34,-2.9631240250424438,-0.1662219240841062,0.0001142200228003154
28.345,-2.9639801851504357,-0.16874203538145716,0.00011422002280025989
28.35,-2.9648491898110607,-0.1712471573421082,0.00011422002280028765
28.355,-2.9657309619419054,-0.1737371113578794,0.00011422002280028765
28.36,-2.966625423550645,-0.17621172004735514,0.0001142200228003154
28.365,-2.967532495741344,-0.17867080726856382,0.00011422002280037091
28.37,-2.9684520987208267,-0.18111419813162224,0.00011422002280037091
28.375,-2.9693841518051065,-0.1835417190113234,0.00011422002280034316
28.38,-2.9703285734258875,-0.18595319755969367,0.00011422002280034316
28.385,-2.9712852811371238,-0.18834846271848488,0.00011422002280034316
28.39,-2.972254191621641,-0.19072734473161634,0.00011422002280034316
28.395,-2.9732352206978314,-0.19308967515758038,0.0001142200228003154
28.4,-2.9742282833264,-0.19543528688177744,0.00011422002280028765
28.405,-2.975233293617183,-0.1977640141288068,0.0001142200228003154
28.41,-2.9762501648360193,-0.20007569247469104,0.0001142200228003154
28.415,-2.9772788094116978,-0.20237015885905985,0.00011422002280034316
28.42,-2.978319138942954,-0.2046472515972594,0.0001142200228003154
28.425,-2.979371064205533,-0.20690681039240147,0.00011422002280028765
28.43,-2.9804344951593182,-0.20914867634736473,0.00011422002280028765
28.435,-2.9815093409555153,-0.21137269197671604,0.0001142200228003154
28.44,-2.9825955099438994,-0.21357870121857603,0.00011422002280034316
28.445,-2.98369290968012,-0.21576654944640783,0.00011422002280034316
28.45,-2.9848014469330733,-0.2179360834807528,0.0001142200228003154
28.455,-2.985921027692326,-0.22008715160088008,0.0001142200228003154
28.46,-2.987051557175603,-0.22221960355637288,0.00011422002280034316
28.465,-2.9881929398363316,-0.22433329057863186,0.00011422002280037091
28.47,-2.989345079371249,-0.22642806539231755,0.00011422002280034316
28.475,-2.9905078787280623,-0.22850378222670167,0.00011422002280037091
28.48,-2.9916812401131687,-0.23056029682693868,0.00011422002280037091
28.485,-2.9928650649994353,-0.23259746646526955,0.00011422002280037091
28.49,-2.9940592541340325,-0.23461514995212734,0.00011422002280039867
28.495,-2.9952637075463273,-0.2366132076471663,0.00011422002280042642
28.5,-2.996478324555826,-0.23859150147019545,0.00011422002280042642
28.505,-2.997703003780184,-0.24054989491203718,0.00011422002280042642
28.51,-2.998937643143262,-0.24248825304528213,0.00011422002280042642
28.515,-3.000182139883234,-0.24440644253495117,0.00011422002280042642
28.52,-3.001436390560764,-0.246304331649075,0.00011422002280048194
28.525,-3.002700291067222,-0.24818179026916265,0.00011422002280048194
28.53,-3.0039737366329584,-0.2500386899005796,0.00011422002280053745
28.535,-3.0052566218356316,-0.25187490368281673,0.00011422002280053745
28.54,-3.0065488406085907,-0.2536903063996695,0.00011422002280053745
28.545,-3.007850286249305,-0.2554847744893,0.00011422002280053745
28.55,-3.0091608514278434,-0.25725818605419243,0.00011422002280053745
28.555,-3.010480428195414,-0.2590104208710106,0.00011422002280053745
28.56,-3.0118089079929424,-0.2607413604003313,0.00011422002280048194
28.565,-3.013146181659708,-0.2624508877962724,0.00011422002280048194
28.57,-3.0144921394420208,-0.26413888791599777,0.00011422002280042642
28.575,-3.015846671001957,-0.26580524732911737,0.00011422002280042642
28.58,-3.0172096654261336,-0.2674498543269552,0.00011422002280042642
28.585,-3.0185810112345353,-0.2690725989317033,0.00011422002280042642
28.59,-3.0199605963893807,-0.27067337290544485,0.00011422002280042642
28.595,-3.0213483083040473,-0.2722520697590631,0.00011422002280042642
28.6,-3.0227440338520286,-0.2738085847610123,0.00011422002280048194
28.605,-3.0241476593759398,-0.2753428149459587,0.00011422002280042642
28.61,-3.0255590706965734,-0.27685465912330004,0.00011422002280042642
28.615,-3.0269781531219895,-0.2783440178855393,0.00011422002280042642
28.62,-3.0284047914566536,-0.2798107936165298,0.00011422002280048194
28.625,-3.0298388700106123,-0.2812548904995752,0.00011422002280048194
28.63,-3.0312802726087162,-0.28267621452540087,0.00011422002280048194
28.635,-3.0327288825998786,-0.28407467349997273,0.00011422002280048194
28.64,-3.0341845828663705,-0.2854501770521732,0.00011422002280048194
28.645,-3.0356472558331644,-0.2868026366413391,0.00011422002280042642
28.65,-3.0371167834773076,-0.28813196556464293,0.00011422002280042642
28.655,-3.0385930473373373,-0.2894380789643287,0.00011422002280042642
28.66,-3.0400759285227257,-0.29072089383479155,0.00011422002280048194
28.665,-3.041565307723374,-0.29198032902951193,0.00011422002280053745
28.67,-3.043061065219129,-0.2932163052678263,0.00011422002280053745
28.675,-3.044563080889335,-0.2944287451415407,0.00011422002280053745
28.68,-3.0460712342224294,-0.2956175731213922,0.00011422002280053745
28.685,-3.0475854043255604,-0.29678271556334107,0.00011422002280048194
28.69,-3.04910546993424,-0.2979241007147049,0.00011422002280042642
28.695,-3.0506313094220254,-0.29904165872012295,0.00011422002280048194
28.7,-3.052162800810239,-0.30013532162736273,0.00011422002280053745
28.705,-3.053699821777707,-0.3012050233929494,0.00011422002280048194
28.71,-3.0552422496705343,-0.3022506998876311,0.00011422002280048194
28.715,-3.056789961511897,-0.3032722889016674,0.00011422002280048194
28.72,-3.058342834011877,-0.3042697301499529,0.00011422002280048194
28.725,-3.0599007435773085,-0.3052429652769586,0.00011422002280053745
28.73,-3.061463566321652,-0.3061919378614975,0.00011422002280048194
28.735,-3.063031178074901,-0.30711659342131953,0.00011422002280059296
28.74,-3.0646034543934997,-0.30801687941751826,0.00011422002280053745
28.745,-3.066180270570291,-0.30889274525876353,0.00011422002280048194
28.75,-3.0677615016444797,-0.3097441423053461,0.00011422002280053745
28.755,-3.0693470224116233,-0.31057102387304586,0.00011422002280053745
28.76,-3.070936707433637,-0.3113733452368097,0.00011422002280048194
28.765,-3.072530431048814,-0.3121510636342436,0.00011422002280053745
28.77,-3.0741280673818725,-0.3129041382689215,0.00011422002280053745
28.775,-3.0757294903540107,-0.31363253031350125,0.00011422002280048194
28.78,-3.077334573692982,-0.3143362029126534,0.00011422002280053745
28.785,-3.0789431909431793,-0.315015121185796,0.00011422002280048194
28.79,-3.080555215475741,-0.31566925222964287,0.00011422002280053745
28.795,-3.082170520498665,-0.316298565120554,0.00011422002280048194
28.8,-3.0837889790669277,-0.3169030309166924,0.00011422002280048194
28.805,-3.0854104640926283,-0.3174826226599903,0.00011422002280053745
28.81,-3.08703484835513,-0.3180373153779142,0.00011422002280053745
28.815,-3.088662004511217,-0.31856708608503725,0.00011422002280053745
28.82,-3.0902918051052493,-0.31907191378441047,0.00011422002280048194
28.825,-3.0919241225793397,-0.3195517794687406,0.00011422002280053745
28.83,-3.0935588292835225,-0.32000666612136436,0.00011422002280048194
28.835,-3.095195797485934,-0.32043655871702625,0.00011422002280053745
28.84,-3.0968348993829893,-0.3208414442224537,0.00011422002280059296
28.845,-3.098476007109573,-0.3212213115967346,0.00011422002280059296
28.85,-3.100118992749222,-0.3215761517914912,0.00011422002280053745
28.855,-3.101763728344307,-0.3219059577508521,0.00011422002280053745
28.86,-3.1034100859062255,-0.32221072441122484,0.00011422002280053745
28.865,-3.1050579374255793,-0.3224904487008632,0.00011422002280053745
28.87,-3.106707154882359,-0.3227451295392334,0.00011422002280053745
28.875,-3.108357610256116,-0.32297476783617624,0.00011422002280042642
28.88,-3.1100091755361414,-0.3231793664908681,0.00011422002280048194
28.885,-3.111661722731629,-0.32335893039057617,0.00011422002280059296
28.89,-3.113315123881831,-0.32351346640921147,0.00011422002280053745
28.895,-3.114969251066217,-0.3236429834056795,0.00011422002280048194
28.9,-3.116623976414612,-0.32374749222202565,0.00011422002280048194
28.905,-3.118279172117331,-0.3238270056813784,0.00011422002280053745
28.91,-3.119934710435296,-0.32388153858568897,0.00011422002280048194
28.915,-3.1215904637101533,-0.32391110771326875,0.00011422002280053745
28.92,-3.1232463043743643,-0.3239157318161226,0.00011422002280048194
28.925,-3.1249021049612873,-0.3238954316170813,0.00011422002280059296
28.93,-3.1265577381152494,-0.32385022980673,0.00011422002280053745
28.935,-3.1282130766015928,-0.32378015104013724,0.00011422002280053745
28.94,-3.1298679933167115,-0.32368522193338056,0.00011422002280053745
28.945,-3.1315223612980616,-0.32356547105987277,0.00011422002280037091
28.95,-3.1331760537341653,-0.32342092894648744,0.00011422002280042642
28.955,-3.13482894397458,-0.3232516280694844,0.00011422002280042642
28.96,-3.136480905539857,-0.32305760285023705,0.00011422002280042642
28.965,-3.138131812131468,-0.3228388896507614,0.00011422002280042642
28.97,-3.1397815376417206,-0.32259552676904685,0.00011422002280048194
28.975,-3.14142995616364,-0.32232755443419064,0.00011422002280059296
28.98,-3.143076942000823,-0.32203501480133734,0.00011422002280053745
28.985,-3.1447223696772793,-0.3217179519464221,0.00011422002280042642
28.99,-3.1463661139472308,-0.32137641186072086,0.00011422002280042642
28.995,-3.1480080498048912,-0.32101044244520677,0.00011422002280042642
29.0,-3.1496480524942094,-0.3206200935047169,0.00011422002280048194
29.005,-3.1512859975185927,-0.3202054167419246,0.00011422002280048194
29.01,-3.1529217606505897,-0.3197664657511253,0.00011422002280053745
29.015,-3.154555217941541,-0.3193032960118335,0.00011422002280048194
29.02,-3.1561862457312055,-0.3188159648821908,0.00011422002280048194
29.025,-3.1578147206573433,-0.31830453159219,0.00011422002280053745
29.03,-3.1594405196652677,-0.31776905723671295,0.00011422002280048194
29.035,-3.1610635200173576,-0.3172096047683887,0.00011422002280059296
29.04,-3.162683599302541,-0.3166262389902642,0.00011422002280059296
29.045,-3.164300635445732,-0.31601902654829983,0.00011422002280048194
29.05,-3.1659145067172294,-0.3153880359236857,0.00011422002280059296
29.055,-3.167525091742085,-0.31473333742497633,0.00011422002280053745
29.06,-3.1691322695094195,-0.3140550031800553,0.00011422002280048194
29.065,-3.170735919381705,-0.31335310712792236,0.00011422002280048194
29.07,-3.172335921103997,-0.3126277250103112,0.00011422002280053745
29.075,-3.173932154813135,-0.311878934363132,0.00011422002280048194
29.08,-3.1755245010468878,-0.31110681450775046,0.00011422002280042642
29.085,-3.1771128407530607,-0.3103114465420957,0.00011422002280048194
29.09,-3.178697055298548,-0.30949291333160717,0.00011422002280053745
29.095,-3.1802770264783544,-0.30865129950001197,0.00011422002280053745
29.1,-3.1818526365245536,-0.3077866914199462,0.00011422002280053745
29.105,-3.183423768115203,-0.30689917720341664,0.00011422002280048194
29.11,-3.1849903043832155,-0.30598884669209936,0.00011422002280053745
29.115,-3.1865521289251735,-0.30505579144748846,0.00011422002280053745
29.12,-3.1881091258100964,-0.30410010474088806,0.00011422002280042642
29.125,-3.1896611795881515,-0.3031218815432564,0.00011422002280053745
29.13,-3.1912081752993227,-0.3021212185148931,0.00011422002280048194
29.135,-3.1927499984820154,-0.30109821399498593,0.00011422002280048194
29.14,-3.19428653518161,-0.3000529679910117,0.00011422002280048194
29.145,-3.1958176719589693,-0.29898558216798793,0.00011422002280048194
29.15,-3.1973432958988783,-0.29789615983759027,0.00011422002280048194
29.155,-3.1988632946184383,-0.2967848059471269,0.00011422002280048194
29.16,-3.2003775562753933,-0.29565162706838094,0.00011422002280048194
29.165,-3.201885969576413,-0.2944967313863102,0.00011422002280048194
29.17,-3.203388423785306,-0.2933202286876224,0.00011422002280042642
29.175,-3.2048848087311765,-0.2921222303492202,0.00011422002280042642
29.18,-3.2063750148165298,-0.29090284932651084,0.00011422002280042642
29.185,-3.2078589330253062,-0.2896622001415993,0.00011422002280037091
29.19,-3.2093364549308627,-0.2884003988713531,0.00011422002280042642
29.195,-3.2108074727038853,-0.2871175631353511,0.00011422002280037091
29.2,-3.2122718791202503,-0.28581381208370604,0.00011422002280042642
29.205,-3.213729567568814,-0.28448926638477867,0.00011422002280042642
29.21,-3.2151804320591433,-0.2831440482127737,0.00011422002280037091
29.215,-3.2166243672291777,-0.2817782812352297,0.00011422002280037091
29.22,-3.218061268352838,-0.28039209060038983,0.00011422002280042642
29.225,-3.2194910313475584,-0.27898560292447544,0.00011422002280037091
29.23,-3.220913552781757,-0.27755894627885513,0.00011422002280042642
29.235,-3.2223287298822463,-0.27611225017710267,0.00011422002280048194
29.24,-3.223736460541568,-0.2746456455619656,0.00011422002280042642
29.245,-3.2251366433252695,-0.2731592647922307,0.00011422002280048194
29.25,-3.226529177479102,-0.27165324162950094,0.00011422002280048194
29.255,-3.2279139629361655,-0.27012771122486934,0.00011422002280048194
29.26,-3.229290900323975,-0.2685828101055124,0.00011422002280048194
29.265,-3.2306598909714572,-0.26701867616119607,0.00011422002280053745
29.27,-3.2320208369158854,-0.2654354486306867,0.00011422002280053745
29.275,-3.2333736409097398,-0.2638332680880899,0.00011422002280053745
29.28,-3.2347182064274986,-0.2622122764291023,0.00011422002280053745
29.285,-3.236054437672355,-0.26057261685719196,0.00011422002280053745
29.29,-3.2373822395828737,-0.2589144338696919,0.00011422002280048194
29.295,-3.238701517839566,-0.2572378732438296,0.00011422002280053745
29.3,-3.240012178871394,-0.2555430820226864,0.00011422002280053745
29.305,-3.24131412986221,-0.253830208501077,0.00011422002280053745
29.31,-3.242607278757118,-0.2520994022113744,0.00011422002280059296
29.315,-3.243891534268763,-0.2503508139092631,0.00011422002280059296
29.32,-3.2451668058835463,-0.2485845955594386,0.00011422002280064847
29.325,-3.2464330038677733,-0.24680090032123392,0.00011422002280064847
29.33,-3.2476900392737207,-0.2449998825342017,0.00011422002280064847
29.335,-3.2489378239456346,-0.24318169770363354,0.00011422002280062071
29.34,-3.2501762705256487,-0.24134650248603387,0.00011422002280067622
29.345,-3.251405292459638,-0.23949445467453037,0.00011422002280067622
29.35,-3.2526248040029886,-0.23762571318424752,0.00011422002280070398
29.355,-3.253834720226293,-0.2357404380376336,0.00011422002280078725
29.36,-3.2550349570209796,-0.23383879034973165,0.00011422002280078725
29.365,-3.256225431104855,-0.23192093231342176,0.00011422002280078725
29.37,-3.2574060600275794,-0.2299870271846149,0.00011422002280078725
29.375,-3.258576762176059,-0.22803723926741745,0.000114220022800815
29.38,-3.259737456779771,-0.22607173389924576,0.00011422002280087051
29.385,-3.2608880639160054,-0.2240906774359193,0.00011422002280084276
29.39,-3.262028504515031,-0.22209423723672223,0.00011422002280084276
29.395,-3.2631587003651914,-0.22008258164942238,0.000114220022800815
29.4,-3.264278574117916,-0.21805587999527615,0.00011422002280084276
29.405,-3.26538804929266,-0.2160143025539992,0.00011422002280084276
29.41,-3.2664870502817633,-0.21395802054872168,0.00011422002280084276
29.415,-3.267575502355238,-0.21188720613090678,0.00011422002280084276
29.42,-3.2686533316654747,-0.2098020323652618,0.00011422002280084276
29.425,-3.2697204652518677,-0.20770267321463093,0.00011422002280084276
29.43,-3.2707768310453753,-0.2055893035248581,0.00011422002280084276
29.435,-3.2718223578729893,-0.2034620990096495,0.00011422002280087051
29.44,-3.272856975462135,-0.20132123623541384,0.00011422002280087051
29.445,-3.27388061444499,-0.19916689260610035,0.00011422002280087051
29.45,-3.274893206362729,-0.19699924634801166,0.00011422002280092602
29.455,-3.275894683669688,-0.1948184764946236,0.00011422002280095378
29.46,-3.276884979737451,-0.19262476287138933,0.00011422002280098154
29.465,-3.277864028858859,-0.19041828608054764,0.00011422002280100929
29.47,-3.278831766251945,-0.18819922748591236,0.0001142200228010648
29.475,-3.279788128063786,-0.1859677691976735,0.00011422002280109256
29.48,-3.28073305137428,-0.18372409405719836,0.0001142200228010648
29.485,-3.281666474199845,-0.18146838562181927,0.00011422002280109256
29.49,-3.2825883354970413,-0.17920082814963922,0.00011422002280112031
29.495,-3.283498575166113,-0.17692160658433226,0.00011422002280114807
29.5,-3.2843971340544544,-0.17463090653995833,0.00011422002280120358
29.505,-3.2852839539599996,-0.1723289142857685,0.00011422002280123134
29.51,-3.286158977634532,-0.17001581673103242,0.00011422002280125909
29.515,-3.287022148786915,-0.16769180140987502,0.00011422002280123134
29.52,-3.287873412086253,-0.1653570564661086,0.00011422002280123134
29.525,-3.2887127131649643,-0.16301177063809252,0.00011422002280123134
29.53,-3.289539998621785,-0.16065613324359587,0.00011422002280125909
29.535,-3.2903552160246883,-0.1582903341646837,0.00011422002280125909
29.54,-3.291158313913736,-0.15591456383260133,0.00011422002280120358
29.545,-3.291949241803844,-0.15352901321268972,0.00011422002280123134
29.55,-3.2927279501874716,-0.1511338737893173,0.00011422002280120358
29.555,-3.293494390537243,-0.14872933755081502,0.00011422002280120358
29.56,-3.294248515308479,-0.14631559697444668,0.00011422002280120358
29.565,-3.2949902779416624,-0.1438928450113892,0.00011422002280120358
29.57,-3.295719632864818,-0.14146127507174347,0.00011422002280120358
29.575,-3.2964365354958236,-0.1390210810095499,0.00011422002280120358
29.58,-3.2971409422446407,-0.1365724571078431,0.00011422002280120358
29.585,-3.2978328105154686,-0.13411559806371975,0.00011422002280120358
29.59,-3.298512098708822,-0.13165069897344064,0.00011422002280120358
29.595,-3.299178766223536,-0.12917795531753987,0.00011422002280117582
29.6,-3.2998327734586916,-0.12669756294597534,0.00011422002280117582
29.605,-3.300474081815464,-0.12420971806330519,0.00011422002280120358
29.61,-3.301102653698901,-0.12171461721387508,0.00011422002280120358
29.615,-3.30171845251962,-0.11921245726705053,0.00011422002280121746
29.62,-3.3023214426954333,-0.11670343540246648,0.00011422002280123134
29.625,-3.302911589652893,-0.11418774909531614,0.00011422002280123134
29.63,-3.30348885982877,-0.11166559610165083,0.00011422002280121746
29.635,-3.304053220671448,-0.1091371744437257,0.00011422002280123134
29.64,-3.304604640642247,-0.10660268239537513,0.00011422002280124521
29.645,-3.305143089216675,-0.10406231846740278,0.00011422002280123134
29.65,-3.3056685368856,-0.10151628139302041,0.00011422002280120358
29.655,-3.306180955156349,-0.09896477011330698,0.00011422002280120358
29.66,-3.3066803165537353,-0.09640798376271066,0.00011422002280120358
29.665,-3.3071665946210094,-0.09384612165456446,0.00011422002280120358
29.67,-3.307639763920737,-0.09127938326665068,0.00011422002280121746
29.675,-3.3080998000356003,-0.088707968226798,0.00011422002280121746
29.68,-3.3085466795691327,-0.08613207629849526,0.00011422002280121746
29.685,-3.308980380146372,-0.08355190736655652,0.00011422002280121746
29.69,-3.309400880414446,-0.08096766142280867,0.00011422002280120358
29.695,-3.30980816004308,-0.07837953855182389,0.00011422002280120358
29.7,-3.310202199725039,-0.07578773891666736,0.0001142200228011897
29.705,-3.31058298117649,-0.07319246274469758,0.00011422002280117582
29.71,-3.310950487137294,-0.07059391031338987,0.00011422002280117582
29.715,-3.3113047013712276,-0.0679922819362052,0.0001142200228011897
29.72,-3.3116456086661294,-0.06538777794847517,0.00011422002280120358
29.725,-3.311973194833978,-0.06278059869333809,0.00011422002280120358
29.73,-3.3122874467108927,-0.06017094450770982,0.00011422002280120358
29.735,-3.312588352157069,-0.057559015708272716,0.00011422002280119664
29.74,-3.312875900056638,-0.054945012577517875,0.0001142200228011897
29.745,-3.3131500803174565,-0.05232913534981114,0.0001142200228011897
29.75,-3.3134108838708243,-0.04971158419750516,0.00011422002280119664
29.755,-3.3136583026711333,-0.04709255921706777,0.00011422002280119664
29.76,-3.3138923296954435,-0.04447226041526203,0.00011422002280120358
29.765,-3.3141129589429887,-0.04185088769536119,0.00011422002280120358
29.77,-3.314320185434614,-0.03922864084338178,0.00011422002280120358
29.775,-3.3145140052121387,-0.03660571951437029,0.00011422002280120358
29.78,-3.3146944153376547,-0.03398232321871337,0.00011422002280119664
29.785,-3.314861413892749,-0.03135865130849418,0.00011422002280119664
29.79,-3.315014999977662,-0.02873490296386473,0.00011422002280120358
29.795,-3.3151551737103735,-0.026111277179469743,0.00011422002280120011
29.8,-3.3152819362256185,-0.0234879727509052,0.00011422002280119664
29.805,-3.3153952896738366,-0.02086518826119455,0.00011422002280120358
29.81,-3.3154952372200497,-0.01824312206731817,0.00011422002280120358
29.815,-3.315581783042673,-0.015621972286765982,0.00011422002280120358
29.82,-3.3156549323322553,-0.013001936784135623,0.00011422002280120531
29.825,-3.315714691290154,-0.010383213157746205,0.00011422002280120185
29.83,-3.3157610671271374,-0.007765998726304884,0.00011422002280120531
29.835,-3.315794068061923,-0.005150490515596294,0.00011422002280120618
29.84,-3.3158137033196455,-0.002536885245217187,0.00011422002280120705
29.845,-3.3158199831302575,7.462068467366076e-05,0.0001142200228012069
29.85,-3.3158129187268637,0.0026838312065549886,0.00011422002280120618
29.855,-3.315792522343985,0.005290550598708881,0.00011422002280120618
29.86,-3.3157588072157593,0.0078945834983696,0.00011422002280120705
29.865,-3.315711787574072,0.010495734914820358,0.00011422002280120705
29.87,-3.31565147864662,0.013093810242467686,0.00011422002280120358
29.875,-3.315577896654911,0.015688615273871272,0.00011422002280120358
29.88,-3.3154910588121935,0.018279956212758956,0.00011422002280120358
29.885,-3.3153909833213233,0.020867639686991717,0.00011422002280120705
29.89,-3.3152776893725604,0.02345147276149555,0.00011422002280120358
29.895,-3.315151197141304,0.02603126295117658,0.00011422002280120705
29.9,-3.3150115277857566,0.028606818233784706,0.00011422002280120358
29.905,-3.314858703444527,0.031177947062755076,0.00011422002280119664
29.91,-3.3146927472341665,0.03374445838000548,0.00011422002280119664
29.915,-3.314513683246637,0.03630616162871896,0.00011422002280119664
29.92,-3.314321536546716,0.038862866766076753,0.00011422002280119664
29.925,-3.31411633316934,0.041414384275958276,0.0001142200228011897
29.93,-3.3138981001168752,0.043960525181624244,0.0001142200228011897
29.935,-3.3136668653563306,0.04650110105834849,0.00011422002280119664
29.94,-3.3134226578165022,0.04903592404602741,0.0001142200228011897
29.945,-3.313165507385057,0.0515648068617453,0.0001142200228011897
29.95,-3.312895444905548,0.054087562812324394,0.0001142200228011897
29.955,-3.3126125021743675,0.05660400580682343,0.0001142200228011897
29.96,-3.3123167119376378,0.05911395036901343,0.00011422002280119664
29.965,-3.3120081078880372,0.06161721164980909,0.00011422002280120358
29.97,-3.3116867246615613,0.06411360543968428,0.00011422002280120358
29.975,-3.3113525978342215,0.06660294818103747,0.00011422002280120358
29.98,-3.3110057639186827,0.06908505698052307,0.00011422002280120358
29.985,-3.3106462603608344,0.07155974962136447,0.00011422002280121746
29.99,-3.3102741255363015,0.07402684457561486,0.00011422002280121746
29.995,-3.309889398746891,0.07648616101639387,0.00011422002280120358
30.0,-3.3094921202169796,0.07893751883007881,0.0001142200228011897
30.005,-3.309082331089832,0.08138073862847815,0.00011422002280117582
30.01,-3.308660073423865,0.08381564176095378,0.00011422002280116195
30.015,-3.3082253901888454,0.08624205032650753,0.00011422002280114807
30.02,-3.307778325262026,0.08865978718584722,0.00011422002280113419
30.025,-3.3073189234242224,0.0910686759733989,0.00011422002280112031
30.03,-3.306847230355826,0.09346854110929279,0.00011422002280112031
30.035,-3.3063632926327573,0.09585920781130161,0.00011422002280113419
30.04,-3.305867157722359,0.09824050210675866,0.00011422002280113419
30.045,-3.305358873979224,0.10061225084442232,0.00011422002280113419
30.05,-3.304838490640971,0.10297428170630245,0.00011422002280113419
30.055,-3.3043060578239505,0.10532642321946291,0.00011422002280114807
30.06,-3.3037616265188956,0.10766850476776806,0.00011422002280114807
30.065,-3.3032052485865138,0.11000035660359933,0.00011422002280113419
30.07,-3.302636976753017,0.1123218098595216,0.00011422002280113419
30.075,-3.3020568646055892,0.1146326965599251,0.00011422002280114807
30.08,-3.301464966587803,0.11693284963260941,0.00011422002280114807
30.085,-3.300861337994966,0.11922210292033524,0.00011422002280113419
30.09,-3.3002460349694207,0.12150029119232363,0.00011422002280110644
30.095,-3.2996191144957727,0.12376725015572834,0.00011422002280112031
30.1,-3.2989806343960706,0.1260228164670495,0.00011422002280112031
30.105,-3.2983306533249235,0.12826682774350256,0.00011422002280112031
30.11,-3.2976692307645594,0.13049912257435672,0.00011422002280112031
30.115,-3.2969964270198284,0.13271954053221077,0.00011422002280114807
30.12,-3.296312303213146,0.1349279221842321,0.00011422002280114807
30.125,-3.2956169212793833,0.13712410910333842,0.00011422002280114807
30.13,-3.2949103439606935,0.13930794387934706,0.00011422002280114807
30.135,-3.2941926348012855,0.1414792701300607,0.00011422002280117582
30.14,-3.2934638581421445,0.14363793251230342,0.00011422002280117582
30.145,-3.2927240791156875,0.14578377673291962,0.00011422002280117582
30.15,-3.2919733636403703,0.14791664955970588,0.00011422002280120358
30.155,-3.2912117784152346,0.1500363988322993,0.00011422002280120358
30.16,-3.290439390914404,0.1521428734730034,0.00011422002280120358
30.165,-3.289656269381519,0.1542359234975743,0.00011422002280120358
30.17,-3.288862482824119,0.15631540002593836,0.00011422002280123134
30.175,-3.288058101007975,0.15838115529285302,0.00011422002280120358
30.18,-3.287243194451358,0.16043304265852376,0.00011422002280120358
30.185,-3.286417834419263,0.16247091661914795,0.00011422002280120358
30.19,-3.2855820929175725,0.16449463281740778,0.00011422002280125909
30.195,-3.2847360426871712,0.1665040480528943,0.00011422002280123134
30.2,-3.2838797571980023,0.16849902029248387,0.00011422002280123134
30.205,-3.283013310643076,0.170479408680638,0.00011422002280125909
30.21,-3.2821367779324233,0.17244507354964758,0.00011422002280120358
30.215,-3.281250234686999,0.17439587642980384,0.00011422002280120358
30.22,-3.280353757232529,0.17633168005951746,0.00011422002280117582
30.225,-3.2794474225933086,0.17825234839535745,0.00011422002280117582
30.23,-3.2785313084859546,0.18015774662202205,0.00011422002280117582
30.235,-3.277605493313096,0.18204774116225209,0.00011422002280123134
30.24,-3.2766700561570223,0.18392219968666018,0.00011422002280123134
30.245,-3.2757250767732797,0.1857809911234954,0.00011422002280125909
30.25,-3.2747706355842183,0.18762398566832744,0.00011422002280123134
30.255,-3.273806813672486,0.18945105479366892,0.00011422002280123134
30.26,-3.2728336927744777,0.1912620712585102,0.00011422002280120358
30.265,-3.271851355273737,0.19305690911777712,0.00011422002280120358
30.27,-3.2708598841943037,0.19483544373172218,0.00011422002280123134
30.275,-3.269859363194019,0.19659755177522287,0.00011422002280125909
30.28,-3.268849876557781,0.1983431112470069,0.00011422002280123134
30.285,-3.2678315091907555,0.20007200147878743,0.00011422002280123134
30.29,-3.266804346611536,0.20178410314432732,0.00011422002280125909
30.295,-3.265768474945261,0.203479298268407,0.00011422002280123134
30.3,-3.2647239809166866,0.20515747023570607,0.00011422002280125909
30.305,-3.26367095184321,0.20681850379960853,0.00011422002280123134
30.31,-3.262609475627851,0.20846228509090614,0.00011422002280123134
30.315,-3.261539640752189,0.21008870162641913,0.00011422002280123134
30.32,-3.260461536269257,0.2116976423175179,0.00011422002280123134
30.325,-3.2593752517963877,0.21328899747856303,0.00011422002280123134
30.33,-3.258280877508023,0.21486265883523917,0.00011422002280125909
30.335,-3.2571785041284773,0.2164185195328,0.00011422002280125909
30.34,-3.2560682229246605,0.2179564741442089,0.00011422002280125909
30.345,-3.254950125698757,0.21947641867819195,0.00011422002280123134
30.35,-3.253824304780868,0.22097825058718087,0.00011422002280128685
30.355,-3.25269085302161,0.2224618687751548,0.00011422002280128685
30.36,-3.2515498637846747,0.223927173605388,0.0001142200228013146
30.365,-3.2504014309393496,0.22537406690808323,0.00011422002280125909
30.37,-3.2492456488529995,0.22680245198790547,0.00011422002280123134
30.375,-3.248082612383513,0.22821223363140203,0.00011422002280128685
30.38,-3.246912416871702,0.2296033181143248,0.0001142200228013146
30.385,-3.245735158133676,0.23097561320883303,0.00011422002280128685
30.39,-3.2445509324531745,0.23232902819058499,0.00011422002280128685
30.395,-3.243359836573858,0.23366347384572586,0.00011422002280125909
30.4,-3.242161967691574,0.23497886247775157,0.00011422002280125909
30.405,-3.2409574234465794,0.23627510791426315,0.00011422002280123134
30.41,-3.239746301915737,0.2375521255135986,0.00011422002280125909
30.415,-3.2385287016046678,0.23880983217135593,0.00011422002280123134

